Random walk kernels and learning curves for Gaussian process regression on random graphs

We consider learning on graphs, guided by kernels that encode similarity between vertices. Our focus is on random walk kernels, the analogues of squared exponential kernels in Euclidean spaces. We show that on large, locally treelike, graphs these have some counter-intuitive properties, specifically in the limit of large kernel lengthscales. We consider using these kernels as covariance matrices of e.g.\ Gaussian processes (GPs). In this situation one typically scales the prior globally to normalise the average of the prior variance across vertices. We demonstrate that, in contrast to the Euclidean case, this generically leads to significant variation in the prior variance across vertices, which is undesirable from the probabilistic modelling point of view. We suggest the random walk kernel should be normalised locally, so that each vertex has the same prior variance, and analyse the consequences of this by studying learning curves for Gaussian process regression. Numerical calculations as well as novel theoretical predictions for the learning curves using belief propagation make it clear that one obtains distinctly different probabilistic models depending on the choice of normalisation. Our method for predicting the learning curves using belief propagation is significantly more accurate than previous approximations and should become exact in the limit of large random graphs.

==> figs/gnuplot/appscaling.dat <==
0.0707106781187 1.12289450884
0.141421356237 1.36156781839
0.212132034356 1.5641706624
0.282842712475 1.72662210044
0.353553390593 1.84656537431
0.424264068712 1.92338637747
0.494974746831 1.95813246744
0.565685424949 1.95334309509
0.636396103068 1.91280959686
0.707106781187 1.84128550088
0.777817459305 1.74417059604
0.848528137424 1.6271918029
0.919238815543 1.49610177771
0.989949493661 1.35641256155
1.06066017178 1.21317695201
1.1313708499 1.07082516967
1.20208152802 0.933059338948
1.27279220614 0.802803754978
1.34350288425 0.682205202068
1.41421356237 0.572674929746
1.48492424049 0.474962349763
1.55563491861 0.389250039352
1.62634559673 0.315260076449
1.69705627485 0.252362881652
1.76776695297 0.199681361052
1.83847763109 0.156184996527
1.9091883092 0.120770405176
1.97989898732 0.092326619219
2.05060966544 0.0697848049011
2.12132034356 0.0521532786612
2.19203102168 0.0385394719608
2.2627416998 0.0281609613302
2.33345237792 0.0203478617796
2.40416305603 0.0145388392425
2.47487373415 0.0102727955905
2.54558441227 0.00717797951091
2.61629509039 0.004959931423
2.68700576851 0.00338932260715
2.75771644663 0.00229042762782
2.82842712475 0.00153069326042
2.89913780286 0.00101164498692
2.96984848098 0.000661204660415
3.0405591591 0.000427375867453
3.11126983722 0.000273179454414
3.18198051534 0.000172681901956
3.25269119346 0.000107944963517
3.32340187158 6.6728288549e-05
3.3941125497 4.07909846418e-05
3.46482322781 2.46580578352e-05
3.53553390593 1.47396523086e-05
3.60624458405 8.71248193723e-06
3.67695526217 5.09230953216e-06
3.74766594029 2.94304787424e-06
3.81837661841 1.68182300129e-06
3.88908729653 9.50285080418e-07
3.95979797464 5.30894073023e-07
4.03050865276 2.93245478113e-07
4.10121933088 1.60144805591e-07
4.171930009 8.64650412028e-08
4.24264068712 4.61532162026e-08
4.31335136524 2.43547767041e-08
4.38406204336 1.27049695764e-08
4.45477272148 6.55173654316e-09
4.52548339959 3.33978151477e-09
4.59619407771 1.68284274413e-09
4.66690475583 8.38141539375e-10
4.73761543395 4.12594609575e-10
4.80832611207 2.00745390261e-10
4.87903679019 9.65309198902e-11
4.94974746831 4.58742115856e-11
5.02045814642 2.1544382206e-11
5.09116882454 9.99871475679e-12
5.16187950266 4.585428552e-12
5.23259018078 2.07788585844e-12
5.3033008589 9.3035629572e-13
5.37401153702 4.11568456902e-13
5.44472221514 1.79878308843e-13
5.51543289326 7.76672000319e-14
5.58614357137 3.31280814929e-14
5.65685424949 1.39582759338e-14
5.72756492761 5.80925740828e-15
5.79827560573 2.38802411935e-15
5.86898628385 9.69530203193e-16
5.93969696197 3.88743560792e-16
6.01040764009 1.53928262402e-16
6.0811183182 6.0186660118e-17
6.15182899632 2.323708338e-17
6.22253967444 8.85797800741e-18
6.29325035256 3.33373155344e-18
6.36396103068 1.23862672534e-18
6.4346717088 4.54290964829e-19
6.50538238692 1.6446780693e-19
6.57609306503 5.87691526822e-20
6.64680374315 2.07256186175e-20
6.71751442127 7.21310350151e-21
6.78822509939 2.47719196592e-21
6.85893577751 8.3943182783e-22
6.92964645563 2.80649367512e-22
7.00035713375 9.25676650456e-23
7.07106781187 3.01185467536e-23
7.14177848998 9.6660743511e-24
7.2124891681 3.05962842005e-24
7.28319984622 9.55101975313e-25
7.35391052434 2.94003421249e-25
7.42462120246 8.9234887221e-26
7.49533188058 2.67026065025e-26
7.5660425587 7.8770802443e-27
7.63675323681 2.29046874473e-27
7.70746391493 6.56424325116e-28
7.77817459305 1.8539528878e-28
7.84888527117 5.15962067536e-29
7.91959594929 1.41478999159e-29
7.99030662741 3.82181874143e-30
8.06101730553 1.01694985419e-30
8.13172798365 2.66517910703e-31
8.20243866176 6.87852479768e-32
8.27314933988 1.74803216691e-32
8.343860018 4.37351248649e-33
8.41457069612 1.07715501761e-33
8.48528137424 2.61114713472e-34
8.55599205236 6.22911700092e-35
8.62670273048 1.46217242152e-35
8.69741340859 3.37660891997e-36
8.76812408671 7.67015664595e-37
8.83883476483 1.71355577866e-37
8.90954544295 3.76435000907e-38
8.98025612107 8.13026221038e-39
9.05096679919 1.72609524683e-39
9.12167747731 3.6015640759e-40
9.19238815543 7.38417275261e-41
9.26309883354 1.48734762528e-41
9.33380951166 2.94263269571e-42
9.40452018978 5.71719275047e-43
9.4752308679 1.09058679863e-43
9.54594154602 2.04207974132e-44
9.61665222414 3.75250717515e-45
9.68736290226 6.76557619853e-46
9.75807358037 1.19651211904e-46
9.82878425849 2.075150081e-47
9.89949493661 3.52849333755e-48
9.97020561473 5.880575155e-49
10.0409162928 9.60329350821e-50
10.111626971 1.53626208221e-50
10.1823376491 2.40671880905e-51
10.2530483272 3.69118406378e-52
10.3237590053 5.54047031074e-53
10.3944696834 8.13622629951e-54
10.4651803616 1.16854123866e-54
10.5358910397 1.64078944652e-55
10.6066017178 2.25157394659e-56
10.6773123959 3.01838141656e-57
10.748023074 3.95129422005e-58
10.8187337522 5.04890420376e-59
10.8894444303 6.29440138613e-60
10.9601551084 7.65261110204e-61
11.0308657865 9.06884281415e-62
11.1015764646 1.04703296793e-62
11.1722871427 1.17707391923e-63
11.2429978209 1.28777300949e-64
11.313708499 1.37028915089e-65
11.3844191771 1.41727605647e-66
11.4551298552 1.42391444068e-67
11.5258405333 1.38868319236e-68
11.5965512115 1.3137067241e-69
11.6672618896 1.20458608495e-70
11.7379725677 1.06972019784e-71
11.8086832458 9.19227578952e-73
11.8793939239 7.63661328343e-74
11.9501046021 6.12748849472e-75
12.0208152802 4.74372345372e-76
12.0915259583 3.53941829767e-77
12.1622366364 2.5421823458e-78
12.2329473145 1.75546745117e-79
12.3036579926 1.16385070179e-80
12.3743686708 7.39742401027e-82
12.4450793489 4.50039173775e-83
12.515790027 2.61610566026e-84
12.5865007051 1.45036349122e-85
12.6572113832 7.65279389886e-87
12.7279220614 3.83444063704e-88
12.7986327395 1.81986397137e-89
12.8693434176 8.15885443529e-91
12.9400540957 3.44455743143e-92
13.0107647738 1.36473842136e-93
13.081475452 5.05452627396e-95
13.1521861301 1.74218844205e-96
13.2228968082 5.56000304903e-98
13.2936074863 1.6332241236e-99
13.3643181644 4.38514514675e-101
13.4350288425 1.0673048451e-102
13.5057395207 2.33129645961e-104
13.5764501988 4.51355765999e-106
13.6471608769 7.62459004452e-108
13.717871555 1.10087529081e-109
13.7885822331 1.32084652164e-111
13.8592929113 1.26425113901e-113
13.9300035894 9.05014006403e-116
14.0007142675 4.30693751337e-118
14.0714249456 1.02196802747e-120
14.1421356237 0.0
14.2128463018 0.0
14.28355698 0.0
14.3542676581 0.0
14.4249783362 0.0
14.4956890143 0.0
14.5663996924 0.0
14.6371103706 0.0
14.7078210487 0.0
14.7785317268 0.0
14.8492424049 0.0
14.919953083 0.0
14.9906637612 0.0
15.0613744393 0.0
15.1320851174 0.0
15.2027957955 0.0
15.2735064736 0.0
15.3442171517 0.0
15.4149278299 0.0
15.485638508 0.0
15.5563491861 0.0
15.6270598642 0.0
15.6977705423 0.0
15.7684812205 0.0
15.8391918986 0.0
15.9099025767 0.0
15.9806132548 0.0
16.0513239329 0.0
16.1220346111 0.0
16.1927452892 0.0
16.2634559673 0.0
16.3341666454 0.0
16.4048773235 0.0
16.4755880016 0.0
16.5462986798 0.0
16.6170093579 0.0
16.687720036 0.0
16.7584307141 0.0
16.8291413922 0.0
16.8998520704 0.0
16.9705627485 0.0
17.0412734266 0.0
17.1119841047 0.0
17.1826947828 0.0
17.253405461 0.0
17.3241161391 0.0
17.3948268172 0.0
17.4655374953 0.0
17.5362481734 0.0
17.6069588515 0.0
17.6776695297 0.0
17.7483802078 0.0
17.8190908859 0.0
17.889801564 0.0
17.9605122421 0.0
18.0312229203 0.0
18.1019335984 0.0
18.1726442765 0.0
18.2433549546 0.0
18.3140656327 0.0
18.3847763109 0.0
18.455486989 0.0
18.5261976671 0.0
18.5969083452 0.0
18.6676190233 0.0
18.7383297014 0.0
18.8090403796 0.0
18.8797510577 0.0
18.9504617358 0.0
19.0211724139 0.0
19.091883092 0.0
19.1625937702 0.0
19.2333044483 0.0
19.3040151264 0.0
19.3747258045 0.0
19.4454364826 0.0
19.5161471607 0.0
19.5868578389 0.0
19.657568517 0.0
19.7282791951 0.0
19.7989898732 0.0
19.8697005513 0.0
19.9404112295 0.0
20.0111219076 0.0
20.0818325857 0.0
20.1525432638 0.0
20.2232539419 0.0
20.2939646201 0.0
20.3646752982 0.0
20.4353859763 0.0
20.5060966544 0.0
20.5768073325 0.0
20.6475180106 0.0
20.7182286888 0.0
20.7889393669 0.0
20.859650045 0.0
20.9303607231 0.0
21.0010714012 0.0
21.0717820794 0.0
21.1424927575 0.0
21.2132034356 0.0
21.2839141137 0.0
21.3546247918 0.0
21.42533547 0.0
21.4960461481 0.0
21.5667568262 0.0
21.6374675043 0.0
21.7081781824 0.0
21.7788888605 0.0
21.8495995387 0.0
21.9203102168 0.0
21.9910208949 0.0
22.061731573 0.0
22.1324422511 0.0
22.2031529293 0.0
22.2738636074 0.0
22.3445742855 0.0
22.4152849636 0.0
22.4859956417 0.0
22.5567063199 0.0
22.627416998 0.0
22.6981276761 0.0
22.7688383542 0.0
22.8395490323 0.0
22.9102597104 0.0
22.9809703886 0.0
23.0516810667 0.0
23.1223917448 0.0
23.1931024229 0.0
23.263813101 0.0
23.3345237792 0.0
23.4052344573 0.0
23.4759451354 0.0
23.5466558135 0.0
23.6173664916 0.0
23.6880771697 0.0
23.7587878479 0.0
23.829498526 0.0
23.9002092041 0.0
23.9709198822 0.0
24.0416305603 0.0
24.1123412385 0.0
24.1830519166 0.0
24.2537625947 0.0
24.3244732728 0.0
24.3951839509 0.0
24.4658946291 0.0
24.5366053072 0.0
24.6073159853 0.0
24.6780266634 0.0
24.7487373415 0.0
24.8194480196 0.0
24.8901586978 0.0
24.9608693759 0.0
25.031580054 0.0
25.1022907321 0.0
25.1730014102 0.0
25.2437120884 0.0
25.3144227665 0.0
25.3851334446 0.0
25.4558441227 0.0
25.5265548008 0.0
25.597265479 0.0
25.6679761571 0.0
25.7386868352 0.0
25.8093975133 0.0
25.8801081914 0.0
25.9508188695 0.0
26.0215295477 0.0
26.0922402258 0.0
26.1629509039 0.0
26.233661582 0.0
26.3043722601 0.0
26.3750829383 0.0
26.4457936164 0.0
26.5165042945 0.0
26.5872149726 0.0
26.6579256507 0.0
26.7286363289 0.0
26.799347007 0.0
26.8700576851 0.0
26.9407683632 0.0
27.0114790413 0.0
27.0821897194 0.0
27.1529003976 0.0
27.2236110757 0.0
27.2943217538 0.0
27.3650324319 0.0
27.43574311 0.0
27.5064537882 0.0
27.5771644663 0.0
27.6478751444 0.0
27.7185858225 0.0
27.7892965006 0.0
27.8600071787 0.0
27.9307178569 0.0
28.001428535 0.0
28.0721392131 0.0
28.1428498912 0.0
28.2135605693 0.0
28.2842712475 0.0
28.3549819256 0.0
28.4256926037 0.0
28.4964032818 0.0
28.5671139599 0.0
28.6378246381 0.0
28.7085353162 0.0
28.7792459943 0.0
28.8499566724 0.0
28.9206673505 0.0
28.9913780286 0.0
29.0620887068 0.0
29.1327993849 0.0
29.203510063 0.0
29.2742207411 0.0
29.3449314192 0.0
29.4156420974 0.0
29.4863527755 0.0
29.5570634536 0.0
29.6277741317 0.0
29.6984848098 0.0
29.769195488 0.0
29.8399061661 0.0
29.9106168442 0.0
29.9813275223 0.0
30.0520382004 0.0
30.1227488785 0.0
30.1934595567 0.0
30.2641702348 0.0
30.3348809129 0.0
30.405591591 0.0
30.4763022691 0.0
30.5470129473 0.0
30.6177236254 0.0
30.6884343035 0.0
30.7591449816 0.0
30.8298556597 0.0
30.9005663379 0.0
30.971277016 0.0
31.0419876941 0.0
31.1126983722 0.0
31.1834090503 0.0
31.2541197284 0.0
31.3248304066 0.0
31.3955410847 0.0
31.4662517628 0.0
31.5369624409 0.0
31.607673119 0.0
31.6783837972 0.0
31.7490944753 0.0
31.8198051534 0.0
31.8905158315 0.0
31.9612265096 0.0
32.0319371878 0.0
32.1026478659 0.0
32.173358544 0.0
32.2440692221 0.0
32.3147799002 0.0
32.3854905783 0.0
32.4562012565 0.0
32.5269119346 0.0
32.5976226127 0.0
32.6683332908 0.0
32.7390439689 0.0
32.8097546471 0.0
32.8804653252 0.0
32.9511760033 0.0
33.0218866814 0.0
33.0925973595 0.0
33.1633080376 0.0
33.2340187158 0.0
33.3047293939 0.0
33.375440072 0.0
33.4461507501 0.0
33.5168614282 0.0
33.5875721064 0.0
33.6582827845 0.0
33.7289934626 0.0
33.7997041407 0.0
33.8704148188 0.0
33.941125497 0.0
34.0118361751 0.0
34.0825468532 0.0
34.1532575313 0.0
34.2239682094 0.0
34.2946788875 0.0
34.3653895657 0.0
34.4361002438 0.0
34.5068109219 0.0
34.5775216 0.0
34.6482322781 0.0
34.7189429563 0.0
34.7896536344 0.0
34.8603643125 0.0
34.9310749906 0.0
35.0017856687 0.0
35.0724963469 0.0
35.143207025 0.0
35.2139177031 0.0
35.2846283812 0.0
35.3553390593 0.0
35.4260497374 0.0
35.4967604156 0.0
35.5674710937 0.0
35.6381817718 0.0
35.7088924499 0.0
35.779603128 0.0
35.8503138062 0.0
35.9210244843 0.0
35.9917351624 0.0
36.0624458405 0.0
36.1331565186 0.0
36.2038671968 0.0
36.2745778749 0.0
36.345288553 0.0
36.4159992311 0.0
36.4867099092 0.0
36.5574205873 0.0
36.6281312655 0.0
36.6988419436 0.0
36.7695526217 0.0
36.8402632998 0.0
36.9109739779 0.0
36.9816846561 0.0
37.0523953342 0.0
37.1231060123 0.0
37.1938166904 0.0
37.2645273685 0.0
37.3352380466 0.0
37.4059487248 0.0
37.4766594029 0.0
37.547370081 0.0
37.6180807591 0.0
37.6887914372 0.0
37.7595021154 0.0
37.8302127935 0.0
37.9009234716 0.0
37.9716341497 0.0
38.0423448278 0.0
38.113055506 0.0
38.1837661841 0.0
38.2544768622 0.0
38.3251875403 0.0
38.3958982184 0.0
38.4666088965 0.0
38.5373195747 0.0
38.6080302528 0.0
38.6787409309 0.0
38.749451609 0.0
38.8201622871 0.0
38.8908729653 0.0
38.9615836434 0.0
39.0322943215 0.0
39.1030049996 0.0
39.1737156777 0.0
39.2444263559 0.0
39.315137034 0.0
39.3858477121 0.0
39.4565583902 0.0
39.5272690683 0.0
39.5979797464 0.0
39.6686904246 0.0
39.7394011027 0.0
39.8101117808 0.0
39.8808224589 0.0
39.951533137 0.0
40.0222438152 0.0
40.0929544933 0.0
40.1636651714 0.0
40.2343758495 0.0
40.3050865276 0.0
40.3757972058 0.0
40.4465078839 0.0
40.517218562 0.0
40.5879292401 0.0
40.6586399182 0.0
40.7293505963 0.0
40.8000612745 0.0
40.8707719526 0.0
40.9414826307 0.0
41.0121933088 0.0
41.0829039869 0.0
41.1536146651 0.0
41.2243253432 0.0
41.2950360213 0.0
41.3657466994 0.0
41.4364573775 0.0
41.5071680557 0.0
41.5778787338 0.0
41.6485894119 0.0
41.71930009 0.0
41.7900107681 0.0
41.8607214462 0.0
41.9314321244 0.0
42.0021428025 0.0
42.0728534806 0.0
42.1435641587 0.0
42.2142748368 0.0
42.284985515 0.0
42.3556961931 0.0
42.4264068712 0.0
42.4971175493 0.0
42.5678282274 0.0
42.6385389055 0.0
42.7092495837 0.0
42.7799602618 0.0
42.8506709399 0.0
42.921381618 0.0
42.9920922961 0.0
43.0628029743 0.0
43.1335136524 0.0
43.2042243305 0.0
43.2749350086 0.0
43.3456456867 0.0
43.4163563649 0.0
43.487067043 0.0
43.5577777211 0.0
43.6284883992 0.0
43.6991990773 0.0
43.7699097554 0.0
43.8406204336 0.0
43.9113311117 0.0
43.9820417898 0.0
44.0527524679 0.0
44.123463146 0.0
44.1941738242 0.0
44.2648845023 0.0
44.3355951804 0.0
44.4063058585 0.0
44.4770165366 0.0
44.5477272148 0.0
44.6184378929 0.0
44.689148571 0.0
44.7598592491 0.0
44.8305699272 0.0
44.9012806053 0.0
44.9719912835 0.0
45.0427019616 0.0
45.1134126397 0.0
45.1841233178 0.0
45.2548339959 0.0
45.3255446741 0.0
45.3962553522 0.0
45.4669660303 0.0
45.5376767084 0.0
45.6083873865 0.0
45.6790980647 0.0
45.7498087428 0.0
45.8205194209 0.0
45.891230099 0.0
45.9619407771 0.0
46.0326514552 0.0
46.1033621334 0.0
46.1740728115 0.0
46.2447834896 0.0
46.3154941677 0.0
46.3862048458 0.0
46.456915524 0.0
46.5276262021 0.0
46.5983368802 0.0
46.6690475583 0.0
46.7397582364 0.0
46.8104689145 0.0
46.8811795927 0.0
46.9518902708 0.0
47.0226009489 0.0
47.093311627 0.0
47.1640223051 0.0
47.2347329833 0.0
47.3054436614 0.0
47.3761543395 0.0
47.4468650176 0.0
47.5175756957 0.0
47.5882863739 0.0
47.658997052 0.0
47.7297077301 0.0
47.8004184082 0.0
47.8711290863 0.0
47.9418397644 0.0
48.0125504426 0.0
48.0832611207 0.0
48.1539717988 0.0
48.2246824769 0.0
48.295393155 0.0
48.3661038332 0.0
48.4368145113 0.0
48.5075251894 0.0
48.5782358675 0.0
48.6489465456 0.0
48.7196572238 0.0
48.7903679019 0.0
48.86107858 0.0
48.9317892581 0.0
49.0024999362 0.0
49.0732106143 0.0
49.1439212925 0.0
49.2146319706 0.0
49.2853426487 0.0
49.3560533268 0.0
49.4267640049 0.0
49.4974746831 0.0
49.5681853612 0.0
49.6388960393 0.0
49.7096067174 0.0
49.7803173955 0.0
49.8510280737 0.0
49.9217387518 0.0
49.9924494299 0.0
50.063160108 0.0
50.1338707861 0.0
50.2045814642 0.0
50.2752921424 0.0
50.3460028205 0.0
50.4167134986 0.0
50.4874241767 0.0
50.5581348548 0.0
50.628845533 0.0
50.6995562111 0.0
50.7702668892 0.0
50.8409775673 0.0
50.9116882454 0.0
50.9823989236 0.0
51.0531096017 0.0
51.1238202798 0.0
51.1945309579 0.0
51.265241636 0.0
51.3359523141 0.0
51.4066629923 0.0
51.4773736704 0.0
51.5480843485 0.0
51.6187950266 0.0
51.6895057047 0.0
51.7602163829 0.0
51.830927061 0.0
51.9016377391 0.0
51.9723484172 0.0
52.0430590953 0.0
52.1137697734 0.0
52.1844804516 0.0
52.2551911297 0.0
52.3259018078 0.0
52.3966124859 0.0
52.467323164 0.0
52.5380338422 0.0
52.6087445203 0.0
52.6794551984 0.0
52.7501658765 0.0
52.8208765546 0.0
52.8915872328 0.0
52.9622979109 0.0
53.033008589 0.0
53.1037192671 0.0
53.1744299452 0.0
53.2451406233 0.0
53.3158513015 0.0
53.3865619796 0.0
53.4572726577 0.0
53.5279833358 0.0
53.5986940139 0.0
53.6694046921 0.0
53.7401153702 0.0
53.8108260483 0.0
53.8815367264 0.0
53.9522474045 0.0
54.0229580827 0.0
54.0936687608 0.0
54.1643794389 0.0
54.235090117 0.0
54.3058007951 0.0
54.3765114732 0.0
54.4472221514 0.0
54.5179328295 0.0
54.5886435076 0.0
54.6593541857 0.0
54.7300648638 0.0
54.800775542 0.0
54.8714862201 0.0
54.9421968982 0.0
55.0129075763 0.0
55.0836182544 0.0
55.1543289326 0.0
55.2250396107 0.0
55.2957502888 0.0
55.3664609669 0.0
55.437171645 0.0
55.5078823231 0.0
55.5785930013 0.0
55.6493036794 0.0
55.7200143575 0.0
55.7907250356 0.0
55.8614357137 0.0
55.9321463919 0.0
56.00285707 0.0
56.0735677481 0.0
56.1442784262 0.0
56.2149891043 0.0
56.2856997824 0.0
56.3564104606 0.0
56.4271211387 0.0
56.4978318168 0.0
56.5685424949 0.0
56.639253173 0.0
56.7099638512 0.0
56.7806745293 0.0
56.8513852074 0.0
56.9220958855 0.0
56.9928065636 0.0
57.0635172418 0.0
57.1342279199 0.0
57.204938598 0.0
57.2756492761 0.0
57.3463599542 0.0
57.4170706323 0.0
57.4877813105 0.0
57.5584919886 0.0
57.6292026667 0.0
57.6999133448 0.0
57.7706240229 0.0
57.8413347011 0.0
57.9120453792 0.0
57.9827560573 0.0
58.0534667354 0.0
58.1241774135 0.0
58.1948880917 0.0
58.2655987698 0.0
58.3363094479 0.0
58.407020126 0.0
58.4777308041 0.0
58.5484414822 0.0
58.6191521604 0.0
58.6898628385 0.0
58.7605735166 0.0
58.8312841947 0.0
58.9019948728 0.0
58.972705551 0.0
59.0434162291 0.0
59.1141269072 0.0
59.1848375853 0.0
59.2555482634 0.0
59.3262589416 0.0
59.3969696197 0.0
59.4676802978 0.0
59.5383909759 0.0
59.609101654 0.0
59.6798123321 0.0
59.7505230103 0.0
59.8212336884 0.0
59.8919443665 0.0
59.9626550446 0.0
60.0333657227 0.0
60.1040764009 0.0
60.174787079 0.0
60.2454977571 0.0
60.3162084352 0.0
60.3869191133 0.0
60.4576297914 0.0
60.5283404696 0.0
60.5990511477 0.0
60.6697618258 0.0
60.7404725039 0.0
60.811183182 0.0
60.8818938602 0.0
60.9526045383 0.0
61.0233152164 0.0
61.0940258945 0.0
61.1647365726 0.0
61.2354472508 0.0
61.3061579289 0.0
61.376868607 0.0
61.4475792851 0.0
61.5182899632 0.0
61.5890006413 0.0
61.6597113195 0.0
61.7304219976 0.0
61.8011326757 0.0
61.8718433538 0.0
61.9425540319 0.0
62.0132647101 0.0
62.0839753882 0.0
62.1546860663 0.0
62.2253967444 0.0
62.2961074225 0.0
62.3668181007 0.0
62.4375287788 0.0
62.5082394569 0.0
62.578950135 0.0
62.6496608131 0.0
62.7203714912 0.0
62.7910821694 0.0
62.8617928475 0.0
62.9325035256 0.0
63.0032142037 0.0
63.0739248818 0.0
63.14463556 0.0
63.2153462381 0.0
63.2860569162 0.0
63.3567675943 0.0
63.4274782724 0.0
63.4981889506 0.0
63.5688996287 0.0
63.6396103068 0.0
63.7103209849 0.0
63.781031663 0.0
63.8517423411 0.0
63.9224530193 0.0
63.9931636974 0.0
64.0638743755 0.0
64.1345850536 0.0
64.2052957317 0.0
64.2760064099 0.0
64.346717088 0.0
64.4174277661 0.0
64.4881384442 0.0
64.5588491223 0.0
64.6295598005 0.0
64.7002704786 0.0
64.7709811567 0.0
64.8416918348 0.0
64.9124025129 0.0
64.983113191 0.0
65.0538238692 0.0
65.1245345473 0.0
65.1952452254 0.0
65.2659559035 0.0
65.3366665816 0.0
65.4073772598 0.0
65.4780879379 0.0
65.548798616 0.0
65.6195092941 0.0
65.6902199722 0.0
65.7609306503 0.0
65.8316413285 0.0
65.9023520066 0.0
65.9730626847 0.0
66.0437733628 0.0
66.1144840409 0.0
66.1851947191 0.0
66.2559053972 0.0
66.3266160753 0.0
66.3973267534 0.0
66.4680374315 0.0
66.5387481097 0.0
66.6094587878 0.0
66.6801694659 0.0
66.750880144 0.0
66.8215908221 0.0
66.8923015002 0.0
66.9630121784 0.0
67.0337228565 0.0
67.1044335346 0.0
67.1751442127 0.0
67.2458548908 0.0
67.316565569 0.0
67.3872762471 0.0
67.4579869252 0.0
67.5286976033 0.0
67.5994082814 0.0
67.6701189596 0.0
67.7408296377 0.0
67.8115403158 0.0
67.8822509939 0.0
67.952961672 0.0
68.0236723501 0.0
68.0943830283 0.0
68.1650937064 0.0
68.2358043845 0.0
68.3065150626 0.0
68.3772257407 0.0
68.4479364189 0.0
68.518647097 0.0
68.5893577751 0.0
68.6600684532 0.0
68.7307791313 0.0
68.8014898095 0.0
68.8722004876 0.0
68.9429111657 0.0
69.0136218438 0.0
69.0843325219 0.0
69.1550432 0.0
69.2257538782 0.0
69.2964645563 0.0
69.3671752344 0.0
69.4378859125 0.0
69.5085965906 0.0
69.5793072688 0.0
69.6500179469 0.0
69.720728625 0.0
69.7914393031 0.0
69.8621499812 0.0
69.9328606593 0.0
70.0035713375 0.0
70.0742820156 0.0
70.1449926937 0.0
70.2157033718 0.0
70.2864140499 0.0
70.3571247281 0.0
70.4278354062 0.0
70.4985460843 0.0
70.5692567624 0.0
70.6399674405 0.0
70.7106781187 0.0
70.7813887968 0.0
70.8520994749 0.0
70.922810153 0.0
70.9935208311 0.0
71.0642315092 0.0
71.1349421874 0.0
71.2056528655 0.0
71.2763635436 0.0
71.3470742217 0.0
71.4177848998 0.0
71.488495578 0.0
71.5592062561 0.0
71.6299169342 0.0
71.7006276123 0.0
71.7713382904 0.0
71.8420489686 0.0
71.9127596467 0.0
71.9834703248 0.0
72.0541810029 0.0
72.124891681 0.0
72.1956023591 0.0
72.2663130373 0.0
72.3370237154 0.0
72.4077343935 0.0
72.4784450716 0.0
72.5491557497 0.0
72.6198664279 0.0
72.690577106 0.0
72.7612877841 0.0
72.8319984622 0.0
72.9027091403 0.0
72.9734198185 0.0
73.0441304966 0.0
73.1148411747 0.0
73.1855518528 0.0
73.2562625309 0.0
73.326973209 0.0
73.3976838872 0.0
73.4683945653 0.0
73.5391052434 0.0
73.6098159215 0.0
73.6805265996 0.0
73.7512372778 0.0
73.8219479559 0.0
73.892658634 0.0
73.9633693121 0.0
74.0340799902 0.0
74.1047906684 0.0
74.1755013465 0.0
74.2462120246 0.0
74.3169227027 0.0
74.3876333808 0.0
74.4583440589 0.0
74.5290547371 0.0
74.5997654152 0.0
74.6704760933 0.0
74.7411867714 0.0
74.8118974495 0.0
74.8826081277 0.0
74.9533188058 0.0
75.0240294839 0.0
75.094740162 0.0
75.1654508401 0.0
75.2361615182 0.0
75.3068721964 0.0
75.3775828745 0.0
75.4482935526 0.0
75.5190042307 0.0
75.5897149088 0.0
75.660425587 0.0
75.7311362651 0.0
75.8018469432 0.0
75.8725576213 0.0
75.9432682994 0.0
76.0139789776 0.0
76.0846896557 0.0
76.1554003338 0.0
76.2261110119 0.0
76.29682169 0.0
76.3675323681 0.0
76.4382430463 0.0
76.5089537244 0.0
76.5796644025 0.0
76.6503750806 0.0
76.7210857587 0.0
76.7917964369 0.0
76.862507115 0.0
76.9332177931 0.0
77.0039284712 0.0
77.0746391493 0.0
77.1453498275 0.0
77.2160605056 0.0
77.2867711837 0.0
77.3574818618 0.0
77.4281925399 0.0
77.498903218 0.0
77.5696138962 0.0
77.6403245743 0.0
77.7110352524 0.0
77.7817459305 0.0
77.8524566086 0.0
77.9231672868 0.0
77.9938779649 0.0
78.064588643 0.0
78.1352993211 0.0
78.2060099992 0.0
78.2767206774 0.0
78.3474313555 0.0
78.4181420336 0.0
78.4888527117 0.0
78.5595633898 0.0
78.6302740679 0.0
78.7009847461 0.0
78.7716954242 0.0
78.8424061023 0.0
78.9131167804 0.0
78.9838274585 0.0
79.0545381367 0.0
79.1252488148 0.0
79.1959594929 0.0
79.266670171 0.0
79.3373808491 0.0
79.4080915272 0.0
79.4788022054 0.0
79.5495128835 0.0
79.6202235616 0.0
79.6909342397 0.0
79.7616449178 0.0
79.832355596 0.0
79.9030662741 0.0
79.9737769522 0.0
80.0444876303 0.0
80.1151983084 0.0
80.1859089866 0.0
80.2566196647 0.0
80.3273303428 0.0
80.3980410209 0.0
80.468751699 0.0
80.5394623771 0.0
80.6101730553 0.0
80.6808837334 0.0
80.7515944115 0.0
80.8223050896 0.0
80.8930157677 0.0
80.9637264459 0.0
81.034437124 0.0
81.1051478021 0.0
81.1758584802 0.0
81.2465691583 0.0
81.3172798365 0.0
81.3879905146 0.0
81.4587011927 0.0
81.5294118708 0.0
81.6001225489 0.0
81.670833227 0.0
81.7415439052 0.0
81.8122545833 0.0
81.8829652614 0.0
81.9536759395 0.0
82.0243866176 0.0
82.0950972958 0.0
82.1658079739 0.0
82.236518652 0.0
82.3072293301 0.0
82.3779400082 0.0
82.4486506864 0.0
82.5193613645 0.0
82.5900720426 0.0
82.6607827207 0.0
82.7314933988 0.0
82.8022040769 0.0
82.8729147551 0.0
82.9436254332 0.0
83.0143361113 0.0
83.0850467894 0.0
83.1557574675 0.0
83.2264681457 0.0
83.2971788238 0.0
83.3678895019 0.0
83.43860018 0.0
83.5093108581 0.0
83.5800215362 0.0
83.6507322144 0.0
83.7214428925 0.0
83.7921535706 0.0
83.8628642487 0.0
83.9335749268 0.0
84.004285605 0.0
84.0749962831 0.0
84.1457069612 0.0
84.2164176393 0.0
84.2871283174 0.0
84.3578389956 0.0
84.4285496737 0.0
84.4992603518 0.0
84.5699710299 0.0
84.640681708 0.0
84.7113923861 0.0
84.7821030643 0.0
84.8528137424 0.0
84.9235244205 0.0
84.9942350986 0.0
85.0649457767 0.0
85.1356564549 0.0
85.206367133 0.0
85.2770778111 0.0
85.3477884892 0.0
85.4184991673 0.0
85.4892098455 0.0
85.5599205236 0.0
85.6306312017 0.0
85.7013418798 0.0
85.7720525579 0.0
85.842763236 0.0
85.9134739142 0.0
85.9841845923 0.0
86.0548952704 0.0
86.1256059485 0.0
86.1963166266 0.0
86.2670273048 0.0
86.3377379829 0.0
86.408448661 0.0
86.4791593391 0.0
86.5498700172 0.0
86.6205806954 0.0
86.6912913735 0.0
86.7620020516 0.0
86.8327127297 0.0
86.9034234078 0.0
86.9741340859 0.0
87.0448447641 0.0
87.1155554422 0.0
87.1862661203 0.0
87.2569767984 0.0
87.3276874765 0.0
87.3983981547 0.0
87.4691088328 0.0
87.5398195109 0.0
87.610530189 0.0
87.6812408671 0.0
87.7519515453 0.0
87.8226622234 0.0
87.8933729015 0.0
87.9640835796 0.0
88.0347942577 0.0
88.1055049358 0.0
88.176215614 0.0
88.2469262921 0.0
88.3176369702 0.0
88.3883476483 0.0
88.4590583264 0.0
88.5297690046 0.0
88.6004796827 0.0
88.6711903608 0.0
88.7419010389 0.0
88.812611717 0.0
88.8833223951 0.0
88.9540330733 0.0
89.0247437514 0.0
89.0954544295 0.0
89.1661651076 0.0
89.2368757857 0.0
89.3075864639 0.0
89.378297142 0.0
89.4490078201 0.0
89.5197184982 0.0
89.5904291763 0.0
89.6611398545 0.0
89.7318505326 0.0
89.8025612107 0.0
89.8732718888 0.0
89.9439825669 0.0
90.014693245 0.0
90.0854039232 0.0
90.1561146013 0.0
90.2268252794 0.0
90.2975359575 0.0
90.3682466356 0.0
90.4389573138 0.0
90.5096679919 0.0
90.58037867 0.0
90.6510893481 0.0
90.7218000262 0.0
90.7925107044 0.0
90.8632213825 0.0
90.9339320606 0.0
91.0046427387 0.0
91.0753534168 0.0
91.1460640949 0.0
91.2167747731 0.0
91.2874854512 0.0
91.3581961293 0.0
91.4289068074 0.0
91.4996174855 0.0
91.5703281637 0.0
91.6410388418 0.0
91.7117495199 0.0
91.782460198 0.0
91.8531708761 0.0
91.9238815543 0.0
91.9945922324 0.0
92.0653029105 0.0
92.1360135886 0.0
92.2067242667 0.0
92.2774349448 0.0
92.348145623 0.0
92.4188563011 0.0
92.4895669792 0.0
92.5602776573 0.0
92.6309883354 0.0
92.7016990136 0.0
92.7724096917 0.0
92.8431203698 0.0
92.9138310479 0.0
92.984541726 0.0
93.0552524041 0.0
93.1259630823 0.0
93.1966737604 0.0
93.2673844385 0.0
93.3380951166 0.0
93.4088057947 0.0
93.4795164729 0.0
93.550227151 0.0
93.6209378291 0.0
93.6916485072 0.0
93.7623591853 0.0
93.8330698635 0.0
93.9037805416 0.0
93.9744912197 0.0
94.0452018978 0.0
94.1159125759 0.0
94.186623254 0.0
94.2573339322 0.0
94.3280446103 0.0
94.3987552884 0.0
94.4694659665 0.0
94.5401766446 0.0
94.6108873228 0.0
94.6815980009 0.0
94.752308679 0.0
94.8230193571 0.0
94.8937300352 0.0
94.9644407134 0.0
95.0351513915 0.0
95.1058620696 0.0
95.1765727477 0.0
95.2472834258 0.0
95.3179941039 0.0
95.3887047821 0.0
95.4594154602 0.0
95.5301261383 0.0
95.6008368164 0.0
95.6715474945 0.0
95.7422581727 0.0
95.8129688508 0.0
95.8836795289 0.0
95.954390207 0.0
96.0251008851 0.0
96.0958115633 0.0
96.1665222414 0.0
96.2372329195 0.0
96.3079435976 0.0
96.3786542757 0.0
96.4493649538 0.0
96.520075632 0.0
96.5907863101 0.0
96.6614969882 0.0
96.7322076663 0.0
96.8029183444 0.0
96.8736290226 0.0
96.9443397007 0.0
97.0150503788 0.0
97.0857610569 0.0
97.156471735 0.0
97.2271824132 0.0
97.2978930913 0.0
97.3686037694 0.0
97.4393144475 0.0
97.5100251256 0.0
97.5807358037 0.0
97.6514464819 0.0
97.72215716 0.0
97.7928678381 0.0
97.8635785162 0.0
97.9342891943 0.0
98.0049998725 0.0
98.0757105506 0.0
98.1464212287 0.0
98.2171319068 0.0
98.2878425849 0.0
98.358553263 0.0
98.4292639412 0.0
98.4999746193 0.0
98.5706852974 0.0
98.6413959755 0.0
98.7121066536 0.0
98.7828173318 0.0
98.8535280099 0.0
98.924238688 0.0
98.9949493661 0.0
99.0656600442 0.0
99.1363707224 0.0
99.2070814005 0.0
99.2777920786 0.0
99.3485027567 0.0
99.4192134348 0.0
99.4899241129 0.0
99.5606347911 0.0
99.6313454692 0.0
99.7020561473 0.0
99.7727668254 0.0
99.8434775035 0.0
99.9141881817 0.0
99.9848988598 0.0
100.055609538 0.0
100.126320216 0.0
100.197030894 0.0
100.267741572 0.0
100.33845225 0.0
100.409162928 0.0
100.479873607 0.0
100.550584285 0.0
100.621294963 0.0
100.692005641 0.0
100.762716319 0.0
100.833426997 0.0
100.904137675 0.0
100.974848353 0.0
101.045559032 0.0
101.11626971 0.0
101.186980388 0.0
101.257691066 0.0
101.328401744 0.0
101.399112422 0.0
101.4698231 0.0
101.540533778 0.0
101.611244457 0.0
101.681955135 0.0
101.752665813 0.0
101.823376491 0.0
101.894087169 0.0
101.964797847 0.0
102.035508525 0.0
102.106219203 0.0
102.176929881 0.0
102.24764056 0.0
102.318351238 0.0
102.389061916 0.0
102.459772594 0.0
102.530483272 0.0
102.60119395 0.0
102.671904628 0.0
102.742615306 0.0
102.813325985 0.0
102.884036663 0.0
102.954747341 0.0
103.025458019 0.0
103.096168697 0.0
103.166879375 0.0
103.237590053 0.0
103.308300731 0.0
103.379011409 0.0
103.449722088 0.0
103.520432766 0.0
103.591143444 0.0
103.661854122 0.0
103.7325648 0.0
103.803275478 0.0
103.873986156 0.0
103.944696834 0.0
104.015407513 0.0
104.086118191 0.0
104.156828869 0.0
104.227539547 0.0
104.298250225 0.0
104.368960903 0.0
104.439671581 0.0
104.510382259 0.0
104.581092937 0.0
104.651803616 0.0
104.722514294 0.0
104.793224972 0.0
104.86393565 0.0
104.934646328 0.0
105.005357006 0.0
105.076067684 0.0
105.146778362 0.0
105.217489041 0.0
105.288199719 0.0
105.358910397 0.0
105.429621075 0.0
105.500331753 0.0
105.571042431 0.0
105.641753109 0.0
105.712463787 0.0
105.783174466 0.0
105.853885144 0.0
105.924595822 0.0
105.9953065 0.0
106.066017178 0.0
106.136727856 0.0
106.207438534 0.0
106.278149212 0.0
106.34885989 0.0
106.419570569 0.0
106.490281247 0.0
106.560991925 0.0
106.631702603 0.0
106.702413281 0.0
106.773123959 0.0
106.843834637 0.0
106.914545315 0.0
106.985255994 0.0
107.055966672 0.0
107.12667735 0.0
107.197388028 0.0
107.268098706 0.0
107.338809384 0.0
107.409520062 0.0
107.48023074 0.0
107.550941418 0.0
107.621652097 0.0
107.692362775 0.0
107.763073453 0.0
107.833784131 0.0
107.904494809 0.0
107.975205487 0.0
108.045916165 0.0
108.116626843 0.0
108.187337522 0.0
108.2580482 0.0
108.328758878 0.0
108.399469556 0.0
108.470180234 0.0
108.540890912 0.0
108.61160159 0.0
108.682312268 0.0
108.753022946 0.0
108.823733625 0.0
108.894444303 0.0
108.965154981 0.0
109.035865659 0.0
109.106576337 0.0
109.177287015 0.0
109.247997693 0.0
109.318708371 0.0
109.38941905 0.0
109.460129728 0.0
109.530840406 0.0
109.601551084 0.0
109.672261762 0.0
109.74297244 0.0
109.813683118 0.0
109.884393796 0.0
109.955104475 0.0
110.025815153 0.0
110.096525831 0.0
110.167236509 0.0
110.237947187 0.0
110.308657865 0.0
110.379368543 0.0
110.450079221 0.0
110.520789899 0.0
110.591500578 0.0
110.662211256 0.0
110.732921934 0.0
110.803632612 0.0
110.87434329 0.0
110.945053968 0.0
111.015764646 0.0
111.086475324 0.0
111.157186003 0.0
111.227896681 0.0
111.298607359 0.0
111.369318037 0.0
111.440028715 0.0
111.510739393 0.0
111.581450071 0.0
111.652160749 0.0
111.722871427 0.0
111.793582106 0.0
111.864292784 0.0
111.935003462 0.0
112.00571414 0.0
112.076424818 0.0
112.147135496 0.0
112.217846174 0.0
112.288556852 0.0
112.359267531 0.0
112.429978209 0.0
112.500688887 0.0
112.571399565 0.0
112.642110243 0.0
112.712820921 0.0
112.783531599 0.0
112.854242277 0.0
112.924952955 0.0
112.995663634 0.0
113.066374312 0.0
113.13708499 0.0
113.207795668 0.0
113.278506346 0.0
113.349217024 0.0
113.419927702 0.0
113.49063838 0.0
113.561349059 0.0
113.632059737 0.0
113.702770415 0.0
113.773481093 0.0
113.844191771 0.0
113.914902449 0.0
113.985613127 0.0
114.056323805 0.0
114.127034484 0.0
114.197745162 0.0
114.26845584 0.0
114.339166518 0.0
114.409877196 0.0
114.480587874 0.0
114.551298552 0.0
114.62200923 0.0
114.692719908 0.0
114.763430587 0.0
114.834141265 0.0
114.904851943 0.0
114.975562621 0.0
115.046273299 0.0
115.116983977 0.0
115.187694655 0.0
115.258405333 0.0
115.329116012 0.0
115.39982669 0.0
115.470537368 0.0
115.541248046 0.0
115.611958724 0.0
115.682669402 0.0
115.75338008 0.0
115.824090758 0.0
115.894801436 0.0
115.965512115 0.0
116.036222793 0.0
116.106933471 0.0
116.177644149 0.0
116.248354827 0.0
116.319065505 0.0
116.389776183 0.0
116.460486861 0.0
116.53119754 0.0
116.601908218 0.0
116.672618896 0.0
116.743329574 0.0
116.814040252 0.0
116.88475093 0.0
116.955461608 0.0
117.026172286 0.0
117.096882964 0.0
117.167593643 0.0
117.238304321 0.0
117.309014999 0.0
117.379725677 0.0
117.450436355 0.0
117.521147033 0.0
117.591857711 0.0
117.662568389 0.0
117.733279068 0.0
117.803989746 0.0
117.874700424 0.0
117.945411102 0.0
118.01612178 0.0
118.086832458 0.0
118.157543136 0.0
118.228253814 0.0
118.298964493 0.0
118.369675171 0.0
118.440385849 0.0
118.511096527 0.0
118.581807205 0.0
118.652517883 0.0
118.723228561 0.0
118.793939239 0.0
118.864649917 0.0
118.935360596 0.0
119.006071274 0.0
119.076781952 0.0
119.14749263 0.0
119.218203308 0.0
119.288913986 0.0
119.359624664 0.0
119.430335342 0.0
119.501046021 0.0
119.571756699 0.0
119.642467377 0.0
119.713178055 0.0
119.783888733 0.0
119.854599411 0.0
119.925310089 0.0
119.996020767 0.0
120.066731445 0.0
120.137442124 0.0
120.208152802 0.0
120.27886348 0.0
120.349574158 0.0
120.420284836 0.0
120.490995514 0.0
120.561706192 0.0
120.63241687 0.0
120.703127549 0.0
120.773838227 0.0
120.844548905 0.0
120.915259583 0.0
120.985970261 0.0
121.056680939 0.0
121.127391617 0.0
121.198102295 0.0
121.268812973 0.0
121.339523652 0.0
121.41023433 0.0
121.480945008 0.0
121.551655686 0.0
121.622366364 0.0
121.693077042 0.0
121.76378772 0.0
121.834498398 0.0
121.905209077 0.0
121.975919755 0.0
122.046630433 0.0
122.117341111 0.0
122.188051789 0.0
122.258762467 0.0
122.329473145 0.0
122.400183823 0.0
122.470894502 0.0
122.54160518 0.0
122.612315858 0.0
122.683026536 0.0
122.753737214 0.0
122.824447892 0.0
122.89515857 0.0
122.965869248 0.0
123.036579926 0.0
123.107290605 0.0
123.178001283 0.0
123.248711961 0.0
123.319422639 0.0
123.390133317 0.0
123.460843995 0.0
123.531554673 0.0
123.602265351 0.0
123.67297603 0.0
123.743686708 0.0
123.814397386 0.0
123.885108064 0.0
123.955818742 0.0
124.02652942 0.0
124.097240098 0.0
124.167950776 0.0
124.238661454 0.0
124.309372133 0.0
124.380082811 0.0
124.450793489 0.0
124.521504167 0.0
124.592214845 0.0
124.662925523 0.0
124.733636201 0.0
124.804346879 0.0
124.875057558 0.0
124.945768236 0.0
125.016478914 0.0
125.087189592 0.0
125.15790027 0.0
125.228610948 0.0
125.299321626 0.0
125.370032304 0.0
125.440742982 0.0
125.511453661 0.0
125.582164339 0.0
125.652875017 0.0
125.723585695 0.0
125.794296373 0.0
125.865007051 0.0
125.935717729 0.0
126.006428407 0.0
126.077139086 0.0
126.147849764 0.0
126.218560442 0.0
126.28927112 0.0
126.359981798 0.0
126.430692476 0.0
126.501403154 0.0
126.572113832 0.0
126.642824511 0.0
126.713535189 0.0
126.784245867 0.0
126.854956545 0.0
126.925667223 0.0
126.996377901 0.0
127.067088579 0.0
127.137799257 0.0
127.208509935 0.0
127.279220614 0.0
127.349931292 0.0
127.42064197 0.0
127.491352648 0.0
127.562063326 0.0
127.632774004 0.0
127.703484682 0.0
127.77419536 0.0
127.844906039 0.0
127.915616717 0.0
127.986327395 0.0
128.057038073 0.0
128.127748751 0.0
128.198459429 0.0
128.269170107 0.0
128.339880785 0.0
128.410591463 0.0
128.481302142 0.0
128.55201282 0.0
128.622723498 0.0
128.693434176 0.0
128.764144854 0.0
128.834855532 0.0
128.90556621 0.0
128.976276888 0.0
129.046987567 0.0
129.117698245 0.0
129.188408923 0.0
129.259119601 0.0
129.329830279 0.0
129.400540957 0.0
129.471251635 0.0
129.541962313 0.0
129.612672991 0.0
129.68338367 0.0
129.754094348 0.0
129.824805026 0.0
129.895515704 0.0
129.966226382 0.0
130.03693706 0.0
130.107647738 0.0
130.178358416 0.0
130.249069095 0.0
130.319779773 0.0
130.390490451 0.0
130.461201129 0.0
130.531911807 0.0
130.602622485 0.0
130.673333163 0.0
130.744043841 0.0
130.81475452 0.0
130.885465198 0.0
130.956175876 0.0
131.026886554 0.0
131.097597232 0.0
131.16830791 0.0
131.239018588 0.0
131.309729266 0.0
131.380439944 0.0
131.451150623 0.0
131.521861301 0.0
131.592571979 0.0
131.663282657 0.0
131.733993335 0.0
131.804704013 0.0
131.875414691 0.0
131.946125369 0.0
132.016836048 0.0
132.087546726 0.0
132.158257404 0.0
132.228968082 0.0
132.29967876 0.0
132.370389438 0.0
132.441100116 0.0
132.511810794 0.0
132.582521472 0.0
132.653232151 0.0
132.723942829 0.0
132.794653507 0.0
132.865364185 0.0
132.936074863 0.0
133.006785541 0.0
133.077496219 0.0
133.148206897 0.0
133.218917576 0.0
133.289628254 0.0
133.360338932 0.0
133.43104961 0.0
133.501760288 0.0
133.572470966 0.0
133.643181644 0.0
133.713892322 0.0
133.784603 0.0
133.855313679 0.0
133.926024357 0.0
133.996735035 0.0
134.067445713 0.0
134.138156391 0.0
134.208867069 0.0
134.279577747 0.0
134.350288425 0.0
134.420999104 0.0
134.491709782 0.0
134.56242046 0.0
134.633131138 0.0
134.703841816 0.0
134.774552494 0.0
134.845263172 0.0
134.91597385 0.0
134.986684529 0.0
135.057395207 0.0
135.128105885 0.0
135.198816563 0.0
135.269527241 0.0
135.340237919 0.0
135.410948597 0.0
135.481659275 0.0
135.552369953 0.0
135.623080632 0.0
135.69379131 0.0
135.764501988 0.0
135.835212666 0.0
135.905923344 0.0
135.976634022 0.0
136.0473447 0.0
136.118055378 0.0
136.188766057 0.0
136.259476735 0.0
136.330187413 0.0
136.400898091 0.0
136.471608769 0.0
136.542319447 0.0
136.613030125 0.0
136.683740803 0.0
136.754451481 0.0
136.82516216 0.0
136.895872838 0.0
136.966583516 0.0
137.037294194 0.0
137.108004872 0.0
137.17871555 0.0
137.249426228 0.0
137.320136906 0.0
137.390847585 0.0
137.461558263 0.0
137.532268941 0.0
137.602979619 0.0
137.673690297 0.0
137.744400975 0.0
137.815111653 0.0
137.885822331 0.0
137.956533009 0.0
138.027243688 0.0
138.097954366 0.0
138.168665044 0.0
138.239375722 0.0
138.3100864 0.0
138.380797078 0.0
138.451507756 0.0
138.522218434 0.0
138.592929113 0.0
138.663639791 0.0
138.734350469 0.0
138.805061147 0.0
138.875771825 0.0
138.946482503 0.0
139.017193181 0.0
139.087903859 0.0
139.158614538 0.0
139.229325216 0.0
139.300035894 0.0
139.370746572 0.0
139.44145725 0.0
139.512167928 0.0
139.582878606 0.0
139.653589284 0.0
139.724299962 0.0
139.795010641 0.0
139.865721319 0.0
139.936431997 0.0
140.007142675 0.0
140.077853353 0.0
140.148564031 0.0
140.219274709 0.0
140.289985387 0.0
140.360696066 0.0
140.431406744 0.0
140.502117422 0.0
140.5728281 0.0
140.643538778 0.0
140.714249456 0.0
140.784960134 0.0
140.855670812 0.0
140.92638149 0.0
140.997092169 0.0
141.067802847 0.0
141.138513525 0.0
141.209224203 0.0
141.279934881 0.0


0.05 0.875286128565
0.1 1.07682012169
0.15 1.26310388424
0.2 1.43177892959
0.25 1.5808963573
0.3 1.70895255913
0.35 1.81491073718
0.4 1.89820797391
0.45 1.95874816676
0.5 1.99688167769
0.55 2.01337302575
0.6 2.0093583477
0.65 1.98629465305
0.7 1.94590309584
0.75 1.89010857337
0.8 1.82097794392
0.85 1.74065903973
0.9 1.65132245097
0.95 1.55510778701
1.0 1.45407580127
1.05 1.35016741591
1.1 1.2451703204
1.15 1.14069346371
1.2 1.03814942769
1.25 0.938744373899
1.3 0.843475006661
1.35 0.753131798359
1.4 0.668307581783
1.45 0.589410528502
1.5 0.516680498649
1.55 0.450207760975
1.6 0.389953135321
1.65 0.335768694956
1.7 0.287418274722
1.75 0.244597154301
1.8 0.206950416155
1.85 0.17408960774
1.9 0.145607461493
1.95 0.121090539279
2.0 0.100129767006
2.05 0.0823289080827
2.1 0.0673110902265
2.15 0.0547235492103
2.2 0.0442407861308
2.25 0.0355663534943
2.3 0.028433491658
2.35 0.022604833206
2.4 0.0178713809137
2.45 0.0140509472624
2.5 0.0109862219999
2.55 0.0085426107963
2.6 0.00660596407653
2.65 0.00508029180775
2.7 0.00388553826829
2.75 0.00295547121343
2.8 0.00223572275383
2.85 0.00168200481859
2.9 0.0012585102777
2.95 0.000936501508209
3.0 0.00069308118325
3.05 0.000510135064077
3.1 0.000373433282132
3.15 0.000271874705323
3.2 0.000196858199028
3.25 0.00014176465235
3.3 0.00010153430972
3.35 7.23250292915e-05
3.4 5.12384199707e-05
3.45 3.61022606158e-05
3.5 2.52990804786e-05
3.55 1.76322095346e-05
3.6 1.22219435369e-05
3.65 8.42568265198e-06
3.7 5.7769799249e-06
3.75 3.93937291834e-06
3.8 2.67167265068e-06
3.85 1.8020575049e-06
3.9 1.20887818158e-06
3.95 8.06536590479e-07
4.0 5.35170679031e-07
4.05 3.53171962895e-07
4.1 2.31795331348e-07
4.15 1.51302641518e-07
4.2 9.82223721581e-08
4.25 6.34154462235e-08
4.3 4.07191758348e-08
4.35 2.60028343386e-08
4.4 1.65142403138e-08
4.45 1.04306424272e-08
4.5 6.55203692697e-09
4.55 4.09310270312e-09
4.6 2.54295170132e-09
4.65 1.57119763112e-09
4.7 9.65447713854e-10
4.75 5.89969933819e-10
4.8 3.58535410121e-10
4.85 2.16687119019e-10
4.9 1.30235911068e-10
4.95 7.78435644623e-11
5.0 4.62707573176e-11
5.05 2.73514276873e-11
5.1 1.60783100822e-11
5.15 9.3990780236e-12
5.2 5.46401589761e-12
5.25 3.1587687294e-12
5.3 1.81593439993e-12
5.35 1.03814053227e-12
5.4 5.90177929975e-13
5.45 3.33639690484e-13
5.5 1.87558792422e-13
5.55 1.04847748567e-13
5.6 5.82827032279e-14
5.65 3.22163279886e-14
5.7 1.77078153628e-14
5.75 9.67839390036e-15
5.8 5.26002337299e-15
5.85 2.84259364947e-15
5.9 1.52749998802e-15
5.95 8.16175436531e-16
6.0 4.33628865345e-16
6.05 2.2907708104e-16
6.1 1.20328988831e-16
6.15 6.28463972216e-17
6.2 3.26368521196e-17
6.25 1.68519480122e-17
6.3 8.65171255333e-18
6.35 4.41631737545e-18
6.4 2.24140706157e-18
6.45 1.13104386225e-18
6.5 5.67456193105e-19
6.55 2.83057904497e-19
6.6 1.40379633522e-19
6.65 6.92172833377e-20
6.7 3.39314426885e-20
6.75 1.65372416831e-20
6.8 8.01294901901e-21
6.85 3.85998636508e-21
6.9 1.84858197618e-21
6.95 8.80129584986e-22
7.0 4.16586158959e-22
7.05 1.96023732382e-22
7.1 9.16966146564e-23
7.15 4.2641644966e-23
7.2 1.97126814996e-23
7.25 9.05906997177e-24
7.3 4.13849716454e-24
7.35 1.87939371825e-24
7.4 8.48406135423e-25
7.45 3.80711106914e-25
7.5 1.69819572514e-25
7.55 7.52965464285e-26
7.6 3.3185784774e-26
7.65 1.45382919716e-26
7.7 6.33072446744e-27
7.75 2.74010102162e-27
7.8 1.17881923196e-27
7.85 5.04068544365e-28
7.9 2.14233769691e-28
7.95 9.04974506388e-29
8.0 3.79952150241e-29
8.05 1.58547576569e-29
8.1 6.57540295244e-30
8.15 2.71026059138e-30
8.2 1.11024652034e-30
8.25 4.52002866781e-31
8.3 1.82881589541e-31
8.35 7.35358934588e-32
8.4 2.93848060168e-32
8.45 1.16690031564e-32
8.5 4.60495605238e-33
8.55 1.80588993083e-33
8.6 7.03759530828e-34
8.65 2.72532074023e-34
8.7 1.04873143116e-34
8.75 4.01011852718e-35
8.8 1.52366413459e-35
8.85 5.75245402592e-36
8.9 2.15795122971e-36
8.95 8.04354039996e-37
9.0 2.97894532916e-37
9.05 1.09617502864e-37
9.1 4.00766762708e-38
9.15 1.4557612476e-38
9.2 5.25372616438e-39
9.25 1.88371673024e-39
9.3 6.7100632189e-40
9.35 2.37461037124e-40
9.4 8.34842638544e-41
9.45 2.915782216e-41
9.5 1.01166175184e-41
9.55 3.48687882934e-42
9.6 1.19385352752e-42
9.65 4.06040349517e-43
9.7 1.37177372213e-43
9.75 4.60343470378e-44
9.8 1.53447103049e-44
9.85 5.08046504458e-45
9.9 1.67073307431e-45
9.95 5.45707788949e-46
10.0 1.77032602966e-46
10.05 5.70396437651e-47
10.1 1.8252447751e-47
10.15 5.80064623463e-48
10.2 1.830765338e-48
10.25 5.73825677147e-49
10.3 1.78610961318e-49
10.35 5.52086067196e-50
10.4 1.69459377361e-50
10.45 5.16504405262e-51
10.5 1.5632246473e-51
10.55 4.69782574847e-52
10.6 1.40181154777e-52
10.65 4.15325427809e-53
10.7 1.22175006307e-53
10.75 3.56828754983e-54
10.8 1.03468813376e-54
10.85 2.97865100883e-55
10.9 8.51291981325e-56
10.95 2.41531799825e-56
11.0 6.80291252232e-57
11.05 1.90207674629e-57
11.1 5.27911836053e-58
11.15 1.45439526216e-58
11.2 3.97720986397e-59
11.25 1.07953498967e-59
11.3 2.90833269758e-60
11.35 7.77655803806e-61
11.4 2.06373233493e-61
11.45 5.43536129274e-62
11.5 1.42068849744e-62
11.55 3.68511318759e-63
11.6 9.48571908932e-64
11.65 2.422941347e-64
11.7 6.1412152908e-65
11.75 1.54450705644e-65
11.8 3.8542049208e-66
11.85 9.54276030773e-67
11.9 2.34418733227e-67
11.95 5.71313214184e-68
12.0 1.38135161161e-68
12.05 3.31334279091e-69
12.1 7.88396321412e-70
12.15 1.86089815275e-70
12.2 4.35696324498e-71
12.25 1.01183969677e-71
12.3 2.33071447093e-72
12.35 5.32474419863e-73
12.4 1.20648874682e-73
12.45 2.71109624779e-74
12.5 6.04151364805e-75
12.55 1.33508071514e-75
12.6 2.92557832687e-76
12.65 6.356815738e-77
12.7 1.36953194633e-77
12.75 2.92543227982e-78
12.8 6.19546159808e-79
12.85 1.30077786288e-79
12.9 2.70743640985e-80
12.95 5.58622676213e-81
13.0 1.14251845512e-81
13.05 2.31617375253e-82
13.1 4.65394080716e-83
13.15 9.26809786327e-84
13.2 1.82918779051e-84
13.25 3.57767964787e-85
13.3 6.93421454272e-86
13.35 1.33174967577e-86
13.4 2.5342758879e-87
13.45 4.77823206963e-88
13.5 8.92561901006e-89
13.55 1.65174317123e-89
13.6 3.0279916286e-90
13.65 5.49856406608e-91
13.7 9.89009470011e-92
13.75 1.76190217381e-92
13.8 3.10861193872e-93
13.85 5.43159464756e-94
13.9 9.39802496682e-95
13.95 1.6101489127e-95
14.0 2.73141075168e-96
14.05 4.5874392537e-97
14.1 7.62757144241e-98
14.15 1.25546516819e-98
14.2 2.04547756533e-99
14.25 3.29856564384e-100
14.3 5.26458356205e-101
14.35 8.31531945642e-102
14.4 1.29968115307e-102
14.45 2.0100367743e-103
14.5 3.07571567691e-104
14.55 4.65616568912e-105
14.6 6.97292692736e-106
14.65 1.03292778032e-106
14.7 1.51340778493e-107
14.75 2.19298376066e-108
14.8 3.14246070387e-109
14.85 4.45266540162e-110
14.9 6.23800937915e-111
14.95 8.63986436736e-112
15.0 1.18293563213e-112
15.05 1.60090691423e-113
15.1 2.14130450228e-114
15.15 2.83043937422e-115
15.2 3.69698011893e-116
15.25 4.7710282582e-117
15.3 6.08276814517e-118
15.35 7.66066886022e-119
15.4 9.52925518532e-120
15.45 1.17065156887e-120
15.5 1.42010750765e-121
15.55 1.70093198821e-122
15.6 2.01127237618e-123
15.65 2.34756620807e-124
15.7 2.7044025508e-125
15.75 3.07449302886e-126
15.8 3.4487772564e-127
15.85 3.81667836476e-128
15.9 4.16651161033e-129
15.95 4.48603366112e-130
16.0 4.76310365765e-131
16.05 4.98641153473e-132
16.1 5.14621658604e-133
16.15 5.23503193396e-134
16.2 5.24819003263e-135
16.25 5.1842313756e-136
16.3 5.04507296455e-137
16.35 4.83593349008e-138
16.4 4.56501626561e-139
16.45 4.24297575099e-140
16.5 3.88221576842e-141
16.55 3.49608428785e-142
16.6 3.09803872526e-143
16.65 2.70085595534e-144
16.7 2.31595288173e-145
16.75 1.95286786473e-146
16.8 1.61893299198e-147
16.85 1.31914505877e-148
16.9 1.05622221951e-149
16.95 8.30816171707e-151
17.0 6.4183822474e-152
17.05 4.86852472363e-153
17.1 3.62490300475e-154
17.15 2.64846543769e-155
17.2 1.89827123183e-156
17.25 1.33429102976e-157
17.3 9.19450667314e-159
17.35 6.20931532978e-160
17.4 4.10811496948e-161
17.45 2.66173748037e-162
17.5 1.68828362761e-163
17.55 1.04787675494e-164
17.6 6.3617924419e-166
17.65 3.77629174439e-167
17.7 2.1906474313e-168
17.75 1.24135455362e-169
17.8 6.86786702362e-171
17.85 3.70789136851e-172
17.9 1.95243713363e-173
17.95 1.00213577675e-174
18.0 5.01092472697e-176
18.05 2.43938449279e-177
18.1 1.15539068221e-178
18.15 5.32063665209e-180
18.2 2.38049847573e-181
18.25 1.03396852844e-182
18.3 4.35640191901e-184
18.35 1.77891292465e-185
18.4 7.03378928668e-187
18.45 2.69034747107e-188
18.5 9.94398277897e-190
18.55 3.54783378689e-191
18.6 1.22039700015e-192
18.65 4.04222441094e-194
18.7 1.28743627147e-195
18.75 3.93708620346e-197
18.8 1.15417934043e-198
18.85 3.23792638293e-200
18.9 8.67630772076e-202
18.95 2.21605095253e-203
19.0 5.38289847123e-205
19.05 1.24038908388e-206
19.1 2.70396473879e-208
19.15 5.5590900098e-210
19.2 1.07414117668e-211
19.25 1.94300963387e-213
19.3 3.2757496762e-215
19.35 5.12091888805e-217
19.4 7.37920937264e-219
19.45 9.73353936102e-221
19.5 1.165540503e-222
19.55 1.25434064502e-224
19.6 1.19823184386e-226
19.65 1.00014911196e-228
19.7 7.14550722806e-231
19.75 4.24826937853e-233
19.8 2.01777927314e-235
19.85 7.17777570378e-238
19.9 1.69984341716e-240
19.95 2.00998462747e-243
20.0 0.0
20.05 0.0
20.1 0.0
20.15 0.0
20.2 0.0
20.25 0.0
20.3 0.0
20.35 0.0
20.4 0.0
20.45 0.0
20.5 0.0
20.55 0.0
20.6 0.0
20.65 0.0
20.7 0.0
20.75 0.0
20.8 0.0
20.85 0.0
20.9 0.0
20.95 0.0
21.0 0.0
21.05 0.0
21.1 0.0
21.15 0.0
21.2 0.0
21.25 0.0
21.3 0.0
21.35 0.0
21.4 0.0
21.45 0.0
21.5 0.0
21.55 0.0
21.6 0.0
21.65 0.0
21.7 0.0
21.75 0.0
21.8 0.0
21.85 0.0
21.9 0.0
21.95 0.0
22.0 0.0
22.05 0.0
22.1 0.0
22.15 0.0
22.2 0.0
22.25 0.0
22.3 0.0
22.35 0.0
22.4 0.0
22.45 0.0
22.5 0.0
22.55 0.0
22.6 0.0
22.65 0.0
22.7 0.0
22.75 0.0
22.8 0.0
22.85 0.0
22.9 0.0
22.95 0.0
23.0 0.0
23.05 0.0
23.1 0.0
23.15 0.0
23.2 0.0
23.25 0.0
23.3 0.0
23.35 0.0
23.4 0.0
23.45 0.0
23.5 0.0
23.55 0.0
23.6 0.0
23.65 0.0
23.7 0.0
23.75 0.0
23.8 0.0
23.85 0.0
23.9 0.0
23.95 0.0
24.0 0.0
24.05 0.0
24.1 0.0
24.15 0.0
24.2 0.0
24.25 0.0
24.3 0.0
24.35 0.0
24.4 0.0
24.45 0.0
24.5 0.0
24.55 0.0
24.6 0.0
24.65 0.0
24.7 0.0
24.75 0.0
24.8 0.0
24.85 0.0
24.9 0.0
24.95 0.0
25.0 0.0
25.05 0.0
25.1 0.0
25.15 0.0
25.2 0.0
25.25 0.0
25.3 0.0
25.35 0.0
25.4 0.0
25.45 0.0
25.5 0.0
25.55 0.0
25.6 0.0
25.65 0.0
25.7 0.0
25.75 0.0
25.8 0.0
25.85 0.0
25.9 0.0
25.95 0.0
26.0 0.0
26.05 0.0
26.1 0.0
26.15 0.0
26.2 0.0
26.25 0.0
26.3 0.0
26.35 0.0
26.4 0.0
26.45 0.0
26.5 0.0
26.55 0.0
26.6 0.0
26.65 0.0
26.7 0.0
26.75 0.0
26.8 0.0
26.85 0.0
26.9 0.0
26.95 0.0
27.0 0.0
27.05 0.0
27.1 0.0
27.15 0.0
27.2 0.0
27.25 0.0
27.3 0.0
27.35 0.0
27.4 0.0
27.45 0.0
27.5 0.0
27.55 0.0
27.6 0.0
27.65 0.0
27.7 0.0
27.75 0.0
27.8 0.0
27.85 0.0
27.9 0.0
27.95 0.0
28.0 0.0
28.05 0.0
28.1 0.0
28.15 0.0
28.2 0.0
28.25 0.0
28.3 0.0
28.35 0.0
28.4 0.0
28.45 0.0
28.5 0.0
28.55 0.0
28.6 0.0
28.65 0.0
28.7 0.0
28.75 0.0
28.8 0.0
28.85 0.0
28.9 0.0
28.95 0.0
29.0 0.0
29.05 0.0
29.1 0.0
29.15 0.0
29.2 0.0
29.25 0.0
29.3 0.0
29.35 0.0
29.4 0.0
29.45 0.0
29.5 0.0
29.55 0.0
29.6 0.0
29.65 0.0
29.7 0.0
29.75 0.0
29.8 0.0
29.85 0.0
29.9 0.0
29.95 0.0
30.0 0.0
30.05 0.0
30.1 0.0
30.15 0.0
30.2 0.0
30.25 0.0
30.3 0.0
30.35 0.0
30.4 0.0
30.45 0.0
30.5 0.0
30.55 0.0
30.6 0.0
30.65 0.0
30.7 0.0
30.75 0.0
30.8 0.0
30.85 0.0
30.9 0.0
30.95 0.0
31.0 0.0
31.05 0.0
31.1 0.0
31.15 0.0
31.2 0.0
31.25 0.0
31.3 0.0
31.35 0.0
31.4 0.0
31.45 0.0
31.5 0.0
31.55 0.0
31.6 0.0
31.65 0.0
31.7 0.0
31.75 0.0
31.8 0.0
31.85 0.0
31.9 0.0
31.95 0.0
32.0 0.0
32.05 0.0
32.1 0.0
32.15 0.0
32.2 0.0
32.25 0.0
32.3 0.0
32.35 0.0
32.4 0.0
32.45 0.0
32.5 0.0
32.55 0.0
32.6 0.0
32.65 0.0
32.7 0.0
32.75 0.0
32.8 0.0
32.85 0.0
32.9 0.0
32.95 0.0
33.0 0.0
33.05 0.0
33.1 0.0
33.15 0.0
33.2 0.0
33.25 0.0
33.3 0.0
33.35 0.0
33.4 0.0
33.45 0.0
33.5 0.0
33.55 0.0
33.6 0.0
33.65 0.0
33.7 0.0
33.75 0.0
33.8 0.0
33.85 0.0
33.9 0.0
33.95 0.0
34.0 0.0
34.05 0.0
34.1 0.0
34.15 0.0
34.2 0.0
34.25 0.0
34.3 0.0
34.35 0.0
34.4 0.0
34.45 0.0
34.5 0.0
34.55 0.0
34.6 0.0
34.65 0.0
34.7 0.0
34.75 0.0
34.8 0.0
34.85 0.0
34.9 0.0
34.95 0.0
35.0 0.0
35.05 0.0
35.1 0.0
35.15 0.0
35.2 0.0
35.25 0.0
35.3 0.0
35.35 0.0
35.4 0.0
35.45 0.0
35.5 0.0
35.55 0.0
35.6 0.0
35.65 0.0
35.7 0.0
35.75 0.0
35.8 0.0
35.85 0.0
35.9 0.0
35.95 0.0
36.0 0.0
36.05 0.0
36.1 0.0
36.15 0.0
36.2 0.0
36.25 0.0
36.3 0.0
36.35 0.0
36.4 0.0
36.45 0.0
36.5 0.0
36.55 0.0
36.6 0.0
36.65 0.0
36.7 0.0
36.75 0.0
36.8 0.0
36.85 0.0
36.9 0.0
36.95 0.0
37.0 0.0
37.05 0.0
37.1 0.0
37.15 0.0
37.2 0.0
37.25 0.0
37.3 0.0
37.35 0.0
37.4 0.0
37.45 0.0
37.5 0.0
37.55 0.0
37.6 0.0
37.65 0.0
37.7 0.0
37.75 0.0
37.8 0.0
37.85 0.0
37.9 0.0
37.95 0.0
38.0 0.0
38.05 0.0
38.1 0.0
38.15 0.0
38.2 0.0
38.25 0.0
38.3 0.0
38.35 0.0
38.4 0.0
38.45 0.0
38.5 0.0
38.55 0.0
38.6 0.0
38.65 0.0
38.7 0.0
38.75 0.0
38.8 0.0
38.85 0.0
38.9 0.0
38.95 0.0
39.0 0.0
39.05 0.0
39.1 0.0
39.15 0.0
39.2 0.0
39.25 0.0
39.3 0.0
39.35 0.0
39.4 0.0
39.45 0.0
39.5 0.0
39.55 0.0
39.6 0.0
39.65 0.0
39.7 0.0
39.75 0.0
39.8 0.0
39.85 0.0
39.9 0.0
39.95 0.0
40.0 0.0
40.05 0.0
40.1 0.0
40.15 0.0
40.2 0.0
40.25 0.0
40.3 0.0
40.35 0.0
40.4 0.0
40.45 0.0
40.5 0.0
40.55 0.0
40.6 0.0
40.65 0.0
40.7 0.0
40.75 0.0
40.8 0.0
40.85 0.0
40.9 0.0
40.95 0.0
41.0 0.0
41.05 0.0
41.1 0.0
41.15 0.0
41.2 0.0
41.25 0.0
41.3 0.0
41.35 0.0
41.4 0.0
41.45 0.0
41.5 0.0
41.55 0.0
41.6 0.0
41.65 0.0
41.7 0.0
41.75 0.0
41.8 0.0
41.85 0.0
41.9 0.0
41.95 0.0
42.0 0.0
42.05 0.0
42.1 0.0
42.15 0.0
42.2 0.0
42.25 0.0
42.3 0.0
42.35 0.0
42.4 0.0
42.45 0.0
42.5 0.0
42.55 0.0
42.6 0.0
42.65 0.0
42.7 0.0
42.75 0.0
42.8 0.0
42.85 0.0
42.9 0.0
42.95 0.0
43.0 0.0
43.05 0.0
43.1 0.0
43.15 0.0
43.2 0.0
43.25 0.0
43.3 0.0
43.35 0.0
43.4 0.0
43.45 0.0
43.5 0.0
43.55 0.0
43.6 0.0
43.65 0.0
43.7 0.0
43.75 0.0
43.8 0.0
43.85 0.0
43.9 0.0
43.95 0.0
44.0 0.0
44.05 0.0
44.1 0.0
44.15 0.0
44.2 0.0
44.25 0.0
44.3 0.0
44.35 0.0
44.4 0.0
44.45 0.0
44.5 0.0
44.55 0.0
44.6 0.0
44.65 0.0
44.7 0.0
44.75 0.0
44.8 0.0
44.85 0.0
44.9 0.0
44.95 0.0
45.0 0.0
45.05 0.0
45.1 0.0
45.15 0.0
45.2 0.0
45.25 0.0
45.3 0.0
45.35 0.0
45.4 0.0
45.45 0.0
45.5 0.0
45.55 0.0
45.6 0.0
45.65 0.0
45.7 0.0
45.75 0.0
45.8 0.0
45.85 0.0
45.9 0.0
45.95 0.0
46.0 0.0
46.05 0.0
46.1 0.0
46.15 0.0
46.2 0.0
46.25 0.0
46.3 0.0
46.35 0.0
46.4 0.0
46.45 0.0
46.5 0.0
46.55 0.0
46.6 0.0
46.65 0.0
46.7 0.0
46.75 0.0
46.8 0.0
46.85 0.0
46.9 0.0
46.95 0.0
47.0 0.0
47.05 0.0
47.1 0.0
47.15 0.0
47.2 0.0
47.25 0.0
47.3 0.0
47.35 0.0
47.4 0.0
47.45 0.0
47.5 0.0
47.55 0.0
47.6 0.0
47.65 0.0
47.7 0.0
47.75 0.0
47.8 0.0
47.85 0.0
47.9 0.0
47.95 0.0
48.0 0.0
48.05 0.0
48.1 0.0
48.15 0.0
48.2 0.0
48.25 0.0
48.3 0.0
48.35 0.0
48.4 0.0
48.45 0.0
48.5 0.0
48.55 0.0
48.6 0.0
48.65 0.0
48.7 0.0
48.75 0.0
48.8 0.0
48.85 0.0
48.9 0.0
48.95 0.0
49.0 0.0
49.05 0.0
49.1 0.0
49.15 0.0
49.2 0.0
49.25 0.0
49.3 0.0
49.35 0.0
49.4 0.0
49.45 0.0
49.5 0.0
49.55 0.0
49.6 0.0
49.65 0.0
49.7 0.0
49.75 0.0
49.8 0.0
49.85 0.0
49.9 0.0
49.95 0.0
50.0 0.0
50.05 0.0
50.1 0.0
50.15 0.0
50.2 0.0
50.25 0.0
50.3 0.0
50.35 0.0
50.4 0.0
50.45 0.0
50.5 0.0
50.55 0.0
50.6 0.0
50.65 0.0
50.7 0.0
50.75 0.0
50.8 0.0
50.85 0.0
50.9 0.0
50.95 0.0
51.0 0.0
51.05 0.0
51.1 0.0
51.15 0.0
51.2 0.0
51.25 0.0
51.3 0.0
51.35 0.0
51.4 0.0
51.45 0.0
51.5 0.0
51.55 0.0
51.6 0.0
51.65 0.0
51.7 0.0
51.75 0.0
51.8 0.0
51.85 0.0
51.9 0.0
51.95 0.0
52.0 0.0
52.05 0.0
52.1 0.0
52.15 0.0
52.2 0.0
52.25 0.0
52.3 0.0
52.35 0.0
52.4 0.0
52.45 0.0
52.5 0.0
52.55 0.0
52.6 0.0
52.65 0.0
52.7 0.0
52.75 0.0
52.8 0.0
52.85 0.0
52.9 0.0
52.95 0.0
53.0 0.0
53.05 0.0
53.1 0.0
53.15 0.0
53.2 0.0
53.25 0.0
53.3 0.0
53.35 0.0
53.4 0.0
53.45 0.0
53.5 0.0
53.55 0.0
53.6 0.0
53.65 0.0
53.7 0.0
53.75 0.0
53.8 0.0
53.85 0.0
53.9 0.0
53.95 0.0
54.0 0.0
54.05 0.0
54.1 0.0
54.15 0.0
54.2 0.0
54.25 0.0
54.3 0.0
54.35 0.0
54.4 0.0
54.45 0.0
54.5 0.0
54.55 0.0
54.6 0.0
54.65 0.0
54.7 0.0
54.75 0.0
54.8 0.0
54.85 0.0
54.9 0.0
54.95 0.0
55.0 0.0
55.05 0.0
55.1 0.0
55.15 0.0
55.2 0.0
55.25 0.0
55.3 0.0
55.35 0.0
55.4 0.0
55.45 0.0
55.5 0.0
55.55 0.0
55.6 0.0
55.65 0.0
55.7 0.0
55.75 0.0
55.8 0.0
55.85 0.0
55.9 0.0
55.95 0.0
56.0 0.0
56.05 0.0
56.1 0.0
56.15 0.0
56.2 0.0
56.25 0.0
56.3 0.0
56.35 0.0
56.4 0.0
56.45 0.0
56.5 0.0
56.55 0.0
56.6 0.0
56.65 0.0
56.7 0.0
56.75 0.0
56.8 0.0
56.85 0.0
56.9 0.0
56.95 0.0
57.0 0.0
57.05 0.0
57.1 0.0
57.15 0.0
57.2 0.0
57.25 0.0
57.3 0.0
57.35 0.0
57.4 0.0
57.45 0.0
57.5 0.0
57.55 0.0
57.6 0.0
57.65 0.0
57.7 0.0
57.75 0.0
57.8 0.0
57.85 0.0
57.9 0.0
57.95 0.0
58.0 0.0
58.05 0.0
58.1 0.0
58.15 0.0
58.2 0.0
58.25 0.0
58.3 0.0
58.35 0.0
58.4 0.0
58.45 0.0
58.5 0.0
58.55 0.0
58.6 0.0
58.65 0.0
58.7 0.0
58.75 0.0
58.8 0.0
58.85 0.0
58.9 0.0
58.95 0.0
59.0 0.0
59.05 0.0
59.1 0.0
59.15 0.0
59.2 0.0
59.25 0.0
59.3 0.0
59.35 0.0
59.4 0.0
59.45 0.0
59.5 0.0
59.55 0.0
59.6 0.0
59.65 0.0
59.7 0.0
59.75 0.0
59.8 0.0
59.85 0.0
59.9 0.0
59.95 0.0
60.0 0.0
60.05 0.0
60.1 0.0
60.15 0.0
60.2 0.0
60.25 0.0
60.3 0.0
60.35 0.0
60.4 0.0
60.45 0.0
60.5 0.0
60.55 0.0
60.6 0.0
60.65 0.0
60.7 0.0
60.75 0.0
60.8 0.0
60.85 0.0
60.9 0.0
60.95 0.0
61.0 0.0
61.05 0.0
61.1 0.0
61.15 0.0
61.2 0.0
61.25 0.0
61.3 0.0
61.35 0.0
61.4 0.0
61.45 0.0
61.5 0.0
61.55 0.0
61.6 0.0
61.65 0.0
61.7 0.0
61.75 0.0
61.8 0.0
61.85 0.0
61.9 0.0
61.95 0.0
62.0 0.0
62.05 0.0
62.1 0.0
62.15 0.0
62.2 0.0
62.25 0.0
62.3 0.0
62.35 0.0
62.4 0.0
62.45 0.0
62.5 0.0
62.55 0.0
62.6 0.0
62.65 0.0
62.7 0.0
62.75 0.0
62.8 0.0
62.85 0.0
62.9 0.0
62.95 0.0
63.0 0.0
63.05 0.0
63.1 0.0
63.15 0.0
63.2 0.0
63.25 0.0
63.3 0.0
63.35 0.0
63.4 0.0
63.45 0.0
63.5 0.0
63.55 0.0
63.6 0.0
63.65 0.0
63.7 0.0
63.75 0.0
63.8 0.0
63.85 0.0
63.9 0.0
63.95 0.0
64.0 0.0
64.05 0.0
64.1 0.0
64.15 0.0
64.2 0.0
64.25 0.0
64.3 0.0
64.35 0.0
64.4 0.0
64.45 0.0
64.5 0.0
64.55 0.0
64.6 0.0
64.65 0.0
64.7 0.0
64.75 0.0
64.8 0.0
64.85 0.0
64.9 0.0
64.95 0.0
65.0 0.0
65.05 0.0
65.1 0.0
65.15 0.0
65.2 0.0
65.25 0.0
65.3 0.0
65.35 0.0
65.4 0.0
65.45 0.0
65.5 0.0
65.55 0.0
65.6 0.0
65.65 0.0
65.7 0.0
65.75 0.0
65.8 0.0
65.85 0.0
65.9 0.0
65.95 0.0
66.0 0.0
66.05 0.0
66.1 0.0
66.15 0.0
66.2 0.0
66.25 0.0
66.3 0.0
66.35 0.0
66.4 0.0
66.45 0.0
66.5 0.0
66.55 0.0
66.6 0.0
66.65 0.0
66.7 0.0
66.75 0.0
66.8 0.0
66.85 0.0
66.9 0.0
66.95 0.0
67.0 0.0
67.05 0.0
67.1 0.0
67.15 0.0
67.2 0.0
67.25 0.0
67.3 0.0
67.35 0.0
67.4 0.0
67.45 0.0
67.5 0.0
67.55 0.0
67.6 0.0
67.65 0.0
67.7 0.0
67.75 0.0
67.8 0.0
67.85 0.0
67.9 0.0
67.95 0.0
68.0 0.0
68.05 0.0
68.1 0.0
68.15 0.0
68.2 0.0
68.25 0.0
68.3 0.0
68.35 0.0
68.4 0.0
68.45 0.0
68.5 0.0
68.55 0.0
68.6 0.0
68.65 0.0
68.7 0.0
68.75 0.0
68.8 0.0
68.85 0.0
68.9 0.0
68.95 0.0
69.0 0.0
69.05 0.0
69.1 0.0
69.15 0.0
69.2 0.0
69.25 0.0
69.3 0.0
69.35 0.0
69.4 0.0
69.45 0.0
69.5 0.0
69.55 0.0
69.6 0.0
69.65 0.0
69.7 0.0
69.75 0.0
69.8 0.0
69.85 0.0
69.9 0.0
69.95 0.0
70.0 0.0
70.05 0.0
70.1 0.0
70.15 0.0
70.2 0.0
70.25 0.0
70.3 0.0
70.35 0.0
70.4 0.0
70.45 0.0
70.5 0.0
70.55 0.0
70.6 0.0
70.65 0.0
70.7 0.0
70.75 0.0
70.8 0.0
70.85 0.0
70.9 0.0
70.95 0.0
71.0 0.0
71.05 0.0
71.1 0.0
71.15 0.0
71.2 0.0
71.25 0.0
71.3 0.0
71.35 0.0
71.4 0.0
71.45 0.0
71.5 0.0
71.55 0.0
71.6 0.0
71.65 0.0
71.7 0.0
71.75 0.0
71.8 0.0
71.85 0.0
71.9 0.0
71.95 0.0
72.0 0.0
72.05 0.0
72.1 0.0
72.15 0.0
72.2 0.0
72.25 0.0
72.3 0.0
72.35 0.0
72.4 0.0
72.45 0.0
72.5 0.0
72.55 0.0
72.6 0.0
72.65 0.0
72.7 0.0
72.75 0.0
72.8 0.0
72.85 0.0
72.9 0.0
72.95 0.0
73.0 0.0
73.05 0.0
73.1 0.0
73.15 0.0
73.2 0.0
73.25 0.0
73.3 0.0
73.35 0.0
73.4 0.0
73.45 0.0
73.5 0.0
73.55 0.0
73.6 0.0
73.65 0.0
73.7 0.0
73.75 0.0
73.8 0.0
73.85 0.0
73.9 0.0
73.95 0.0
74.0 0.0
74.05 0.0
74.1 0.0
74.15 0.0
74.2 0.0
74.25 0.0
74.3 0.0
74.35 0.0
74.4 0.0
74.45 0.0
74.5 0.0
74.55 0.0
74.6 0.0
74.65 0.0
74.7 0.0
74.75 0.0
74.8 0.0
74.85 0.0
74.9 0.0
74.95 0.0
75.0 0.0
75.05 0.0
75.1 0.0
75.15 0.0
75.2 0.0
75.25 0.0
75.3 0.0
75.35 0.0
75.4 0.0
75.45 0.0
75.5 0.0
75.55 0.0
75.6 0.0
75.65 0.0
75.7 0.0
75.75 0.0
75.8 0.0
75.85 0.0
75.9 0.0
75.95 0.0
76.0 0.0
76.05 0.0
76.1 0.0
76.15 0.0
76.2 0.0
76.25 0.0
76.3 0.0
76.35 0.0
76.4 0.0
76.45 0.0
76.5 0.0
76.55 0.0
76.6 0.0
76.65 0.0
76.7 0.0
76.75 0.0
76.8 0.0
76.85 0.0
76.9 0.0
76.95 0.0
77.0 0.0
77.05 0.0
77.1 0.0
77.15 0.0
77.2 0.0
77.25 0.0
77.3 0.0
77.35 0.0
77.4 0.0
77.45 0.0
77.5 0.0
77.55 0.0
77.6 0.0
77.65 0.0
77.7 0.0
77.75 0.0
77.8 0.0
77.85 0.0
77.9 0.0
77.95 0.0
78.0 0.0
78.05 0.0
78.1 0.0
78.15 0.0
78.2 0.0
78.25 0.0
78.3 0.0
78.35 0.0
78.4 0.0
78.45 0.0
78.5 0.0
78.55 0.0
78.6 0.0
78.65 0.0
78.7 0.0
78.75 0.0
78.8 0.0
78.85 0.0
78.9 0.0
78.95 0.0
79.0 0.0
79.05 0.0
79.1 0.0
79.15 0.0
79.2 0.0
79.25 0.0
79.3 0.0
79.35 0.0
79.4 0.0
79.45 0.0
79.5 0.0
79.55 0.0
79.6 0.0
79.65 0.0
79.7 0.0
79.75 0.0
79.8 0.0
79.85 0.0
79.9 0.0
79.95 0.0
80.0 0.0
80.05 0.0
80.1 0.0
80.15 0.0
80.2 0.0
80.25 0.0
80.3 0.0
80.35 0.0
80.4 0.0
80.45 0.0
80.5 0.0
80.55 0.0
80.6 0.0
80.65 0.0
80.7 0.0
80.75 0.0
80.8 0.0
80.85 0.0
80.9 0.0
80.95 0.0
81.0 0.0
81.05 0.0
81.1 0.0
81.15 0.0
81.2 0.0
81.25 0.0
81.3 0.0
81.35 0.0
81.4 0.0
81.45 0.0
81.5 0.0
81.55 0.0
81.6 0.0
81.65 0.0
81.7 0.0
81.75 0.0
81.8 0.0
81.85 0.0
81.9 0.0
81.95 0.0
82.0 0.0
82.05 0.0
82.1 0.0
82.15 0.0
82.2 0.0
82.25 0.0
82.3 0.0
82.35 0.0
82.4 0.0
82.45 0.0
82.5 0.0
82.55 0.0
82.6 0.0
82.65 0.0
82.7 0.0
82.75 0.0
82.8 0.0
82.85 0.0
82.9 0.0
82.95 0.0
83.0 0.0
83.05 0.0
83.1 0.0
83.15 0.0
83.2 0.0
83.25 0.0
83.3 0.0
83.35 0.0
83.4 0.0
83.45 0.0
83.5 0.0
83.55 0.0
83.6 0.0
83.65 0.0
83.7 0.0
83.75 0.0
83.8 0.0
83.85 0.0
83.9 0.0
83.95 0.0
84.0 0.0
84.05 0.0
84.1 0.0
84.15 0.0
84.2 0.0
84.25 0.0
84.3 0.0
84.35 0.0
84.4 0.0
84.45 0.0
84.5 0.0
84.55 0.0
84.6 0.0
84.65 0.0
84.7 0.0
84.75 0.0
84.8 0.0
84.85 0.0
84.9 0.0
84.95 0.0
85.0 0.0
85.05 0.0
85.1 0.0
85.15 0.0
85.2 0.0
85.25 0.0
85.3 0.0
85.35 0.0
85.4 0.0
85.45 0.0
85.5 0.0
85.55 0.0
85.6 0.0
85.65 0.0
85.7 0.0
85.75 0.0
85.8 0.0
85.85 0.0
85.9 0.0
85.95 0.0
86.0 0.0
86.05 0.0
86.1 0.0
86.15 0.0
86.2 0.0
86.25 0.0
86.3 0.0
86.35 0.0
86.4 0.0
86.45 0.0
86.5 0.0
86.55 0.0
86.6 0.0
86.65 0.0
86.7 0.0
86.75 0.0
86.8 0.0
86.85 0.0
86.9 0.0
86.95 0.0
87.0 0.0
87.05 0.0
87.1 0.0
87.15 0.0
87.2 0.0
87.25 0.0
87.3 0.0
87.35 0.0
87.4 0.0
87.45 0.0
87.5 0.0
87.55 0.0
87.6 0.0
87.65 0.0
87.7 0.0
87.75 0.0
87.8 0.0
87.85 0.0
87.9 0.0
87.95 0.0
88.0 0.0
88.05 0.0
88.1 0.0
88.15 0.0
88.2 0.0
88.25 0.0
88.3 0.0
88.35 0.0
88.4 0.0
88.45 0.0
88.5 0.0
88.55 0.0
88.6 0.0
88.65 0.0
88.7 0.0
88.75 0.0
88.8 0.0
88.85 0.0
88.9 0.0
88.95 0.0
89.0 0.0
89.05 0.0
89.1 0.0
89.15 0.0
89.2 0.0
89.25 0.0
89.3 0.0
89.35 0.0
89.4 0.0
89.45 0.0
89.5 0.0
89.55 0.0
89.6 0.0
89.65 0.0
89.7 0.0
89.75 0.0
89.8 0.0
89.85 0.0
89.9 0.0
89.95 0.0
90.0 0.0
90.05 0.0
90.1 0.0
90.15 0.0
90.2 0.0
90.25 0.0
90.3 0.0
90.35 0.0
90.4 0.0
90.45 0.0
90.5 0.0
90.55 0.0
90.6 0.0
90.65 0.0
90.7 0.0
90.75 0.0
90.8 0.0
90.85 0.0
90.9 0.0
90.95 0.0
91.0 0.0
91.05 0.0
91.1 0.0
91.15 0.0
91.2 0.0
91.25 0.0
91.3 0.0
91.35 0.0
91.4 0.0
91.45 0.0
91.5 0.0
91.55 0.0
91.6 0.0
91.65 0.0
91.7 0.0
91.75 0.0
91.8 0.0
91.85 0.0
91.9 0.0
91.95 0.0
92.0 0.0
92.05 0.0
92.1 0.0
92.15 0.0
92.2 0.0
92.25 0.0
92.3 0.0
92.35 0.0
92.4 0.0
92.45 0.0
92.5 0.0
92.55 0.0
92.6 0.0
92.65 0.0
92.7 0.0
92.75 0.0
92.8 0.0
92.85 0.0
92.9 0.0
92.95 0.0
93.0 0.0
93.05 0.0
93.1 0.0
93.15 0.0
93.2 0.0
93.25 0.0
93.3 0.0
93.35 0.0
93.4 0.0
93.45 0.0
93.5 0.0
93.55 0.0
93.6 0.0
93.65 0.0
93.7 0.0
93.75 0.0
93.8 0.0
93.85 0.0
93.9 0.0
93.95 0.0
94.0 0.0
94.05 0.0
94.1 0.0
94.15 0.0
94.2 0.0
94.25 0.0
94.3 0.0
94.35 0.0
94.4 0.0
94.45 0.0
94.5 0.0
94.55 0.0
94.6 0.0
94.65 0.0
94.7 0.0
94.75 0.0
94.8 0.0
94.85 0.0
94.9 0.0
94.95 0.0
95.0 0.0
95.05 0.0
95.1 0.0
95.15 0.0
95.2 0.0
95.25 0.0
95.3 0.0
95.35 0.0
95.4 0.0
95.45 0.0
95.5 0.0
95.55 0.0
95.6 0.0
95.65 0.0
95.7 0.0
95.75 0.0
95.8 0.0
95.85 0.0
95.9 0.0
95.95 0.0
96.0 0.0
96.05 0.0
96.1 0.0
96.15 0.0
96.2 0.0
96.25 0.0
96.3 0.0
96.35 0.0
96.4 0.0
96.45 0.0
96.5 0.0
96.55 0.0
96.6 0.0
96.65 0.0
96.7 0.0
96.75 0.0
96.8 0.0
96.85 0.0
96.9 0.0
96.95 0.0
97.0 0.0
97.05 0.0
97.1 0.0
97.15 0.0
97.2 0.0
97.25 0.0
97.3 0.0
97.35 0.0
97.4 0.0
97.45 0.0
97.5 0.0
97.55 0.0
97.6 0.0
97.65 0.0
97.7 0.0
97.75 0.0
97.8 0.0
97.85 0.0
97.9 0.0
97.95 0.0
98.0 0.0
98.05 0.0
98.1 0.0
98.15 0.0
98.2 0.0
98.25 0.0
98.3 0.0
98.35 0.0
98.4 0.0
98.45 0.0
98.5 0.0
98.55 0.0
98.6 0.0
98.65 0.0
98.7 0.0
98.75 0.0
98.8 0.0
98.85 0.0
98.9 0.0
98.95 0.0
99.0 0.0
99.05 0.0
99.1 0.0
99.15 0.0
99.2 0.0
99.25 0.0
99.3 0.0
99.35 0.0
99.4 0.0
99.45 0.0
99.5 0.0
99.55 0.0
99.6 0.0
99.65 0.0
99.7 0.0
99.75 0.0
99.8 0.0
99.85 0.0
99.9 0.0


0.0408248290464 0.741387336459
0.0816496580928 0.916760633823
0.122474487139 1.08324989694
0.163299316186 1.23935187895
0.204124145232 1.38372938652
0.244948974278 1.51523005915
0.285773803325 1.63290107059
0.326598632371 1.73599950665
0.367423461417 1.82399829414
0.408248290464 1.8965876767
0.44907311951 1.95367235018
0.489897948557 1.99536448112
0.530722777603 2.0219729311
0.571547606649 2.03398909621
0.612372435696 2.0320698413
0.653197264742 2.01701806203
0.694022093789 1.98976144262
0.734846922835 1.95132999361
0.775671751881 1.90283295262
0.816496580928 1.84543561233
0.857321409974 1.78033660633
0.89814623902 1.70874613619
0.938971068067 1.63186556524
0.979795897113 1.55086873823
1.02062072616 1.46688531433
1.06144555521 1.38098632639
1.10227038425 1.29417210476
1.1430952133 1.20736263121
1.18392004235 1.12139032076
1.22474487139 1.03699516717
1.26556970044 0.954822133274
1.30639452948 0.875420622056
1.34721935853 0.799245827453
1.38804418758 0.72666173712
1.42886901662 0.657945541556
1.46969384567 0.593293195299
1.51051867472 0.532825875324
1.55134350376 0.476597088557
1.59216833281 0.42460019346
1.63299316186 0.376776118748
1.6738179909 0.333021084391
1.71464281995 0.293194154806
1.75546764899 0.257124480585
1.79629247804 0.224618112044
1.83711730709 0.195464294528
1.87794213613 0.169441180905
1.91876696518 0.146320920386
1.95959179423 0.125874104298
2.00041662327 0.107873568297
2.04124145232 0.0920975665578
2.08206628137 0.0783323466937
2.12289111041 0.066374164469
2.16371593946 0.0560307850092
2.2045407685 0.0471225223002
2.24536559755 0.0394828715986
2.2861904266 0.0329587902162
2.32701525564 0.0274106813059
2.36784008469 0.0227121330775
2.40866491374 0.01874946261
2.44948974278 0.0154211093897
2.49031457183 0.0126369191576
2.53113940088 0.0103173538178
2.57196422992 0.00839265824983
2.61278905897 0.00680201004067
2.65361388802 0.00549267353794
2.69443871706 0.00441917532606
2.73526354611 0.00354251430835
2.77608837515 0.00282941608413
2.8169132042 0.00225163826063
2.85773803325 0.0017853307366
2.89856286229 0.0014104528239
2.93938769134 0.00111024730977
2.98021252039 0.000870770172825
3.02103734943 0.00068047361154
3.06186217848 0.000529839283265
3.10268700753 0.000411058143565
3.14351183657 0.000317752978078
3.18433666562 0.000244739594064
3.22516149466 0.000187822650486
3.26598632371 0.000143622222004
3.30681115276 0.000109427385735
3.3476359818 8.3073366162e-05
3.38846081085 6.28390531635e-05
3.4292856399 4.73620046155e-05
3.47011046894 3.55683454141e-05
3.51093529799 2.66152693735e-05
3.55176012704 1.98441319528e-05
3.59258495608 1.47423852321e-05
3.63340978513 1.09128488219e-05
3.67423461417 8.04902980372e-06
3.71505944322 5.91540086696e-06
3.75588427227 4.33171891068e-06
3.79670910131 3.16061754384e-06
3.83753393036 2.29783759436e-06
3.87835875941 1.66457164624e-06
3.91918358845 1.20149361994e-06
3.9600084175 8.64124381675e-07
4.00083324655 6.1925115861e-07
4.04165807559 4.42173901553e-07
4.08248290464 3.14597299236e-07
4.12330773369 2.23024382727e-07
4.16413256273 1.57537883929e-07
4.20495739178 1.10879887894e-07
4.24578222082 7.77598530312e-08
4.28660704987 5.43366314176e-08
4.32743187892 3.78324384382e-08
4.36825670796 2.62464148489e-08
4.40908153701 1.81430098926e-08
4.44990636606 1.249631645e-08
4.4907311951 8.5760564277e-09
4.53155602415 5.86442947259e-09
4.5723808532 3.99572864888e-09
4.61320568224 2.71267537231e-09
4.65403051129 1.8349776988e-09
4.69485534033 1.23678546737e-09
4.73568016938 8.30592564712e-10
4.77650499843 5.55790642025e-10
4.81732982747 3.70564121242e-10
4.85815465652 2.46174945848e-10
4.89897948557 1.62949134486e-10
4.93980431461 1.07470023941e-10
4.98062914366 7.06234696526e-11
5.02145397271 4.6241987033e-11
5.06227880175 3.0168169106e-11
5.1031036308 1.96103671623e-11
5.14392845984 1.27012381066e-11
5.18475328889 8.19651408185e-12
5.22557811794 5.27028787832e-12
5.26640294698 3.37645296362e-12
5.30722777603 2.15529870383e-12
5.34805260508 1.37079904105e-12
5.38887743412 8.68677996829e-13
5.42970226317 5.48481119106e-13
5.47052709222 3.45049564185e-13
5.51135192126 2.16280475573e-13
5.55217675031 1.35072909163e-13
5.59300157935 8.40491552885e-14
5.6338264084 5.21088697315e-14
5.67465123745 3.21886065446e-14
5.71547606649 1.98108873203e-14
5.75630089554 1.21483108533e-14
5.79712572459 7.42227520884e-15
5.83795055363 4.51820940101e-15
5.87877538268 2.74032920701e-15
5.91960021173 1.65594203307e-15
5.96042504077 9.96993743249e-16
6.00124986982 5.98058322287e-16
6.04207469887 3.57435200771e-16
6.08289952791 2.12839699604e-16
6.12372435696 1.26272369941e-16
6.164549186 7.46385561519e-17
6.20537401505 4.39557952739e-17
6.2461988441 2.57908623557e-17
6.28702367314 1.50768694366e-17
6.32784850219 8.78113868833e-18
6.36867333124 5.09546237575e-18
6.40949816028 2.94583348681e-18
6.45032298933 1.69677141866e-18
6.49114781838 9.73705754855e-19
6.53197264742 5.56698525507e-19
6.57279747647 3.17102023535e-19
6.61362230551 1.79954710528e-19
6.65444713456 1.01744590611e-19
6.69527196361 5.73115251726e-20
6.73609679265 3.21627918977e-20
6.7769216217 1.79823003271e-20
6.81774645075 1.00164784828e-20
6.85857127979 5.55855300463e-21
6.89939610884 3.07315072672e-21
6.94022093789 1.69269973068e-21
6.98104576693 9.28856148031e-22
7.02187059598 5.07794471221e-22
7.06269542502 2.76564820227e-22
7.10352025407 1.50063072711e-22
7.14434508312 8.11179788155e-23
7.18516991216 4.36842852996e-23
7.22599474121 2.34367075881e-23
7.26681957026 1.25264967743e-23
7.3076443993 6.66995213463e-24
7.34846922835 3.53813369569e-24
7.3892940574 1.86974577755e-24
7.43011888644 9.84342031108e-25
7.47094371549 5.16253462802e-25
7.51176854454 2.69731533683e-25
7.55259337358 1.4039465143e-25
7.59341820263 7.27977215124e-26
7.63424303167 3.76037937883e-26
7.67506786072 1.93504221646e-26
7.71589268977 9.91955912972e-27
7.75671751881 5.06565563842e-27
7.79754234786 2.57702438979e-27
7.83836717691 1.30598791392e-27
7.87919200595 6.59319202471e-28
7.920016835 3.31578519141e-28
7.96084166405 1.6611516776e-28
8.00166649309 8.29015318098e-29
8.04249132214 4.12139553257e-29
8.08331615118 2.04104511734e-29
8.12414098023 1.00689818795e-29
8.16496580928 4.94813135428e-30
8.20579063832 2.42224256447e-30
8.24661546737 1.18117112447e-30
8.28744029642 5.73752777868e-31
8.32826512546 2.77620521268e-31
8.36908995451 1.3381077669e-31
8.40991478356 6.42452969372e-32
8.4507396126 3.07255918334e-32
8.49156444165 1.46374615499e-32
8.53238927069 6.94601603486e-33
8.57321409974 3.28328205182e-33
8.61403892879 1.54589814467e-33
8.65486375783 7.25022842871e-34
8.69568858688 3.38702556803e-34
8.73651341593 1.57608289201e-34
8.77733824497 7.3051852753e-35
8.81816307402 3.37266187662e-35
8.85898790307 1.55096333299e-35
8.89981273211 7.10419982312e-36
8.94063756116 3.24124195471e-36
8.9814623902 1.47295031157e-36
9.02228721925 6.667189531e-37
9.0631120483 3.00589111898e-37
9.10393687734 1.34982382829e-37
9.14476170639 6.03742820853e-38
9.18558653544 2.68964855994e-38
9.22641136448 1.19345313232e-38
9.26723619353 5.27447284939e-39
9.30806102258 2.32174320084e-39
9.34888585162 1.01790742287e-39
9.38971068067 4.44486820024e-40
9.43053550972 1.93314091122e-40
9.47136033876 8.37374333189e-41
9.51218516781 3.61264059978e-41
9.55300999685 1.5523023104e-41
9.5938348259 6.64311412846e-42
9.63465965495 2.83144675948e-42
9.67548448399 1.20194267371e-42
9.71630931304 5.0815376755e-43
9.75713414209 2.13963620138e-43
9.79795897113 8.97254092962e-44
9.83878380018 3.74730457231e-44
9.87960862923 1.55864733697e-44
9.92043345827 6.45653223793e-45
9.96125828732 2.66360994043e-45
10.0020831164 1.09435694474e-45
10.0429079454 4.47776856705e-46
10.0837327745 1.82463392974e-46
10.1245576035 7.4045465924e-47
10.1653824326 2.99245036433e-47
10.2062072616 1.2043655416e-47
10.2470320906 4.82713744188e-48
10.2878569197 1.92671757952e-48
10.3286817487 7.65844433009e-49
10.3695065778 3.03147641573e-49
10.4103314068 1.19496715736e-49
10.4511562359 4.69075629535e-50
10.4919810649 1.83363064056e-50
10.532805894 7.13772595181e-51
10.573630723 2.76683856533e-51
10.6144555521 1.06802298983e-51
10.6552803811 4.10532060582e-52
10.6961052102 1.57137593268e-52
10.7369300392 5.98930561827e-53
10.7777548682 2.27317570574e-53
10.8185796973 8.59105425195e-54
10.8594045263 3.23305867918e-54
10.9002293554 1.21152143636e-54
10.9410541844 4.52059608499e-55
10.9818790135 1.67959302505e-55
11.0227038425 6.21373633625e-56
11.0635286716 2.28896208884e-56
11.1043535006 8.3957208669e-57
11.1451783297 3.06625000849e-57
11.1860031587 1.11502307265e-57
11.2268279878 4.03722896373e-58
11.2676528168 1.45546788829e-58
11.3084776458 5.22441969332e-59
11.3493024749 1.86717963706e-59
11.3901273039 6.64420719829e-60
11.430952133 2.35399551189e-60
11.471776962 8.30366541621e-61
11.5126017911 2.91629949353e-61
11.5534266201 1.01973838234e-61
11.5942514492 3.55006281447e-62
11.6350762782 1.23046756996e-62
11.6759011073 4.24607221514e-63
11.7167259363 1.45875993582e-63
11.7575507654 4.98948443529e-64
11.7983755944 1.69902210328e-64
11.8392004235 5.7598342271e-65
11.8800252525 1.9439477836e-65
11.9208500815 6.53158958015e-66
11.9616749106 2.18478575898e-66
12.0024997396 7.27529260717e-67
12.0433245687 2.41179086423e-67
12.0841493977 7.95925279313e-68
12.1249742268 2.61483501093e-68
12.1657990558 8.55168035396e-69
12.2066238849 2.78413061216e-69
12.2474487139 9.02307358587e-70
12.288273543 2.91099779529e-70
12.329098372 9.34861855448e-71
12.3699232011 2.98859357002e-71
12.4107480301 9.51033387906e-72
12.4515728591 3.01251874508e-72
12.4923976882 9.49870508464e-73
12.5332225172 2.98122827001e-73
12.5740473463 9.31360321651e-74
12.6148721753 2.89619209839e-74
12.6556970044 8.96436536189e-75
12.6965218334 2.76178374664e-75
12.7373466625 8.46901833328e-76
12.7781714915 2.58490787107e-76
12.8189963206 7.85273476442e-77
12.8598211496 2.37441094774e-77
12.9006459787 7.14570585611e-78
12.9414708077 2.1403452425e-78
12.9822956368 6.3806818725e-79
13.0231204658 1.89317165251e-79
13.0639452948 5.59046033241e-80
13.1047701239 1.64298962029e-80
13.1455949529 4.8055897878e-81
13.186419782 1.3988724343e-81
13.227244611 4.05250854703e-82
13.2680694401 1.16836625948e-82
13.3088942691 3.3522631276e-83
13.3497190982 9.5718517278e-84
13.3905439272 2.71986465411e-84
13.4313687563 7.69106969953e-85
13.4721935853 2.16425751775e-85
13.5130184144 6.060499524e-86
13.5538432434 1.68880585897e-86
13.5946680724 4.68292632352e-87
13.6354929015 1.29215806575e-87
13.6763177305 3.54788112753e-88
13.7171425596 9.69330571109e-89
13.7579673886 2.63522969693e-89
13.7987922177 7.12857944993e-90
13.8396170467 1.91875555989e-90
13.8804418758 5.1388102731e-91
13.9212667048 1.36938598246e-91
13.9620915339 3.63081039167e-92
14.0029163629 9.57832663958e-93
14.043741192 2.51407384879e-93
14.084566021 6.56542147367e-94
14.12539085 1.70583574936e-94
14.1662156791 4.40956353402e-95
14.2070405081 1.13404818382e-95
14.2478653372 2.90160695605e-96
14.2886901662 7.38601934211e-97
14.3295149953 1.87042642312e-97
14.3703398243 4.71218836775e-98
14.4111646534 1.18100005614e-98
14.4519894824 2.94452898016e-99
14.4928143115 7.30320860625e-100
14.5336391405 1.80192535236e-100
14.5744639696 4.42260651029e-101
14.6152887986 1.07977025276e-101
14.6561136277 2.6223402695e-102
14.6969384567 6.33496718906e-103
14.7377632857 1.52226507888e-103
14.7785881148 3.63847732923e-104
14.8194129438 8.65018419123e-105
14.8602377729 2.04550282686e-105
14.9010626019 4.81101318207e-106
14.941887431 1.12545299974e-106
14.98271226 2.61857540006e-107
15.0235370891 6.05957535098e-108
15.0643619181 1.39460460432e-108
15.1051867472 3.19215622272e-109
15.1460115762 7.26663902619e-110
15.1868364053 1.64509748764e-110
15.2276612343 3.70382463389e-111
15.2684860633 8.29281475438e-112
15.3093108924 1.84645299173e-112
15.3501357214 4.08837933615e-113
15.3909605505 9.00186650218e-114
15.4317853795 1.97094336064e-114
15.4726102086 4.29108948018e-115
15.5134350376 9.28975853045e-116
15.5542598667 1.99975229304e-116
15.5950846957 4.28030106126e-117
15.6359095248 9.10940673017e-118
15.6767343538 1.92759049473e-118
15.7175591829 4.05545438002e-119
15.7583840119 8.48311578437e-120
15.799208841 1.7642225875e-120
15.84003367 3.64774406656e-121
15.880858499 7.49823654712e-122
15.9216833281 1.53231627646e-122
15.9625081571 3.11302639894e-123
16.0033329862 6.28713547766e-124
16.0441578152 1.26226017115e-124
16.0849826443 2.51919220692e-125
16.1258074733 4.9978166017e-126
16.1666323024 9.85589418599e-127
16.2074571314 1.93196151949e-127
16.2482819605 3.76424210171e-128
16.2891067895 7.28992512188e-129
16.3299316186 1.40321665779e-129
16.3707564476 2.68455392498e-130
16.4115812766 5.1045181292e-131
16.4524061057 9.64632648407e-132
16.4932309347 1.81168632623e-132
16.5340557638 3.38148169273e-133
16.5748805928 6.27224598598e-134
16.6157054219 1.15616558075e-134
16.6565302509 2.11780849554e-135
16.69735508 3.85488736551e-136
16.738179909 6.97242086045e-137
16.7790047381 1.25311462182e-137
16.8198295671 2.23780163296e-138
16.8606543962 3.97067289381e-139
16.9014792252 7.00013458476e-140
16.9423040543 1.22612940011e-140
16.9831288833 2.13374052812e-141
17.0239537123 3.6890105543e-142
17.0647785414 6.33619663394e-143
17.1056033704 1.08114806269e-143
17.1464281995 1.83259567694e-144
17.1872530285 3.08574563804e-145
17.2280778576 5.16122091924e-146
17.2689026866 8.57492550718e-147
17.3097275157 1.4150781054e-147
17.3505523447 2.3194714081e-148
17.3913771738 3.77609087939e-149
17.4322020028 6.10557734341e-150
17.4730268319 9.8045538397e-151
17.5138516609 1.56362094221e-151
17.5546764899 2.47641392367e-152
17.595501319 3.89483000828e-153
17.636326148 6.08292561474e-154
17.6771509771 9.4336610071e-155
17.7179758061 1.45270234289e-155
17.7588006352 2.22119290588e-156
17.7996254642 3.37204728084e-157
17.8404502933 5.08256616505e-158
17.8812751223 7.6056880029e-159
17.9220999514 1.1299101727e-159
17.9629247804 1.66641413281e-160
18.0037496095 2.43971457641e-161
18.0445744385 3.54564618999e-162
18.0853992675 5.11487568812e-163
18.1262240966 7.32387417399e-164
18.1670489256 1.04086723158e-164
18.2078737547 1.46818506912e-165
18.2486985837 2.05531964194e-166
18.2895234128 2.85543909808e-167
18.3303482418 3.93679682536e-168
18.3711730709 5.38605809321e-169
18.4119978999 7.31203230426e-170
18.452822729 9.84974643328e-171
18.493647558 1.31647452197e-171
18.5344723871 1.74574429981e-172
18.5752972161 2.29672819873e-173
18.6161220452 2.99763751603e-174
18.6569468742 3.88122329577e-175
18.6977717032 4.98490984612e-176
18.7385965323 6.35073534755e-177
18.7794213613 8.02504182222e-178
18.8202461904 1.0057856112e-178
18.8610710194 1.25019073848e-179
18.9018958485 1.54112361164e-180
18.9427206775 1.8839365312e-181
18.9835455066 2.28370273879e-182
19.0243703356 2.74494695166e-183
19.0651951647 3.2713395545e-184
19.1060199937 3.86536421981e-185
19.1468448228 4.52797287118e-186
19.1876696518 5.25824590204e-187
19.2284944808 6.05307902373e-188
19.2693193099 6.90692061325e-189
19.3101441389 7.81158453459e-190
19.350968968 8.75616274025e-191
19.391793797 9.7270592426e-192
19.4326186261 1.07081621497e-192
19.4734434551 1.16811634509e-193
19.5142682842 1.2626027398e-194
19.5550931132 1.35215981685e-195
19.5959179423 1.43463267324e-196
19.6367427713 1.50790863542e-197
19.6775676004 1.57000369018e-198
19.7183924294 1.61914910692e-199
19.7592172585 1.65387315884e-200
19.8000420875 1.6730728143e-201
19.8408669165 1.67607063315e-202
19.8816917456 1.66265286234e-203
19.9225165746 1.63308583813e-204
19.9633414037 1.58810918882e-205
20.0041662327 1.52890588184e-206
20.0449910618 1.45705074094e-207
20.0858158908 1.37444053565e-208
20.1266407199 1.28320998469e-209
20.1674655489 1.18563890947e-210
20.208290378 1.08405624628e-211
20.249115207 9.8074664351e-213
20.2899400361 8.7786494238e-214
20.3307648651 7.77363020931e-215
20.3715896941 6.80932359763e-216
20.4124145232 5.8996437916e-217
20.4532393522 5.05529226562e-218
20.4940641813 4.28372384547e-219
20.5348890103 3.58927330935e-220
20.5757138394 2.97341597005e-221
20.6165386684 2.43512987673e-222
20.6573634975 1.97132464901e-223
20.6981883265 1.57730236184e-224
20.7390131556 1.24721890225e-225
20.7798379846 9.74519192453e-227
20.8206628137 7.52325892547e-228
20.8614876427 5.73767925249e-229
20.9023124717 4.32241739647e-230
20.9431373008 3.21604113704e-231
20.9839621298 2.36300111525e-232
21.0247869589 1.71433359146e-233
21.0656117879 1.2278804038e-234
21.106436617 8.68130339134e-236
21.147261446 6.05786019875e-237
21.1880862751 4.17152425049e-238
21.2289111041 2.8342990634e-239
21.2697359332 1.89978495319e-240
21.3105607622 1.25603531144e-241
21.3513855913 8.18967859897e-243
21.3922104203 5.26534185421e-244
21.4330352494 3.33738380304e-245
21.4738600784 2.08510889808e-246
21.5146849074 1.28385322257e-247
21.5555097365 7.78905743409e-249
21.5963345655 4.6553667836e-250
21.6371593946 2.74054261658e-251
21.6779842236 1.58870984766e-252
21.7188090527 9.0674905113e-254
21.7596338817 5.09413612829e-255
21.8004587108 2.81642694559e-256
21.8412835398 1.53204521148e-257
21.8821083689 8.1976121221e-259
21.9229331979 4.31360276537e-260
21.963758027 2.23162308583e-261
22.004582856 1.13479341881e-262
22.045407685 5.67037335473e-264
22.0862325141 2.7834605992e-265
22.1270573431 1.34187679985e-266
22.1678821722 6.35134318026e-268
22.2087070012 2.9506013576e-269
22.2495318303 1.34495995921e-270
22.2903566593 6.01338185689e-272
22.3311814884 2.63627192092e-273
22.3720063174 1.13284195606e-274
22.4128311465 4.76975253208e-276
22.4536559755 1.96699432674e-277
22.4944808046 7.94177710463e-279
22.5353056336 3.13804400234e-280
22.5761304627 1.21293887584e-281
22.6169552917 4.58417350379e-283
22.6577801207 1.69324759932e-284
22.6986049498 6.10946245541e-286
22.7394297788 2.1522097563e-287
22.7802546079 7.39827802278e-289
22.8210794369 2.48024866346e-290
22.861904266 8.10438808448e-292
22.902729095 2.57949374717e-293
22.9435539241 7.99194862147e-295
22.9843787531 2.40865341282e-296
23.0252035822 7.05638634622e-298
23.0660284112 2.00789915881e-299
23.1068532403 5.54496251913e-301
23.1476780693 1.48483085776e-302
23.1885028983 3.85192971039e-304
23.2293277274 9.67116360332e-306
23.2701525564 2.34761183337e-307
23.3109773855 5.50349460532e-309
23.3518022145 1.24451207615e-310
23.3926270436 2.71115301057e-312
23.4334518726 5.68208170219e-314
23.4742767017 1.14397738274e-315
23.5151015307 2.20906631569e-317
23.5559263598 4.06121960882e-319
23.5967511888 5.92878775009e-321
23.6375760179 0.0
23.6784008469 0.0
23.719225676 0.0
23.760050505 0.0
23.800875334 0.0
23.8417001631 0.0
23.8825249921 0.0
23.9233498212 0.0
23.9641746502 0.0
24.0049994793 0.0
24.0458243083 0.0
24.0866491374 0.0
24.1274739664 0.0
24.1682987955 0.0
24.2091236245 0.0
24.2499484536 0.0
24.2907732826 0.0
24.3315981116 0.0
24.3724229407 0.0
24.4132477697 0.0
24.4540725988 0.0
24.4948974278 0.0
24.5357222569 0.0
24.5765470859 0.0
24.617371915 0.0
24.658196744 0.0
24.6990215731 0.0
24.7398464021 0.0
24.7806712312 0.0
24.8214960602 0.0
24.8623208892 0.0
24.9031457183 0.0
24.9439705473 0.0
24.9847953764 0.0
25.0256202054 0.0
25.0664450345 0.0
25.1072698635 0.0
25.1480946926 0.0
25.1889195216 0.0
25.2297443507 0.0
25.2705691797 0.0
25.3113940088 0.0
25.3522188378 0.0
25.3930436669 0.0
25.4338684959 0.0
25.4746933249 0.0
25.515518154 0.0
25.556342983 0.0
25.5971678121 0.0
25.6379926411 0.0
25.6788174702 0.0
25.7196422992 0.0
25.7604671283 0.0
25.8012919573 0.0
25.8421167864 0.0
25.8829416154 0.0
25.9237664445 0.0
25.9645912735 0.0
26.0054161025 0.0
26.0462409316 0.0
26.0870657606 0.0
26.1278905897 0.0
26.1687154187 0.0
26.2095402478 0.0
26.2503650768 0.0
26.2911899059 0.0
26.3320147349 0.0
26.372839564 0.0
26.413664393 0.0
26.4544892221 0.0
26.4953140511 0.0
26.5361388802 0.0
26.5769637092 0.0
26.6177885382 0.0
26.6586133673 0.0
26.6994381963 0.0
26.7402630254 0.0
26.7810878544 0.0
26.8219126835 0.0
26.8627375125 0.0
26.9035623416 0.0
26.9443871706 0.0
26.9852119997 0.0
27.0260368287 0.0
27.0668616578 0.0
27.1076864868 0.0
27.1485113158 0.0
27.1893361449 0.0
27.2301609739 0.0
27.270985803 0.0
27.311810632 0.0
27.3526354611 0.0
27.3934602901 0.0
27.4342851192 0.0
27.4751099482 0.0
27.5159347773 0.0
27.5567596063 0.0
27.5975844354 0.0
27.6384092644 0.0
27.6792340934 0.0
27.7200589225 0.0
27.7608837515 0.0
27.8017085806 0.0
27.8425334096 0.0
27.8833582387 0.0
27.9241830677 0.0
27.9650078968 0.0
28.0058327258 0.0
28.0466575549 0.0
28.0874823839 0.0
28.128307213 0.0
28.169132042 0.0
28.2099568711 0.0
28.2507817001 0.0
28.2916065291 0.0
28.3324313582 0.0
28.3732561872 0.0
28.4140810163 0.0
28.4549058453 0.0
28.4957306744 0.0
28.5365555034 0.0
28.5773803325 0.0
28.6182051615 0.0
28.6590299906 0.0
28.6998548196 0.0
28.7406796487 0.0
28.7815044777 0.0
28.8223293067 0.0
28.8631541358 0.0
28.9039789648 0.0
28.9448037939 0.0
28.9856286229 0.0
29.026453452 0.0
29.067278281 0.0
29.1081031101 0.0
29.1489279391 0.0
29.1897527682 0.0
29.2305775972 0.0
29.2714024263 0.0
29.3122272553 0.0
29.3530520844 0.0
29.3938769134 0.0
29.4347017424 0.0
29.4755265715 0.0
29.5163514005 0.0
29.5571762296 0.0
29.5980010586 0.0
29.6388258877 0.0
29.6796507167 0.0
29.7204755458 0.0
29.7613003748 0.0
29.8021252039 0.0
29.8429500329 0.0
29.883774862 0.0
29.924599691 0.0
29.96542452 0.0
30.0062493491 0.0
30.0470741781 0.0
30.0878990072 0.0
30.1287238362 0.0
30.1695486653 0.0
30.2103734943 0.0
30.2511983234 0.0
30.2920231524 0.0
30.3328479815 0.0
30.3736728105 0.0
30.4144976396 0.0
30.4553224686 0.0
30.4961472977 0.0
30.5369721267 0.0
30.5777969557 0.0
30.6186217848 0.0
30.6594466138 0.0
30.7002714429 0.0
30.7410962719 0.0
30.781921101 0.0
30.82274593 0.0
30.8635707591 0.0
30.9043955881 0.0
30.9452204172 0.0
30.9860452462 0.0
31.0268700753 0.0
31.0676949043 0.0
31.1085197333 0.0
31.1493445624 0.0
31.1901693914 0.0
31.2309942205 0.0
31.2718190495 0.0
31.3126438786 0.0
31.3534687076 0.0
31.3942935367 0.0
31.4351183657 0.0
31.4759431948 0.0
31.5167680238 0.0
31.5575928529 0.0
31.5984176819 0.0
31.6392425109 0.0
31.68006734 0.0
31.720892169 0.0
31.7617169981 0.0
31.8025418271 0.0
31.8433666562 0.0
31.8841914852 0.0
31.9250163143 0.0
31.9658411433 0.0
32.0066659724 0.0
32.0474908014 0.0
32.0883156305 0.0
32.1291404595 0.0
32.1699652886 0.0
32.2107901176 0.0
32.2516149466 0.0
32.2924397757 0.0
32.3332646047 0.0
32.3740894338 0.0
32.4149142628 0.0
32.4557390919 0.0
32.4965639209 0.0
32.53738875 0.0
32.578213579 0.0
32.6190384081 0.0
32.6598632371 0.0
32.7006880662 0.0
32.7415128952 0.0
32.7823377242 0.0
32.8231625533 0.0
32.8639873823 0.0
32.9048122114 0.0
32.9456370404 0.0
32.9864618695 0.0
33.0272866985 0.0
33.0681115276 0.0
33.1089363566 0.0
33.1497611857 0.0
33.1905860147 0.0
33.2314108438 0.0
33.2722356728 0.0
33.3130605019 0.0
33.3538853309 0.0
33.3947101599 0.0
33.435534989 0.0
33.476359818 0.0
33.5171846471 0.0
33.5580094761 0.0
33.5988343052 0.0
33.6396591342 0.0
33.6804839633 0.0
33.7213087923 0.0
33.7621336214 0.0
33.8029584504 0.0
33.8437832795 0.0
33.8846081085 0.0
33.9254329375 0.0
33.9662577666 0.0
34.0070825956 0.0
34.0479074247 0.0
34.0887322537 0.0
34.1295570828 0.0
34.1703819118 0.0
34.2112067409 0.0
34.2520315699 0.0
34.292856399 0.0
34.333681228 0.0
34.3745060571 0.0
34.4153308861 0.0
34.4561557152 0.0
34.4969805442 0.0
34.5378053732 0.0
34.5786302023 0.0
34.6194550313 0.0
34.6602798604 0.0
34.7011046894 0.0
34.7419295185 0.0
34.7827543475 0.0
34.8235791766 0.0
34.8644040056 0.0
34.9052288347 0.0
34.9460536637 0.0
34.9868784928 0.0
35.0277033218 0.0
35.0685281508 0.0
35.1093529799 0.0
35.1501778089 0.0
35.191002638 0.0
35.231827467 0.0
35.2726522961 0.0
35.3134771251 0.0
35.3543019542 0.0
35.3951267832 0.0
35.4359516123 0.0
35.4767764413 0.0
35.5176012704 0.0
35.5584260994 0.0
35.5992509284 0.0
35.6400757575 0.0
35.6809005865 0.0
35.7217254156 0.0
35.7625502446 0.0
35.8033750737 0.0
35.8441999027 0.0
35.8850247318 0.0
35.9258495608 0.0
35.9666743899 0.0
36.0074992189 0.0
36.048324048 0.0
36.089148877 0.0
36.1299737061 0.0
36.1707985351 0.0
36.2116233641 0.0
36.2524481932 0.0
36.2932730222 0.0
36.3340978513 0.0
36.3749226803 0.0
36.4157475094 0.0
36.4565723384 0.0
36.4973971675 0.0
36.5382219965 0.0
36.5790468256 0.0
36.6198716546 0.0
36.6606964837 0.0
36.7015213127 0.0
36.7423461417 0.0
36.7831709708 0.0
36.8239957998 0.0
36.8648206289 0.0
36.9056454579 0.0
36.946470287 0.0
36.987295116 0.0
37.0281199451 0.0
37.0689447741 0.0
37.1097696032 0.0
37.1505944322 0.0
37.1914192613 0.0
37.2322440903 0.0
37.2730689194 0.0
37.3138937484 0.0
37.3547185774 0.0
37.3955434065 0.0
37.4363682355 0.0
37.4771930646 0.0
37.5180178936 0.0
37.5588427227 0.0
37.5996675517 0.0
37.6404923808 0.0
37.6813172098 0.0
37.7221420389 0.0
37.7629668679 0.0
37.803791697 0.0
37.844616526 0.0
37.885441355 0.0
37.9262661841 0.0
37.9670910131 0.0
38.0079158422 0.0
38.0487406712 0.0
38.0895655003 0.0
38.1303903293 0.0
38.1712151584 0.0
38.2120399874 0.0
38.2528648165 0.0
38.2936896455 0.0
38.3345144746 0.0
38.3753393036 0.0
38.4161641326 0.0
38.4569889617 0.0
38.4978137907 0.0
38.5386386198 0.0
38.5794634488 0.0
38.6202882779 0.0
38.6611131069 0.0
38.701937936 0.0
38.742762765 0.0
38.7835875941 0.0
38.8244124231 0.0
38.8652372522 0.0
38.9060620812 0.0
38.9468869103 0.0
38.9877117393 0.0
39.0285365683 0.0
39.0693613974 0.0
39.1101862264 0.0
39.1510110555 0.0
39.1918358845 0.0
39.2326607136 0.0
39.2734855426 0.0
39.3143103717 0.0
39.3551352007 0.0
39.3959600298 0.0
39.4367848588 0.0
39.4776096879 0.0
39.5184345169 0.0
39.5592593459 0.0
39.600084175 0.0
39.640909004 0.0
39.6817338331 0.0
39.7225586621 0.0
39.7633834912 0.0
39.8042083202 0.0
39.8450331493 0.0
39.8858579783 0.0
39.9266828074 0.0
39.9675076364 0.0
40.0083324655 0.0
40.0491572945 0.0
40.0899821236 0.0
40.1308069526 0.0
40.1716317816 0.0
40.2124566107 0.0
40.2532814397 0.0
40.2941062688 0.0
40.3349310978 0.0
40.3757559269 0.0
40.4165807559 0.0
40.457405585 0.0
40.498230414 0.0
40.5390552431 0.0
40.5798800721 0.0
40.6207049012 0.0
40.6615297302 0.0
40.7023545592 0.0
40.7431793883 0.0
40.7840042173 0.0
40.8248290464 0.0
40.8656538754 0.0
40.9064787045 0.0
40.9473035335 0.0
40.9881283626 0.0
41.0289531916 0.0
41.0697780207 0.0
41.1106028497 0.0
41.1514276788 0.0
41.1922525078 0.0
41.2330773369 0.0
41.2739021659 0.0
41.3147269949 0.0
41.355551824 0.0
41.396376653 0.0
41.4372014821 0.0
41.4780263111 0.0
41.5188511402 0.0
41.5596759692 0.0
41.6005007983 0.0
41.6413256273 0.0
41.6821504564 0.0
41.7229752854 0.0
41.7638001145 0.0
41.8046249435 0.0
41.8454497725 0.0
41.8862746016 0.0
41.9270994306 0.0
41.9679242597 0.0
42.0087490887 0.0
42.0495739178 0.0
42.0903987468 0.0
42.1312235759 0.0
42.1720484049 0.0
42.212873234 0.0
42.253698063 0.0
42.2945228921 0.0
42.3353477211 0.0
42.3761725501 0.0
42.4169973792 0.0
42.4578222082 0.0
42.4986470373 0.0
42.5394718663 0.0
42.5802966954 0.0
42.6211215244 0.0
42.6619463535 0.0
42.7027711825 0.0
42.7435960116 0.0
42.7844208406 0.0
42.8252456697 0.0
42.8660704987 0.0
42.9068953278 0.0
42.9477201568 0.0
42.9885449858 0.0
43.0293698149 0.0
43.0701946439 0.0
43.111019473 0.0
43.151844302 0.0
43.1926691311 0.0
43.2334939601 0.0
43.2743187892 0.0
43.3151436182 0.0
43.3559684473 0.0
43.3967932763 0.0
43.4376181054 0.0
43.4784429344 0.0
43.5192677634 0.0
43.5600925925 0.0
43.6009174215 0.0
43.6417422506 0.0
43.6825670796 0.0
43.7233919087 0.0
43.7642167377 0.0
43.8050415668 0.0
43.8458663958 0.0
43.8866912249 0.0
43.9275160539 0.0
43.968340883 0.0
44.009165712 0.0
44.0499905411 0.0
44.0908153701 0.0
44.1316401991 0.0
44.1724650282 0.0
44.2132898572 0.0
44.2541146863 0.0
44.2949395153 0.0
44.3357643444 0.0
44.3765891734 0.0
44.4174140025 0.0
44.4582388315 0.0
44.4990636606 0.0
44.5398884896 0.0
44.5807133187 0.0
44.6215381477 0.0
44.6623629767 0.0
44.7031878058 0.0
44.7440126348 0.0
44.7848374639 0.0
44.8256622929 0.0
44.866487122 0.0
44.907311951 0.0
44.9481367801 0.0
44.9889616091 0.0
45.0297864382 0.0
45.0706112672 0.0
45.1114360963 0.0
45.1522609253 0.0
45.1930857543 0.0
45.2339105834 0.0
45.2747354124 0.0
45.3155602415 0.0
45.3563850705 0.0
45.3972098996 0.0
45.4380347286 0.0
45.4788595577 0.0
45.5196843867 0.0
45.5605092158 0.0
45.6013340448 0.0
45.6421588739 0.0
45.6829837029 0.0
45.723808532 0.0
45.764633361 0.0
45.80545819 0.0
45.8462830191 0.0
45.8871078481 0.0
45.9279326772 0.0
45.9687575062 0.0
46.0095823353 0.0
46.0504071643 0.0
46.0912319934 0.0
46.1320568224 0.0
46.1728816515 0.0
46.2137064805 0.0
46.2545313096 0.0
46.2953561386 0.0
46.3361809676 0.0
46.3770057967 0.0
46.4178306257 0.0
46.4586554548 0.0
46.4994802838 0.0
46.5403051129 0.0
46.5811299419 0.0
46.621954771 0.0
46.6627796 0.0
46.7036044291 0.0
46.7444292581 0.0
46.7852540872 0.0
46.8260789162 0.0
46.8669037453 0.0
46.9077285743 0.0
46.9485534033 0.0
46.9893782324 0.0
47.0302030614 0.0
47.0710278905 0.0
47.1118527195 0.0
47.1526775486 0.0
47.1935023776 0.0
47.2343272067 0.0
47.2751520357 0.0
47.3159768648 0.0
47.3568016938 0.0
47.3976265229 0.0
47.4384513519 0.0
47.4792761809 0.0
47.52010101 0.0
47.560925839 0.0
47.6017506681 0.0
47.6425754971 0.0
47.6834003262 0.0
47.7242251552 0.0
47.7650499843 0.0
47.8058748133 0.0
47.8466996424 0.0
47.8875244714 0.0
47.9283493005 0.0
47.9691741295 0.0
48.0099989586 0.0
48.0508237876 0.0
48.0916486166 0.0
48.1324734457 0.0
48.1732982747 0.0
48.2141231038 0.0
48.2549479328 0.0
48.2957727619 0.0
48.3365975909 0.0
48.37742242 0.0
48.418247249 0.0
48.4590720781 0.0
48.4998969071 0.0
48.5407217362 0.0
48.5815465652 0.0
48.6223713942 0.0
48.6631962233 0.0
48.7040210523 0.0
48.7448458814 0.0
48.7856707104 0.0
48.8264955395 0.0
48.8673203685 0.0
48.9081451976 0.0
48.9489700266 0.0
48.9897948557 0.0
49.0306196847 0.0
49.0714445138 0.0
49.1122693428 0.0
49.1530941718 0.0
49.1939190009 0.0
49.2347438299 0.0
49.275568659 0.0
49.316393488 0.0
49.3572183171 0.0
49.3980431461 0.0
49.4388679752 0.0
49.4796928042 0.0
49.5205176333 0.0
49.5613424623 0.0
49.6021672914 0.0
49.6429921204 0.0
49.6838169495 0.0
49.7246417785 0.0
49.7654666075 0.0
49.8062914366 0.0
49.8471162656 0.0
49.8879410947 0.0
49.9287659237 0.0
49.9695907528 0.0
50.0104155818 0.0
50.0512404109 0.0
50.0920652399 0.0
50.132890069 0.0
50.173714898 0.0
50.2145397271 0.0
50.2553645561 0.0
50.2961893851 0.0
50.3370142142 0.0
50.3778390432 0.0
50.4186638723 0.0
50.4594887013 0.0
50.5003135304 0.0
50.5411383594 0.0
50.5819631885 0.0
50.6227880175 0.0
50.6636128466 0.0
50.7044376756 0.0
50.7452625047 0.0
50.7860873337 0.0
50.8269121628 0.0
50.8677369918 0.0
50.9085618208 0.0
50.9493866499 0.0
50.9902114789 0.0
51.031036308 0.0
51.071861137 0.0
51.1126859661 0.0
51.1535107951 0.0
51.1943356242 0.0
51.2351604532 0.0
51.2759852823 0.0
51.3168101113 0.0
51.3576349404 0.0
51.3984597694 0.0
51.4392845984 0.0
51.4801094275 0.0
51.5209342565 0.0
51.5617590856 0.0
51.6025839146 0.0
51.6434087437 0.0
51.6842335727 0.0
51.7250584018 0.0
51.7658832308 0.0
51.8067080599 0.0
51.8475328889 0.0
51.888357718 0.0
51.929182547 0.0
51.970007376 0.0
52.0108322051 0.0
52.0516570341 0.0
52.0924818632 0.0
52.1333066922 0.0
52.1741315213 0.0
52.2149563503 0.0
52.2557811794 0.0
52.2966060084 0.0
52.3374308375 0.0
52.3782556665 0.0
52.4190804956 0.0
52.4599053246 0.0
52.5007301537 0.0
52.5415549827 0.0
52.5823798117 0.0
52.6232046408 0.0
52.6640294698 0.0
52.7048542989 0.0
52.7456791279 0.0
52.786503957 0.0
52.827328786 0.0
52.8681536151 0.0
52.9089784441 0.0
52.9498032732 0.0
52.9906281022 0.0
53.0314529313 0.0
53.0722777603 0.0
53.1131025893 0.0
53.1539274184 0.0
53.1947522474 0.0
53.2355770765 0.0
53.2764019055 0.0
53.3172267346 0.0
53.3580515636 0.0
53.3988763927 0.0
53.4397012217 0.0
53.4805260508 0.0
53.5213508798 0.0
53.5621757089 0.0
53.6030005379 0.0
53.643825367 0.0
53.684650196 0.0
53.725475025 0.0
53.7662998541 0.0
53.8071246831 0.0
53.8479495122 0.0
53.8887743412 0.0
53.9295991703 0.0
53.9704239993 0.0
54.0112488284 0.0
54.0520736574 0.0
54.0928984865 0.0
54.1337233155 0.0
54.1745481446 0.0
54.2153729736 0.0
54.2561978026 0.0
54.2970226317 0.0
54.3378474607 0.0
54.3786722898 0.0
54.4194971188 0.0
54.4603219479 0.0
54.5011467769 0.0
54.541971606 0.0
54.582796435 0.0
54.6236212641 0.0
54.6644460931 0.0
54.7052709222 0.0
54.7460957512 0.0
54.7869205803 0.0
54.8277454093 0.0
54.8685702383 0.0
54.9093950674 0.0
54.9502198964 0.0
54.9910447255 0.0
55.0318695545 0.0
55.0726943836 0.0
55.1135192126 0.0
55.1543440417 0.0
55.1951688707 0.0
55.2359936998 0.0
55.2768185288 0.0
55.3176433579 0.0
55.3584681869 0.0
55.3992930159 0.0
55.440117845 0.0
55.480942674 0.0
55.5217675031 0.0
55.5625923321 0.0
55.6034171612 0.0
55.6442419902 0.0
55.6850668193 0.0
55.7258916483 0.0
55.7667164774 0.0
55.8075413064 0.0
55.8483661355 0.0
55.8891909645 0.0
55.9300157935 0.0
55.9708406226 0.0
56.0116654516 0.0
56.0524902807 0.0
56.0933151097 0.0
56.1341399388 0.0
56.1749647678 0.0
56.2157895969 0.0
56.2566144259 0.0
56.297439255 0.0
56.338264084 0.0
56.3790889131 0.0
56.4199137421 0.0
56.4607385712 0.0
56.5015634002 0.0
56.5423882292 0.0
56.5832130583 0.0
56.6240378873 0.0
56.6648627164 0.0
56.7056875454 0.0
56.7465123745 0.0
56.7873372035 0.0
56.8281620326 0.0
56.8689868616 0.0
56.9098116907 0.0
56.9506365197 0.0
56.9914613488 0.0
57.0322861778 0.0
57.0731110068 0.0
57.1139358359 0.0
57.1547606649 0.0
57.195585494 0.0
57.236410323 0.0
57.2772351521 0.0
57.3180599811 0.0
57.3588848102 0.0
57.3997096392 0.0
57.4405344683 0.0
57.4813592973 0.0
57.5221841264 0.0
57.5630089554 0.0
57.6038337845 0.0
57.6446586135 0.0
57.6854834425 0.0
57.7263082716 0.0
57.7671331006 0.0
57.8079579297 0.0
57.8487827587 0.0
57.8896075878 0.0
57.9304324168 0.0
57.9712572459 0.0
58.0120820749 0.0
58.052906904 0.0
58.093731733 0.0
58.1345565621 0.0
58.1753813911 0.0
58.2162062201 0.0
58.2570310492 0.0
58.2978558782 0.0
58.3386807073 0.0
58.3795055363 0.0
58.4203303654 0.0
58.4611551944 0.0
58.5019800235 0.0
58.5428048525 0.0
58.5836296816 0.0
58.6244545106 0.0
58.6652793397 0.0
58.7061041687 0.0
58.7469289977 0.0
58.7877538268 0.0
58.8285786558 0.0
58.8694034849 0.0
58.9102283139 0.0
58.951053143 0.0
58.991877972 0.0
59.0327028011 0.0
59.0735276301 0.0
59.1143524592 0.0
59.1551772882 0.0
59.1960021173 0.0
59.2368269463 0.0
59.2776517754 0.0
59.3184766044 0.0
59.3593014334 0.0
59.4001262625 0.0
59.4409510915 0.0
59.4817759206 0.0
59.5226007496 0.0
59.5634255787 0.0
59.6042504077 0.0
59.6450752368 0.0
59.6859000658 0.0
59.7267248949 0.0
59.7675497239 0.0
59.808374553 0.0
59.849199382 0.0
59.890024211 0.0
59.9308490401 0.0
59.9716738691 0.0
60.0124986982 0.0
60.0533235272 0.0
60.0941483563 0.0
60.1349731853 0.0
60.1757980144 0.0
60.2166228434 0.0
60.2574476725 0.0
60.2982725015 0.0
60.3390973306 0.0
60.3799221596 0.0
60.4207469887 0.0
60.4615718177 0.0
60.5023966467 0.0
60.5432214758 0.0
60.5840463048 0.0
60.6248711339 0.0
60.6656959629 0.0
60.706520792 0.0
60.747345621 0.0
60.7881704501 0.0
60.8289952791 0.0
60.8698201082 0.0
60.9106449372 0.0
60.9514697663 0.0
60.9922945953 0.0
61.0331194243 0.0
61.0739442534 0.0
61.1147690824 0.0
61.1555939115 0.0
61.1964187405 0.0
61.2372435696 0.0
61.2780683986 0.0
61.3188932277 0.0
61.3597180567 0.0
61.4005428858 0.0
61.4413677148 0.0
61.4821925439 0.0
61.5230173729 0.0
61.563842202 0.0
61.604667031 0.0
61.64549186 0.0
61.6863166891 0.0
61.7271415181 0.0
61.7679663472 0.0
61.8087911762 0.0
61.8496160053 0.0
61.8904408343 0.0
61.9312656634 0.0
61.9720904924 0.0
62.0129153215 0.0
62.0537401505 0.0
62.0945649796 0.0
62.1353898086 0.0
62.1762146376 0.0
62.2170394667 0.0
62.2578642957 0.0
62.2986891248 0.0
62.3395139538 0.0
62.3803387829 0.0
62.4211636119 0.0
62.461988441 0.0
62.50281327 0.0
62.5436380991 0.0
62.5844629281 0.0
62.6252877572 0.0
62.6661125862 0.0
62.7069374152 0.0
62.7477622443 0.0
62.7885870733 0.0
62.8294119024 0.0
62.8702367314 0.0
62.9110615605 0.0
62.9518863895 0.0
62.9927112186 0.0
63.0335360476 0.0
63.0743608767 0.0
63.1151857057 0.0
63.1560105348 0.0
63.1968353638 0.0
63.2376601929 0.0
63.2784850219 0.0
63.3193098509 0.0
63.36013468 0.0
63.400959509 0.0
63.4417843381 0.0
63.4826091671 0.0
63.5234339962 0.0
63.5642588252 0.0
63.6050836543 0.0
63.6459084833 0.0
63.6867333124 0.0
63.7275581414 0.0
63.7683829705 0.0
63.8092077995 0.0
63.8500326285 0.0
63.8908574576 0.0
63.9316822866 0.0
63.9725071157 0.0
64.0133319447 0.0
64.0541567738 0.0
64.0949816028 0.0
64.1358064319 0.0
64.1766312609 0.0
64.21745609 0.0
64.258280919 0.0
64.2991057481 0.0
64.3399305771 0.0
64.3807554062 0.0
64.4215802352 0.0
64.4624050642 0.0
64.5032298933 0.0
64.5440547223 0.0
64.5848795514 0.0
64.6257043804 0.0
64.6665292095 0.0
64.7073540385 0.0
64.7481788676 0.0
64.7890036966 0.0
64.8298285257 0.0
64.8706533547 0.0
64.9114781838 0.0
64.9523030128 0.0
64.9931278418 0.0
65.0339526709 0.0
65.0747774999 0.0
65.115602329 0.0
65.156427158 0.0
65.1972519871 0.0
65.2380768161 0.0
65.2789016452 0.0
65.3197264742 0.0
65.3605513033 0.0
65.4013761323 0.0
65.4422009614 0.0
65.4830257904 0.0
65.5238506195 0.0
65.5646754485 0.0
65.6055002775 0.0
65.6463251066 0.0
65.6871499356 0.0
65.7279747647 0.0
65.7687995937 0.0
65.8096244228 0.0
65.8504492518 0.0
65.8912740809 0.0
65.9320989099 0.0
65.972923739 0.0
66.013748568 0.0
66.0545733971 0.0
66.0953982261 0.0
66.1362230551 0.0
66.1770478842 0.0
66.2178727132 0.0
66.2586975423 0.0
66.2995223713 0.0
66.3403472004 0.0
66.3811720294 0.0
66.4219968585 0.0
66.4628216875 0.0
66.5036465166 0.0
66.5444713456 0.0
66.5852961747 0.0
66.6261210037 0.0
66.6669458327 0.0
66.7077706618 0.0
66.7485954908 0.0
66.7894203199 0.0
66.8302451489 0.0
66.871069978 0.0
66.911894807 0.0
66.9527196361 0.0
66.9935444651 0.0
67.0343692942 0.0
67.0751941232 0.0
67.1160189523 0.0
67.1568437813 0.0
67.1976686104 0.0
67.2384934394 0.0
67.2793182684 0.0
67.3201430975 0.0
67.3609679265 0.0
67.4017927556 0.0
67.4426175846 0.0
67.4834424137 0.0
67.5242672427 0.0
67.5650920718 0.0
67.6059169008 0.0
67.6467417299 0.0
67.6875665589 0.0
67.728391388 0.0
67.769216217 0.0
67.810041046 0.0
67.8508658751 0.0
67.8916907041 0.0
67.9325155332 0.0
67.9733403622 0.0
68.0141651913 0.0
68.0549900203 0.0
68.0958148494 0.0
68.1366396784 0.0
68.1774645075 0.0
68.2182893365 0.0
68.2591141656 0.0
68.2999389946 0.0
68.3407638237 0.0
68.3815886527 0.0
68.4224134817 0.0
68.4632383108 0.0
68.5040631398 0.0
68.5448879689 0.0
68.5857127979 0.0
68.626537627 0.0
68.667362456 0.0
68.7081872851 0.0
68.7490121141 0.0
68.7898369432 0.0
68.8306617722 0.0
68.8714866013 0.0
68.9123114303 0.0
68.9531362593 0.0
68.9939610884 0.0
69.0347859174 0.0
69.0756107465 0.0
69.1164355755 0.0
69.1572604046 0.0
69.1980852336 0.0
69.2389100627 0.0
69.2797348917 0.0
69.3205597208 0.0
69.3613845498 0.0
69.4022093789 0.0
69.4430342079 0.0
69.4838590369 0.0
69.524683866 0.0
69.565508695 0.0
69.6063335241 0.0
69.6471583531 0.0
69.6879831822 0.0
69.7288080112 0.0
69.7696328403 0.0
69.8104576693 0.0
69.8512824984 0.0
69.8921073274 0.0
69.9329321565 0.0
69.9737569855 0.0
70.0145818146 0.0
70.0554066436 0.0
70.0962314726 0.0
70.1370563017 0.0
70.1778811307 0.0
70.2187059598 0.0
70.2595307888 0.0
70.3003556179 0.0
70.3411804469 0.0
70.382005276 0.0
70.422830105 0.0
70.4636549341 0.0
70.5044797631 0.0
70.5453045922 0.0
70.5861294212 0.0
70.6269542502 0.0
70.6677790793 0.0
70.7086039083 0.0
70.7494287374 0.0
70.7902535664 0.0
70.8310783955 0.0
70.8719032245 0.0
70.9127280536 0.0
70.9535528826 0.0
70.9943777117 0.0
71.0352025407 0.0
71.0760273698 0.0
71.1168521988 0.0
71.1576770279 0.0
71.1985018569 0.0
71.2393266859 0.0
71.280151515 0.0
71.320976344 0.0
71.3618011731 0.0
71.4026260021 0.0
71.4434508312 0.0
71.4842756602 0.0
71.5251004893 0.0
71.5659253183 0.0
71.6067501474 0.0
71.6475749764 0.0
71.6883998055 0.0
71.7292246345 0.0
71.7700494635 0.0
71.8108742926 0.0
71.8516991216 0.0
71.8925239507 0.0
71.9333487797 0.0
71.9741736088 0.0
72.0149984378 0.0
72.0558232669 0.0
72.0966480959 0.0
72.137472925 0.0
72.178297754 0.0
72.2191225831 0.0
72.2599474121 0.0
72.3007722412 0.0
72.3415970702 0.0
72.3824218992 0.0
72.4232467283 0.0
72.4640715573 0.0
72.5048963864 0.0
72.5457212154 0.0
72.5865460445 0.0
72.6273708735 0.0
72.6681957026 0.0
72.7090205316 0.0
72.7498453607 0.0
72.7906701897 0.0
72.8314950188 0.0
72.8723198478 0.0
72.9131446768 0.0
72.9539695059 0.0
72.9947943349 0.0
73.035619164 0.0
73.076443993 0.0
73.1172688221 0.0
73.1580936511 0.0
73.1989184802 0.0
73.2397433092 0.0
73.2805681383 0.0
73.3213929673 0.0
73.3622177964 0.0
73.4030426254 0.0
73.4438674544 0.0
73.4846922835 0.0
73.5255171125 0.0
73.5663419416 0.0
73.6071667706 0.0
73.6479915997 0.0
73.6888164287 0.0
73.7296412578 0.0
73.7704660868 0.0
73.8112909159 0.0
73.8521157449 0.0
73.892940574 0.0
73.933765403 0.0
73.9745902321 0.0
74.0154150611 0.0
74.0562398901 0.0
74.0970647192 0.0
74.1378895482 0.0
74.1787143773 0.0
74.2195392063 0.0
74.2603640354 0.0
74.3011888644 0.0
74.3420136935 0.0
74.3828385225 0.0
74.4236633516 0.0
74.4644881806 0.0
74.5053130097 0.0
74.5461378387 0.0
74.5869626677 0.0
74.6277874968 0.0
74.6686123258 0.0
74.7094371549 0.0
74.7502619839 0.0
74.791086813 0.0
74.831911642 0.0
74.8727364711 0.0
74.9135613001 0.0
74.9543861292 0.0
74.9952109582 0.0
75.0360357873 0.0
75.0768606163 0.0
75.1176854454 0.0
75.1585102744 0.0
75.1993351034 0.0
75.2401599325 0.0
75.2809847615 0.0
75.3218095906 0.0
75.3626344196 0.0
75.4034592487 0.0
75.4442840777 0.0
75.4851089068 0.0
75.5259337358 0.0
75.5667585649 0.0
75.6075833939 0.0
75.648408223 0.0
75.689233052 0.0
75.730057881 0.0
75.7708827101 0.0
75.8117075391 0.0
75.8525323682 0.0
75.8933571972 0.0
75.9341820263 0.0
75.9750068553 0.0
76.0158316844 0.0
76.0566565134 0.0
76.0974813425 0.0
76.1383061715 0.0
76.1791310006 0.0
76.2199558296 0.0
76.2607806586 0.0
76.3016054877 0.0
76.3424303167 0.0
76.3832551458 0.0
76.4240799748 0.0
76.4649048039 0.0
76.5057296329 0.0
76.546554462 0.0
76.587379291 0.0
76.6282041201 0.0
76.6690289491 0.0
76.7098537782 0.0
76.7506786072 0.0
76.7915034363 0.0
76.8323282653 0.0
76.8731530943 0.0
76.9139779234 0.0
76.9548027524 0.0
76.9956275815 0.0
77.0364524105 0.0
77.0772772396 0.0
77.1181020686 0.0
77.1589268977 0.0
77.1997517267 0.0
77.2405765558 0.0
77.2814013848 0.0
77.3222262139 0.0
77.3630510429 0.0
77.4038758719 0.0
77.444700701 0.0
77.48552553 0.0
77.5263503591 0.0
77.5671751881 0.0
77.6080000172 0.0
77.6488248462 0.0
77.6896496753 0.0
77.7304745043 0.0
77.7712993334 0.0
77.8121241624 0.0
77.8529489915 0.0
77.8937738205 0.0
77.9345986496 0.0
77.9754234786 0.0
78.0162483076 0.0
78.0570731367 0.0
78.0978979657 0.0
78.1387227948 0.0
78.1795476238 0.0
78.2203724529 0.0
78.2611972819 0.0
78.302022111 0.0
78.34284694 0.0
78.3836717691 0.0
78.4244965981 0.0
78.4653214272 0.0
78.5061462562 0.0
78.5469710852 0.0
78.5877959143 0.0
78.6286207433 0.0
78.6694455724 0.0
78.7102704014 0.0
78.7510952305 0.0
78.7919200595 0.0
78.8327448886 0.0
78.8735697176 0.0
78.9143945467 0.0
78.9552193757 0.0
78.9960442048 0.0
79.0368690338 0.0
79.0776938629 0.0
79.1185186919 0.0
79.1593435209 0.0
79.20016835 0.0
79.240993179 0.0
79.2818180081 0.0
79.3226428371 0.0
79.3634676662 0.0
79.4042924952 0.0
79.4451173243 0.0
79.4859421533 0.0
79.5267669824 0.0
79.5675918114 0.0
79.6084166405 0.0
79.6492414695 0.0
79.6900662985 0.0
79.7308911276 0.0
79.7717159566 0.0
79.8125407857 0.0
79.8533656147 0.0
79.8941904438 0.0
79.9350152728 0.0
79.9758401019 0.0
80.0166649309 0.0
80.05748976 0.0
80.098314589 0.0
80.1391394181 0.0
80.1799642471 0.0
80.2207890761 0.0
80.2616139052 0.0
80.3024387342 0.0
80.3432635633 0.0
80.3840883923 0.0
80.4249132214 0.0
80.4657380504 0.0
80.5065628795 0.0
80.5473877085 0.0
80.5882125376 0.0
80.6290373666 0.0
80.6698621957 0.0
80.7106870247 0.0
80.7515118538 0.0
80.7923366828 0.0
80.8331615118 0.0
80.8739863409 0.0
80.9148111699 0.0
80.955635999 0.0
80.996460828 0.0
81.0372856571 0.0
81.0781104861 0.0
81.1189353152 0.0
81.1597601442 0.0
81.2005849733 0.0
81.2414098023 0.0
81.2822346314 0.0
81.3230594604 0.0
81.3638842894 0.0
81.4047091185 0.0
81.4455339475 0.0
81.4863587766 0.0
81.5271836056 0.0
81.5680084347 0.0


0.0353553390593 0.654615729819
0.0707106781187 0.811587457215
0.106066017178 0.962577364236
0.141421356237 1.10652865973
0.176776695297 1.24247033051
0.212132034356 1.36952796788
0.247487373415 1.48693296361
0.282842712475 1.59402994327
0.318198051534 1.69028234286
0.353553390593 1.77527607351
0.388908729653 1.84872125858
0.424264068712 1.91045206623
0.459619407771 1.9604246979
0.494974746831 1.99871362755
0.53033008589 2.02550621849
0.565685424949 2.04109587172
0.601040764009 2.04587388329
0.636396103068 2.04032020605
0.671751442127 2.02499332454
0.707106781187 2.00051945969
0.742462120246 1.96758132259
0.777817459305 1.92690663446
0.813172798365 1.87925662313
0.848528137424 1.82541469478
0.883883476483 1.76617546512
0.919238815543 1.70233431592
0.954594154602 1.63467762185
0.989949493661 1.56397377063
1.02530483272 1.49096507504
1.06066017178 1.41636065163
1.09601551084 1.3408303164
1.1313708499 1.2649995243
1.16672618896 1.18944535703
1.20208152802 1.11469354299
1.23743686708 1.04121647433
1.27279220614 0.969432169904
1.3081475452 0.89970411895
1.34350288425 0.832341928983
1.37885822331 0.767602692957
1.41421356237 0.7056929847
1.44956890143 0.646771388247
1.48492424049 0.590951465642
1.52027957955 0.538305068893
1.55563491861 0.488865904832
1.59099025767 0.442633266297
1.62634559673 0.399575849164
1.66170093579 0.359635581845
1.69705627485 0.322731401877
1.73241161391 0.288762922591
1.76776695297 0.257613941635
1.80312229203 0.229155751766
1.83847763109 0.203250222907
1.87383297014 0.179752632593
1.9091883092 0.15851422955
1.94454364826 0.139384522184
1.97989898732 0.122213289997
2.01525432638 0.106852321459
2.05060966544 0.0931568865674
2.0859650045 0.080986956204
2.12132034356 0.0702081834959
2.15667568262 0.060692664737
2.19203102168 0.0523194990672
2.22738636074 0.0449751671012
2.2627416998 0.0385537491345
2.29809703886 0.0329570034762
2.33345237792 0.0280943249712
2.36880771697 0.0238826029313
2.40416305603 0.0202459965823
2.43951839509 0.0171156448132
2.47487373415 0.0144293255539
2.51022907321 0.0121310785576
2.54558441227 0.010170803782
2.58093975133 0.0085038459873
2.61629509039 0.00709057463232
2.65165042945 0.00589596668993
2.68700576851 0.00488919862852
2.72236110757 0.00404325254571
2.75771644663 0.00333454029517
2.79307178569 0.00274254842747
2.82842712475 0.00224950587068
2.86378246381 0.00184007550486
2.89913780286 0.00150107013075
2.93449314192 0.00122119279146
2.96984848098 0.000990800966762
3.00520382004 0.000801693814174
3.0405591591 0.000646921369393
3.07591449816 0.000520614430016
3.11126983722 0.000417833721405
3.14662517628 0.000334436872062
3.18198051534 0.000266961698947
3.2173358544 0.000212524312429
3.25269119346 0.000168730588412
3.28804653252 0.00013359961487
3.32340187158 0.000105497795681
3.35875721064 8.30823811679e-05
3.3941125497 6.5253287912e-05
3.42946788875 5.11121666377e-05
3.46482322781 3.99277734745e-05
3.50017856687 3.11067944029e-05
3.53553390593 2.41693635431e-05
3.57088924499 1.87286018763e-05
3.60624458405 1.44735831925e-05
3.64159992311 1.11552080184e-05
3.67695526217 8.5745337639e-06
3.71231060123 6.5731703131e-06
3.74766594029 5.02540491387e-06
3.78302127935 3.83176876682e-06
3.81837661841 2.91380051814e-06
3.85373195747 2.20979934375e-06
3.88908729653 1.67139291154e-06
3.92444263559 1.26077368093e-06
3.95979797464 9.48481199048e-07
3.9951533137 7.11628718881e-07
4.03050865276 5.32490014812e-07
4.06586399182 3.97377094314e-07
4.10121933088 2.95751959618e-07
4.13657466994 2.19525985262e-07
4.171930009 1.62509138959e-07
4.20728534806 1.1997844388e-07
4.24264068712 8.83409891156e-08
4.27799602618 6.48716415971e-08
4.31335136524 4.75095702663e-08
4.3487067043 3.47009106014e-08
4.38406204336 2.52775019955e-08
4.41941738242 1.83637296954e-08
4.45477272148 1.33051880272e-08
4.49012806053 9.614228612e-09
4.52548339959 6.92852967188e-09
4.56083873865 4.97967291205e-09
4.59619407771 3.56938613395e-09
4.63154941677 2.55163818902e-09
4.66690475583 1.8191870516e-09
4.70226009489 1.29350515665e-09
4.73761543395 9.17257666809e-10
4.77297077301 6.48704238552e-10
4.80832611207 4.57545333141e-10
4.84368145113 3.21849866444e-10
4.87903679019 2.25789703981e-10
4.91439212925 1.5797425333e-10
4.94974746831 1.10229955712e-10
4.98510280737 7.67085647798e-11
5.02045814642 5.32376322977e-11
5.05581348548 3.68488549446e-11
5.09116882454 2.54366187106e-11
5.1265241636 1.75115505068e-11
5.16187950266 1.20231805863e-11
5.19723484172 8.23272082278e-12
5.23259018078 5.62207128262e-12
5.26794551984 3.8289344476e-12
5.3033008589 2.60068535995e-12
5.33865619796 1.76167446123e-12
5.37401153702 1.19012101731e-12
5.40936687608 8.01832878946e-13
5.44472221514 5.38770124255e-13
5.4800775542 3.610353204e-13
5.51543289326 2.41280398919e-13
5.55078823231 1.60812636941e-13
5.58614357137 1.06891628196e-13
5.62149891043 7.08585398656e-14
5.65685424949 4.68452201893e-14
5.69220958855 3.08860616289e-14
5.72756492761 2.03087653809e-14
5.76292026667 1.33176568212e-14
5.79827560573 8.70953534987e-15
5.83363094479 5.68047399801e-15
5.86898628385 3.694844248e-15
5.90434162291 2.39678569657e-15
5.93969696197 1.55054120868e-15
5.97505230103 1.00036384348e-15
6.01040764009 6.43654399561e-16
6.04576297914 4.13016203325e-16
6.0811183182 2.64302051136e-16
6.11647365726 1.68675718392e-16
6.15182899632 1.07355100831e-16
6.18718433538 6.81412918379e-17
6.22253967444 4.31335377297e-17
6.2578950135 2.72292891146e-17
6.29325035256 1.71424738343e-17
6.32860569162 1.07628208327e-17
6.36396103068 6.73897115969e-18
6.39931636974 4.20799677181e-18
6.4346717088 2.62042024594e-18
6.47002704786 1.62734513821e-18
6.50538238692 1.00786181953e-18
6.54073772598 6.22492794708e-19
6.57609306503 3.83423816852e-19
6.61144840409 2.35523728074e-19
6.64680374315 1.44278117587e-19
6.68215908221 8.81405743445e-20
6.71751442127 5.36982677529e-20
6.75286976033 3.26251895398e-20
6.78822509939 1.97675819618e-20
6.82358043845 1.19443124029e-20
6.85893577751 7.19739300624e-21
6.89429111657 4.32508941391e-21
6.92964645563 2.591911188e-21
6.96500179469 1.54899363843e-21
7.00035713375 9.23172747963e-22
7.03571247281 5.48680425097e-22
7.07106781187 3.25205907382e-22
7.10642315092 1.92220263125e-22
7.14177848998 1.13302892655e-22
7.17713382904 6.66013783856e-23
7.2124891681 3.90413764856e-23
7.24784450716 2.28226461721e-23
7.28319984622 1.33047012664e-23
7.31855518528 7.7346699831e-24
7.35391052434 4.48409958245e-24
7.3892658634 2.59241647465e-24
7.42462120246 1.49461596635e-24
7.45997654152 8.59308353776e-25
7.49533188058 4.92676976026e-25
7.53068721964 2.8168813607e-25
7.5660425587 1.60607984949e-25
7.60139789776 9.13181753704e-26
7.63675323681 5.17771393446e-26
7.67210857587 2.92758038319e-26
7.70746391493 1.65070232021e-26
7.74281925399 9.28147616995e-27
7.77817459305 5.20418708704e-27
7.81352993211 2.90988276062e-27
7.84888527117 1.62249740061e-27
7.88424061023 9.0214767083e-28
7.91959594929 5.00213639943e-28
7.95495128835 2.76577513461e-28
7.99030662741 1.52496825878e-28
8.02566196647 8.38467998094e-29
8.06101730553 4.59719658868e-29
8.09637264459 2.51350467281e-29
8.13172798365 1.37039412701e-29
8.1670833227 7.45057135874e-30
8.20243866176 4.03934630114e-30
8.23779400082 2.18378124114e-30
8.27314933988 1.17728827121e-30
8.30850467894 6.32894394362e-31
8.343860018 3.39276299324e-31
8.37921535706 1.81363015088e-31
8.41457069612 9.6675393167e-32
8.44992603518 5.13871177351e-32
8.48528137424 2.723721723e-32
8.5206367133 1.43959535889e-32
8.55599205236 7.58728551787e-33
8.59134739142 3.98749135872e-33
8.62670273048 2.08967845977e-33
8.66205806954 1.09200493231e-33
8.69741340859 5.69028723544e-34
8.73276874765 2.95669999469e-34
8.76812408671 1.53194380017e-34
8.80347942577 7.91479956621e-35
8.83883476483 4.07753343898e-35
8.87419010389 2.09466542298e-35
8.90954544295 1.07297675325e-35
8.94490078201 5.48054143748e-36
8.98025612107 2.79134234232e-36
9.01561146013 1.41761467552e-36
9.05096679919 7.17889703574e-37
9.08632213825 3.62502191609e-37
9.12167747731 1.82522282612e-37
9.15703281637 9.16373321172e-38
9.19238815543 4.58753313673e-38
9.22774349448 2.28999829081e-38
9.26309883354 1.13982767266e-38
9.2984541726 5.65705303765e-39
9.33380951166 2.7995435929e-39
9.36916485072 1.38143055026e-39
9.40452018978 6.7969584721e-40
9.43987552884 3.33459281057e-40
9.4752308679 1.63121994308e-40
9.51058620696 7.95651041678e-41
9.54594154602 3.86965300134e-41
9.58129688508 1.87654744995e-41
9.61665222414 9.07369293321e-42
9.6520075632 4.37466154498e-42
9.68736290226 2.10300128291e-42
9.72271824132 1.00801769063e-42
9.75807358037 4.81758226498e-43
9.79342891943 2.29573269018e-43
9.82878425849 1.0907959295e-43
9.86413959755 5.16766700135e-44
9.89949493661 2.44103022635e-44
9.93485027567 1.14968327862e-44
9.97020561473 5.3989397698e-45
10.0055609538 2.52791660017e-45
10.0409162928 1.18015694675e-45
10.0762716319 5.49336334858e-46
10.111626971 2.54951268465e-46
10.14698231 1.17976382144e-46
10.1823376491 5.44315575127e-47
10.2176929881 2.50393457552e-47
10.2530483272 1.14844566105e-47
10.2884036663 5.25184507901e-48
10.3237590053 2.39456184627e-48
10.3591143444 1.08855810143e-48
10.3944696834 4.93386514019e-49
10.4298250225 2.22962451847e-49
10.4651803616 1.00457801669e-49
10.5005357006 4.5127551215e-50
10.5358910397 2.02117861094e-50
10.5712463787 9.02549665752e-51
10.6066017178 4.01827513349e-51
10.6419570569 1.78364746167e-51
10.6773123959 7.89364877876e-52
10.712667735 3.4829291221e-52
10.748023074 1.53217423743e-52
10.7833784131 6.71996437304e-53
10.8187337522 2.93845935459e-53
10.8540890912 1.28104653436e-53
10.8894444303 5.56802549445e-54
10.9247997693 2.41283263192e-54
10.9601551084 1.04241686215e-54
10.9955104475 4.48995999446e-55
11.0308657865 1.92809703168e-55
11.0662211256 8.25466059162e-56
11.1015764646 3.52331941846e-56
11.1369318037 1.4992905647e-56
11.1722871427 6.36061511293e-57
11.2076424818 2.69023649456e-57
11.2429978209 1.13437943434e-57
11.2783531599 4.76871391762e-58
11.313708499 1.99856245524e-58
11.349063838 8.35037908824e-59
11.3844191771 3.47828484267e-59
11.4197745162 1.44441851165e-59
11.4551298552 5.9798233094e-60
11.4904851943 2.46802474058e-60
11.5258405333 1.01548837265e-60
11.5611958724 4.16546144495e-61
11.5965512115 1.70338343961e-61
11.6319065505 6.94418481769e-62
11.6672618896 2.82220184662e-62
11.7026172286 1.14343429975e-62
11.7379725677 4.61837386105e-63
11.7733279068 1.8596022312e-63
11.8086832458 7.46453050412e-64
11.8440385849 2.98699680465e-64
11.8793939239 1.19155800255e-64
11.914749263 4.7385135129e-65
11.9501046021 1.87851165007e-65
11.9854599411 7.42384360056e-66
12.0208152802 2.92472606479e-66
12.0561706192 1.14863312465e-66
12.0915259583 4.49692377456e-67
12.1268812973 1.7550360594e-67
12.1622366364 6.82796301526e-68
12.1975919755 2.64806800537e-68
12.2329473145 1.02376013983e-68
12.2683026536 3.94545093254e-69
12.3036579926 1.51573282334e-69
12.3390133317 5.80462893667e-70
12.3743686708 2.21590061425e-70
12.4097240098 8.43234372467e-71
12.4450793489 3.19865000246e-71
12.4804346879 1.2094940031e-71
12.515790027 4.55887266659e-72
12.5511453661 1.71287672693e-72
12.5865007051 6.41516463901e-73
12.6218560442 2.39497339561e-73
12.6572113832 8.91256880827e-74
12.6925667223 3.30607369092e-74
12.7279220614 1.2224404161e-74
12.7632774004 4.50553638813e-75
12.7986327395 1.65526303884e-75
12.8339880785 6.06160064891e-76
12.8693434176 2.212613065e-76
12.9046987567 8.05043825188e-77
12.9400540957 2.91962794829e-77
12.9754094348 1.05542521997e-77
13.0107647738 3.80292189655e-78
13.0461201129 1.36582586515e-78
13.081475452 4.88944136e-79
13.116830791 1.74464518282e-79
13.1521861301 6.20493054839e-80
13.1875414691 2.19961477671e-80
13.2228968082 7.77202473713e-81
13.2582521472 2.73714306293e-81
13.2936074863 9.60803378868e-82
13.3289628254 3.3615777369e-82
13.3643181644 1.17225288007e-82
13.3996735035 4.07442997268e-83
13.4350288425 1.4114896007e-83
13.4703841816 4.87361979752e-84
13.5057395207 1.67720673533e-84
13.5410948597 5.75281458436e-85
13.5764501988 1.96666689985e-85
13.6118055378 6.70093963699e-86
13.6471608769 2.27558398743e-86
13.682516216 7.70193920064e-87
13.717871555 2.59809562123e-87
13.7532268941 8.73485632223e-88
13.7885822331 2.92684510332e-88
13.8239375722 9.7742802288e-89
13.8592929113 3.25318401263e-89
13.8946482503 1.07911810157e-89
13.9300035894 3.5674962597e-90
13.9653589284 1.17541156049e-90
14.0007142675 3.8596323697e-91
14.0360696066 1.26307496701e-91
14.0714249456 4.11943033004e-92
14.1067802847 1.33896020639e-92
14.1421356237 4.33728803719e-93
14.1774909628 1.40018862174e-93
14.2128463018 4.50474377781e-94
14.2482016409 1.44433017502e-94
14.28355698 4.61501664671e-95
14.318912319 1.46956228417e-95
14.3542676581 4.66345927141e-96
14.3896229971 1.47479398096e-96
14.4249783362 4.6478809944e-97
14.4603336753 1.4597436696e-97
14.4956890143 4.56871036238e-98
14.5310443534 1.42496280971e-98
14.5663996924 4.42898029191e-99
14.6017550315 1.37180285434e-99
14.6371103706 4.23413596033e-100
14.6724657096 1.30232815601e-100
14.7078210487 3.99168230865e-101
14.7431763877 1.21918265719e-101
14.7785317268 3.71070299113e-102
14.8138870659 1.12542238913e-102
14.8492424049 3.40129387179e-103
14.884597744 1.02432861871e-103
14.919953083 3.07396047635e-104
14.9553084221 9.19217610848e-105
14.9906637612 2.73902958174e-105
15.0260191002 8.13262349959e-106
15.0613744393 2.4061205414e-106
15.0967297783 7.09339358974e-107
15.1320851174 2.08371288072e-107
15.1674404565 6.09910338909e-108
15.2027957955 1.77883455591e-108
15.2381511346 5.16944224611e-109
15.2735064736 1.496881748e-109
15.3088618127 4.31880964388e-110
15.3442171517 1.24156787702e-110
15.3795724908 3.55634398643e-111
15.4149278299 1.01498816552e-111
15.4502831689 2.88628448912e-112
15.485638508 8.17777636693e-113
15.520993847 2.30858697499e-113
15.5563491861 6.49335472937e-114
15.5917045252 1.81970435524e-114
15.6270598642 5.08087230278e-115
15.6624152033 1.41344322263e-115
15.6977705423 3.91758096676e-116
15.7331258814 1.08181745184e-116
15.7684812205 2.97634463838e-117
15.8038365595 8.15835329901e-118
15.8391918986 2.22796651288e-118
15.8745472376 6.06175601491e-119
15.9099025767 1.64311761168e-119
15.9452579158 4.43727144178e-120
15.9806132548 1.19381549483e-120
16.0159685939 3.19984539315e-121
16.0513239329 8.54452700259e-122
16.086679272 2.27306033588e-122
16.1220346111 6.02413148911e-123
16.1573899501 1.59050514309e-123
16.1927452892 4.18340067014e-124
16.2281006282 1.09616054137e-124
16.2634559673 2.86131541803e-125
16.2988113063 7.44047562811e-126
16.3341666454 1.92741643542e-126
16.3695219845 4.97378254354e-127
16.4048773235 1.27858870317e-127
16.4402326626 3.27419242517e-128
16.4755880016 8.35224477705e-129
16.5109433407 2.12238560899e-129
16.5462986798 5.37234381043e-130
16.5816540188 1.35462183042e-130
16.6170093579 3.40238474791e-131
16.6523646969 8.51248081512e-132
16.687720036 2.12144855815e-132
16.7230753751 5.26633813733e-133
16.7584307141 1.30221012301e-133
16.7937860532 3.20734497855e-134
16.8291413922 7.86862280792e-135
16.8644967313 1.92280996142e-135
16.8998520704 4.68009528119e-136
16.9352074094 1.13461836196e-136
16.9705627485 2.73979305759e-137
17.0059180875 6.58953223724e-138
17.0412734266 1.57854254411e-138
17.0766287657 3.76633418199e-139
17.1119841047 8.95031291113e-140
17.1473394438 2.11841145074e-140
17.1826947828 4.99379873931e-141
17.2180501219 1.17245516826e-141
17.253405461 2.74158542622e-142
17.2887608 6.38474352411e-143
17.3241161391 1.48087037581e-143
17.3594714781 3.42072608938e-144
17.3948268172 7.86942390945e-145
17.4301821562 1.80296234771e-145
17.4655374953 4.11381834125e-146
17.5008928344 9.34789721992e-147
17.5362481734 2.11538154613e-147
17.5716035125 4.76721814709e-148
17.6069588515 1.06988822363e-148
17.6423141906 2.39113645252e-149
17.6776695297 5.32179764119e-150
17.7130248687 1.1794942717e-150
17.7483802078 2.60322798966e-151
17.7837355468 5.72140692905e-152
17.8190908859 1.25216936358e-152
17.854446225 2.72890376426e-153
17.889801564 5.92207018081e-154
17.9251569031 1.27971806337e-154
17.9605122421 2.75363057172e-155
17.9958675812 5.8998754261e-156
18.0312229203 1.25869623762e-156
18.0665782593 2.67383773758e-157
18.1019335984 5.6556203143e-158
18.1372889374 1.19110912017e-158
18.1726442765 2.49772113311e-159
18.2079996156 5.21497692147e-160
18.2433549546 1.0841061032e-160
18.2787102937 2.243866517e-161
18.3140656327 4.62405416208e-162
18.3494209718 9.48733572094e-163
18.3847763109 1.93800924663e-163
18.4201316499 3.94141674796e-164
18.455486989 7.98047028273e-165
18.490842328 1.60871407925e-165
18.5261976671 3.22847990299e-166
18.5615530061 6.45031186361e-167
18.5969083452 1.28298403175e-167
18.6322636843 2.5404705949e-168
18.6676190233 5.00787988627e-169
18.7029743624 9.82731391146e-170
18.7383297014 1.91977922454e-170
18.7736850405 3.73334027547e-171
18.8090403796 7.22716456326e-172
18.8443957186 1.39269686471e-172
18.8797510577 2.67151549724e-173
18.9151063967 5.10111785172e-174
18.9504617358 9.69557662217e-175
18.9858170749 1.83432622151e-175
19.0211724139 3.45436419294e-176
19.056527753 6.47503638093e-177
19.091883092 1.20807171919e-177
19.1272384311 2.24343485161e-178
19.1625937702 4.14665803513e-179
19.1979491092 7.62852756135e-180
19.2333044483 1.39680129574e-180
19.2686597873 2.54550275484e-181
19.3040151264 4.61690687413e-182
19.3393704655 8.33413967194e-183
19.3747258045 1.49725583004e-183
19.4100811436 2.67701150102e-184
19.4454364826 4.76339722833e-185
19.4807918217 8.43507595367e-186
19.5161471607 1.48648342642e-186
19.5515024998 2.60689299333e-187
19.5868578389 4.54958228012e-188
19.6222131779 7.90129170886e-189
19.657568517 1.36551328508e-189
19.692923856 2.34832377032e-190
19.7282791951 4.01862162908e-191
19.7636345342 6.84299442841e-192
19.7989898732 1.1594658083e-192
19.8343452123 1.95481246153e-193
19.8697005513 3.27929346206e-194
19.9050558904 5.47363801641e-195
19.9404112295 9.09044153445e-196
19.9757665685 1.50210205597e-196
20.0111219076 2.46951595879e-197
20.0464772466 4.03937781512e-198
20.0818325857 6.57354434553e-199
20.1171879248 1.0642885033e-199
20.1525432638 1.71429633747e-200
20.1878986029 2.7470793558e-201
20.2232539419 4.37932575397e-202
20.258609281 6.94521858285e-203
20.2939646201 1.09571855668e-203
20.3293199591 1.71964293547e-204
20.3646752982 2.68469754785e-205
20.4000306372 4.16928762292e-206
20.4353859763 6.44064339325e-207
20.4707413154 9.89666754979e-208
20.5060966544 1.51262886476e-208
20.5414519935 2.29959164239e-209
20.5768073325 3.4772440706e-210
20.6121626716 5.22970077169e-211
20.6475180106 7.82288108466e-212
20.6828733497 1.16384666056e-212
20.7182286888 1.72208580642e-213
20.7535840278 2.5341630004e-214
20.7889393669 3.70873412707e-215
20.8242947059 5.3978252567e-216
20.859650045 7.81275821891e-217
20.8950053841 1.1245344756e-217
20.9303607231 1.6095863488e-218
20.9657160622 2.29096837494e-219
21.0010714012 3.24248004416e-220
21.0364267403 4.56329903972e-221
21.0717820794 6.38577839659e-222
21.1071374184 8.8852949064e-223
21.1424927575 1.22925683202e-223
21.1778480965 1.69089165484e-224
21.2132034356 2.31249485965e-225
21.2485587747 3.14432180682e-226
21.2839141137 4.25053578687e-227
21.3192694528 5.7124181984e-228
21.3546247918 7.63211623023e-229
21.3899801309 1.01369555927e-229
21.42533547 1.33843259503e-230
21.460690809 1.75671190499e-231
21.4960461481 2.29196631628e-232
21.5314014871 2.97240517197e-233
21.5667568262 3.83167087568e-234
21.6021121652 4.90949695057e-235
21.6374675043 6.25233825043e-236
21.6728228434 7.91393623659e-237
21.7081781824 9.95577433762e-238
21.7435335215 1.24473708218e-238
21.7788888605 1.54663499429e-239
21.8142441996 1.90982270918e-240
21.8495995387 2.34358411122e-241
21.8849548777 2.85783676799e-242
21.9203102168 3.46298525547e-243
21.9556655558 4.1697213365e-244
21.9910208949 4.98876739793e-245
22.026376234 5.93056168036e-246
22.061731573 7.0048865507e-247
22.0970869121 8.22044432636e-248
22.1324422511 9.58438886433e-249
22.1677975902 1.11018251275e-249
22.2031529293 1.2775293027e-250
22.2385082683 1.46042557571e-251
22.2738636074 1.65846162938e-252
22.3092189464 1.87082883952e-253
22.3445742855 2.09628500129e-254
22.3799296246 2.33313071844e-255
22.4152849636 2.57919950066e-256
22.4506403027 2.83186390069e-257
22.4859956417 3.08805950988e-258
22.5213509808 3.34432793943e-259
22.5567063199 3.59687906778e-260
22.5920616589 3.84167186856e-261
22.627416998 4.07451209783e-262
22.662772337 4.2911640761e-263
22.6981276761 4.48747281694e-264
22.7334830151 4.65949190233e-265
22.7688383542 4.80361185303e-266
22.8041936933 4.9166833499e-267
22.8395490323 4.99612957555e-268
22.8749043714 5.04004219078e-269
22.9102597104 5.04725604133e-270
22.9456150495 5.01739858713e-271
22.9809703886 4.95091121322e-272
23.0163257276 4.84904095313e-273
23.0516810667 4.71380264664e-274
23.0870364057 4.54791307005e-275
23.1223917448 4.35470001794e-276
23.1577470839 4.13799058657e-277
23.1931024229 3.90198392502e-278
23.228457762 3.6511144175e-279
23.263813101 3.38991159499e-280
23.2991684401 3.12286303392e-281
23.3345237792 2.85428609488e-282
23.3698791182 2.58821362617e-283
23.4052344573 2.32829776505e-284
23.4405897963 2.07773479253e-285
23.4759451354 1.83921272276e-286
23.5113004745 1.6148820242e-287
23.5466558135 1.4063486626e-288
23.5820111526 1.21468759651e-289
23.6173664916 1.04047400277e-290
23.6527218307 8.83828897092e-292
23.6880771697 7.44475461102e-293
23.7234325088 6.21802285699e-294
23.7587878479 5.14929871045e-295
23.7941431869 4.22777047996e-296
23.829498526 3.44124459375e-297
23.864853865 2.77672810906e-298
23.9002092041 2.2209422012e-299
23.9355645432 1.76075609959e-300
23.9709198822 1.38353672254e-301
24.0062752213 1.07741433734e-302
24.0416305603 8.31468731653e-304
24.0769858994 6.35843519416e-305
24.1123412385 4.81798305803e-306
24.1476965775 3.61709564285e-307
24.1830519166 2.69031354679e-308
24.2184072556 1.9822659186e-309
24.2537625947 1.44678635123e-310
24.2891179338 1.04591682543e-311
24.3244732728 7.48869844694e-313
24.3598286119 5.3100369311e-314
24.3951839509 3.72851185038e-315
24.43053929 2.5922636306e-316
24.4658946291 1.78416986026e-317
24.5012499681 1.21342522619e-318
24.5366053072 7.90505033346e-320
24.5719606462 3.95252516673e-321
24.6073159853 0.0
24.6426713244 0.0
24.6780266634 0.0
24.7133820025 0.0
24.7487373415 0.0
24.7840926806 0.0
24.8194480196 0.0
24.8548033587 0.0
24.8901586978 0.0
24.9255140368 0.0
24.9608693759 0.0
24.9962247149 0.0
25.031580054 0.0
25.0669353931 0.0
25.1022907321 0.0
25.1376460712 0.0
25.1730014102 0.0
25.2083567493 0.0
25.2437120884 0.0
25.2790674274 0.0
25.3144227665 0.0
25.3497781055 0.0
25.3851334446 0.0
25.4204887837 0.0
25.4558441227 0.0
25.4911994618 0.0
25.5265548008 0.0
25.5619101399 0.0
25.597265479 0.0
25.632620818 0.0
25.6679761571 0.0
25.7033314961 0.0
25.7386868352 0.0
25.7740421742 0.0
25.8093975133 0.0
25.8447528524 0.0
25.8801081914 0.0
25.9154635305 0.0
25.9508188695 0.0
25.9861742086 0.0
26.0215295477 0.0
26.0568848867 0.0
26.0922402258 0.0
26.1275955648 0.0
26.1629509039 0.0
26.198306243 0.0
26.233661582 0.0
26.2690169211 0.0
26.3043722601 0.0
26.3397275992 0.0
26.3750829383 0.0
26.4104382773 0.0
26.4457936164 0.0
26.4811489554 0.0
26.5165042945 0.0
26.5518596336 0.0
26.5872149726 0.0
26.6225703117 0.0
26.6579256507 0.0
26.6932809898 0.0
26.7286363289 0.0
26.7639916679 0.0
26.799347007 0.0
26.834702346 0.0
26.8700576851 0.0
26.9054130241 0.0
26.9407683632 0.0
26.9761237023 0.0
27.0114790413 0.0
27.0468343804 0.0
27.0821897194 0.0
27.1175450585 0.0
27.1529003976 0.0
27.1882557366 0.0
27.2236110757 0.0
27.2589664147 0.0
27.2943217538 0.0
27.3296770929 0.0
27.3650324319 0.0
27.400387771 0.0
27.43574311 0.0
27.4710984491 0.0
27.5064537882 0.0
27.5418091272 0.0
27.5771644663 0.0
27.6125198053 0.0
27.6478751444 0.0
27.6832304835 0.0
27.7185858225 0.0
27.7539411616 0.0
27.7892965006 0.0
27.8246518397 0.0
27.8600071787 0.0
27.8953625178 0.0
27.9307178569 0.0
27.9660731959 0.0
28.001428535 0.0
28.036783874 0.0
28.0721392131 0.0
28.1074945522 0.0
28.1428498912 0.0
28.1782052303 0.0
28.2135605693 0.0
28.2489159084 0.0
28.2842712475 0.0
28.3196265865 0.0
28.3549819256 0.0
28.3903372646 0.0
28.4256926037 0.0
28.4610479428 0.0
28.4964032818 0.0
28.5317586209 0.0
28.5671139599 0.0
28.602469299 0.0
28.6378246381 0.0
28.6731799771 0.0
28.7085353162 0.0
28.7438906552 0.0
28.7792459943 0.0
28.8146013334 0.0
28.8499566724 0.0
28.8853120115 0.0
28.9206673505 0.0
28.9560226896 0.0
28.9913780286 0.0
29.0267333677 0.0
29.0620887068 0.0
29.0974440458 0.0
29.1327993849 0.0
29.1681547239 0.0
29.203510063 0.0
29.2388654021 0.0
29.2742207411 0.0
29.3095760802 0.0
29.3449314192 0.0
29.3802867583 0.0
29.4156420974 0.0
29.4509974364 0.0
29.4863527755 0.0
29.5217081145 0.0
29.5570634536 0.0
29.5924187927 0.0
29.6277741317 0.0
29.6631294708 0.0
29.6984848098 0.0
29.7338401489 0.0
29.769195488 0.0
29.804550827 0.0
29.8399061661 0.0
29.8752615051 0.0
29.9106168442 0.0
29.9459721833 0.0
29.9813275223 0.0
30.0166828614 0.0
30.0520382004 0.0
30.0873935395 0.0
30.1227488785 0.0
30.1581042176 0.0
30.1934595567 0.0
30.2288148957 0.0
30.2641702348 0.0
30.2995255738 0.0
30.3348809129 0.0
30.370236252 0.0
30.405591591 0.0
30.4409469301 0.0
30.4763022691 0.0
30.5116576082 0.0
30.5470129473 0.0
30.5823682863 0.0
30.6177236254 0.0
30.6530789644 0.0
30.6884343035 0.0
30.7237896426 0.0
30.7591449816 0.0
30.7945003207 0.0
30.8298556597 0.0
30.8652109988 0.0
30.9005663379 0.0
30.9359216769 0.0
30.971277016 0.0
31.006632355 0.0
31.0419876941 0.0
31.0773430331 0.0
31.1126983722 0.0
31.1480537113 0.0
31.1834090503 0.0
31.2187643894 0.0
31.2541197284 0.0
31.2894750675 0.0
31.3248304066 0.0
31.3601857456 0.0
31.3955410847 0.0
31.4308964237 0.0
31.4662517628 0.0
31.5016071019 0.0
31.5369624409 0.0
31.57231778 0.0
31.607673119 0.0
31.6430284581 0.0
31.6783837972 0.0
31.7137391362 0.0
31.7490944753 0.0
31.7844498143 0.0
31.8198051534 0.0
31.8551604925 0.0
31.8905158315 0.0
31.9258711706 0.0
31.9612265096 0.0
31.9965818487 0.0
32.0319371878 0.0
32.0672925268 0.0
32.1026478659 0.0
32.1380032049 0.0
32.173358544 0.0
32.208713883 0.0
32.2440692221 0.0
32.2794245612 0.0
32.3147799002 0.0
32.3501352393 0.0
32.3854905783 0.0
32.4208459174 0.0
32.4562012565 0.0
32.4915565955 0.0
32.5269119346 0.0
32.5622672736 0.0
32.5976226127 0.0
32.6329779518 0.0
32.6683332908 0.0
32.7036886299 0.0
32.7390439689 0.0
32.774399308 0.0
32.8097546471 0.0
32.8451099861 0.0
32.8804653252 0.0
32.9158206642 0.0
32.9511760033 0.0
32.9865313424 0.0
33.0218866814 0.0
33.0572420205 0.0
33.0925973595 0.0
33.1279526986 0.0
33.1633080376 0.0
33.1986633767 0.0
33.2340187158 0.0
33.2693740548 0.0
33.3047293939 0.0
33.3400847329 0.0
33.375440072 0.0
33.4107954111 0.0
33.4461507501 0.0
33.4815060892 0.0
33.5168614282 0.0
33.5522167673 0.0
33.5875721064 0.0
33.6229274454 0.0
33.6582827845 0.0
33.6936381235 0.0
33.7289934626 0.0
33.7643488017 0.0
33.7997041407 0.0
33.8350594798 0.0
33.8704148188 0.0
33.9057701579 0.0
33.941125497 0.0
33.976480836 0.0
34.0118361751 0.0
34.0471915141 0.0
34.0825468532 0.0
34.1179021923 0.0
34.1532575313 0.0
34.1886128704 0.0
34.2239682094 0.0
34.2593235485 0.0
34.2946788875 0.0
34.3300342266 0.0
34.3653895657 0.0
34.4007449047 0.0
34.4361002438 0.0
34.4714555828 0.0
34.5068109219 0.0
34.542166261 0.0
34.5775216 0.0
34.6128769391 0.0
34.6482322781 0.0
34.6835876172 0.0
34.7189429563 0.0
34.7542982953 0.0
34.7896536344 0.0
34.8250089734 0.0
34.8603643125 0.0
34.8957196516 0.0
34.9310749906 0.0
34.9664303297 0.0
35.0017856687 0.0
35.0371410078 0.0
35.0724963469 0.0
35.1078516859 0.0
35.143207025 0.0
35.178562364 0.0
35.2139177031 0.0
35.2492730421 0.0
35.2846283812 0.0
35.3199837203 0.0
35.3553390593 0.0
35.3906943984 0.0
35.4260497374 0.0
35.4614050765 0.0
35.4967604156 0.0
35.5321157546 0.0
35.5674710937 0.0
35.6028264327 0.0
35.6381817718 0.0
35.6735371109 0.0
35.7088924499 0.0
35.744247789 0.0
35.779603128 0.0
35.8149584671 0.0
35.8503138062 0.0
35.8856691452 0.0
35.9210244843 0.0
35.9563798233 0.0
35.9917351624 0.0
36.0270905015 0.0
36.0624458405 0.0
36.0978011796 0.0
36.1331565186 0.0
36.1685118577 0.0
36.2038671968 0.0
36.2392225358 0.0
36.2745778749 0.0
36.3099332139 0.0
36.345288553 0.0
36.380643892 0.0
36.4159992311 0.0
36.4513545702 0.0
36.4867099092 0.0
36.5220652483 0.0
36.5574205873 0.0
36.5927759264 0.0
36.6281312655 0.0
36.6634866045 0.0
36.6988419436 0.0
36.7341972826 0.0
36.7695526217 0.0
36.8049079608 0.0
36.8402632998 0.0
36.8756186389 0.0
36.9109739779 0.0
36.946329317 0.0
36.9816846561 0.0
37.0170399951 0.0
37.0523953342 0.0
37.0877506732 0.0
37.1231060123 0.0
37.1584613514 0.0
37.1938166904 0.0
37.2291720295 0.0
37.2645273685 0.0
37.2998827076 0.0
37.3352380466 0.0
37.3705933857 0.0
37.4059487248 0.0
37.4413040638 0.0
37.4766594029 0.0
37.5120147419 0.0
37.547370081 0.0
37.5827254201 0.0
37.6180807591 0.0
37.6534360982 0.0
37.6887914372 0.0
37.7241467763 0.0
37.7595021154 0.0
37.7948574544 0.0
37.8302127935 0.0
37.8655681325 0.0
37.9009234716 0.0
37.9362788107 0.0
37.9716341497 0.0
38.0069894888 0.0
38.0423448278 0.0
38.0777001669 0.0
38.113055506 0.0
38.148410845 0.0
38.1837661841 0.0
38.2191215231 0.0
38.2544768622 0.0
38.2898322013 0.0
38.3251875403 0.0
38.3605428794 0.0
38.3958982184 0.0
38.4312535575 0.0
38.4666088965 0.0
38.5019642356 0.0
38.5373195747 0.0
38.5726749137 0.0
38.6080302528 0.0
38.6433855918 0.0
38.6787409309 0.0
38.71409627 0.0
38.749451609 0.0
38.7848069481 0.0
38.8201622871 0.0
38.8555176262 0.0
38.8908729653 0.0
38.9262283043 0.0
38.9615836434 0.0
38.9969389824 0.0
39.0322943215 0.0
39.0676496606 0.0
39.1030049996 0.0
39.1383603387 0.0
39.1737156777 0.0
39.2090710168 0.0
39.2444263559 0.0
39.2797816949 0.0
39.315137034 0.0
39.350492373 0.0
39.3858477121 0.0
39.4212030512 0.0
39.4565583902 0.0
39.4919137293 0.0
39.5272690683 0.0
39.5626244074 0.0
39.5979797464 0.0
39.6333350855 0.0
39.6686904246 0.0
39.7040457636 0.0
39.7394011027 0.0
39.7747564417 0.0
39.8101117808 0.0
39.8454671199 0.0
39.8808224589 0.0
39.916177798 0.0
39.951533137 0.0
39.9868884761 0.0
40.0222438152 0.0
40.0575991542 0.0
40.0929544933 0.0
40.1283098323 0.0
40.1636651714 0.0
40.1990205105 0.0
40.2343758495 0.0
40.2697311886 0.0
40.3050865276 0.0
40.3404418667 0.0
40.3757972058 0.0
40.4111525448 0.0
40.4465078839 0.0
40.4818632229 0.0
40.517218562 0.0
40.552573901 0.0
40.5879292401 0.0
40.6232845792 0.0
40.6586399182 0.0
40.6939952573 0.0
40.7293505963 0.0
40.7647059354 0.0
40.8000612745 0.0
40.8354166135 0.0
40.8707719526 0.0
40.9061272916 0.0
40.9414826307 0.0
40.9768379698 0.0
41.0121933088 0.0
41.0475486479 0.0
41.0829039869 0.0
41.118259326 0.0
41.1536146651 0.0
41.1889700041 0.0
41.2243253432 0.0
41.2596806822 0.0
41.2950360213 0.0
41.3303913604 0.0
41.3657466994 0.0
41.4011020385 0.0
41.4364573775 0.0
41.4718127166 0.0
41.5071680557 0.0
41.5425233947 0.0
41.5778787338 0.0
41.6132340728 0.0
41.6485894119 0.0
41.6839447509 0.0
41.71930009 0.0
41.7546554291 0.0
41.7900107681 0.0
41.8253661072 0.0
41.8607214462 0.0
41.8960767853 0.0
41.9314321244 0.0
41.9667874634 0.0
42.0021428025 0.0
42.0374981415 0.0
42.0728534806 0.0
42.1082088197 0.0
42.1435641587 0.0
42.1789194978 0.0
42.2142748368 0.0
42.2496301759 0.0
42.284985515 0.0
42.320340854 0.0
42.3556961931 0.0
42.3910515321 0.0
42.4264068712 0.0
42.4617622103 0.0
42.4971175493 0.0
42.5324728884 0.0
42.5678282274 0.0
42.6031835665 0.0
42.6385389055 0.0
42.6738942446 0.0
42.7092495837 0.0
42.7446049227 0.0
42.7799602618 0.0
42.8153156008 0.0
42.8506709399 0.0
42.886026279 0.0
42.921381618 0.0
42.9567369571 0.0
42.9920922961 0.0
43.0274476352 0.0
43.0628029743 0.0
43.0981583133 0.0
43.1335136524 0.0
43.1688689914 0.0
43.2042243305 0.0
43.2395796696 0.0
43.2749350086 0.0
43.3102903477 0.0
43.3456456867 0.0
43.3810010258 0.0
43.4163563649 0.0
43.4517117039 0.0
43.487067043 0.0
43.522422382 0.0
43.5577777211 0.0
43.5931330602 0.0
43.6284883992 0.0
43.6638437383 0.0
43.6991990773 0.0
43.7345544164 0.0
43.7699097554 0.0
43.8052650945 0.0
43.8406204336 0.0
43.8759757726 0.0
43.9113311117 0.0
43.9466864507 0.0
43.9820417898 0.0
44.0173971289 0.0
44.0527524679 0.0
44.088107807 0.0
44.123463146 0.0
44.1588184851 0.0
44.1941738242 0.0
44.2295291632 0.0
44.2648845023 0.0
44.3002398413 0.0
44.3355951804 0.0
44.3709505195 0.0
44.4063058585 0.0
44.4416611976 0.0
44.4770165366 0.0
44.5123718757 0.0
44.5477272148 0.0
44.5830825538 0.0
44.6184378929 0.0
44.6537932319 0.0
44.689148571 0.0
44.72450391 0.0
44.7598592491 0.0
44.7952145882 0.0
44.8305699272 0.0
44.8659252663 0.0
44.9012806053 0.0
44.9366359444 0.0
44.9719912835 0.0
45.0073466225 0.0
45.0427019616 0.0
45.0780573006 0.0
45.1134126397 0.0
45.1487679788 0.0
45.1841233178 0.0
45.2194786569 0.0
45.2548339959 0.0
45.290189335 0.0
45.3255446741 0.0
45.3609000131 0.0
45.3962553522 0.0
45.4316106912 0.0
45.4669660303 0.0
45.5023213694 0.0
45.5376767084 0.0
45.5730320475 0.0
45.6083873865 0.0
45.6437427256 0.0
45.6790980647 0.0
45.7144534037 0.0
45.7498087428 0.0
45.7851640818 0.0
45.8205194209 0.0
45.8558747599 0.0
45.891230099 0.0
45.9265854381 0.0
45.9619407771 0.0
45.9972961162 0.0
46.0326514552 0.0
46.0680067943 0.0
46.1033621334 0.0
46.1387174724 0.0
46.1740728115 0.0
46.2094281505 0.0
46.2447834896 0.0
46.2801388287 0.0
46.3154941677 0.0
46.3508495068 0.0
46.3862048458 0.0
46.4215601849 0.0
46.456915524 0.0
46.492270863 0.0
46.5276262021 0.0
46.5629815411 0.0
46.5983368802 0.0
46.6336922193 0.0
46.6690475583 0.0
46.7044028974 0.0
46.7397582364 0.0
46.7751135755 0.0
46.8104689145 0.0
46.8458242536 0.0
46.8811795927 0.0
46.9165349317 0.0
46.9518902708 0.0
46.9872456098 0.0
47.0226009489 0.0
47.057956288 0.0
47.093311627 0.0
47.1286669661 0.0
47.1640223051 0.0
47.1993776442 0.0
47.2347329833 0.0
47.2700883223 0.0
47.3054436614 0.0
47.3407990004 0.0
47.3761543395 0.0
47.4115096786 0.0
47.4468650176 0.0
47.4822203567 0.0
47.5175756957 0.0
47.5529310348 0.0
47.5882863739 0.0
47.6236417129 0.0
47.658997052 0.0
47.694352391 0.0
47.7297077301 0.0
47.7650630692 0.0
47.8004184082 0.0
47.8357737473 0.0
47.8711290863 0.0
47.9064844254 0.0
47.9418397644 0.0
47.9771951035 0.0
48.0125504426 0.0
48.0479057816 0.0
48.0832611207 0.0
48.1186164597 0.0
48.1539717988 0.0
48.1893271379 0.0
48.2246824769 0.0
48.260037816 0.0
48.295393155 0.0
48.3307484941 0.0
48.3661038332 0.0
48.4014591722 0.0
48.4368145113 0.0
48.4721698503 0.0
48.5075251894 0.0
48.5428805285 0.0
48.5782358675 0.0
48.6135912066 0.0
48.6489465456 0.0
48.6843018847 0.0
48.7196572238 0.0
48.7550125628 0.0
48.7903679019 0.0
48.8257232409 0.0
48.86107858 0.0
48.896433919 0.0
48.9317892581 0.0
48.9671445972 0.0
49.0024999362 0.0
49.0378552753 0.0
49.0732106143 0.0
49.1085659534 0.0
49.1439212925 0.0
49.1792766315 0.0
49.2146319706 0.0
49.2499873096 0.0
49.2853426487 0.0
49.3206979878 0.0
49.3560533268 0.0
49.3914086659 0.0
49.4267640049 0.0
49.462119344 0.0
49.4974746831 0.0
49.5328300221 0.0
49.5681853612 0.0
49.6035407002 0.0
49.6388960393 0.0
49.6742513784 0.0
49.7096067174 0.0
49.7449620565 0.0
49.7803173955 0.0
49.8156727346 0.0
49.8510280737 0.0
49.8863834127 0.0
49.9217387518 0.0
49.9570940908 0.0
49.9924494299 0.0
50.0278047689 0.0
50.063160108 0.0
50.0985154471 0.0
50.1338707861 0.0
50.1692261252 0.0
50.2045814642 0.0
50.2399368033 0.0
50.2752921424 0.0
50.3106474814 0.0
50.3460028205 0.0
50.3813581595 0.0
50.4167134986 0.0
50.4520688377 0.0
50.4874241767 0.0
50.5227795158 0.0
50.5581348548 0.0
50.5934901939 0.0
50.628845533 0.0
50.664200872 0.0
50.6995562111 0.0
50.7349115501 0.0
50.7702668892 0.0
50.8056222283 0.0
50.8409775673 0.0
50.8763329064 0.0
50.9116882454 0.0
50.9470435845 0.0
50.9823989236 0.0
51.0177542626 0.0
51.0531096017 0.0
51.0884649407 0.0
51.1238202798 0.0
51.1591756188 0.0
51.1945309579 0.0
51.229886297 0.0
51.265241636 0.0
51.3005969751 0.0
51.3359523141 0.0
51.3713076532 0.0
51.4066629923 0.0
51.4420183313 0.0
51.4773736704 0.0
51.5127290094 0.0
51.5480843485 0.0
51.5834396876 0.0
51.6187950266 0.0
51.6541503657 0.0
51.6895057047 0.0
51.7248610438 0.0
51.7602163829 0.0
51.7955717219 0.0
51.830927061 0.0
51.8662824 0.0
51.9016377391 0.0
51.9369930782 0.0
51.9723484172 0.0
52.0077037563 0.0
52.0430590953 0.0
52.0784144344 0.0
52.1137697734 0.0
52.1491251125 0.0
52.1844804516 0.0
52.2198357906 0.0
52.2551911297 0.0
52.2905464687 0.0
52.3259018078 0.0
52.3612571469 0.0
52.3966124859 0.0
52.431967825 0.0
52.467323164 0.0
52.5026785031 0.0
52.5380338422 0.0
52.5733891812 0.0
52.6087445203 0.0
52.6440998593 0.0
52.6794551984 0.0
52.7148105375 0.0
52.7501658765 0.0
52.7855212156 0.0
52.8208765546 0.0
52.8562318937 0.0
52.8915872328 0.0
52.9269425718 0.0
52.9622979109 0.0
52.9976532499 0.0
53.033008589 0.0
53.0683639281 0.0
53.1037192671 0.0
53.1390746062 0.0
53.1744299452 0.0
53.2097852843 0.0
53.2451406233 0.0
53.2804959624 0.0
53.3158513015 0.0
53.3512066405 0.0
53.3865619796 0.0
53.4219173186 0.0
53.4572726577 0.0
53.4926279968 0.0
53.5279833358 0.0
53.5633386749 0.0
53.5986940139 0.0
53.634049353 0.0
53.6694046921 0.0
53.7047600311 0.0
53.7401153702 0.0
53.7754707092 0.0
53.8108260483 0.0
53.8461813874 0.0
53.8815367264 0.0
53.9168920655 0.0
53.9522474045 0.0
53.9876027436 0.0
54.0229580827 0.0
54.0583134217 0.0
54.0936687608 0.0
54.1290240998 0.0
54.1643794389 0.0
54.1997347779 0.0
54.235090117 0.0
54.2704454561 0.0
54.3058007951 0.0
54.3411561342 0.0
54.3765114732 0.0
54.4118668123 0.0
54.4472221514 0.0
54.4825774904 0.0
54.5179328295 0.0
54.5532881685 0.0
54.5886435076 0.0
54.6239988467 0.0
54.6593541857 0.0
54.6947095248 0.0
54.7300648638 0.0
54.7654202029 0.0
54.800775542 0.0
54.836130881 0.0
54.8714862201 0.0
54.9068415591 0.0
54.9421968982 0.0
54.9775522373 0.0
55.0129075763 0.0
55.0482629154 0.0
55.0836182544 0.0
55.1189735935 0.0
55.1543289326 0.0
55.1896842716 0.0
55.2250396107 0.0
55.2603949497 0.0
55.2957502888 0.0
55.3311056278 0.0
55.3664609669 0.0
55.401816306 0.0
55.437171645 0.0
55.4725269841 0.0
55.5078823231 0.0
55.5432376622 0.0
55.5785930013 0.0
55.6139483403 0.0
55.6493036794 0.0
55.6846590184 0.0
55.7200143575 0.0
55.7553696966 0.0
55.7907250356 0.0
55.8260803747 0.0
55.8614357137 0.0
55.8967910528 0.0
55.9321463919 0.0
55.9675017309 0.0
56.00285707 0.0
56.038212409 0.0
56.0735677481 0.0
56.1089230872 0.0
56.1442784262 0.0
56.1796337653 0.0
56.2149891043 0.0
56.2503444434 0.0
56.2856997824 0.0
56.3210551215 0.0
56.3564104606 0.0
56.3917657996 0.0
56.4271211387 0.0
56.4624764777 0.0
56.4978318168 0.0
56.5331871559 0.0
56.5685424949 0.0
56.603897834 0.0
56.639253173 0.0
56.6746085121 0.0
56.7099638512 0.0
56.7453191902 0.0
56.7806745293 0.0
56.8160298683 0.0
56.8513852074 0.0
56.8867405465 0.0
56.9220958855 0.0
56.9574512246 0.0
56.9928065636 0.0
57.0281619027 0.0
57.0635172418 0.0
57.0988725808 0.0
57.1342279199 0.0
57.1695832589 0.0
57.204938598 0.0
57.2402939371 0.0
57.2756492761 0.0
57.3110046152 0.0
57.3463599542 0.0
57.3817152933 0.0
57.4170706323 0.0
57.4524259714 0.0
57.4877813105 0.0
57.5231366495 0.0
57.5584919886 0.0
57.5938473276 0.0
57.6292026667 0.0
57.6645580058 0.0
57.6999133448 0.0
57.7352686839 0.0
57.7706240229 0.0
57.805979362 0.0
57.8413347011 0.0
57.8766900401 0.0
57.9120453792 0.0
57.9474007182 0.0
57.9827560573 0.0
58.0181113964 0.0
58.0534667354 0.0
58.0888220745 0.0
58.1241774135 0.0
58.1595327526 0.0
58.1948880917 0.0
58.2302434307 0.0
58.2655987698 0.0
58.3009541088 0.0
58.3363094479 0.0
58.3716647869 0.0
58.407020126 0.0
58.4423754651 0.0
58.4777308041 0.0
58.5130861432 0.0
58.5484414822 0.0
58.5837968213 0.0
58.6191521604 0.0
58.6545074994 0.0
58.6898628385 0.0
58.7252181775 0.0
58.7605735166 0.0
58.7959288557 0.0
58.8312841947 0.0
58.8666395338 0.0
58.9019948728 0.0
58.9373502119 0.0
58.972705551 0.0
59.00806089 0.0
59.0434162291 0.0
59.0787715681 0.0
59.1141269072 0.0
59.1494822463 0.0
59.1848375853 0.0
59.2201929244 0.0
59.2555482634 0.0
59.2909036025 0.0
59.3262589416 0.0
59.3616142806 0.0
59.3969696197 0.0
59.4323249587 0.0
59.4676802978 0.0
59.5030356368 0.0
59.5383909759 0.0
59.573746315 0.0
59.609101654 0.0
59.6444569931 0.0
59.6798123321 0.0
59.7151676712 0.0
59.7505230103 0.0
59.7858783493 0.0
59.8212336884 0.0
59.8565890274 0.0
59.8919443665 0.0
59.9272997056 0.0
59.9626550446 0.0
59.9980103837 0.0
60.0333657227 0.0
60.0687210618 0.0
60.1040764009 0.0
60.1394317399 0.0
60.174787079 0.0
60.210142418 0.0
60.2454977571 0.0
60.2808530962 0.0
60.3162084352 0.0
60.3515637743 0.0
60.3869191133 0.0
60.4222744524 0.0
60.4576297914 0.0
60.4929851305 0.0
60.5283404696 0.0
60.5636958086 0.0
60.5990511477 0.0
60.6344064867 0.0
60.6697618258 0.0
60.7051171649 0.0
60.7404725039 0.0
60.775827843 0.0
60.811183182 0.0
60.8465385211 0.0
60.8818938602 0.0
60.9172491992 0.0
60.9526045383 0.0
60.9879598773 0.0
61.0233152164 0.0
61.0586705555 0.0
61.0940258945 0.0
61.1293812336 0.0
61.1647365726 0.0
61.2000919117 0.0
61.2354472508 0.0
61.2708025898 0.0
61.3061579289 0.0
61.3415132679 0.0
61.376868607 0.0
61.4122239461 0.0
61.4475792851 0.0
61.4829346242 0.0
61.5182899632 0.0
61.5536453023 0.0
61.5890006413 0.0
61.6243559804 0.0
61.6597113195 0.0
61.6950666585 0.0
61.7304219976 0.0
61.7657773366 0.0
61.8011326757 0.0
61.8364880148 0.0
61.8718433538 0.0
61.9071986929 0.0
61.9425540319 0.0
61.977909371 0.0
62.0132647101 0.0
62.0486200491 0.0
62.0839753882 0.0
62.1193307272 0.0
62.1546860663 0.0
62.1900414054 0.0
62.2253967444 0.0
62.2607520835 0.0
62.2961074225 0.0
62.3314627616 0.0
62.3668181007 0.0
62.4021734397 0.0
62.4375287788 0.0
62.4728841178 0.0
62.5082394569 0.0
62.543594796 0.0
62.578950135 0.0
62.6143054741 0.0
62.6496608131 0.0
62.6850161522 0.0
62.7203714912 0.0
62.7557268303 0.0
62.7910821694 0.0
62.8264375084 0.0
62.8617928475 0.0
62.8971481865 0.0
62.9325035256 0.0
62.9678588647 0.0
63.0032142037 0.0
63.0385695428 0.0
63.0739248818 0.0
63.1092802209 0.0
63.14463556 0.0
63.179990899 0.0
63.2153462381 0.0
63.2507015771 0.0
63.2860569162 0.0
63.3214122553 0.0
63.3567675943 0.0
63.3921229334 0.0
63.4274782724 0.0
63.4628336115 0.0
63.4981889506 0.0
63.5335442896 0.0
63.5688996287 0.0
63.6042549677 0.0
63.6396103068 0.0
63.6749656458 0.0
63.7103209849 0.0
63.745676324 0.0
63.781031663 0.0
63.8163870021 0.0
63.8517423411 0.0
63.8870976802 0.0
63.9224530193 0.0
63.9578083583 0.0
63.9931636974 0.0
64.0285190364 0.0
64.0638743755 0.0
64.0992297146 0.0
64.1345850536 0.0
64.1699403927 0.0
64.2052957317 0.0
64.2406510708 0.0
64.2760064099 0.0
64.3113617489 0.0
64.346717088 0.0
64.382072427 0.0
64.4174277661 0.0
64.4527831052 0.0
64.4881384442 0.0
64.5234937833 0.0
64.5588491223 0.0
64.5942044614 0.0
64.6295598005 0.0
64.6649151395 0.0
64.7002704786 0.0
64.7356258176 0.0
64.7709811567 0.0
64.8063364957 0.0
64.8416918348 0.0
64.8770471739 0.0
64.9124025129 0.0
64.947757852 0.0
64.983113191 0.0
65.0184685301 0.0
65.0538238692 0.0
65.0891792082 0.0
65.1245345473 0.0
65.1598898863 0.0
65.1952452254 0.0
65.2306005645 0.0
65.2659559035 0.0
65.3013112426 0.0
65.3366665816 0.0
65.3720219207 0.0
65.4073772598 0.0
65.4427325988 0.0
65.4780879379 0.0
65.5134432769 0.0
65.548798616 0.0
65.5841539551 0.0
65.6195092941 0.0
65.6548646332 0.0
65.6902199722 0.0
65.7255753113 0.0
65.7609306503 0.0
65.7962859894 0.0
65.8316413285 0.0
65.8669966675 0.0
65.9023520066 0.0
65.9377073456 0.0
65.9730626847 0.0
66.0084180238 0.0
66.0437733628 0.0
66.0791287019 0.0
66.1144840409 0.0
66.14983938 0.0
66.1851947191 0.0
66.2205500581 0.0
66.2559053972 0.0
66.2912607362 0.0
66.3266160753 0.0
66.3619714144 0.0
66.3973267534 0.0
66.4326820925 0.0
66.4680374315 0.0
66.5033927706 0.0
66.5387481097 0.0
66.5741034487 0.0
66.6094587878 0.0
66.6448141268 0.0
66.6801694659 0.0
66.715524805 0.0
66.750880144 0.0
66.7862354831 0.0
66.8215908221 0.0
66.8569461612 0.0
66.8923015002 0.0
66.9276568393 0.0
66.9630121784 0.0
66.9983675174 0.0
67.0337228565 0.0
67.0690781955 0.0
67.1044335346 0.0
67.1397888737 0.0
67.1751442127 0.0
67.2104995518 0.0
67.2458548908 0.0
67.2812102299 0.0
67.316565569 0.0
67.351920908 0.0
67.3872762471 0.0
67.4226315861 0.0
67.4579869252 0.0
67.4933422643 0.0
67.5286976033 0.0
67.5640529424 0.0
67.5994082814 0.0
67.6347636205 0.0
67.6701189596 0.0
67.7054742986 0.0
67.7408296377 0.0
67.7761849767 0.0
67.8115403158 0.0
67.8468956548 0.0
67.8822509939 0.0
67.917606333 0.0
67.952961672 0.0
67.9883170111 0.0
68.0236723501 0.0
68.0590276892 0.0
68.0943830283 0.0
68.1297383673 0.0
68.1650937064 0.0
68.2004490454 0.0
68.2358043845 0.0
68.2711597236 0.0
68.3065150626 0.0
68.3418704017 0.0
68.3772257407 0.0
68.4125810798 0.0
68.4479364189 0.0
68.4832917579 0.0
68.518647097 0.0
68.554002436 0.0
68.5893577751 0.0
68.6247131142 0.0
68.6600684532 0.0
68.6954237923 0.0
68.7307791313 0.0
68.7661344704 0.0
68.8014898095 0.0
68.8368451485 0.0
68.8722004876 0.0
68.9075558266 0.0
68.9429111657 0.0
68.9782665047 0.0
69.0136218438 0.0
69.0489771829 0.0
69.0843325219 0.0
69.119687861 0.0
69.1550432 0.0
69.1903985391 0.0
69.2257538782 0.0
69.2611092172 0.0
69.2964645563 0.0
69.3318198953 0.0
69.3671752344 0.0
69.4025305735 0.0
69.4378859125 0.0
69.4732412516 0.0
69.5085965906 0.0
69.5439519297 0.0
69.5793072688 0.0
69.6146626078 0.0
69.6500179469 0.0
69.6853732859 0.0
69.720728625 0.0
69.7560839641 0.0
69.7914393031 0.0
69.8267946422 0.0
69.8621499812 0.0
69.8975053203 0.0
69.9328606593 0.0
69.9682159984 0.0
70.0035713375 0.0
70.0389266765 0.0
70.0742820156 0.0
70.1096373546 0.0
70.1449926937 0.0
70.1803480328 0.0
70.2157033718 0.0
70.2510587109 0.0
70.2864140499 0.0
70.321769389 0.0
70.3571247281 0.0
70.3924800671 0.0
70.4278354062 0.0
70.4631907452 0.0
70.4985460843 0.0
70.5339014234 0.0
70.5692567624 0.0
70.6046121015 0.0
70.6399674405 0.0


0.0316227766017 0.592565433193
0.0632455532034 0.735832011405
0.0948683298051 0.874721589029
0.126491106407 1.00844100837
0.158113883008 1.13624803503
0.18973665961 1.2574581898
0.221359436212 1.37145079098
0.252982212813 1.4776741335
0.284604989415 1.57564974613
0.316227766017 1.66497568406
0.347850542619 1.74532883027
0.37947331922 1.81646619562
0.411096095822 1.87822522393
0.442718872424 1.93052312389
0.474341649025 1.97335526493
0.505964425627 2.00679268758
0.537587202229 2.0309787919
0.56920997883 2.04612527814
0.600832755432 2.0525074233
0.632455532034 2.05045878478
0.664078308635 2.04036542748
0.695701085237 2.02265977497
0.727323861839 1.99781418627
0.75894663844 1.96633436012
0.790569415042 1.92875266626
0.822192191644 1.88562149974
0.853814968245 1.83750674891
0.885437744847 1.78498146112
0.917060521449 1.72861978283
0.948683298051 1.66899124153
0.980306074652 1.60665542818
1.01192885125 1.54215712874
1.04355162786 1.47602194317
1.07517440446 1.40875242042
1.10679718106 1.34082472786
1.13841995766 1.27268586385
1.17004273426 1.2047514132
1.20166551086 1.13740383673
1.23328828747 1.07099127839
1.26491106407 1.00582686668
1.29653384067 0.94218848108
1.32815661727 0.880318949434
1.35977939387 0.820426638013
1.39140217047 0.76268639339
1.42302494708 0.707240793007
1.45464772368 0.654201660365
1.48627050028 0.603651800564
1.51789327688 0.555646912481
1.54951605348 0.510217635219
1.58113883008 0.467371688324
1.61276160669 0.427096067741
1.64438438329 0.38935926234
1.67600715989 0.35411345901
1.70762993649 0.32129670777
1.73925271309 0.290835021899
1.77087548969 0.262644391721
1.8024982663 0.236632694301
1.8341210429 0.212701484826
1.8657438195 0.190747658839
1.8973665961 0.170664977706
1.9289893727 0.152345452639
1.9606121493 0.135680585318
1.99223492591 0.120562465579
2.02385770251 0.106884728758
2.05548047911 0.0945433771028
2.08710325571 0.0834374712066
2.11872603231 0.0734696986313
2.15034880891 0.0645468278698
2.18197158552 0.0565800564726
2.21359436212 0.0494852626297
2.24521713872 0.0431831697314
2.27683991532 0.0375994334746
2.30846269192 0.0326646609574
2.34008546852 0.0283143709292
2.37170824513 0.0244889039833
2.40333102173 0.0211332909882
2.43495379833 0.0181970875033
2.46657657493 0.0156341813153
2.49819935153 0.0134025795917
2.52982212813 0.0114641814943
2.56144490474 0.00978454143557
2.59306768134 0.00833262751781
2.62469045794 0.00708057907051
2.65631323454 0.00600346660668
2.68793601114 0.00507905696319
2.71955878774 0.00428758587328
2.75118156435 0.00361153974828
2.78280434095 0.00303544802006
2.81442711755 0.00254568701669
2.84604989415 0.00213029601097
2.87767267075 0.00177880579334
2.90929544735 0.0014820798746
2.94091822396 0.00123216821828
2.97254100056 0.00102217323345
3.00416377716 0.000846127623736
3.03578655376 0.000698883583165
3.06740933036 0.000576012752123
3.09903210697 0.000473716292038
3.13065488357 0.000388744403922
3.16227766017 0.000318324599377
3.19390043677 0.000260098030764
3.22552321337 0.000212063197157
3.25714598997 0.000172526362139
3.28876876658 0.000140058046231
3.32039154318 0.000113454989008
3.35201431978 9.17070119775e-05
3.38363709638 7.39682518133e-05
3.41525987298 5.95322732712e-05
3.44688264958 4.78106111464e-05
3.47850542619 3.83143301485e-05
3.51012820279 3.06382299621e-05
3.54175097939 2.44473595448e-05
3.57337375599 1.94655395505e-05
3.60499653259 1.54656244051e-05
3.63661930919 1.22612658758e-05
3.6682420858 9.69996787628e-06
3.6998648624 7.65724774941e-06
3.731487639 6.0317423991e-06
3.7631104156 4.74111848863e-06
3.7947331922 3.7186645954e-06
3.8263559688 2.91045983862e-06
3.85797874541 2.27302822109e-06
3.88960152201 1.7714008969e-06
3.92122429861 1.37751994683e-06
3.95284707521 1.06892716004e-06
3.98446985181 8.27689931487e-07
4.01609262841 6.39523827221e-07
4.04771540502 4.93077774925e-07
4.07933818162 3.79353326207e-07
4.11096095822 2.91234122287e-07
4.14258373482 2.23105677273e-07
4.17420651142 1.70548965661e-07
4.20582928802 1.30094145534e-07
4.23745206463 9.90231397973e-08
4.26907484123 7.52117997925e-08
4.30069761783 5.70040460312e-08
4.33232039443 4.31117695841e-08
4.36394317103 3.25354283681e-08
4.39556594763 2.45012227334e-08
4.42718872424 1.84115167005e-08
4.45881150084 1.38058125854e-08
4.49043427744 1.03301111218e-08
4.52205705404 7.71291651698e-09
4.55367983064 5.74649301686e-09
4.58530260724 4.2722606517e-09
4.61692538385 3.16944476358e-09
4.64854816045 2.34627653544e-09
4.68017093705 1.73318826472e-09
4.71179371365 1.2775643265e-09
4.74341649025 9.39702240537e-10
4.77503926685 6.89712577479e-10
4.80666204346 5.05145360532e-10
4.83828482006 3.69177195435e-10
4.86990759666 2.69230072302e-10
4.90153037326 1.95921634978e-10
4.93315314986 1.42269324238e-10
4.96477592646 1.03088470399e-10
4.99639870307 7.45381796831e-11
5.02802147967 5.37795579758e-11
5.05964425627 3.87191065003e-11
5.09126703287 2.78165308462e-11
5.12288980947 1.99411420766e-11
5.15451258607 1.42648230848e-11
5.18613536268 1.01824414986e-11
5.21775813928 7.25281325669e-12
5.24938091588 5.15501539707e-12
5.28100369248 3.65613474842e-12
5.31262646908 2.58751589676e-12
5.34424924568 1.82731034238e-12
5.37587202229 1.28768575575e-12
5.40749479889 9.05473200307e-13
5.43911757549 6.35344495274e-13
5.47074035209 4.44847065768e-13
5.50236312869 3.1079913351e-13
5.53398590529 2.16678737324e-13
5.5656086819 1.50737057579e-13
5.5972314585 1.04638334838e-13
5.6288542351 7.24817147568e-14
5.6604770117 5.00994261122e-14
5.6920997883 3.45544106797e-14
5.7237225649 2.37815670574e-14
5.75534534151 1.63321541987e-14
5.78696811811 1.1192118048e-14
5.81859089471 7.65326371477e-15
5.85021367131 5.22211503444e-15
5.88183644791 3.55558708452e-15
5.91345922451 2.41568944175e-15
5.94508200112 1.63770449006e-15
5.97670477772 1.10788426339e-15
6.00832755432 7.47855026045e-16
6.03995033092 5.03737588864e-16
6.07157310752 3.3857506213e-16
6.10319588412 2.27074821896e-16
6.13481866073 1.5196589904e-16
6.16644143733 1.01481338326e-16
6.19806421393 6.76221290182e-17
6.22968699053 4.49628501397e-17
6.26130976713 2.98318981755e-17
6.29293254374 1.97501193891e-17
6.32455532034 1.3047282349e-17
6.35617809694 8.6006565854e-18
6.38780087354 5.65723309179e-18
6.41942365014 3.71310443234e-18
6.45104642674 2.43181527361e-18
6.48266920335 1.5892200097e-18
6.51429197995 1.03632789203e-18
6.54591475655 6.74325775399e-19
6.57753753315 4.37825883326e-19
6.60916030975 2.83655943357e-19
6.64078308635 1.83375287004e-19
6.67240586296 1.1828995506e-19
6.70402863956 7.61399771869e-20
6.73565141616 4.89029551566e-20
6.76727419276 3.13411276816e-20
6.79889696936 2.00424565491e-20
6.83051974596 1.27892112371e-20
6.86214252257 8.14315507727e-21
6.89376529917 5.1736546982e-21
6.92538807577 3.27987742209e-21
6.95701085237 2.07478392313e-21
6.98863362897 1.30961266453e-21
7.02025640557 8.24835283985e-22
7.05187918218 5.18376857394e-22
7.08350195878 3.25070547442e-22
7.11512473538 2.03405605012e-22
7.14674751198 1.26999237312e-22
7.17837028858 7.91210127474e-23
7.20999306518 4.91852306062e-23
7.24161584179 3.05090970381e-23
7.27323861839 1.8883190729e-23
7.30486139499 1.16619829043e-23
7.33648417159 7.18654294642e-24
7.36810694819 4.41893750807e-24
7.39972972479 2.71122466598e-24
7.4313525014 1.65982601016e-24
7.462975278 1.01393154075e-24
7.4945980546 6.18021098426e-25
7.5262208312 3.75877354588e-25
7.5578436078 2.28106047938e-25
7.5894663844 1.38125798313e-25
7.62108916101 8.34564188706e-26
7.65271193761 5.03142739386e-26
7.68433471421 3.026695773e-26
7.71595749081 1.8167367331e-26
7.74758026741 1.08807907877e-26
7.77920304401 6.50240061634e-27
7.81082582062 3.87731735646e-27
7.84244859722 2.30692193009e-27
7.87407137382 1.3695501006e-27
7.90569415042 8.11271056628e-28
7.93731692702 4.79508843771e-28
7.96893970362 2.82793477922e-28
8.00056248023 1.66411689164e-28
8.03218525683 9.77101054109e-29
8.06380803343 5.72447793193e-29
8.09543081003 3.34635933998e-29
8.12705358663 1.95186187441e-29
8.15867636323 1.13596495478e-29
8.19029913984 6.59659250404e-30
8.22192191644 3.82219442259e-30
8.25354469304 2.20975337199e-30
8.28516746964 1.27471256265e-30
8.31679024624 7.3369856506e-31
8.34841302284 4.21366036326e-31
8.38003579945 2.41455634788e-31
8.41165857605 1.38054519185e-31
8.44328135265 7.87587612393e-32
8.47490412925 4.483132656e-32
8.50652690585 2.54623370223e-32
8.53814968245 1.44294037569e-32
8.56977245906 8.15889698203e-33
8.60139523566 4.60306321644e-33
8.63301801226 2.59116063933e-33
8.66464078886 1.45536901722e-33
8.69626356546 8.15610442643e-34
8.72788634206 4.56060825421e-34
8.75950911867 2.54444208202e-34
8.79113189527 1.41641868518e-34
8.82275467187 7.8671868698e-35
8.85437744847 4.35988955182e-35
8.88600022507 2.41078882511e-35
8.91762300167 1.33005612585e-35
8.94924577828 7.32162251184e-36
8.98086855488 4.02133928591e-36
9.01249133148 2.20373597965e-36
9.04411410808 1.2049618954e-36
9.07573688468 6.57372314448e-37
9.10735966128 3.57827148383e-37
9.13898243789 1.94338291482e-37
9.17060521449 1.05309152701e-37
9.20222799109 5.69371768168e-38
9.23385076769 3.07147677967e-38
9.26547354429 1.65317740551e-38
9.2970963209 8.87793622196e-39
9.3287190975 4.75690337995e-39
9.3603418741 2.54305528158e-39
9.3919646507 1.35645640746e-39
9.4235874273 7.21894704971e-40
9.4552102039 3.83318030348e-40
9.48683298051 2.03077316015e-40
9.51845575711 1.07344488996e-40
9.55007853371 5.66126721614e-41
9.58170131031 2.97894516204e-41
9.61332408691 1.56396021663e-41
9.64494686351 8.1922390376e-42
9.67656964012 4.28146730068e-42
9.70819241672 2.23251879926e-42
9.73981519332 1.16147393595e-42
9.77143796992 6.02885769542e-43
9.80306074652 3.12227523772e-43
9.83468352312 1.61330799979e-43
9.86630629973 8.31711489186e-44
9.89792907633 4.27796061776e-44
9.92955185293 2.19537586318e-44
9.96117462953 1.12405706561e-44
9.99279740613 5.74215026908e-45
10.0244201827 2.92662319323e-45
10.0560429593 1.48821086093e-45
10.0876657359 7.5503462745e-46
10.1192885125 3.82184741398e-46
10.1509112891 1.93011516498e-46
10.1825340657 9.72513937149e-47
10.2141568423 4.88889264393e-47
10.2457796189 2.45203431442e-47
10.2774023955 1.22699637527e-47
10.3090251721 6.1257606404e-48
10.3406479488 3.05123799558e-48
10.3722707254 1.51631967049e-48
10.403893502 7.51801835951e-49
10.4355162786 3.71888906165e-49
10.4671390552 1.8353529282e-49
10.4987618318 9.03694778779e-50
10.5303846084 4.43934671654e-50
10.562007385 2.17575881366e-50
10.5936301616 1.06388850162e-50
10.6252529382 5.19008458188e-51
10.6568757148 2.52606771732e-51
10.6884984914 1.2266115424e-51
10.720121268 5.94237260189e-52
10.7517440446 2.87212112957e-52
10.7833668212 1.38495265112e-52
10.8149895978 6.66278286187e-53
10.8466123744 3.19789506572e-53
10.878235151 1.53129838349e-53
10.9098579276 7.31546190669e-54
10.9414807042 3.48665711782e-54
10.9731034808 1.65791219601e-54
11.0047262574 7.86498408019e-55
11.036349034 3.72235199241e-55
11.0679718106 1.75759791061e-55
11.0995945872 8.27948534211e-56
11.1312173638 3.89106156889e-56
11.1628401404 1.82437045278e-56
11.194462917 8.53369934529e-57
11.2260856936 3.98235744494e-57
11.2577084702 1.85404785277e-57
11.2893312468 8.61149678297e-58
11.3209540234 3.99036435729e-58
11.3525768 1.84468349642e-58
11.3841995766 8.50757459302e-59
11.4158223532 3.91438421465e-59
11.4474451298 1.79677669064e-59
11.4790679064 8.22804972341e-60
11.510690683 3.75898884477e-60
11.5423134596 1.7132299847e-60
11.5739362362 7.78986564067e-61
11.6055590128 3.53356515687e-61
11.6371817894 1.59905808452e-61
11.668804566 7.2190912624e-62
11.7004273426 3.25137555603e-62
11.7320501192 1.46088894526e-62
11.7636728958 6.54834991044e-63
11.7952956724 2.92826451299e-63
11.826918449 1.30632615157e-63
11.8585412256 5.81373139736e-64
11.8901640022 2.58118694788e-64
11.9217867788 1.14325797732e-64
11.9534095554 5.05159385042e-65
11.985032332 2.22674833098e-65
12.0166551086 9.79200178385e-66
12.0482778852 4.29564696457e-66
12.0799006618 1.87992938354e-66
12.1115234384 8.20747273626e-67
12.143146215 3.57463265598e-67
12.1747689916 1.5531254621e-67
12.2063917682 6.73184181211e-68
12.2380145449 2.91080151413e-68
12.2696373215 1.25557220031e-68
12.3012600981 5.4028172465e-69
12.3328828747 2.31924924527e-69
12.3645056513 9.93166814911e-70
12.3961284279 4.24271315157e-70
12.4277512045 1.80805191289e-70
12.4593739811 7.68639914288e-71
12.4909967577 3.25970901715e-71
12.5226195343 1.37904248609e-71
12.5542423109 5.81993874639e-72
12.5858650875 2.45019232736e-72
12.6174878641 1.02901561791e-72
12.6491106407 4.31104758432e-73
12.6807334173 1.80169698652e-73
12.7123561939 7.51134647041e-74
12.7439789705 3.12384848801e-74
12.7756017471 1.29597691455e-74
12.8072245237 5.36338180466e-75
12.8388473003 2.21418198032e-75
12.8704700769 9.11842977577e-76
12.9020928535 3.74591524068e-76
12.9337156301 1.53506216506e-76
12.9653384067 6.27513549213e-77
12.9969611833 2.55887073062e-77
13.0285839599 1.04087999464e-77
13.0602067365 4.22356346065e-78
13.0918295131 1.70955233655e-78
13.1234522897 6.90255307522e-79
13.1550750663 2.7800976018e-79
13.1866978429 1.11694610777e-79
13.2183206195 4.47636231453e-80
13.2499433961 1.78952603833e-80
13.2815661727 7.13624137307e-81
13.3131889493 2.83869473301e-81
13.3448117259 1.12637871192e-81
13.3764345025 4.45826296315e-82
13.4080572791 1.7601973091e-82
13.4396800557 6.93218849898e-83
13.4713028323 2.72327577513e-83
13.5029256089 1.06714647803e-83
13.5345483855 4.17125270086e-84
13.5661711621 1.62636460451e-84
13.5977939387 6.32524226614e-85
13.6294167153 2.45382245611e-85
13.6610394919 9.49543161589e-86
13.6926622685 3.66514162037e-86
13.7242850451 1.41114017326e-86
13.7559078217 5.41940691467e-87
13.7875305983 2.07603387377e-87
13.8191533749 7.93262698094e-88
13.8507761515 3.02341944513e-88
13.8823989281 1.14941639223e-88
13.9140217047 4.35865831233e-89
13.9456444813 1.64863133424e-89
13.9772672579 6.21997142597e-90
14.0088900345 2.34070221619e-90
14.0405128111 8.7860910032e-91
14.0721355877 3.28954471369e-91
14.1037583644 1.22847200207e-91
14.135381141 4.575967224e-92
14.1670039176 1.70015108051e-92
14.1986266942 6.30054162421e-93
14.2302494708 2.32891049152e-93
14.2618722474 8.58639832438e-94
14.293495024 3.15755817821e-94
14.3251178006 1.15817064724e-94
14.3567405772 4.23714544569e-95
14.3883633538 1.54615337184e-95
14.4199861304 5.62741448953e-96
14.451608907 2.04287180696e-96
14.4832316836 7.39686926037e-97
14.5148544602 2.67133356641e-97
14.5464772368 9.62233291783e-98
14.5781000134 3.45703229844e-98
14.60972279 1.23878521263e-98
14.6413455666 4.42748211409e-99
14.6729683432 1.57828180617e-99
14.7045911198 5.61148640715e-100
14.7362138964 1.98991993691e-100
14.767836673 7.03811405708e-101
14.7994594496 2.48278256997e-101
14.8310822262 8.73537270476e-102
14.8627050028 3.06537226473e-102
14.8943277794 1.07285913329e-102
14.925950556 3.74505786814e-103
14.9575733326 1.30385520057e-103
14.9891961092 4.52745183535e-104
15.0208188858 1.5679441746e-104
15.0524416624 5.41574572947e-105
15.084064439 1.86567277305e-105
15.1156872156 6.41004144452e-106
15.1473099922 2.19650891099e-106
15.1789327688 7.50672446362e-107
15.2105555454 2.55865631294e-107
15.242178322 8.69793180327e-108
15.2738010986 2.94890780011e-108
15.3054238752 9.97117001834e-109
15.3370466518 3.36255466182e-109
15.3686694284 1.13091367363e-109
15.400292205 3.79336809709e-110
15.4319149816 1.26897919803e-110
15.4635377582 4.23366556044e-111
15.4951605348 1.40867128419e-111
15.5267833114 4.67446999881e-112
15.558406088 1.54697472881e-112
15.5900288646 5.10576365631e-113
15.6216516412 1.6805961103e-113
15.6532744178 5.51683078671e-114
15.6848971944 1.80608478339e-114
15.716519971 5.89667586451e-115
15.7481427476 1.91997473205e-115
15.7797655242 6.23449646441e-116
15.8113883008 2.01893963744e-116
15.8430110774 6.5201836758e-117
15.874633854 2.09995179166e-117
15.9062566306 6.74481848154e-118
15.9378794072 2.16043445596e-118
15.9695021839 6.90113056577e-119
16.0011249605 2.19839708267e-119
16.0327477371 6.98388690763e-120
16.0643705137 2.21254357067e-120
16.0959932903 6.99018135623e-121
16.1276160669 2.20234538351e-121
16.1592388435 6.91960293983e-122
16.1908616201 2.16807380433e-122
16.2224843967 6.77426939869e-123
16.2541071733 2.11078861861e-123
16.2857299499 6.55872254821e-124
16.3173527265 2.03228382056e-124
16.3489755031 6.27969260906e-125
16.3805982797 1.93499421191e-125
16.4122210563 5.94574855495e-126
16.4438438329 1.82186968242e-126
16.4754666095 5.56685986405e-127
16.5070893861 1.69622624998e-127
16.5387121627 5.15390103007e-128
16.5703349393 1.56158438426e-128
16.6019577159 4.71813327658e-129
16.6335804925 1.42150562894e-129
16.6652032691 4.27069792955e-130
16.6968260457 1.27943806552e-130
16.7284488223 3.82215298109e-131
16.7600715989 1.13857982084e-131
16.7916943755 3.38207896646e-132
16.8233171521 1.00176779385e-132
16.8549399287 2.95877306081e-133
16.8865627053 8.71396305624e-134
16.9181854819 2.5590421028e-134
16.9498082585 7.4936773126e-135
16.9814310351 2.18809693096e-135
17.0130538117 6.37074617483e-136
17.0446765883 1.8495427667e-136
17.0762993649 5.35410556475e-137
17.1079221415 1.54545403943e-137
17.1395449181 4.44805345552e-138
17.1711676947 1.27651745906e-138
17.2027904713 3.6527881583e-139
17.2344132479 1.04222450101e-139
17.2660360245 2.9650718765e-140
17.2976588011 8.41093753583e-141
17.3292815777 2.37895866122e-141
17.3609043543 6.70904569546e-142
17.3925271309 1.88653133139e-142
17.4241499075 5.28925803399e-143
17.4557726841 1.47860093955e-143
17.4873954607 4.12126664837e-144
17.5190182373 1.1453335339e-144
17.5506410139 3.17360422498e-145
17.5822637905 8.76780886656e-146
17.6138865671 2.41515430348e-146
17.6455093437 6.63303309765e-147
17.6771321203 1.81631378669e-147
17.7087548969 4.95882725084e-148
17.7403776735 1.34981547878e-148
17.7720004501 3.66332191561e-149
17.8036232267 9.91240273682e-150
17.8352460033 2.67413838148e-150
17.86686878 7.1926312862e-151
17.8984915566 1.92880617371e-151
17.9301143332 5.15684553671e-152
17.9617371098 1.37458712116e-152
17.9933598864 3.65301019709e-153
18.024982663 9.67871738184e-154
18.0566054396 2.55664763071e-154
18.0882282162 6.73298902886e-155
18.1198509928 1.7677738787e-155
18.1514737694 4.6272726605e-156
18.183096546 1.20753806534e-156
18.2147193226 3.14160590989e-157
18.2463420992 8.14845893166e-158
18.2779648758 2.1070260738e-158
18.3095876524 5.43166194623e-159
18.341210429 1.39592369201e-159
18.3728332056 3.57646899037e-160
18.4044559822 9.1350051068e-161
18.4360787588 2.3260677666e-161
18.4677015354 5.90463220081e-162
18.499324312 1.49423163072e-162
18.5309470886 3.76959978654e-163
18.5625698652 9.48030806996e-164
18.5941926418 2.37682482707e-164
18.6258154184 5.94041844182e-165
18.657438195 1.48006109754e-165
18.6890609716 3.67605995828e-166
18.7206837482 9.10171947852e-167
18.7523065248 2.2464656917e-167
18.7839293014 5.52725082841e-168
18.815552078 1.35565486358e-168
18.8471748546 3.31449377286e-169
18.8787976312 8.07813116965e-170
18.9104204078 1.96258157706e-170
18.9420431844 4.75297079658e-171
18.973665961 1.14741535948e-171
19.0052887376 2.76116091786e-172
19.0369115142 6.62332045322e-173
19.0685342908 1.58369024669e-173
19.1001570674 3.77461410766e-174
19.131779844 8.96768040096e-175
19.1634026206 2.12368608734e-175
19.1950253972 5.01303265855e-176
19.2266481738 1.17952763185e-176
19.2582709504 2.76637100664e-177
19.289893727 6.46702859027e-178
19.3215165036 1.5069141337e-178
19.3531392802 3.49992632467e-179
19.3847620568 8.10239209999e-180
19.4163848334 1.86960060493e-180
19.44800761 4.29994509345e-181
19.4796303866 9.85718047162e-182
19.5112531632 2.25224410809e-182
19.5428759398 5.12918513256e-183
19.5744987164 1.1642564384e-183
19.606121493 2.63398597798e-184
19.6377442696 5.93936435918e-185
19.6693670462 1.33482805032e-185
19.7009898228 2.9899688006e-186
19.7326125995 6.67515076411e-187
19.7642353761 1.48527095798e-187
19.7958581527 3.29380259923e-188
19.8274809293 7.28004023015e-189
19.8591037059 1.60365657963e-189
19.8907264825 3.52068663576e-190
19.9223492591 7.70333520178e-191
19.9539720357 1.67981958095e-191
19.9855948123 3.65069776385e-192
20.0172175889 7.90706808305e-193
20.0488403655 1.70678327221e-193
20.0804631421 3.67165192939e-194
20.1120859187 7.87157726885e-195
20.1437086953 1.68180657046e-195
20.1753314719 3.58097443182e-196
20.2069542485 7.59860976176e-197
20.2385770251 1.60683632777e-197
20.2701998017 3.38618387247e-198
20.3018225783 7.111277443e-199
20.3334453549 1.48826297089e-199
20.3650681315 3.10386951512e-200
20.3966909081 6.45083151137e-201
20.4283136847 1.33602050932e-201
20.4599364613 2.7573534132e-202
20.4915592379 5.67087799762e-203
20.5231820145 1.16220675535e-203
20.5548047911 2.37349514171e-204
20.5864275677 4.83016289943e-205
20.6180503443 9.79490629825e-206
20.6496731209 1.97924906514e-206
20.6812958975 3.98527984371e-207
20.7129186741 7.99598450511e-208
20.7445414507 1.59858718199e-208
20.7761642273 3.18455286635e-209
20.8077870039 6.32127704802e-210
20.8394097805 1.25026438981e-210
20.8710325571 2.46397331857e-211
20.9026553337 4.83842091827e-212
20.9342781103 9.46675600332e-213
20.9659008869 1.84554640976e-213
20.9975236635 3.58485295116e-214
21.0291464401 6.93803718578e-215
21.0607692167 1.33787979263e-215
21.0923919933 2.57044920818e-216
21.1240147699 4.92049352778e-217
21.1556375465 9.38452356693e-218
21.1872603231 1.78326512495e-218
21.2188830997 3.37610463274e-219
21.2505058763 6.36807723258e-220
21.2821286529 1.19671107799e-220
21.3137514295 2.24055167207e-221
21.3453742061 4.17927889045e-222
21.3769969827 7.76648533242e-223
21.4086197593 1.43787292234e-223
21.4402425359 2.65207185148e-224
21.4718653125 4.87320676867e-225
21.5034880891 8.92082679032e-226
21.5351108657 1.6268668434e-226
21.5667336423 2.9556392963e-227
21.598356419 5.34932817565e-228
21.6299791956 9.64475665501e-229
21.6616019722 1.73230092477e-229
21.6932247488 3.09949693212e-230
21.7248475254 5.52447035782e-231
21.756470302 9.80883370457e-232
21.7880930786 1.73487056423e-232
21.8197158552 3.05657765554e-233
21.8513386318 5.36436198004e-234
21.8829614084 9.37800827327e-235
21.914584185 1.63308435848e-235
21.9462069616 2.83274607637e-236
21.9778297382 4.89444228332e-237
22.0094525148 8.42346548563e-238
22.0410752914 1.44399560092e-238
22.072698068 2.46560694472e-239
22.1043208446 4.19334039007e-240
22.1359436212 7.10346179982e-241
22.1675663978 1.1985301676e-241
22.1991891744 2.0141516927e-242
22.230811951 3.3712808241e-243
22.2624347276 5.6202089782e-244
22.2940575042 9.33168295226e-245
22.3256802808 1.54316592673e-245
22.3573030574 2.54159030244e-246
22.388925834 4.16901854877e-247
22.4205486106 6.81071226784e-248
22.4521713872 1.10809421115e-248
22.4837941638 1.79548290813e-249
22.5154169404 2.89735195002e-250
22.547039717 4.6561990414e-251
22.5786624936 7.4518997873e-252
22.6102852702 1.18768836638e-252
22.6419080468 1.88509322255e-253
22.6735308234 2.97956429721e-254
22.7051536 4.68982913606e-255
22.7367763766 7.3508963389e-256
22.7683991532 1.14735350557e-256
22.8000219298 1.783292066e-257
22.8316447064 2.76000940186e-258
22.863267483 4.25359395856e-259
22.8948902596 6.52759761078e-260
22.9265130362 9.97463571211e-261
22.9581358128 1.51768430995e-261
22.9897585894 2.29932807613e-262
23.021381366 3.46856518171e-263
23.0530041426 5.20981710848e-264
23.0846269192 7.79135567643e-265
23.1162496958 1.16015418401e-265
23.1478724724 1.71998502452e-266
23.179495249 2.53883219971e-267
23.2111180256 3.73110751586e-268
23.2427408022 5.4592121871e-269
23.2743635788 7.9525167828e-270
23.3059863554 1.15333518107e-270
23.337609132 1.66523941091e-271
23.3692319086 2.39365655885e-272
23.4008546852 3.42534866298e-273
23.4324774618 4.87976876822e-274
23.4641002384 6.92052253544e-275
23.4957230151 9.77051238603e-276
23.5273457917 1.37318222217e-276
23.5589685683 1.92116605787e-277
23.5905913449 2.67559888535e-278
23.6222141215 3.70928233192e-279
23.6538368981 5.11876180138e-280
23.6854596747 7.03136110462e-281
23.7170824513 9.614054711e-282
23.7487052279 1.30845767397e-282
23.7803280045 1.77252272393e-283
23.8119507811 2.38998993808e-284
23.8435735577 3.2074913106e-285
23.8751963343 4.28442976929e-286
23.9068191109 5.69602126133e-287
23.9384418875 7.53692266842e-288
23.9700646641 9.92551822117e-289
24.0016874407 1.30089344624e-289
24.0333102173 1.69688468799e-290
24.0649329939 2.20281289719e-291
24.0965557705 2.84583755498e-292
24.1281785471 3.65883053398e-293
24.1598013237 4.6813012329e-294
24.1914241003 5.96039898806e-295
24.2230468769 7.55197957952e-296
24.2546696535 9.52171600317e-297
24.2862924301 1.194622601e-297
24.3179152067 1.49141803328e-298
24.3495379833 1.85273462286e-299
24.3811607599 2.29015112634e-300
24.4127835365 2.81672225663e-301
24.4444063131 3.44702676069e-302
24.4760290897 4.19718145416e-303
24.5076518663 5.0848124064e-304
24.5392746429 6.12897412983e-305
24.5708974195 7.3500076441e-306
24.6025201961 8.7693287446e-307
24.6341429727 1.04091387847e-307
24.6657657493 1.22920518488e-308
24.6973885259 1.44406343955e-309
24.7290113025 1.68768563066e-310
24.7606340791 1.96214557699e-311
24.7922568557 2.26932244822e-312
24.8238796323 2.61082241608e-313
24.8555024089 2.98789509562e-314
24.8871251855 3.40135047289e-315
24.9187479621 3.85143933559e-316
24.9503707387 4.33789637049e-317
24.9819935153 4.8467839857e-318
25.0136162919 5.38531553967e-319
25.0452390685 5.43472210425e-320
25.0768618451 4.94065645841e-321
25.1084846217 0.0
25.1401073983 0.0
25.1717301749 0.0
25.2033529515 0.0
25.2349757281 0.0
25.2665985047 0.0
25.2982212813 0.0
25.3298440579 0.0
25.3614668346 0.0
25.3930896112 0.0
25.4247123878 0.0
25.4563351644 0.0
25.487957941 0.0
25.5195807176 0.0
25.5512034942 0.0
25.5828262708 0.0
25.6144490474 0.0
25.646071824 0.0
25.6776946006 0.0
25.7093173772 0.0
25.7409401538 0.0
25.7725629304 0.0
25.804185707 0.0
25.8358084836 0.0
25.8674312602 0.0
25.8990540368 0.0
25.9306768134 0.0
25.96229959 0.0
25.9939223666 0.0
26.0255451432 0.0
26.0571679198 0.0
26.0887906964 0.0
26.120413473 0.0
26.1520362496 0.0
26.1836590262 0.0
26.2152818028 0.0
26.2469045794 0.0
26.278527356 0.0
26.3101501326 0.0
26.3417729092 0.0
26.3733956858 0.0
26.4050184624 0.0
26.436641239 0.0
26.4682640156 0.0
26.4998867922 0.0
26.5315095688 0.0
26.5631323454 0.0
26.594755122 0.0
26.6263778986 0.0
26.6580006752 0.0
26.6896234518 0.0
26.7212462284 0.0
26.752869005 0.0
26.7844917816 0.0
26.8161145582 0.0
26.8477373348 0.0
26.8793601114 0.0
26.910982888 0.0
26.9426056646 0.0
26.9742284412 0.0
27.0058512178 0.0
27.0374739944 0.0
27.069096771 0.0
27.1007195476 0.0
27.1323423242 0.0
27.1639651008 0.0
27.1955878774 0.0
27.227210654 0.0
27.2588334307 0.0
27.2904562073 0.0
27.3220789839 0.0
27.3537017605 0.0
27.3853245371 0.0
27.4169473137 0.0
27.4485700903 0.0
27.4801928669 0.0
27.5118156435 0.0
27.5434384201 0.0
27.5750611967 0.0
27.6066839733 0.0
27.6383067499 0.0
27.6699295265 0.0
27.7015523031 0.0
27.7331750797 0.0
27.7647978563 0.0
27.7964206329 0.0
27.8280434095 0.0
27.8596661861 0.0
27.8912889627 0.0
27.9229117393 0.0
27.9545345159 0.0
27.9861572925 0.0
28.0177800691 0.0
28.0494028457 0.0
28.0810256223 0.0
28.1126483989 0.0
28.1442711755 0.0
28.1758939521 0.0
28.2075167287 0.0
28.2391395053 0.0
28.2707622819 0.0
28.3023850585 0.0
28.3340078351 0.0
28.3656306117 0.0
28.3972533883 0.0
28.4288761649 0.0
28.4604989415 0.0
28.4921217181 0.0
28.5237444947 0.0
28.5553672713 0.0
28.5869900479 0.0
28.6186128245 0.0
28.6502356011 0.0
28.6818583777 0.0
28.7134811543 0.0
28.7451039309 0.0
28.7767267075 0.0
28.8083494841 0.0
28.8399722607 0.0
28.8715950373 0.0
28.9032178139 0.0
28.9348405905 0.0
28.9664633671 0.0
28.9980861437 0.0
29.0297089203 0.0
29.0613316969 0.0
29.0929544735 0.0
29.1245772502 0.0
29.1562000268 0.0
29.1878228034 0.0
29.21944558 0.0
29.2510683566 0.0
29.2826911332 0.0
29.3143139098 0.0
29.3459366864 0.0
29.377559463 0.0
29.4091822396 0.0
29.4408050162 0.0
29.4724277928 0.0
29.5040505694 0.0
29.535673346 0.0
29.5672961226 0.0
29.5989188992 0.0
29.6305416758 0.0
29.6621644524 0.0
29.693787229 0.0
29.7254100056 0.0
29.7570327822 0.0
29.7886555588 0.0
29.8202783354 0.0
29.851901112 0.0
29.8835238886 0.0
29.9151466652 0.0
29.9467694418 0.0
29.9783922184 0.0
30.010014995 0.0
30.0416377716 0.0
30.0732605482 0.0
30.1048833248 0.0
30.1365061014 0.0
30.168128878 0.0
30.1997516546 0.0
30.2313744312 0.0
30.2629972078 0.0
30.2946199844 0.0
30.326242761 0.0
30.3578655376 0.0
30.3894883142 0.0
30.4211110908 0.0
30.4527338674 0.0
30.484356644 0.0
30.5159794206 0.0
30.5476021972 0.0
30.5792249738 0.0
30.6108477504 0.0
30.642470527 0.0
30.6740933036 0.0
30.7057160802 0.0
30.7373388568 0.0
30.7689616334 0.0
30.80058441 0.0
30.8322071866 0.0
30.8638299632 0.0
30.8954527398 0.0
30.9270755164 0.0
30.958698293 0.0
30.9903210697 0.0
31.0219438463 0.0
31.0535666229 0.0
31.0851893995 0.0
31.1168121761 0.0
31.1484349527 0.0
31.1800577293 0.0
31.2116805059 0.0
31.2433032825 0.0
31.2749260591 0.0
31.3065488357 0.0
31.3381716123 0.0
31.3697943889 0.0
31.4014171655 0.0
31.4330399421 0.0
31.4646627187 0.0
31.4962854953 0.0
31.5279082719 0.0
31.5595310485 0.0
31.5911538251 0.0
31.6227766017 0.0
31.6543993783 0.0
31.6860221549 0.0
31.7176449315 0.0
31.7492677081 0.0
31.7808904847 0.0
31.8125132613 0.0
31.8441360379 0.0
31.8757588145 0.0
31.9073815911 0.0
31.9390043677 0.0
31.9706271443 0.0
32.0022499209 0.0
32.0338726975 0.0
32.0654954741 0.0
32.0971182507 0.0
32.1287410273 0.0
32.1603638039 0.0
32.1919865805 0.0
32.2236093571 0.0
32.2552321337 0.0
32.2868549103 0.0
32.3184776869 0.0
32.3501004635 0.0
32.3817232401 0.0
32.4133460167 0.0
32.4449687933 0.0
32.4765915699 0.0
32.5082143465 0.0
32.5398371231 0.0
32.5714598997 0.0
32.6030826763 0.0
32.6347054529 0.0
32.6663282295 0.0
32.6979510061 0.0
32.7295737827 0.0
32.7611965593 0.0
32.7928193359 0.0
32.8244421125 0.0
32.8560648891 0.0
32.8876876658 0.0
32.9193104424 0.0
32.950933219 0.0
32.9825559956 0.0
33.0141787722 0.0
33.0458015488 0.0
33.0774243254 0.0
33.109047102 0.0
33.1406698786 0.0
33.1722926552 0.0
33.2039154318 0.0
33.2355382084 0.0
33.267160985 0.0
33.2987837616 0.0
33.3304065382 0.0
33.3620293148 0.0
33.3936520914 0.0
33.425274868 0.0
33.4568976446 0.0
33.4885204212 0.0
33.5201431978 0.0
33.5517659744 0.0
33.583388751 0.0
33.6150115276 0.0
33.6466343042 0.0
33.6782570808 0.0
33.7098798574 0.0
33.741502634 0.0
33.7731254106 0.0
33.8047481872 0.0
33.8363709638 0.0
33.8679937404 0.0
33.899616517 0.0
33.9312392936 0.0
33.9628620702 0.0
33.9944848468 0.0
34.0261076234 0.0
34.0577304 0.0
34.0893531766 0.0
34.1209759532 0.0
34.1525987298 0.0
34.1842215064 0.0
34.215844283 0.0
34.2474670596 0.0
34.2790898362 0.0
34.3107126128 0.0
34.3423353894 0.0
34.373958166 0.0
34.4055809426 0.0
34.4372037192 0.0
34.4688264958 0.0
34.5004492724 0.0
34.532072049 0.0
34.5636948256 0.0
34.5953176022 0.0
34.6269403788 0.0
34.6585631554 0.0
34.690185932 0.0
34.7218087086 0.0
34.7534314853 0.0
34.7850542619 0.0
34.8166770385 0.0
34.8482998151 0.0
34.8799225917 0.0
34.9115453683 0.0
34.9431681449 0.0
34.9747909215 0.0
35.0064136981 0.0
35.0380364747 0.0
35.0696592513 0.0
35.1012820279 0.0
35.1329048045 0.0
35.1645275811 0.0
35.1961503577 0.0
35.2277731343 0.0
35.2593959109 0.0
35.2910186875 0.0
35.3226414641 0.0
35.3542642407 0.0
35.3858870173 0.0
35.4175097939 0.0
35.4491325705 0.0
35.4807553471 0.0
35.5123781237 0.0
35.5440009003 0.0
35.5756236769 0.0
35.6072464535 0.0
35.6388692301 0.0
35.6704920067 0.0
35.7021147833 0.0
35.7337375599 0.0
35.7653603365 0.0
35.7969831131 0.0
35.8286058897 0.0
35.8602286663 0.0
35.8918514429 0.0
35.9234742195 0.0
35.9550969961 0.0
35.9867197727 0.0
36.0183425493 0.0
36.0499653259 0.0
36.0815881025 0.0
36.1132108791 0.0
36.1448336557 0.0
36.1764564323 0.0
36.2080792089 0.0
36.2397019855 0.0
36.2713247621 0.0
36.3029475387 0.0
36.3345703153 0.0
36.3661930919 0.0
36.3978158685 0.0
36.4294386451 0.0
36.4610614217 0.0
36.4926841983 0.0
36.5243069749 0.0
36.5559297515 0.0
36.5875525281 0.0
36.6191753047 0.0
36.6507980814 0.0
36.682420858 0.0
36.7140436346 0.0
36.7456664112 0.0
36.7772891878 0.0
36.8089119644 0.0
36.840534741 0.0
36.8721575176 0.0
36.9037802942 0.0
36.9354030708 0.0
36.9670258474 0.0
36.998648624 0.0
37.0302714006 0.0
37.0618941772 0.0
37.0935169538 0.0
37.1251397304 0.0
37.156762507 0.0
37.1883852836 0.0
37.2200080602 0.0
37.2516308368 0.0
37.2832536134 0.0
37.31487639 0.0
37.3464991666 0.0
37.3781219432 0.0
37.4097447198 0.0
37.4413674964 0.0
37.472990273 0.0
37.5046130496 0.0
37.5362358262 0.0
37.5678586028 0.0
37.5994813794 0.0
37.631104156 0.0
37.6627269326 0.0
37.6943497092 0.0
37.7259724858 0.0
37.7575952624 0.0
37.789218039 0.0
37.8208408156 0.0
37.8524635922 0.0
37.8840863688 0.0
37.9157091454 0.0
37.947331922 0.0
37.9789546986 0.0
38.0105774752 0.0
38.0422002518 0.0
38.0738230284 0.0
38.105445805 0.0
38.1370685816 0.0
38.1686913582 0.0
38.2003141348 0.0
38.2319369114 0.0
38.263559688 0.0
38.2951824646 0.0
38.3268052412 0.0
38.3584280178 0.0
38.3900507944 0.0
38.421673571 0.0
38.4532963476 0.0
38.4849191242 0.0
38.5165419009 0.0
38.5481646775 0.0
38.5797874541 0.0
38.6114102307 0.0
38.6430330073 0.0
38.6746557839 0.0
38.7062785605 0.0
38.7379013371 0.0
38.7695241137 0.0
38.8011468903 0.0
38.8327696669 0.0
38.8643924435 0.0
38.8960152201 0.0
38.9276379967 0.0
38.9592607733 0.0
38.9908835499 0.0
39.0225063265 0.0
39.0541291031 0.0
39.0857518797 0.0
39.1173746563 0.0
39.1489974329 0.0
39.1806202095 0.0
39.2122429861 0.0
39.2438657627 0.0
39.2754885393 0.0
39.3071113159 0.0
39.3387340925 0.0
39.3703568691 0.0
39.4019796457 0.0
39.4336024223 0.0
39.4652251989 0.0
39.4968479755 0.0
39.5284707521 0.0
39.5600935287 0.0
39.5917163053 0.0
39.6233390819 0.0
39.6549618585 0.0
39.6865846351 0.0
39.7182074117 0.0
39.7498301883 0.0
39.7814529649 0.0
39.8130757415 0.0
39.8446985181 0.0
39.8763212947 0.0
39.9079440713 0.0
39.9395668479 0.0
39.9711896245 0.0
40.0028124011 0.0
40.0344351777 0.0
40.0660579543 0.0
40.0976807309 0.0
40.1293035075 0.0
40.1609262841 0.0
40.1925490607 0.0
40.2241718373 0.0
40.2557946139 0.0
40.2874173905 0.0
40.3190401671 0.0
40.3506629437 0.0
40.3822857204 0.0
40.413908497 0.0
40.4455312736 0.0
40.4771540502 0.0
40.5087768268 0.0
40.5403996034 0.0
40.57202238 0.0
40.6036451566 0.0
40.6352679332 0.0
40.6668907098 0.0
40.6985134864 0.0
40.730136263 0.0
40.7617590396 0.0
40.7933818162 0.0
40.8250045928 0.0
40.8566273694 0.0
40.888250146 0.0
40.9198729226 0.0
40.9514956992 0.0
40.9831184758 0.0
41.0147412524 0.0
41.046364029 0.0
41.0779868056 0.0
41.1096095822 0.0
41.1412323588 0.0
41.1728551354 0.0
41.204477912 0.0
41.2361006886 0.0
41.2677234652 0.0
41.2993462418 0.0
41.3309690184 0.0
41.362591795 0.0
41.3942145716 0.0
41.4258373482 0.0
41.4574601248 0.0
41.4890829014 0.0
41.520705678 0.0
41.5523284546 0.0
41.5839512312 0.0
41.6155740078 0.0
41.6471967844 0.0
41.678819561 0.0
41.7104423376 0.0
41.7420651142 0.0
41.7736878908 0.0
41.8053106674 0.0
41.836933444 0.0
41.8685562206 0.0
41.9001789972 0.0
41.9318017738 0.0
41.9634245504 0.0
41.995047327 0.0
42.0266701036 0.0
42.0582928802 0.0
42.0899156568 0.0
42.1215384334 0.0
42.15316121 0.0
42.1847839866 0.0
42.2164067632 0.0
42.2480295398 0.0
42.2796523165 0.0
42.3112750931 0.0
42.3428978697 0.0
42.3745206463 0.0
42.4061434229 0.0
42.4377661995 0.0
42.4693889761 0.0
42.5010117527 0.0
42.5326345293 0.0
42.5642573059 0.0
42.5958800825 0.0
42.6275028591 0.0
42.6591256357 0.0
42.6907484123 0.0
42.7223711889 0.0
42.7539939655 0.0
42.7856167421 0.0
42.8172395187 0.0
42.8488622953 0.0
42.8804850719 0.0
42.9121078485 0.0
42.9437306251 0.0
42.9753534017 0.0
43.0069761783 0.0
43.0385989549 0.0
43.0702217315 0.0
43.1018445081 0.0
43.1334672847 0.0
43.1650900613 0.0
43.1967128379 0.0
43.2283356145 0.0
43.2599583911 0.0
43.2915811677 0.0
43.3232039443 0.0
43.3548267209 0.0
43.3864494975 0.0
43.4180722741 0.0
43.4496950507 0.0
43.4813178273 0.0
43.5129406039 0.0
43.5445633805 0.0
43.5761861571 0.0
43.6078089337 0.0
43.6394317103 0.0
43.6710544869 0.0
43.7026772635 0.0
43.7343000401 0.0
43.7659228167 0.0
43.7975455933 0.0
43.8291683699 0.0
43.8607911465 0.0
43.8924139231 0.0
43.9240366997 0.0
43.9556594763 0.0
43.9872822529 0.0
44.0189050295 0.0
44.0505278061 0.0
44.0821505827 0.0
44.1137733593 0.0
44.145396136 0.0
44.1770189126 0.0
44.2086416892 0.0
44.2402644658 0.0
44.2718872424 0.0
44.303510019 0.0
44.3351327956 0.0
44.3667555722 0.0
44.3983783488 0.0
44.4300011254 0.0
44.461623902 0.0
44.4932466786 0.0
44.5248694552 0.0
44.5564922318 0.0
44.5881150084 0.0
44.619737785 0.0
44.6513605616 0.0
44.6829833382 0.0
44.7146061148 0.0
44.7462288914 0.0
44.777851668 0.0
44.8094744446 0.0
44.8410972212 0.0
44.8727199978 0.0
44.9043427744 0.0
44.935965551 0.0
44.9675883276 0.0
44.9992111042 0.0
45.0308338808 0.0
45.0624566574 0.0
45.094079434 0.0
45.1257022106 0.0
45.1573249872 0.0
45.1889477638 0.0
45.2205705404 0.0
45.252193317 0.0
45.2838160936 0.0
45.3154388702 0.0
45.3470616468 0.0
45.3786844234 0.0
45.4103072 0.0
45.4419299766 0.0
45.4735527532 0.0
45.5051755298 0.0
45.5367983064 0.0
45.568421083 0.0
45.6000438596 0.0
45.6316666362 0.0
45.6632894128 0.0
45.6949121894 0.0
45.726534966 0.0
45.7581577426 0.0
45.7897805192 0.0
45.8214032958 0.0
45.8530260724 0.0
45.884648849 0.0
45.9162716256 0.0
45.9478944022 0.0
45.9795171788 0.0
46.0111399554 0.0
46.0427627321 0.0
46.0743855087 0.0
46.1060082853 0.0
46.1376310619 0.0
46.1692538385 0.0
46.2008766151 0.0
46.2324993917 0.0
46.2641221683 0.0
46.2957449449 0.0
46.3273677215 0.0
46.3589904981 0.0
46.3906132747 0.0
46.4222360513 0.0
46.4538588279 0.0
46.4854816045 0.0
46.5171043811 0.0
46.5487271577 0.0
46.5803499343 0.0
46.6119727109 0.0
46.6435954875 0.0
46.6752182641 0.0
46.7068410407 0.0
46.7384638173 0.0
46.7700865939 0.0
46.8017093705 0.0
46.8333321471 0.0
46.8649549237 0.0
46.8965777003 0.0
46.9282004769 0.0
46.9598232535 0.0
46.9914460301 0.0
47.0230688067 0.0
47.0546915833 0.0
47.0863143599 0.0
47.1179371365 0.0
47.1495599131 0.0
47.1811826897 0.0
47.2128054663 0.0
47.2444282429 0.0
47.2760510195 0.0
47.3076737961 0.0
47.3392965727 0.0
47.3709193493 0.0
47.4025421259 0.0
47.4341649025 0.0
47.4657876791 0.0
47.4974104557 0.0
47.5290332323 0.0
47.5606560089 0.0
47.5922787855 0.0
47.6239015621 0.0
47.6555243387 0.0
47.6871471153 0.0
47.7187698919 0.0
47.7503926685 0.0
47.7820154451 0.0
47.8136382217 0.0
47.8452609983 0.0
47.8768837749 0.0
47.9085065516 0.0
47.9401293282 0.0
47.9717521048 0.0
48.0033748814 0.0
48.034997658 0.0
48.0666204346 0.0
48.0982432112 0.0
48.1298659878 0.0
48.1614887644 0.0
48.193111541 0.0
48.2247343176 0.0
48.2563570942 0.0
48.2879798708 0.0
48.3196026474 0.0
48.351225424 0.0
48.3828482006 0.0
48.4144709772 0.0
48.4460937538 0.0
48.4777165304 0.0
48.509339307 0.0
48.5409620836 0.0
48.5725848602 0.0
48.6042076368 0.0
48.6358304134 0.0
48.66745319 0.0
48.6990759666 0.0
48.7306987432 0.0
48.7623215198 0.0
48.7939442964 0.0
48.825567073 0.0
48.8571898496 0.0
48.8888126262 0.0
48.9204354028 0.0
48.9520581794 0.0
48.983680956 0.0
49.0153037326 0.0
49.0469265092 0.0
49.0785492858 0.0
49.1101720624 0.0
49.141794839 0.0
49.1734176156 0.0
49.2050403922 0.0
49.2366631688 0.0
49.2682859454 0.0
49.299908722 0.0
49.3315314986 0.0
49.3631542752 0.0
49.3947770518 0.0
49.4263998284 0.0
49.458022605 0.0
49.4896453816 0.0
49.5212681582 0.0
49.5528909348 0.0
49.5845137114 0.0
49.616136488 0.0
49.6477592646 0.0
49.6793820412 0.0
49.7110048178 0.0
49.7426275944 0.0
49.7742503711 0.0
49.8058731477 0.0
49.8374959243 0.0
49.8691187009 0.0
49.9007414775 0.0
49.9323642541 0.0
49.9639870307 0.0
49.9956098073 0.0
50.0272325839 0.0
50.0588553605 0.0
50.0904781371 0.0
50.1221009137 0.0
50.1537236903 0.0
50.1853464669 0.0
50.2169692435 0.0
50.2485920201 0.0
50.2802147967 0.0
50.3118375733 0.0
50.3434603499 0.0
50.3750831265 0.0
50.4067059031 0.0
50.4383286797 0.0
50.4699514563 0.0
50.5015742329 0.0
50.5331970095 0.0
50.5648197861 0.0
50.5964425627 0.0
50.6280653393 0.0
50.6596881159 0.0
50.6913108925 0.0
50.7229336691 0.0
50.7545564457 0.0
50.7861792223 0.0
50.8178019989 0.0
50.8494247755 0.0
50.8810475521 0.0
50.9126703287 0.0
50.9442931053 0.0
50.9759158819 0.0
51.0075386585 0.0
51.0391614351 0.0
51.0707842117 0.0
51.1024069883 0.0
51.1340297649 0.0
51.1656525415 0.0
51.1972753181 0.0
51.2288980947 0.0
51.2605208713 0.0
51.2921436479 0.0
51.3237664245 0.0
51.3553892011 0.0
51.3870119777 0.0
51.4186347543 0.0
51.4502575309 0.0
51.4818803075 0.0
51.5135030841 0.0
51.5451258607 0.0
51.5767486373 0.0
51.6083714139 0.0
51.6399941905 0.0
51.6716169672 0.0
51.7032397438 0.0
51.7348625204 0.0
51.766485297 0.0
51.7981080736 0.0
51.8297308502 0.0
51.8613536268 0.0
51.8929764034 0.0
51.92459918 0.0
51.9562219566 0.0
51.9878447332 0.0
52.0194675098 0.0
52.0510902864 0.0
52.082713063 0.0
52.1143358396 0.0
52.1459586162 0.0
52.1775813928 0.0
52.2092041694 0.0
52.240826946 0.0
52.2724497226 0.0
52.3040724992 0.0
52.3356952758 0.0
52.3673180524 0.0
52.398940829 0.0
52.4305636056 0.0
52.4621863822 0.0
52.4938091588 0.0
52.5254319354 0.0
52.557054712 0.0
52.5886774886 0.0
52.6203002652 0.0
52.6519230418 0.0
52.6835458184 0.0
52.715168595 0.0
52.7467913716 0.0
52.7784141482 0.0
52.8100369248 0.0
52.8416597014 0.0
52.873282478 0.0
52.9049052546 0.0
52.9365280312 0.0
52.9681508078 0.0
52.9997735844 0.0
53.031396361 0.0
53.0630191376 0.0
53.0946419142 0.0
53.1262646908 0.0
53.1578874674 0.0
53.189510244 0.0
53.2211330206 0.0
53.2527557972 0.0
53.2843785738 0.0
53.3160013504 0.0
53.347624127 0.0
53.3792469036 0.0
53.4108696802 0.0
53.4424924568 0.0
53.4741152334 0.0
53.50573801 0.0
53.5373607867 0.0
53.5689835633 0.0
53.6006063399 0.0
53.6322291165 0.0
53.6638518931 0.0
53.6954746697 0.0
53.7270974463 0.0
53.7587202229 0.0
53.7903429995 0.0
53.8219657761 0.0
53.8535885527 0.0
53.8852113293 0.0
53.9168341059 0.0
53.9484568825 0.0
53.9800796591 0.0
54.0117024357 0.0
54.0433252123 0.0
54.0749479889 0.0
54.1065707655 0.0
54.1381935421 0.0
54.1698163187 0.0
54.2014390953 0.0
54.2330618719 0.0
54.2646846485 0.0
54.2963074251 0.0
54.3279302017 0.0
54.3595529783 0.0
54.3911757549 0.0
54.4227985315 0.0
54.4544213081 0.0
54.4860440847 0.0
54.5176668613 0.0
54.5492896379 0.0
54.5809124145 0.0
54.6125351911 0.0
54.6441579677 0.0
54.6757807443 0.0
54.7074035209 0.0
54.7390262975 0.0
54.7706490741 0.0
54.8022718507 0.0
54.8338946273 0.0
54.8655174039 0.0
54.8971401805 0.0
54.9287629571 0.0
54.9603857337 0.0
54.9920085103 0.0
55.0236312869 0.0
55.0552540635 0.0
55.0868768401 0.0
55.1184996167 0.0
55.1501223933 0.0
55.1817451699 0.0
55.2133679465 0.0
55.2449907231 0.0
55.2766134997 0.0
55.3082362763 0.0
55.3398590529 0.0
55.3714818295 0.0
55.4031046062 0.0
55.4347273828 0.0
55.4663501594 0.0
55.497972936 0.0
55.5295957126 0.0
55.5612184892 0.0
55.5928412658 0.0
55.6244640424 0.0
55.656086819 0.0
55.6877095956 0.0
55.7193323722 0.0
55.7509551488 0.0
55.7825779254 0.0
55.814200702 0.0
55.8458234786 0.0
55.8774462552 0.0
55.9090690318 0.0
55.9406918084 0.0
55.972314585 0.0
56.0039373616 0.0
56.0355601382 0.0
56.0671829148 0.0
56.0988056914 0.0
56.130428468 0.0
56.1620512446 0.0
56.1936740212 0.0
56.2252967978 0.0
56.2569195744 0.0
56.288542351 0.0
56.3201651276 0.0
56.3517879042 0.0
56.3834106808 0.0
56.4150334574 0.0
56.446656234 0.0
56.4782790106 0.0
56.5099017872 0.0
56.5415245638 0.0
56.5731473404 0.0
56.604770117 0.0
56.6363928936 0.0
56.6680156702 0.0
56.6996384468 0.0
56.7312612234 0.0
56.762884 0.0
56.7945067766 0.0
56.8261295532 0.0
56.8577523298 0.0
56.8893751064 0.0
56.920997883 0.0
56.9526206596 0.0
56.9842434362 0.0
57.0158662128 0.0
57.0474889894 0.0
57.079111766 0.0
57.1107345426 0.0
57.1423573192 0.0
57.1739800958 0.0
57.2056028724 0.0
57.237225649 0.0
57.2688484256 0.0
57.3004712023 0.0
57.3320939789 0.0
57.3637167555 0.0
57.3953395321 0.0
57.4269623087 0.0
57.4585850853 0.0
57.4902078619 0.0
57.5218306385 0.0
57.5534534151 0.0
57.5850761917 0.0
57.6166989683 0.0
57.6483217449 0.0
57.6799445215 0.0
57.7115672981 0.0
57.7431900747 0.0
57.7748128513 0.0
57.8064356279 0.0
57.8380584045 0.0
57.8696811811 0.0
57.9013039577 0.0
57.9329267343 0.0
57.9645495109 0.0
57.9961722875 0.0
58.0277950641 0.0
58.0594178407 0.0
58.0910406173 0.0
58.1226633939 0.0
58.1542861705 0.0
58.1859089471 0.0
58.2175317237 0.0
58.2491545003 0.0
58.2807772769 0.0
58.3124000535 0.0
58.3440228301 0.0
58.3756456067 0.0
58.4072683833 0.0
58.4388911599 0.0
58.4705139365 0.0
58.5021367131 0.0
58.5337594897 0.0
58.5653822663 0.0
58.5970050429 0.0
58.6286278195 0.0
58.6602505961 0.0
58.6918733727 0.0
58.7234961493 0.0
58.7551189259 0.0
58.7867417025 0.0
58.8183644791 0.0
58.8499872557 0.0
58.8816100323 0.0
58.9132328089 0.0
58.9448555855 0.0
58.9764783621 0.0
59.0081011387 0.0
59.0397239153 0.0
59.0713466919 0.0
59.1029694685 0.0
59.1345922451 0.0
59.1662150218 0.0
59.1978377984 0.0
59.229460575 0.0
59.2610833516 0.0
59.2927061282 0.0
59.3243289048 0.0
59.3559516814 0.0
59.387574458 0.0
59.4191972346 0.0
59.4508200112 0.0
59.4824427878 0.0
59.5140655644 0.0
59.545688341 0.0
59.5773111176 0.0
59.6089338942 0.0
59.6405566708 0.0
59.6721794474 0.0
59.703802224 0.0
59.7354250006 0.0
59.7670477772 0.0
59.7986705538 0.0
59.8302933304 0.0
59.861916107 0.0
59.8935388836 0.0
59.9251616602 0.0
59.9567844368 0.0
59.9884072134 0.0
60.02002999 0.0
60.0516527666 0.0
60.0832755432 0.0
60.1148983198 0.0
60.1465210964 0.0
60.178143873 0.0
60.2097666496 0.0
60.2413894262 0.0
60.2730122028 0.0
60.3046349794 0.0
60.336257756 0.0
60.3678805326 0.0
60.3995033092 0.0
60.4311260858 0.0
60.4627488624 0.0
60.494371639 0.0
60.5259944156 0.0
60.5576171922 0.0
60.5892399688 0.0
60.6208627454 0.0
60.652485522 0.0
60.6841082986 0.0
60.7157310752 0.0
60.7473538518 0.0
60.7789766284 0.0
60.810599405 0.0
60.8422221816 0.0
60.8738449582 0.0
60.9054677348 0.0
60.9370905114 0.0
60.968713288 0.0
61.0003360646 0.0
61.0319588412 0.0
61.0635816179 0.0
61.0952043945 0.0
61.1268271711 0.0
61.1584499477 0.0
61.1900727243 0.0
61.2216955009 0.0
61.2533182775 0.0
61.2849410541 0.0
61.3165638307 0.0
61.3481866073 0.0
61.3798093839 0.0
61.4114321605 0.0
61.4430549371 0.0
61.4746777137 0.0
61.5063004903 0.0
61.5379232669 0.0
61.5695460435 0.0
61.6011688201 0.0
61.6327915967 0.0
61.6644143733 0.0
61.6960371499 0.0
61.7276599265 0.0
61.7592827031 0.0
61.7909054797 0.0
61.8225282563 0.0
61.8541510329 0.0
61.8857738095 0.0
61.9173965861 0.0
61.9490193627 0.0
61.9806421393 0.0
62.0122649159 0.0
62.0438876925 0.0
62.0755104691 0.0
62.1071332457 0.0
62.1387560223 0.0
62.1703787989 0.0
62.2020015755 0.0
62.2336243521 0.0
62.2652471287 0.0
62.2968699053 0.0
62.3284926819 0.0
62.3601154585 0.0
62.3917382351 0.0
62.4233610117 0.0
62.4549837883 0.0
62.4866065649 0.0
62.5182293415 0.0
62.5498521181 0.0
62.5814748947 0.0
62.6130976713 0.0
62.6447204479 0.0
62.6763432245 0.0
62.7079660011 0.0
62.7395887777 0.0
62.7712115543 0.0
62.8028343309 0.0
62.8344571075 0.0
62.8660798841 0.0
62.8977026607 0.0
62.9293254374 0.0
62.960948214 0.0
62.9925709906 0.0
63.0241937672 0.0
63.0558165438 0.0
63.0874393204 0.0
63.119062097 0.0
63.1506848736 0.0
63.1823076502 0.0


0.0288675134595 0.545364060499
0.057735026919 0.677947349183
0.0866025403784 0.807149784478
0.115470053838 0.932348376842
0.144337567297 1.05295323094
0.173205080757 1.16841216198
0.202072594216 1.2782148788
0.230940107676 1.38189668969
0.259807621135 1.47904169409
0.288675134595 1.56928543039
0.317542648054 1.65231695829
0.346410161514 1.7278803618
0.375277674973 1.7957756671
0.404145188433 1.85585917764
0.433012701892 1.90804323614
0.461880215352 1.95229543122
0.490747728811 1.98863727261
0.519615242271 2.01714236607
0.54848275573 2.03793412417
0.57735026919 2.05118305482
0.606217782649 2.05710367314
0.635085296109 2.05595108608
0.663952809568 2.04801730148
0.692820323028 2.03362731531
0.721687836487 2.01313503122
0.750555349947 1.986919067
0.779422863406 1.95537850132
0.808290376865 1.91892861292
0.837157890325 1.87799666171
0.866025403784 1.83301775879
0.894892917244 1.78443086854
0.923760430703 1.73267498221
0.952627944163 1.67818549808
0.981495457622 1.62139083854
1.01036297108 1.56270932982
1.03923048454 1.50254636498
1.068097998 1.44129186598
1.09696551146 1.37931805565
1.12583302492 1.31697754581
1.15470053838 1.25460174293
1.18356805184 1.19249956896
1.2124355653 1.13095649037
1.24130307876 1.07023384548
1.27017059222 1.01056845656
1.29903810568 0.952172510523
1.32790561914 0.895233689776
1.3567731326 0.839915532888
1.38564064606 0.786358003174
1.41450815951 0.734678242441
1.44337567297 0.684971486432
1.47224318643 0.637312118357
1.50111069989 0.591754837001
1.52997821335 0.548335916447
1.55884572681 0.507074535156
1.58771324027 0.467974153261
1.61658075373 0.431023918116
1.64544826719 0.396200079621
1.67431578065 0.363467398398
1.70318329411 0.332780531546
1.73205080757 0.304085382492
1.76091832103 0.277320403147
1.78978583449 0.252417838426
1.81865334795 0.229304904841
1.84752086141 0.207904896642
1.87638837487 0.18813821451
1.90525588833 0.169923313378
1.93412340179 0.153177567329
1.96299091524 0.137818050795
1.9918584287 0.123762236477
2.02072594216 0.110928611384
2.04959345562 0.0992372133072
2.07846096908 0.0886100907988
2.10732848254 0.0789716903417
2.136195996 0.0702491749069
2.16506350946 0.062372678474
2.19393102292 0.0552755013611
2.22279853638 0.0488942513826
2.25166604984 0.043168935926
2.2805335633 0.0380430100374
2.30940107676 0.0334633855248
2.33826859022 0.0293804059515
2.36713610368 0.0257477921964
2.39600361714 0.0225225630297
2.4248711306 0.0196649348827
2.45373864406 0.0171382046985
2.48260615752 0.0149086194481
2.51147367097 0.0129452355722
2.54034118443 0.0112197712954
2.56920869789 0.00970645443707
2.59807621135 0.00838186803418
2.62694372481 0.00722479579142
2.65581123827 0.00621606908673
2.68467875173 0.00533841699244
2.71354626519 0.00457632052032
2.74241377865 0.003915872068
2.77128129211 0.0033446408333
2.80014880557 0.00285154477283
2.82901631903 0.00242672951173
2.85788383249 0.00206145446195
2.88675134595 0.00174798627623
2.91561885941 0.00147949965349
2.94448637287 0.00124998541683
2.97335388633 0.00105416570687
3.00222139979 0.000887416069782
3.03108891325 0.000745694168902
3.05995642671 0.000625474810443
3.08882394016 0.000523690946381
3.11769145362 0.000437680298934
3.14655896708 0.000365137240864
3.17542648054 0.000304069562273
3.204293994 0.00025275975685
3.23316150746 0.000209730467523
3.26202902092 0.000173713742276
3.29089653438 0.000143623764705
3.31976404784 0.000118532739946
3.3486315613 9.76496342593e-05
3.37749907476 8.03014852815e-05
3.40636658822 6.59170192401e-05
3.43523410168 5.40123308791e-05
3.46410161514 4.41784011498e-05
3.4929691286 3.60702465898e-05
3.52183664206 2.93975125456e-05
3.55070415552 2.3916339825e-05
3.57957166898 1.94223508788e-05
3.60843918244 1.57446171223e-05
3.63730669589 1.2740483472e-05
3.66617420935 1.02911395691e-05
3.69504172281 8.29783948827e-06
3.72390923627 6.67868300698e-06
3.75277674973 5.36588177297e-06
3.78164426319 4.30344299201e-06
3.81051177665 3.44521162436e-06
3.83937929011 2.75321957561e-06
3.86824680357 2.1962970602e-06
3.89711431703 1.74890726277e-06
3.92598183049 1.39017068575e-06
3.95484934395 1.10305021117e-06
3.98371685741 8.73671979138e-07
4.01258437087 6.90760749454e-07
4.04145188433 5.45171520638e-07
4.07031939779 4.29501879432e-07
4.09918691125 3.37771890871e-07
4.12805442471 2.65160355087e-07
4.15692193817 2.07787991056e-07
4.18578945162 1.62539593926e-07
4.21465696508 1.26918482953e-07
4.24352447854 9.89276392892e-08
4.272391992 7.69728522042e-08
4.30125950546 5.97839708088e-08
4.33012701892 4.63510157621e-08
4.35899453238 3.5872458944e-08
4.38786204584 2.77134438069e-08
4.4167295593 2.13721082122e-08
4.44559707276 1.64524964289e-08
4.47446458622 1.26428174796e-08
4.50333209968 9.69803165841e-09
4.53219961314 7.42593309306e-09
4.5610671266 5.67604990768e-09
4.58993464006 4.33081015802e-09
4.61880215352 3.29852575955e-09
4.64766966698 2.50783191204e-09
4.67653718044 1.90328925005e-09
4.7054046939 1.44191281181e-09
4.73427220735 1.09043817681e-09
4.76313972081 8.23172659703e-10
4.79200723427 6.20309834222e-10
4.82087474773 4.66610198509e-10
4.84974226119 3.50370559742e-10
4.87860977465 2.62620601205e-10
4.90747728811 1.96497830409e-10
4.93634480157 1.46762292883e-10
4.96521231503 1.09420564057e-10
4.99407982849 8.14350019393e-11
5.02294734195 6.04993819827e-11
5.05181485541 4.48661073976e-11
5.08068236887 3.32134070655e-11
5.10954988233 2.45434721298e-11
5.13841739579 1.81044802748e-11
5.16728490925 1.333102539e-11
5.19615242271 9.79869918669e-12
5.22501993617 7.18953183174e-12
5.25388744963 5.26574772123e-12
5.28275496309 3.849875374e-12
5.31162247654 2.80970295405e-12
5.34048999 2.04692149276e-12
5.36935750346 1.48856885601e-12
5.39822501692 1.08059649607e-12
5.42709253038 7.83041866434e-13
5.45596004384 5.66412887164e-13
5.4848275573 4.08985485197e-13
5.51369507076 2.94787591419e-13
5.54256258422 2.12098179682e-13
5.57143009768 1.52331958232e-13
5.60029761114 1.09212248648e-13
5.6291651246 7.81587869221e-14
5.65803263806 5.58354861269e-14
5.68690015152 3.98170164229e-14
5.71576766498 2.83434646292e-14
5.74463517844 2.01401570429e-14
5.7735026919 1.42855954207e-14
5.80237020536 1.01148465234e-14
5.83123771882 7.14900470878e-15
5.86010523227 5.04379095193e-15
5.88897274573 3.55216928752e-15
5.91784025919 2.49721067652e-15
5.94670777265 1.75243343072e-15
5.97557528611 1.22758778688e-15
6.00444279957 8.5839688662e-16
6.03331031303 5.99167313887e-16
6.06217782649 4.17476809069e-16
6.09104533995 2.90362625214e-16
6.11991285341 2.01591883602e-16
6.14878036687 1.39710546323e-16
6.17764788033 9.66515907942e-17
6.20651539379 6.67440160423e-17
6.23538290725 4.60086001219e-17
6.26425042071 3.16583955314e-17
6.29311793417 2.1745120443e-17
6.32198544763 1.49093120992e-17
6.35085296109 1.02041327603e-17
6.37972047455 6.97135393479e-18
6.408587988 4.75423376129e-18
6.43745550146 3.23642931304e-18
6.46632301492 2.19924564378e-18
6.49519052838 1.49177456496e-18
6.52405804184 1.01007662309e-18
6.5529255553 6.82695319195e-19
6.58179306876 4.60596708661e-19
6.61066058222 3.10195754766e-19
6.63952809568 2.08531562204e-19
6.66839560914 1.39935686022e-19
6.6972631226 9.37358478139e-20
6.72613063606 6.26762919525e-20
6.75499814952 4.18331949798e-20
6.78386566298 2.78713967678e-20
6.81273317644 1.85360073206e-20
6.8416006899 1.23053284015e-20
6.87046820336 8.15435432912e-21
6.89933571682 5.39392740899e-21
6.92820323028 3.56155419139e-21
6.95707074373 2.34743052268e-21
6.98593825719 1.54441658658e-21
7.01480577065 1.01427208541e-21
7.04367328411 6.64909563487e-22
7.07254079757 4.35099474804e-22
7.10140831103 2.84205312977e-22
7.13027582449 1.85307611535e-22
7.15914333795 1.20606727548e-22
7.18801085141 7.8355014199e-23
7.21687836487 5.08134650347e-23
7.24574587833 3.2893293267e-23
7.27461339179 2.12545640306e-23
7.30348090525 1.37092315221e-23
7.33234841871 8.82652695097e-24
7.36121593217 5.67260034742e-24
7.39008344563 3.63906555861e-24
7.41895095909 2.33030457988e-24
7.44781847255 1.48953383548e-24
7.47668598601 9.50391817222e-25
7.50555349947 6.05298210438e-25
7.53442101292 3.84813438505e-25
7.56328852638 2.44199606574e-25
7.59215603984 1.54686826051e-25
7.6210235533 9.7808158678e-26
7.64989106676 6.17319462136e-26
7.67875858022 3.88917719458e-26
7.70762609368 2.44578405294e-26
7.73649360714 1.53529149745e-26
7.7653611206 9.6200133831e-27
7.79422863406 6.01689371317e-27
7.82309614752 3.75647558492e-27
7.85196366098 2.34099292496e-27
7.88083117444 1.45623231129e-27
7.9096986879 9.04215579778e-28
7.93856620136 5.60433125041e-28
7.96743371482 3.46725531358e-28
7.99630122828 2.14120272078e-28
8.02516874174 1.31989508549e-28
8.0540362552 8.12139098073e-29
8.08290376865 4.98804688075e-29
8.11177128211 3.05801387992e-29
8.14063879557 1.87135814328e-29
8.16950630903 1.14309576979e-29
8.19837382249 6.96973527289e-30
8.22724133595 4.24187256774e-30
8.25610884941 2.57695200492e-30
8.28497636287 1.56265147821e-30
8.31384387633 9.45855326518e-31
8.34271138979 5.71470469913e-31
8.37157890325 3.44642687276e-31
8.40044641671 2.07467577857e-31
8.42931393017 1.24662834666e-31
8.45818144363 7.47702870866e-32
8.48704895709 4.47637108747e-32
8.51591647055 2.67502467518e-32
8.54478398401 1.59563616378e-32
8.57365149747 9.50044627259e-33
8.60251901093 5.64622118194e-33
8.63138652438 3.34946310915e-33
8.66025403784 1.98333294647e-33
8.6891215513 1.17224624949e-33
8.71798906476 6.91583394012e-34
8.74685657822 4.07260621479e-34
8.77572409168 2.39387857823e-34
8.80459160514 1.40453746687e-34
8.8334591186 8.22556473568e-35
8.86232663206 4.80838217377e-35
8.89119414552 2.80564527177e-35
8.92006165898 1.63405526398e-35
8.94892917244 9.49949644497e-36
8.9777966859 5.5123141305e-36
9.00666419936 3.19276185909e-36
9.03553171282 1.84585656443e-36
9.06439922628 1.06519198531e-36
9.09326673974 6.13558538604e-37
9.1221342532 3.52762124997e-37
9.15100176666 2.02444220301e-37
9.17986928012 1.15964738923e-37
9.20873679357 6.63045479434e-38
9.23760430703 3.78405224454e-38
9.26647182049 2.15559426304e-38
9.29533933395 1.22566744401e-38
9.32420684741 6.95622567714e-39
9.35307436087 3.94066666206e-39
9.38194187433 2.22823197384e-39
9.41080938779 1.25760834002e-39
9.43967690125 7.08474720539e-40
9.46854441471 3.98379412888e-40
9.49741192817 2.23595278766e-40
9.52627944163 1.25262540897e-40
9.55514695509 7.004421646e-41
9.58401446855 3.90944809909e-41
9.61288198201 2.17796228841e-41
9.64174949547 1.21109055814e-41
9.67061700893 6.72192811583e-42
9.69948452239 3.72393176229e-42
9.72835203585 2.0592059774e-42
9.7572195493 1.13654781179e-42
9.78608706276 6.26130833623e-43
9.81495457622 3.44295659734e-43
9.84382208968 1.88967315855e-43
9.87268960314 1.03521401189e-43
9.9015571166 5.6605873945e-44
9.93042463006 3.08944435298e-44
9.95929214352 1.68300877206e-44
9.98815965698 9.15122243783e-45
10.0170271704 4.9665884774e-45
10.0458946839 2.69043915584e-45
10.0747621974 1.45470089483e-45
10.1036297108 7.85071781011e-46
10.1324972243 4.22892277103e-46
10.1613647377 2.27370680001e-46
10.1902322512 1.22017768675e-46
10.2190997647 6.53574649909e-47
10.2479672781 3.49422132144e-47
10.2768347916 1.86461123596e-47
10.305702305 9.93135362991e-48
10.3345698185 5.2797145221e-48
10.363437332 2.80152086288e-48
10.3923048454 1.48374164697e-48
10.4211723589 7.84338071859e-49
10.4500398723 4.13836187459e-49
10.4789073858 2.17938202949e-49
10.5077748993 1.14555929023e-49
10.5366424127 6.01008554038e-50
10.5655099262 3.14718431912e-50
10.5943774396 1.64490838568e-50
10.6232449531 8.58101825425e-51
10.6521124665 4.46799908289e-51
10.68097998 2.32200967046e-51
10.7098474935 1.20445681015e-51
10.7387150069 6.23582982654e-52
10.7675825204 3.22234955309e-52
10.7964500338 1.66198067675e-52
10.8253175473 8.5556649217e-53
10.8541850608 4.39597882188e-53
10.8830525742 2.25440007761e-53
10.9119200877 1.15393012441e-53
10.9407876011 5.89522923362e-54
10.9696551146 3.00603540254e-54
10.9985226281 1.52988657417e-54
11.0273901415 7.7713355783e-55
11.056257655 3.94006073275e-55
11.0851251684 1.99379511734e-55
11.1139926819 1.00699666354e-55
11.1428601954 5.07627285342e-56
11.1717277088 2.55405847064e-56
11.2005952223 1.28258215168e-56
11.2294627357 6.42846898077e-57
11.2583302492 3.21586227215e-57
11.2871977627 1.60566291708e-57
11.3160652761 8.0016192564e-58
11.3449327896 3.97985704794e-58
11.373800303 1.97570757425e-58
11.4026678165 9.78910465194e-59
11.43153533 4.84091998692e-59
11.4604028434 2.38933460787e-59
11.4892703569 1.17703583856e-59
11.5181378703 5.78716078969e-60
11.5470053838 2.83990664919e-60
11.5758728973 1.39092827362e-60
11.6047404107 6.79934472867e-61
11.6336079242 3.3173442249e-61
11.6624754376 1.615379863e-61
11.6913429511 7.85089073449e-62
11.7202104645 3.80822706489e-62
11.749077978 1.84368134323e-62
11.7779454915 8.90855976672e-63
11.8068130049 4.29622711751e-63
11.8356805184 2.06787625687e-63
11.8645480318 9.93388032591e-64
11.8934155453 4.76288222548e-64
11.9222830588 2.27917032068e-64
11.9511505722 1.08852702073e-64
11.9800180857 5.188676753e-65
12.0088855991 2.4684734294e-65
12.0377531126 1.17207177322e-65
12.0666206261 5.55435115947e-66
12.0954881395 2.62703162589e-66
12.124355653 1.24007962863e-66
12.1532231664 5.84232362916e-67
12.1820906799 2.74708989954e-67
12.2109581934 1.28917185212e-67
12.2398257068 6.03808041245e-68
12.2686932203 2.82251694852e-68
12.2975607337 1.31681044529e-68
12.3264282472 6.13138311954e-69
12.3552957607 2.84932230413e-69
12.3841632741 1.32151494304e-69
12.4130307876 6.11715376613e-70
12.441898301 2.82600531842e-70
12.4707658145 1.30299349622e-70
12.499633328 5.99593135561e-71
12.5285008414 2.75369363435e-71
12.5573683549 1.26217212413e-71
12.5862358683 5.77384301823e-72
12.6151033818 2.63605343873e-72
12.6439708953 1.20111813262e-72
12.6728384087 5.46209102918e-73
12.7017059222 2.47898135923e-73
12.7305734356 1.12286649545e-73
12.7594409491 5.07601545825e-74
12.7883084626 2.29011405567e-74
12.817175976 1.03116951002e-74
12.8460434895 4.63384174306e-75
12.8749110029 2.07821235209e-75
12.9037785164 9.30198511556e-76
12.9326460298 4.15525570937e-76
12.9615135433 1.85248911766e-76
12.9903810568 8.24230667059e-77
13.0192485702 3.65996103217e-77
13.0481160837 1.62195251291e-77
13.0769835971 7.17353431439e-78
13.1058511106 3.16636506449e-78
13.1347186241 1.39482889663e-78
13.1635861375 6.13214500969e-79
13.192453651 2.69051121689e-79
13.2213211644 1.17811446155e-79
13.2501886779 5.14837097218e-80
13.2790561914 2.24533537608e-80
13.3079237048 9.77284512868e-81
13.3367912183 4.24510654971e-81
13.3656587317 1.84027752463e-81
13.3945262452 7.96167712969e-82
13.4233937587 3.43757099339e-82
13.4522612721 1.48123520378e-82
13.4811287856 6.36972915563e-83
13.509996299 2.73364335952e-83
13.5388638125 1.17080897235e-83
13.567731326 5.00440995118e-84
13.5965988394 2.13472390392e-84
13.6254663529 9.08765622079e-85
13.6543338663 3.86084841829e-85
13.6832013798 1.63694330306e-85
13.7120688933 6.92634128308e-86
13.7409364067 2.92477750732e-86
13.7698039202 1.23253656538e-86
13.7986714336 5.1835125131e-87
13.8275389471 2.17553051295e-87
13.8564064606 9.11217853355e-88
13.885273974 3.80885638709e-88
13.9141414875 1.5888453671e-88
13.9430090009 6.61428097604e-89
13.9718765144 2.74787477037e-89
14.0007440278 1.13926258428e-89
14.0296115413 4.71370764708e-90
14.0584790548 1.94631294033e-90
14.0873465682 8.01997878768e-91
14.1162140817 3.29794640525e-91
14.1450815951 1.35339040019e-91
14.1739491086 5.54256774686e-92
14.2028166221 2.26520047183e-92
14.2316841355 9.23866634173e-93
14.260551649 3.76026295944e-93
14.2894191624 1.52732946985e-93
14.3182866759 6.19087607453e-94
14.3471541894 2.50423819178e-94
14.3760217028 1.01088693004e-94
14.4048892163 4.07222932041e-95
14.4337567297 1.63705715498e-95
14.4626242432 6.56744884397e-96
14.4914917567 2.62923898121e-96
14.5203592701 1.05042052305e-96
14.5492267836 4.18789098221e-97
14.578094297 1.66619500963e-97
14.6069618105 6.61536542859e-98
14.635829324 2.62107018789e-98
14.6646968374 1.03633344504e-98
14.6935643509 4.08898650249e-99
14.7224318643 1.61000188337e-99
14.7512993778 6.32602461323e-100
14.7801668913 2.48043811295e-100
14.8090344047 9.70550585231e-101
14.8379019182 3.78965304362e-101
14.8667694316 1.47662919435e-101
14.8956369451 5.74160621628e-102
14.9245044586 2.22784275202e-102
14.953371972 8.62629017994e-103
14.9822394855 3.33312200578e-103
15.0111069989 1.28518365163e-103
15.0399745124 4.94498775791e-104
15.0688420258 1.89867444873e-104
15.0977095393 7.27478654577e-105
15.1265770528 2.78146546281e-105
15.1554445662 1.06123107207e-105
15.1843120797 4.04043672334e-106
15.2131795931 1.53506907963e-106
15.2420471066 5.81979908442e-107
15.2709146201 2.20174846586e-107
15.2997821335 8.31201352866e-108
15.328649647 3.13128639917e-108
15.3575171604 1.17710860019e-108
15.3863846739 4.4155686513e-109
15.4152521874 1.65284561885e-109
15.4441197008 6.17380135659e-110
15.4729872143 2.30116039748e-110
15.5018547277 8.55882552798e-111
15.5307222412 3.1765351029e-111
15.5595897547 1.17642570639e-111
15.5884572681 4.34756284482e-112
15.6173247816 1.60323394092e-112
15.646192295 5.89952089496e-113
15.6750598085 2.16622991562e-113
15.703927322 7.93705622081e-114
15.7327948354 2.90188771785e-114
15.7616623489 1.05868589675e-114
15.7905298623 3.85405722177e-115
15.8193973758 1.40001543944e-115
15.8482648893 5.07469859639e-116
15.8771324027 1.83547960996e-116
15.9059999162 6.6244507776e-117
15.9348674296 2.38566966149e-117
15.9637349431 8.5729436072e-118
15.9926024566 3.07402902495e-118
16.02146997 1.09987518393e-118
16.0503374835 3.92676930325e-119
16.0792049969 1.39888822339e-119
16.1080725104 4.97262121407e-120
16.1369400239 1.76376845837e-120
16.1658075373 6.24238689538e-121
16.1946750508 2.20450858303e-121
16.2235425642 7.76826421352e-122
16.2524100777 2.73140652487e-122
16.2812775911 9.58292149977e-123
16.3101451046 3.35473193423e-123
16.3390126181 1.1718312789e-123
16.3678801315 4.08431080978e-124
16.396747645 1.42042391427e-124
16.4256151584 4.92903290272e-125
16.4544826719 1.70666806248e-125
16.4833501854 5.89629300763e-126
16.5122176988 2.0325945139e-126
16.5410852123 6.99138436644e-127
16.5699527257 2.39947033374e-127
16.5988202392 8.21686970572e-128
16.6276877527 2.80760014594e-128
16.6565552661 9.57196229158e-129
16.6854227796 3.25613641733e-129
16.714290293 1.10519551278e-129
16.7431578065 3.74291150092e-130
16.77202532 1.26477403129e-130
16.8008928334 4.26430505098e-131
16.8297603469 1.43454619192e-131
16.8586278603 4.81516037536e-132
16.8874953738 1.61263439896e-132
16.9163628873 5.38876218891e-133
16.9452304007 1.79667299854e-133
16.9740979142 5.97688599904e-134
17.0029654276 1.98383611707e-134
17.0318329411 6.56992600667e-135
17.0607004546 2.17089091986e-135
17.089567968 7.15710407267e-136
17.1184354815 2.35427631641e-136
17.1473029949 7.72675721821e-137
17.1761705084 2.53020545229e-137
17.2050380219 8.26669563986e-138
17.2339055353 2.69478857673e-138
17.2627730488 8.76461774556e-139
17.2916405622 2.84417120047e-139
17.3205080757 9.20856372242e-140
17.3493755891 2.9746810106e-140
17.3782431026 9.58738509677e-141
17.4071106161 3.08297592915e-141
17.4359781295 9.8912050639e-142
17.464845643 3.16618511078e-142
17.4937131564 1.0111843374e-142
17.5225806699 3.22203465558e-143
17.5514481834 1.02431804582e-143
17.5803156968 3.24895040188e-144
17.6091832103 1.02814382916e-144
17.6380507237 3.24613134325e-145
17.6669182372 1.02253600781e-145
17.6957857507 3.21358891042e-146
17.7246532641 1.00762768843e-146
17.7535207776 3.15214944896e-147
17.782388291 9.83805639886e-148
17.8112558045 3.06341954501e-148
17.840123318 9.51693647611e-149
17.8689908314 2.94971621635e-149
17.8978583449 9.1212534444e-150
17.9267258583 2.81396620159e-150
17.9555933718 8.66108170947e-151
17.9844608853 2.65958046766e-151
18.0133283987 8.14780644817e-152
18.0421959122 2.49031146509e-152
18.0710634256 7.59365475669e-153
18.0999309391 2.31010148917e-153
18.1287984526 7.01121225187e-154
18.157665966 2.1229307058e-154
18.1865334795 6.41295176232e-155
18.2154009929 1.93267298043e-155
18.2442685064 5.81079850506e-156
18.2731360199 1.74296667377e-156
18.3020035333 5.21575230492e-157
18.3308710468 1.55710614745e-157
18.3597385602 4.63758238116e-158
18.3886060737 1.37795799896e-158
18.4174735871 4.08460448459e-159
18.4463411006 1.20790417811e-159
18.4752086141 3.56354422761e-160
18.5040761275 1.04881228611e-160
18.532943641 3.07948479543e-161
18.5618111544 9.02031666406e-162
18.5906786679 2.63589227506e-162
18.6195461814 7.68412481466e-163
18.6484136948 2.23470790352e-163
18.6772812083 6.48343911059e-164
18.7061487217 1.87649380898e-164
18.7350162352 5.41806946209e-165
18.7638837487 1.5606173637e-165
18.7927512621 4.48436989996e-166
18.8216187756 1.28545903327e-166
18.850486289 3.67591578925e-167
18.8793538025 1.04862944134e-167
18.908221316 2.98418946594e-168
18.9370888294 8.4718305341e-169
18.9659563429 2.39923787808e-169
18.9948238563 6.77818156319e-170
19.0236913698 1.910273612e-170
19.0525588833 5.3705540346e-171
19.0814263967 1.50619908518e-171
19.1102939102 4.21389856684e-172
19.1391614236 1.1760419477e-172
19.1680289371 3.27413971395e-173
19.1968964506 9.09297253314e-174
19.225763964 2.51911177739e-174
19.2546314775 6.96178312813e-175
19.2834989909 1.9192150203e-175
19.3123665044 5.27783079744e-176
19.3412340179 1.44781997788e-176
19.3701015313 3.96186361693e-177
19.3989690448 1.08145613212e-177
19.4278365582 2.94470160551e-178
19.4567040717 7.99825491495e-179
19.4855715851 2.16705188777e-179
19.5144390986 5.85682233723e-180
19.5433066121 1.57896319436e-180
19.5721741255 4.24617333393e-181
19.601041639 1.13903670312e-181
19.6299091524 3.04782855001e-182
19.6587766659 8.13494613841e-183
19.6876441794 2.16585151385e-183
19.7165116928 5.75189609185e-184
19.7453792063 1.52370271538e-184
19.7742467197 4.02619497389e-185
19.8031142332 1.06119013132e-185
19.8319817467 2.78993396233e-186
19.8608492601 7.31636630048e-187
19.8897167736 1.91379855395e-187
19.918584287 4.99338129029e-188
19.9474518005 1.29953930246e-188
19.976319314 3.37348464112e-189
20.0051868274 8.73496415937e-190
20.0340543409 2.25597885054e-190
20.0629218543 5.81164201631e-191
20.0917893678 1.49331367342e-191
20.1206568813 3.82727790843e-192
20.1495243947 9.78394793684e-193
20.1783919082 2.49472021061e-193
20.2072594216 6.34470638849e-194
20.2361269351 1.60946512586e-194
20.2649944486 4.07221171836e-195
20.293861962 1.0276760538e-195
20.3227294755 2.58676870861e-196
20.3515969889 6.49430666334e-197
20.3804645024 1.62622325823e-197
20.4093320159 4.06160859213e-198
20.4381995293 1.01177706668e-198
20.4670670428 2.51384665968e-199
20.4959345562 6.22957250628e-200
20.5248020697 1.53971921927e-200
20.5536695832 3.79565688186e-201
20.5825370966 9.33238807269e-202
20.6114046101 2.28853391186e-202
20.6402721235 5.59730427598e-203
20.669139637 1.36538698057e-203
20.6980071504 3.32189685186e-204
20.7268746639 8.06061786997e-205
20.7557421774 1.95074534462e-205
20.7846096908 4.70848428672e-206
20.8134772043 1.13346524431e-206
20.8423447177 2.72132276229e-207
20.8712122312 6.51620719196e-208
20.9000797447 1.55614804446e-208
20.9289472581 3.7063492225e-209
20.9578147716 8.80398630716e-210
20.986682285 2.08568232994e-210
21.0155497985 4.92777564005e-211
21.044417312 1.16114330548e-211
21.0732848254 2.72866997906e-212
21.1021523389 6.39506039821e-213
21.1310198523 1.49473733052e-213
21.1598873658 3.48425426878e-214
21.1887548793 8.0998627115e-215
21.2176223927 1.87787401099e-215
21.2464899062 4.34184516832e-216
21.2753574196 1.00115057694e-216
21.3042249331 2.30218252721e-217
21.3330924466 5.27950822416e-218
21.36195996 1.20742073277e-218
21.3908274735 2.75380569652e-219
21.4196949869 6.2634775182e-220
21.4485625004 1.42070321606e-220
21.4774300139 3.21362246405e-221
21.5062975273 7.24916567313e-222
21.5351650408 1.63072562529e-222
21.5640325542 3.65823395763e-223
21.5929000677 8.18385205095e-224
21.6217675812 1.82573510337e-224
21.6506350946 4.06171500948e-225
21.6795026081 9.01095432214e-226
21.7083701215 1.99351611073e-226
21.737237635 4.39799048863e-227
21.7661051484 9.67547598976e-228
21.7949726619 2.12261800856e-228
21.8238401754 4.64355639405e-229
21.8527076888 1.0129940448e-229
21.8815752023 2.20362784734e-230
21.9104427157 4.78016289725e-231
21.9393102292 1.03399421617e-231
21.9681777427 2.2302952692e-232
21.9970452561 4.79703978385e-233
22.0259127696 1.0288423501e-233
22.054780283 2.20032453883e-234
22.0836477965 4.6922903715e-235
22.11251531 9.97794407064e-236
22.1413828234 2.11569523962e-236
22.1702503369 4.47320507877e-237
22.1991178503 9.4305268212e-238
22.2279853638 1.98245036111e-238
22.2568528773 4.155427188e-239
22.2857203907 8.68507903932e-240
22.3145879042 1.80998243466e-240
22.3434554176 3.76110246076e-241
22.3723229311 7.7928068134e-242
22.4011904446 1.60993486664e-242
22.430057958 3.31631710736e-243
22.4589254715 6.81137565028e-244
22.4877929849 1.39489759343e-244
22.5166604984 2.8482374496e-245
22.5455280119 5.79874600602e-246
22.5743955253 1.17710077841e-246
22.6032630388 2.38238804888e-247
22.6321305522 4.8075993409e-248
22.6609980657 9.67294116283e-249
22.6898655792 1.94044318224e-249
22.7187330926 3.88108362137e-250
22.7476006061 7.73948959866e-251
22.7764681195 1.53877969711e-251
22.805335633 3.05030257708e-252
22.8342031464 6.02850009882e-253
22.8630706599 1.18788121897e-253
22.8919381734 2.33362815508e-254
22.9208056868 4.57069963715e-255
22.9496732003 8.92531543369e-256
22.9785407137 1.73760794344e-256
23.0074082272 3.37259966538e-257
23.0362757407 6.52619444602e-258
23.0651432541 1.25902649003e-258
23.0940107676 2.42151285442e-259
23.122878281 4.64315454855e-260
23.1517457945 8.87587818686e-261
23.180613308 1.69152620338e-261
23.2094808214 3.21375440307e-262
23.2383483349 6.08710144332e-263
23.2672158483 1.14939584182e-263
23.2960833618 2.16365117273e-264
23.3249508753 4.06032415394e-265
23.3538183887 7.59604086778e-266
23.3826859022 1.41665556567e-266
23.4115534156 2.63383703672e-267
23.4404209291 4.88155759241e-268
23.4692884426 9.01924218578e-269
23.498155956 1.6611964897e-269
23.5270234695 3.05006068547e-270
23.5558909829 5.58251187575e-271
23.5847584964 1.01854845655e-271
23.6136260099 1.85251506108e-272
23.6424935233 3.35866699454e-273
23.6713610368 6.07007992653e-274
23.7002285502 1.09355653072e-274
23.7290960637 1.96383284394e-275
23.7579635772 3.51545320092e-276
23.7868310906 6.27290480814e-277
23.8156986041 1.11574175191e-277
23.8445661175 1.97816860466e-278
23.873433631 3.49594475244e-279
23.9023011445 6.15835101703e-280
23.9311686579 1.08133413103e-280
23.9600361714 1.89255247093e-281
23.9889036848 3.30160739908e-282
24.0177711983 5.74102356927e-283
24.0466387117 9.95030818974e-284
24.0755062252 1.71895267477e-284
24.1043737387 2.95984084473e-285
24.1332412521 5.07980097221e-286
24.1621087656 8.6895195278e-287
24.190976279 1.48153655187e-287
24.2198437925 2.51763815438e-288
24.248711306 4.26417835302e-289
24.2775788194 7.1983883917e-290
24.3064463329 1.21112729524e-290
24.3353138463 2.03093315279e-291
24.3641813598 3.39429423132e-292
24.3930488733 5.65389895965e-293
24.4219163867 9.38616015991e-294
24.4507839002 1.55298006018e-294
24.4796514136 2.56081627591e-295
24.5085189271 4.2084501515e-296
24.5373864406 6.89276954927e-297
24.566253954 1.1250962993e-297
24.5951214675 1.8302336693e-298
24.6239889809 2.96715894513e-299
24.6528564944 4.79390041149e-300
24.6817240079 7.71876125059e-301
24.7105915213 1.23854864575e-301
24.7394590348 1.98053182678e-302
24.7683265482 3.15609664171e-303
24.7971940617 5.01204386183e-304
24.8260615752 7.93180275511e-305
24.8549290886 1.25088610953e-305
24.8837966021 1.96584277787e-306
24.9126641155 3.07865655809e-307
24.941531629 4.80453583993e-308
24.9703991425 7.47163453478e-309
24.9992666559 1.15784394432e-309
25.0281341694 1.78793148481e-310
25.0570016828 2.75115044058e-311
25.0858691963 4.21829155184e-312
25.1147367097 6.44486411927e-313
25.1436042232 9.81164630111e-314
25.1724717367 1.48838955633e-314
25.2013392501 2.24974372844e-315
25.2302067636 3.38830219918e-316
25.259074277 5.08452837448e-317
25.2879417905 7.60070589562e-318
25.316809304 1.13239846027e-318
25.3456768174 1.60077269253e-319
25.3745443309 1.77863632503e-320
25.4034118443 0.0
25.4322793578 0.0
25.4611468713 0.0
25.4900143847 0.0
25.5188818982 0.0
25.5477494116 0.0
25.5766169251 0.0
25.6054844386 0.0
25.634351952 0.0
25.6632194655 0.0
25.6920869789 0.0
25.7209544924 0.0
25.7498220059 0.0
25.7786895193 0.0
25.8075570328 0.0
25.8364245462 0.0
25.8652920597 0.0
25.8941595732 0.0
25.9230270866 0.0
25.9518946001 0.0
25.9807621135 0.0
26.009629627 0.0
26.0384971405 0.0
26.0673646539 0.0
26.0962321674 0.0
26.1250996808 0.0
26.1539671943 0.0
26.1828347077 0.0
26.2117022212 0.0
26.2405697347 0.0
26.2694372481 0.0
26.2983047616 0.0
26.327172275 0.0
26.3560397885 0.0
26.384907302 0.0
26.4137748154 0.0
26.4426423289 0.0
26.4715098423 0.0
26.5003773558 0.0
26.5292448693 0.0
26.5581123827 0.0
26.5869798962 0.0
26.6158474096 0.0
26.6447149231 0.0
26.6735824366 0.0
26.70244995 0.0
26.7313174635 0.0
26.7601849769 0.0
26.7890524904 0.0
26.8179200039 0.0
26.8467875173 0.0
26.8756550308 0.0
26.9045225442 0.0
26.9333900577 0.0
26.9622575712 0.0
26.9911250846 0.0
27.0199925981 0.0
27.0488601115 0.0
27.077727625 0.0
27.1065951385 0.0
27.1354626519 0.0
27.1643301654 0.0
27.1931976788 0.0
27.2220651923 0.0
27.2509327058 0.0
27.2798002192 0.0
27.3086677327 0.0
27.3375352461 0.0
27.3664027596 0.0
27.395270273 0.0
27.4241377865 0.0
27.4530053 0.0
27.4818728134 0.0
27.5107403269 0.0
27.5396078403 0.0
27.5684753538 0.0
27.5973428673 0.0
27.6262103807 0.0
27.6550778942 0.0
27.6839454076 0.0
27.7128129211 0.0
27.7416804346 0.0
27.770547948 0.0
27.7994154615 0.0
27.8282829749 0.0
27.8571504884 0.0
27.8860180019 0.0
27.9148855153 0.0
27.9437530288 0.0
27.9726205422 0.0
28.0014880557 0.0
28.0303555692 0.0
28.0592230826 0.0
28.0880905961 0.0
28.1169581095 0.0
28.145825623 0.0
28.1746931365 0.0
28.2035606499 0.0
28.2324281634 0.0
28.2612956768 0.0
28.2901631903 0.0
28.3190307038 0.0
28.3478982172 0.0
28.3767657307 0.0
28.4056332441 0.0
28.4345007576 0.0
28.463368271 0.0
28.4922357845 0.0
28.521103298 0.0
28.5499708114 0.0
28.5788383249 0.0
28.6077058383 0.0
28.6365733518 0.0
28.6654408653 0.0
28.6943083787 0.0
28.7231758922 0.0
28.7520434056 0.0
28.7809109191 0.0
28.8097784326 0.0
28.838645946 0.0
28.8675134595 0.0
28.8963809729 0.0
28.9252484864 0.0
28.9541159999 0.0
28.9829835133 0.0
29.0118510268 0.0
29.0407185402 0.0
29.0695860537 0.0
29.0984535672 0.0
29.1273210806 0.0
29.1561885941 0.0
29.1850561075 0.0
29.213923621 0.0
29.2427911345 0.0
29.2716586479 0.0
29.3005261614 0.0
29.3293936748 0.0
29.3582611883 0.0
29.3871287018 0.0
29.4159962152 0.0
29.4448637287 0.0
29.4737312421 0.0
29.5025987556 0.0
29.531466269 0.0
29.5603337825 0.0
29.589201296 0.0
29.6180688094 0.0
29.6469363229 0.0
29.6758038363 0.0
29.7046713498 0.0
29.7335388633 0.0
29.7624063767 0.0
29.7912738902 0.0
29.8201414036 0.0
29.8490089171 0.0
29.8778764306 0.0
29.906743944 0.0
29.9356114575 0.0
29.9644789709 0.0
29.9933464844 0.0
30.0222139979 0.0
30.0510815113 0.0
30.0799490248 0.0
30.1088165382 0.0
30.1376840517 0.0
30.1665515652 0.0
30.1954190786 0.0
30.2242865921 0.0
30.2531541055 0.0
30.282021619 0.0
30.3108891325 0.0
30.3397566459 0.0
30.3686241594 0.0
30.3974916728 0.0
30.4263591863 0.0
30.4552266998 0.0
30.4840942132 0.0
30.5129617267 0.0
30.5418292401 0.0
30.5706967536 0.0
30.5995642671 0.0
30.6284317805 0.0
30.657299294 0.0
30.6861668074 0.0
30.7150343209 0.0
30.7439018343 0.0
30.7727693478 0.0
30.8016368613 0.0
30.8305043747 0.0
30.8593718882 0.0
30.8882394016 0.0
30.9171069151 0.0
30.9459744286 0.0
30.974841942 0.0
31.0037094555 0.0
31.0325769689 0.0
31.0614444824 0.0
31.0903119959 0.0
31.1191795093 0.0
31.1480470228 0.0
31.1769145362 0.0
31.2057820497 0.0
31.2346495632 0.0
31.2635170766 0.0
31.2923845901 0.0
31.3212521035 0.0
31.350119617 0.0
31.3789871305 0.0
31.4078546439 0.0
31.4367221574 0.0
31.4655896708 0.0
31.4944571843 0.0
31.5233246978 0.0
31.5521922112 0.0
31.5810597247 0.0
31.6099272381 0.0
31.6387947516 0.0
31.6676622651 0.0
31.6965297785 0.0
31.725397292 0.0
31.7542648054 0.0
31.7831323189 0.0
31.8119998323 0.0
31.8408673458 0.0
31.8697348593 0.0
31.8986023727 0.0
31.9274698862 0.0
31.9563373996 0.0
31.9852049131 0.0
32.0140724266 0.0
32.04293994 0.0
32.0718074535 0.0
32.1006749669 0.0
32.1295424804 0.0
32.1584099939 0.0
32.1872775073 0.0
32.2161450208 0.0
32.2450125342 0.0
32.2738800477 0.0
32.3027475612 0.0
32.3316150746 0.0
32.3604825881 0.0
32.3893501015 0.0
32.418217615 0.0
32.4470851285 0.0
32.4759526419 0.0
32.5048201554 0.0
32.5336876688 0.0
32.5625551823 0.0
32.5914226958 0.0
32.6202902092 0.0
32.6491577227 0.0
32.6780252361 0.0
32.7068927496 0.0
32.7357602631 0.0
32.7646277765 0.0
32.79349529 0.0
32.8223628034 0.0
32.8512303169 0.0
32.8800978303 0.0
32.9089653438 0.0
32.9378328573 0.0
32.9667003707 0.0
32.9955678842 0.0
33.0244353976 0.0
33.0533029111 0.0
33.0821704246 0.0
33.111037938 0.0
33.1399054515 0.0
33.1687729649 0.0
33.1976404784 0.0
33.2265079919 0.0
33.2553755053 0.0
33.2842430188 0.0
33.3131105322 0.0
33.3419780457 0.0
33.3708455592 0.0
33.3997130726 0.0
33.4285805861 0.0
33.4574480995 0.0
33.486315613 0.0
33.5151831265 0.0
33.5440506399 0.0
33.5729181534 0.0
33.6017856668 0.0
33.6306531803 0.0
33.6595206938 0.0
33.6883882072 0.0
33.7172557207 0.0
33.7461232341 0.0
33.7749907476 0.0
33.8038582611 0.0
33.8327257745 0.0
33.861593288 0.0
33.8904608014 0.0
33.9193283149 0.0
33.9481958283 0.0
33.9770633418 0.0
34.0059308553 0.0
34.0347983687 0.0
34.0636658822 0.0
34.0925333956 0.0
34.1214009091 0.0
34.1502684226 0.0
34.179135936 0.0
34.2080034495 0.0
34.2368709629 0.0
34.2657384764 0.0
34.2946059899 0.0
34.3234735033 0.0
34.3523410168 0.0
34.3812085302 0.0
34.4100760437 0.0
34.4389435572 0.0
34.4678110706 0.0
34.4966785841 0.0
34.5255460975 0.0
34.554413611 0.0
34.5832811245 0.0
34.6121486379 0.0
34.6410161514 0.0
34.6698836648 0.0
34.6987511783 0.0
34.7276186918 0.0
34.7564862052 0.0
34.7853537187 0.0
34.8142212321 0.0
34.8430887456 0.0
34.8719562591 0.0
34.9008237725 0.0
34.929691286 0.0
34.9585587994 0.0
34.9874263129 0.0
35.0162938264 0.0
35.0451613398 0.0
35.0740288533 0.0
35.1028963667 0.0
35.1317638802 0.0
35.1606313936 0.0
35.1894989071 0.0
35.2183664206 0.0
35.247233934 0.0
35.2761014475 0.0
35.3049689609 0.0
35.3338364744 0.0
35.3627039879 0.0
35.3915715013 0.0
35.4204390148 0.0
35.4493065282 0.0
35.4781740417 0.0
35.5070415552 0.0
35.5359090686 0.0
35.5647765821 0.0
35.5936440955 0.0
35.622511609 0.0
35.6513791225 0.0
35.6802466359 0.0
35.7091141494 0.0
35.7379816628 0.0
35.7668491763 0.0
35.7957166898 0.0
35.8245842032 0.0
35.8534517167 0.0
35.8823192301 0.0
35.9111867436 0.0
35.9400542571 0.0
35.9689217705 0.0
35.997789284 0.0
36.0266567974 0.0
36.0555243109 0.0
36.0843918244 0.0
36.1132593378 0.0
36.1421268513 0.0
36.1709943647 0.0
36.1998618782 0.0
36.2287293916 0.0
36.2575969051 0.0
36.2864644186 0.0
36.315331932 0.0
36.3441994455 0.0
36.3730669589 0.0
36.4019344724 0.0
36.4308019859 0.0
36.4596694993 0.0
36.4885370128 0.0
36.5174045262 0.0
36.5462720397 0.0
36.5751395532 0.0
36.6040070666 0.0
36.6328745801 0.0
36.6617420935 0.0
36.690609607 0.0
36.7194771205 0.0
36.7483446339 0.0
36.7772121474 0.0
36.8060796608 0.0
36.8349471743 0.0
36.8638146878 0.0
36.8926822012 0.0
36.9215497147 0.0
36.9504172281 0.0
36.9792847416 0.0
37.0081522551 0.0
37.0370197685 0.0
37.065887282 0.0
37.0947547954 0.0
37.1236223089 0.0
37.1524898224 0.0
37.1813573358 0.0
37.2102248493 0.0
37.2390923627 0.0
37.2679598762 0.0
37.2968273896 0.0
37.3256949031 0.0
37.3545624166 0.0
37.38342993 0.0
37.4122974435 0.0
37.4411649569 0.0
37.4700324704 0.0
37.4988999839 0.0
37.5277674973 0.0
37.5566350108 0.0
37.5855025242 0.0
37.6143700377 0.0
37.6432375512 0.0
37.6721050646 0.0
37.7009725781 0.0
37.7298400915 0.0
37.758707605 0.0
37.7875751185 0.0
37.8164426319 0.0
37.8453101454 0.0
37.8741776588 0.0
37.9030451723 0.0
37.9319126858 0.0
37.9607801992 0.0
37.9896477127 0.0
38.0185152261 0.0
38.0473827396 0.0
38.0762502531 0.0
38.1051177665 0.0
38.13398528 0.0
38.1628527934 0.0
38.1917203069 0.0
38.2205878204 0.0
38.2494553338 0.0
38.2783228473 0.0
38.3071903607 0.0
38.3360578742 0.0
38.3649253877 0.0
38.3937929011 0.0
38.4226604146 0.0
38.451527928 0.0
38.4803954415 0.0
38.5092629549 0.0
38.5381304684 0.0
38.5669979819 0.0
38.5958654953 0.0
38.6247330088 0.0
38.6536005222 0.0
38.6824680357 0.0
38.7113355492 0.0
38.7402030626 0.0
38.7690705761 0.0
38.7979380895 0.0
38.826805603 0.0
38.8556731165 0.0
38.8845406299 0.0
38.9134081434 0.0
38.9422756568 0.0
38.9711431703 0.0
39.0000106838 0.0
39.0288781972 0.0
39.0577457107 0.0
39.0866132241 0.0
39.1154807376 0.0
39.1443482511 0.0
39.1732157645 0.0
39.202083278 0.0
39.2309507914 0.0
39.2598183049 0.0
39.2886858184 0.0
39.3175533318 0.0
39.3464208453 0.0
39.3752883587 0.0
39.4041558722 0.0
39.4330233857 0.0
39.4618908991 0.0
39.4907584126 0.0
39.519625926 0.0
39.5484934395 0.0
39.5773609529 0.0
39.6062284664 0.0
39.6350959799 0.0
39.6639634933 0.0
39.6928310068 0.0
39.7216985202 0.0
39.7505660337 0.0
39.7794335472 0.0
39.8083010606 0.0
39.8371685741 0.0
39.8660360875 0.0
39.894903601 0.0
39.9237711145 0.0
39.9526386279 0.0
39.9815061414 0.0
40.0103736548 0.0
40.0392411683 0.0
40.0681086818 0.0
40.0969761952 0.0
40.1258437087 0.0
40.1547112221 0.0
40.1835787356 0.0
40.2124462491 0.0
40.2413137625 0.0
40.270181276 0.0
40.2990487894 0.0
40.3279163029 0.0
40.3567838164 0.0
40.3856513298 0.0
40.4145188433 0.0
40.4433863567 0.0
40.4722538702 0.0
40.5011213837 0.0
40.5299888971 0.0
40.5588564106 0.0
40.587723924 0.0
40.6165914375 0.0
40.6454589509 0.0
40.6743264644 0.0
40.7031939779 0.0
40.7320614913 0.0
40.7609290048 0.0
40.7897965182 0.0
40.8186640317 0.0
40.8475315452 0.0
40.8763990586 0.0
40.9052665721 0.0
40.9341340855 0.0
40.963001599 0.0
40.9918691125 0.0
41.0207366259 0.0
41.0496041394 0.0
41.0784716528 0.0
41.1073391663 0.0
41.1362066798 0.0
41.1650741932 0.0
41.1939417067 0.0
41.2228092201 0.0
41.2516767336 0.0
41.2805442471 0.0
41.3094117605 0.0
41.338279274 0.0
41.3671467874 0.0
41.3960143009 0.0
41.4248818144 0.0
41.4537493278 0.0
41.4826168413 0.0
41.5114843547 0.0
41.5403518682 0.0
41.5692193817 0.0
41.5980868951 0.0
41.6269544086 0.0
41.655821922 0.0
41.6846894355 0.0
41.713556949 0.0
41.7424244624 0.0
41.7712919759 0.0
41.8001594893 0.0
41.8290270028 0.0
41.8578945162 0.0
41.8867620297 0.0
41.9156295432 0.0
41.9444970566 0.0
41.9733645701 0.0
42.0022320835 0.0
42.031099597 0.0
42.0599671105 0.0
42.0888346239 0.0
42.1177021374 0.0
42.1465696508 0.0
42.1754371643 0.0
42.2043046778 0.0
42.2331721912 0.0
42.2620397047 0.0
42.2909072181 0.0
42.3197747316 0.0
42.3486422451 0.0
42.3775097585 0.0
42.406377272 0.0
42.4352447854 0.0
42.4641122989 0.0
42.4929798124 0.0
42.5218473258 0.0
42.5507148393 0.0
42.5795823527 0.0
42.6084498662 0.0
42.6373173797 0.0
42.6661848931 0.0
42.6950524066 0.0
42.72391992 0.0
42.7527874335 0.0
42.781654947 0.0
42.8105224604 0.0
42.8393899739 0.0
42.8682574873 0.0
42.8971250008 0.0
42.9259925142 0.0
42.9548600277 0.0
42.9837275412 0.0
43.0125950546 0.0
43.0414625681 0.0
43.0703300815 0.0
43.099197595 0.0
43.1280651085 0.0
43.1569326219 0.0
43.1858001354 0.0
43.2146676488 0.0
43.2435351623 0.0
43.2724026758 0.0
43.3012701892 0.0
43.3301377027 0.0
43.3590052161 0.0
43.3878727296 0.0
43.4167402431 0.0
43.4456077565 0.0
43.47447527 0.0
43.5033427834 0.0
43.5322102969 0.0
43.5610778104 0.0
43.5899453238 0.0
43.6188128373 0.0
43.6476803507 0.0
43.6765478642 0.0
43.7054153777 0.0
43.7342828911 0.0
43.7631504046 0.0
43.792017918 0.0
43.8208854315 0.0
43.849752945 0.0
43.8786204584 0.0
43.9074879719 0.0
43.9363554853 0.0
43.9652229988 0.0
43.9940905122 0.0
44.0229580257 0.0
44.0518255392 0.0
44.0806930526 0.0
44.1095605661 0.0
44.1384280795 0.0
44.167295593 0.0
44.1961631065 0.0
44.2250306199 0.0
44.2538981334 0.0
44.2827656468 0.0
44.3116331603 0.0
44.3405006738 0.0
44.3693681872 0.0
44.3982357007 0.0
44.4271032141 0.0
44.4559707276 0.0
44.4848382411 0.0
44.5137057545 0.0
44.542573268 0.0
44.5714407814 0.0
44.6003082949 0.0
44.6291758084 0.0
44.6580433218 0.0
44.6869108353 0.0
44.7157783487 0.0
44.7446458622 0.0
44.7735133757 0.0
44.8023808891 0.0
44.8312484026 0.0
44.860115916 0.0
44.8889834295 0.0
44.917850943 0.0
44.9467184564 0.0
44.9755859699 0.0
45.0044534833 0.0
45.0333209968 0.0
45.0621885103 0.0
45.0910560237 0.0
45.1199235372 0.0
45.1487910506 0.0
45.1776585641 0.0
45.2065260775 0.0
45.235393591 0.0
45.2642611045 0.0
45.2931286179 0.0
45.3219961314 0.0
45.3508636448 0.0
45.3797311583 0.0
45.4085986718 0.0
45.4374661852 0.0
45.4663336987 0.0
45.4952012121 0.0
45.5240687256 0.0
45.5529362391 0.0
45.5818037525 0.0
45.610671266 0.0
45.6395387794 0.0
45.6684062929 0.0
45.6972738064 0.0
45.7261413198 0.0
45.7550088333 0.0
45.7838763467 0.0
45.8127438602 0.0
45.8416113737 0.0
45.8704788871 0.0
45.8993464006 0.0
45.928213914 0.0
45.9570814275 0.0
45.985948941 0.0
46.0148164544 0.0
46.0436839679 0.0
46.0725514813 0.0
46.1014189948 0.0
46.1302865083 0.0
46.1591540217 0.0
46.1880215352 0.0
46.2168890486 0.0
46.2457565621 0.0
46.2746240755 0.0
46.303491589 0.0
46.3323591025 0.0
46.3612266159 0.0
46.3900941294 0.0
46.4189616428 0.0
46.4478291563 0.0
46.4766966698 0.0
46.5055641832 0.0
46.5344316967 0.0
46.5632992101 0.0
46.5921667236 0.0
46.6210342371 0.0
46.6499017505 0.0
46.678769264 0.0
46.7076367774 0.0
46.7365042909 0.0
46.7653718044 0.0
46.7942393178 0.0
46.8231068313 0.0
46.8519743447 0.0
46.8808418582 0.0
46.9097093717 0.0
46.9385768851 0.0
46.9674443986 0.0
46.996311912 0.0
47.0251794255 0.0
47.054046939 0.0
47.0829144524 0.0
47.1117819659 0.0
47.1406494793 0.0
47.1695169928 0.0
47.1983845063 0.0
47.2272520197 0.0
47.2561195332 0.0
47.2849870466 0.0
47.3138545601 0.0
47.3427220735 0.0
47.371589587 0.0
47.4004571005 0.0
47.4293246139 0.0
47.4581921274 0.0
47.4870596408 0.0
47.5159271543 0.0
47.5447946678 0.0
47.5736621812 0.0
47.6025296947 0.0
47.6313972081 0.0
47.6602647216 0.0
47.6891322351 0.0
47.7179997485 0.0
47.746867262 0.0
47.7757347754 0.0
47.8046022889 0.0
47.8334698024 0.0
47.8623373158 0.0
47.8912048293 0.0
47.9200723427 0.0
47.9489398562 0.0
47.9778073697 0.0
48.0066748831 0.0
48.0355423966 0.0
48.06440991 0.0
48.0932774235 0.0
48.122144937 0.0
48.1510124504 0.0
48.1798799639 0.0
48.2087474773 0.0
48.2376149908 0.0
48.2664825043 0.0
48.2953500177 0.0
48.3242175312 0.0
48.3530850446 0.0
48.3819525581 0.0
48.4108200716 0.0
48.439687585 0.0
48.4685550985 0.0
48.4974226119 0.0
48.5262901254 0.0
48.5551576388 0.0
48.5840251523 0.0
48.6128926658 0.0
48.6417601792 0.0
48.6706276927 0.0
48.6994952061 0.0
48.7283627196 0.0
48.7572302331 0.0
48.7860977465 0.0
48.81496526 0.0
48.8438327734 0.0
48.8727002869 0.0
48.9015678004 0.0
48.9304353138 0.0
48.9593028273 0.0
48.9881703407 0.0
49.0170378542 0.0
49.0459053677 0.0
49.0747728811 0.0
49.1036403946 0.0
49.132507908 0.0
49.1613754215 0.0
49.190242935 0.0
49.2191104484 0.0
49.2479779619 0.0
49.2768454753 0.0
49.3057129888 0.0
49.3345805023 0.0
49.3634480157 0.0
49.3923155292 0.0
49.4211830426 0.0
49.4500505561 0.0
49.4789180696 0.0
49.507785583 0.0
49.5366530965 0.0
49.5655206099 0.0
49.5943881234 0.0
49.6232556368 0.0
49.6521231503 0.0
49.6809906638 0.0
49.7098581772 0.0
49.7387256907 0.0
49.7675932041 0.0
49.7964607176 0.0
49.8253282311 0.0
49.8541957445 0.0
49.883063258 0.0
49.9119307714 0.0
49.9407982849 0.0
49.9696657984 0.0
49.9985333118 0.0
50.0274008253 0.0
50.0562683387 0.0
50.0851358522 0.0
50.1140033657 0.0
50.1428708791 0.0
50.1717383926 0.0
50.200605906 0.0
50.2294734195 0.0
50.258340933 0.0
50.2872084464 0.0
50.3160759599 0.0
50.3449434733 0.0
50.3738109868 0.0
50.4026785003 0.0
50.4315460137 0.0
50.4604135272 0.0
50.4892810406 0.0
50.5181485541 0.0
50.5470160676 0.0
50.575883581 0.0
50.6047510945 0.0
50.6336186079 0.0
50.6624861214 0.0
50.6913536348 0.0
50.7202211483 0.0
50.7490886618 0.0
50.7779561752 0.0
50.8068236887 0.0
50.8356912021 0.0
50.8645587156 0.0
50.8934262291 0.0
50.9222937425 0.0
50.951161256 0.0
50.9800287694 0.0
51.0088962829 0.0
51.0377637964 0.0
51.0666313098 0.0
51.0954988233 0.0
51.1243663367 0.0
51.1532338502 0.0
51.1821013637 0.0
51.2109688771 0.0
51.2398363906 0.0
51.268703904 0.0
51.2975714175 0.0
51.326438931 0.0
51.3553064444 0.0
51.3841739579 0.0
51.4130414713 0.0
51.4419089848 0.0
51.4707764983 0.0
51.4996440117 0.0
51.5285115252 0.0
51.5573790386 0.0
51.5862465521 0.0
51.6151140656 0.0
51.643981579 0.0
51.6728490925 0.0
51.7017166059 0.0
51.7305841194 0.0
51.7594516328 0.0
51.7883191463 0.0
51.8171866598 0.0
51.8460541732 0.0
51.8749216867 0.0
51.9037892001 0.0
51.9326567136 0.0
51.9615242271 0.0
51.9903917405 0.0
52.019259254 0.0
52.0481267674 0.0
52.0769942809 0.0
52.1058617944 0.0
52.1347293078 0.0
52.1635968213 0.0
52.1924643347 0.0
52.2213318482 0.0
52.2501993617 0.0
52.2790668751 0.0
52.3079343886 0.0
52.336801902 0.0
52.3656694155 0.0
52.394536929 0.0
52.4234044424 0.0
52.4522719559 0.0
52.4811394693 0.0
52.5100069828 0.0
52.5388744963 0.0
52.5677420097 0.0
52.5966095232 0.0
52.6254770366 0.0
52.6543445501 0.0
52.6832120636 0.0
52.712079577 0.0
52.7409470905 0.0
52.7698146039 0.0
52.7986821174 0.0
52.8275496309 0.0
52.8564171443 0.0
52.8852846578 0.0
52.9141521712 0.0
52.9430196847 0.0
52.9718871981 0.0
53.0007547116 0.0
53.0296222251 0.0
53.0584897385 0.0
53.087357252 0.0
53.1162247654 0.0
53.1450922789 0.0
53.1739597924 0.0
53.2028273058 0.0
53.2316948193 0.0
53.2605623327 0.0
53.2894298462 0.0
53.3182973597 0.0
53.3471648731 0.0
53.3760323866 0.0
53.4048999 0.0
53.4337674135 0.0
53.462634927 0.0
53.4915024404 0.0
53.5203699539 0.0
53.5492374673 0.0
53.5781049808 0.0
53.6069724943 0.0
53.6358400077 0.0
53.6647075212 0.0
53.6935750346 0.0
53.7224425481 0.0
53.7513100616 0.0
53.780177575 0.0
53.8090450885 0.0
53.8379126019 0.0
53.8667801154 0.0
53.8956476289 0.0
53.9245151423 0.0
53.9533826558 0.0
53.9822501692 0.0
54.0111176827 0.0
54.0399851961 0.0
54.0688527096 0.0
54.0977202231 0.0
54.1265877365 0.0
54.15545525 0.0
54.1843227634 0.0
54.2131902769 0.0
54.2420577904 0.0
54.2709253038 0.0
54.2997928173 0.0
54.3286603307 0.0
54.3575278442 0.0
54.3863953577 0.0
54.4152628711 0.0
54.4441303846 0.0
54.472997898 0.0
54.5018654115 0.0
54.530732925 0.0
54.5596004384 0.0
54.5884679519 0.0
54.6173354653 0.0
54.6462029788 0.0
54.6750704923 0.0
54.7039380057 0.0
54.7328055192 0.0
54.7616730326 0.0
54.7905405461 0.0
54.8194080596 0.0
54.848275573 0.0
54.8771430865 0.0
54.9060105999 0.0
54.9348781134 0.0
54.9637456269 0.0
54.9926131403 0.0
55.0214806538 0.0
55.0503481672 0.0
55.0792156807 0.0
55.1080831941 0.0
55.1369507076 0.0
55.1658182211 0.0
55.1946857345 0.0
55.223553248 0.0
55.2524207614 0.0
55.2812882749 0.0
55.3101557884 0.0
55.3390233018 0.0
55.3678908153 0.0
55.3967583287 0.0
55.4256258422 0.0
55.4544933557 0.0
55.4833608691 0.0
55.5122283826 0.0
55.541095896 0.0
55.5699634095 0.0
55.598830923 0.0
55.6276984364 0.0
55.6565659499 0.0
55.6854334633 0.0
55.7143009768 0.0
55.7431684903 0.0
55.7720360037 0.0
55.8009035172 0.0
55.8297710306 0.0
55.8586385441 0.0
55.8875060576 0.0
55.916373571 0.0
55.9452410845 0.0
55.9741085979 0.0
56.0029761114 0.0
56.0318436249 0.0
56.0607111383 0.0
56.0895786518 0.0
56.1184461652 0.0
56.1473136787 0.0
56.1761811922 0.0
56.2050487056 0.0
56.2339162191 0.0
56.2627837325 0.0
56.291651246 0.0
56.3205187594 0.0
56.3493862729 0.0
56.3782537864 0.0
56.4071212998 0.0
56.4359888133 0.0
56.4648563267 0.0
56.4937238402 0.0
56.5225913537 0.0
56.5514588671 0.0
56.5803263806 0.0
56.609193894 0.0
56.6380614075 0.0
56.666928921 0.0
56.6957964344 0.0
56.7246639479 0.0
56.7535314613 0.0
56.7823989748 0.0
56.8112664883 0.0
56.8401340017 0.0
56.8690015152 0.0
56.8978690286 0.0
56.9267365421 0.0
56.9556040556 0.0
56.984471569 0.0
57.0133390825 0.0
57.0422065959 0.0
57.0710741094 0.0
57.0999416229 0.0
57.1288091363 0.0
57.1576766498 0.0
57.1865441632 0.0
57.2154116767 0.0
57.2442791902 0.0
57.2731467036 0.0
57.3020142171 0.0
57.3308817305 0.0
57.359749244 0.0
57.3886167574 0.0
57.4174842709 0.0
57.4463517844 0.0
57.4752192978 0.0
57.5040868113 0.0
57.5329543247 0.0
57.5618218382 0.0
57.5906893517 0.0
57.6195568651 0.0
57.6484243786 0.0
57.677291892 0.0


0.0267261241912 0.507900586748
0.0534522483825 0.631864946982
0.0801783725737 0.753116534559
0.106904496765 0.871149495025
0.133630620956 0.985480894183
0.160356745147 1.09565400294
0.187082869339 1.2012413225
0.21380899353 1.30184732207
0.240535117721 1.39711086477
0.267261241912 1.48670730139
0.293987366104 1.57035021589
0.320713490295 1.64779281049
0.347439614486 1.71882892294
0.374165738677 1.78329367261
0.400891862869 1.84106373655
0.42761798706 1.89205726094
0.454344111251 1.93623341716
0.481070235442 1.97359161595
0.507796359634 2.00417039641
0.534522483825 2.02804600993
0.561248608016 2.04533072222
0.587974732207 2.05617085899
0.614700856399 2.06074462296
0.64142698059 2.0592597118
0.668153104781 2.05195076758
0.694879228972 2.03907668938
0.721605353164 2.02091784102
0.748331477355 1.99777318589
0.775057601546 1.96995738028
0.801783725737 1.93779785608
0.828509849929 1.9016319222
0.85523597412 1.86180391289
0.881962098311 1.81866240903
0.908688222502 1.77255755662
0.935414346693 1.72383850445
0.962140470885 1.67285098031
0.988866595076 1.61993502267
1.01559271927 1.56542288224
1.04231884346 1.50963710481
1.06904496765 1.45288880443
1.09577109184 1.39547613306
1.12249721603 1.33768295044
1.14922334022 1.27977769537
1.17594946441 1.2220124572
1.20267558861 1.1646222442
1.2294017128 1.10782444348
1.25612783699 1.05181846539
1.28285396118 0.996785563377
1.30958008537 0.9428888195
1.33630620956 0.89027328396
1.36303233375 0.839066256617
1.38975845794 0.789377697406
1.41648458214 0.741300752209
1.44321070633 0.694912380402
1.46993683052 0.650274070189
1.49666295471 0.607432627938
1.5233890789 0.566421027961
1.55011520309 0.527259309598
1.57684132728 0.489955508966
1.60356745147 0.454506613435
1.63029357567 0.420899527573
1.65701969986 0.389112040181
1.68374582405 0.359113782889
1.71047194824 0.330867171716
1.73719807243 0.304328323962
1.76392419662 0.279447943733
1.79065032081 0.256172170409
1.817376445 0.23444338524
1.8441025692 0.214200972231
1.87082869339 0.195382030312
1.89755481758 0.177922034642
1.92428094177 0.161755445648
1.95100706596 0.146816265144
1.97773319015 0.133038539495
2.00445931434 0.120356810416
2.03118543853 0.108706514472
2.05791156273 0.0980243328467
2.08463768692 0.0882484932755
2.11136381111 0.079319026422
2.1380899353 0.0711779791787
2.16481605949 0.0637695876096
2.19154218368 0.0570404123777
2.21826830787 0.0509394395994
2.24499443206 0.0454181501103
2.27172055626 0.0404305601327
2.29844668045 0.0359332362993
2.32517280464 0.0318852879225
2.35189892883 0.0282483393045
2.37862505302 0.0249864847647
2.40535117721 0.0220662289272
2.4320773014 0.0194564146583
2.45880342559 0.0171281408836
2.48552954979 0.0150546723444
2.51225567398 0.0132113431818
2.53898179817 0.0115754560617
2.56570792236 0.0101261783813
2.59243404655 0.00884443692806
2.61916017074 0.00771281220122
2.64588629493 0.00671543344386
2.67261241912 0.00583787528988
2.69933854332 0.0050670567871
2.72606466751 0.00439114342915
2.7527907917 0.00379945270834
2.77951691589 0.00328236359248
2.80624304008 0.00283123022917
2.83296916427 0.00243830009258
2.85969528846 0.00209663670862
2.88642141265 0.0018000470255
2.91314753685 0.0015430134366
2.93987366104 0.00132063041142
2.96659978523 0.00112854564714
2.99332590942 0.000962905617661
3.02005203361 0.000820305368163
3.0467781578 0.000697742380578
3.07350428199 0.000592574318285
3.10023040618 0.000502480446211
3.12695653038 0.000425426514728
3.15368265457 0.000359632891722
3.18040877876 0.000303545726445
3.20713490295 0.000255810930677
3.23386102714 0.000215250767013
3.26058715133 0.000180842840108
3.28731327552 0.000151701294317
3.31403939971 0.000127060029821
3.34076552391 0.000106257758849
3.3674916481 8.87247336979e-05
3.39421777229 7.39709886416e-05
3.42094389648 6.15759483963e-05
3.44767002067 5.11792663313e-05
3.47439614486 4.24727659876e-05
3.50112226905 3.51933695691e-05
3.52784839324 2.91169068129e-05
3.55457451744 2.4052706963e-05
3.58130064163 1.98388854152e-05
3.60802676582 1.63382449361e-05
3.63475289001 1.34347191604e-05
3.6614790142 1.1030293346e-05
3.68820513839 9.04234408886e-06
3.71493126258 7.40134590717e-06
3.74165738677 6.04889828735e-06
3.76838351097 4.93603197772e-06
3.79510963516 4.02175803356e-06
3.82183575935 3.27182738934e-06
3.84856188354 2.65767258612e-06
3.87528800773 2.15550674301e-06
3.90201413192 1.74555795914e-06
3.92874025611 1.41142009636e-06
3.9554663803 1.13950334955e-06
3.9821925045 9.18570188545e-07
4.00891862869 7.3934417879e-07
4.03564475288 5.94180881437e-07
4.06237087707 4.76791520337e-07
4.08909700126 3.8201140503e-07
4.11582312545 3.05606234949e-07
4.14254924964 2.4411039894e-07
4.16927537383 1.94692242627e-07
4.19600149803 1.55042019251e-07
4.22272762222 1.23278881184e-07
4.24945374641 9.78738218497e-08
4.2761798706 7.75859522976e-08
4.30290599479 6.14099032734e-08
4.32963211898 4.85324910923e-08
4.35635824317 3.82970818383e-08
4.38308436736 3.01743403414e-08
4.40981049156 2.37382641178e-08
4.43653661575 1.86465833705e-08
4.46326273994 1.4624760911e-08
4.48998886413 1.14529545655e-08
4.51671498832 8.95541281177e-09
4.54344111251 6.99186511698e-09
4.5701672367 5.45054436501e-09
4.59689336089 4.24254214556e-09
4.62361948508 3.29725048031e-09
4.65034560928 2.55868745499e-09
4.67707173347 1.98254063288e-09
4.70379785766 1.53379225923e-09
4.73052398185 1.18481515288e-09
4.75725010604 9.13848692898e-10
4.78397623023 7.03781177042e-10
4.81070235442 5.41178673408e-10
4.83742847861 4.1551182571e-10
4.86415460281 3.1854134022e-10
4.890880727 2.43830441595e-10
4.91760685119 1.86358737973e-10
4.94433297538 1.4221693419e-10
4.97105909957 1.08365884345e-10
4.99778522376 8.24467536295e-11
5.02451134795 6.26317068967e-11
5.05123747214 4.75066749733e-11
5.07796359634 3.59794657922e-11
5.10468972053 2.72078648856e-11
5.13141584472 2.05434733628e-11
5.15814196891 1.54879139043e-11
5.1848680931 1.16587395101e-11
5.21159421729 8.76294064266e-12
5.23832034148 6.57639231348e-12
5.26504646567 4.92793647305e-12
5.29177258987 3.68707526057e-12
5.31849871406 2.7544721546e-12
5.34522483825 2.05463280346e-12
5.37195096244 1.53027491584e-12
5.39867708663 1.13800474454e-12
5.42540321082 8.45002543952e-13
5.45212933501 6.26485822501e-13
5.4788554592 4.63771140431e-13
5.5055815834 3.4279571672e-13
5.53230770759 2.52991656331e-13
5.55903383178 1.86430130381e-13
5.58575995597 1.37171866454e-13
5.61248608016 1.00775039472e-13
5.63921220435 7.39230424277e-14
5.66593832854 5.41434039383e-14
5.69266445273 3.95958878341e-14
5.71939057693 2.89130134172e-14
5.74611670112 2.10802282109e-14
5.77284282531 1.53460238812e-14
5.7995689495 1.11546249766e-14
5.82629507369 8.0956653904e-15
5.85302119788 5.86662765623e-15
5.87974732207 4.24485467466e-15
5.90647344626 3.06672884128e-15
5.93319957046 2.21220872557e-15
5.95992569465 1.59336369493e-15
5.98665181884 1.14588687786e-15
6.01337794303 8.2282315442e-16
6.04010406722 5.89941716967e-16
6.06683019141 4.223276061e-16
6.0935563156 3.01875248331e-16
6.12028243979 2.15448325324e-16
6.14700856399 1.53531054167e-16
6.17373468818 1.09241270029e-16
6.20046081237 7.7609440911e-17
6.22718693656 5.50528211697e-17
6.25391306075 3.89925570823e-17
6.28063918494 2.75753395253e-17
6.30736530913 1.94713890654e-17
6.33409143332 1.37280803881e-17
6.36081755752 9.6640552066e-18
6.38754368171 6.79274944821e-18
6.4142698059 4.76725396313e-18
6.44099593009 3.340622274e-18
6.46772205428 2.33734456155e-18
6.49444817847 1.6328800293e-18
6.52117430266 1.13899515359e-18
6.54790042685 7.93278021119e-19
6.57462655105 5.51651494975e-19
6.60135267524 3.83036264438e-19
6.62807879943 2.65552617013e-19
6.65480492362 1.83821691425e-19
6.68153104781 1.27051059078e-19
6.708257172 8.76788932545e-20
6.73498329619 6.04153010225e-20
6.76170942038 4.15655775027e-20
6.78843554458 2.8553250733e-20
6.81516166877 1.95844796532e-20
6.84188779296 1.34122958609e-20
6.86861391715 9.1712533946e-21
6.89534004134 6.2616474215e-21
6.92206616553 4.26857330312e-21
6.94879228972 2.90543364408e-21
6.97551841391 1.97457269519e-21
7.00224453811 1.33988987606e-21
7.0289706623 9.07817936772e-22
7.05569678649 6.14132314146e-22
7.08242291068 4.14818900762e-22
7.10914903487 2.79761777485e-22
7.13587515906 1.88387175193e-22
7.16260128325 1.26662267648e-22
7.18932740744 8.50307497662e-23
7.21605353164 5.6995089057e-23
7.24277965583 3.81444533937e-23
7.26950578002 2.54892899645e-23
7.29623190421 1.70065536199e-23
7.3229580284 1.13294015416e-23
7.34968415259 7.53580333792e-24
7.37641027678 5.00476764227e-24
7.40313640097 3.31871458584e-24
7.42986252517 2.19728987792e-24
7.45658864936 1.45256680542e-24
7.48331477355 9.58773510351e-25
7.51004089774 6.31868826172e-25
7.53676702193 4.1578485294e-25
7.56349314612 2.73175073083e-25
7.59021927031 1.79202464826e-25
7.6169453945 1.17375439827e-25
7.6436715187 7.67610071483e-26
7.67039764289 5.01226596091e-26
7.69712376708 3.2678144946e-26
7.72384989127 2.12720995943e-26
7.75057601546 1.38258813769e-26
7.77730213965 8.97231743353e-27
7.80402826384 5.81360602135e-27
7.83075438803 3.76110582985e-27
7.85748051223 2.42948558291e-27
7.88420663642 1.56690165401e-27
7.91093276061 1.00901498402e-27
7.9376588848 6.48756584153e-28
7.96438500899 4.16479902259e-28
7.99111113318 2.66952656436e-28
8.01783725737 1.70844967921e-28
8.04456338156 1.09168589965e-28
8.07128950576 6.96499151612e-29
8.09801562995 4.43680845402e-29
8.12474175414 2.82194002585e-29
8.15146787833 1.79205652743e-29
8.17819400252 1.13627190196e-29
8.20492012671 7.19348395623e-30
8.2316462509 4.54697483323e-30
8.25837237509 2.86966955355e-30
8.28509849929 1.80828594184e-30
8.31182462348 1.13770064773e-30
8.33855074767 7.14684550513e-31
8.36527687186 4.48255964112e-31
8.39200299605 2.8071321424e-31
8.41872912024 1.75519162404e-31
8.44545524443 1.09574858962e-31
8.47218136862 6.83001732396e-32
8.49890749282 4.25066610412e-32
8.52563361701 2.64129116369e-32
8.5523597412 1.63870003228e-32
8.57908586539 1.01509418388e-32
8.60581198958 6.27822252908e-33
8.63253811377 3.87695136581e-33
8.65926423796 2.39038071545e-33
8.68599036215 1.47152168711e-33
8.71271648635 9.04459064641e-34
8.73944261054 5.55051923558e-34
8.76616873473 3.40095233162e-34
8.79289485892 2.08060434724e-34
8.81962098311 1.27086748608e-34
8.8463471073 7.75055195877e-35
8.87307323149 4.71939551717e-35
8.89979935568 2.86920304444e-35
8.92652547987 1.74163497007e-35
8.95325160407 1.05553762072e-35
8.97997772826 6.38720425417e-36
9.00670385245 3.85894135655e-36
9.03342997664 2.32779975105e-36
9.06015610083 1.40198348399e-36
9.08688222502 8.43062544338e-37
9.11360834921 5.06169630358e-37
9.1403344734 3.03425125249e-37
9.1670605976 1.81604219118e-37
9.19378672179 1.08522312247e-37
9.22051284598 6.47486360059e-38
9.24723897017 3.85709610418e-38
9.27396509436 2.29407871229e-38
9.30069121855 1.36230376324e-38
9.32741734274 8.07713144489e-39
9.35414346693 4.78142846688e-39
9.38086959113 2.8260201724e-39
9.40759571532 1.66766839346e-39
9.43432183951 9.82563768858e-40
9.4610479637 5.78000431606e-40
9.48777408789 3.39478057437e-40
9.51450021208 1.99072441053e-40
9.54122633627 1.16553741939e-40
9.56795246046 6.81328730437e-41
9.59467858466 3.97651241618e-41
9.62140470885 2.31719667124e-41
9.64813083304 1.34814968877e-41
9.67485695723 7.8311898923e-42
9.70158308142 4.54183721997e-42
9.72830920561 2.62996092757e-42
9.7550353298 1.52047995306e-42
9.78176145399 8.77658412084e-43
9.80848757819 5.05805453384e-43
9.83521370238 2.91041156652e-43
9.86193982657 1.67200651657e-43
9.88866595076 9.59033826609e-44
9.91539207495 5.49214545323e-44
9.94211819914 3.1402340775e-44
9.96884432333 1.79264230674e-44
9.99557044752 1.02173113716e-44
10.0222965717 5.81421011068e-45
10.0490226959 3.30335812658e-45
10.0757488201 1.87383426984e-45
10.1024749443 1.06124830953e-45
10.1292010685 6.00085172909e-46
10.1559271927 3.38780625073e-46
10.1826533169 1.90956194022e-46
10.2093794411 1.07462807577e-46
10.2361055652 6.03797893015e-47
10.2628316894 3.38714438953e-47
10.2895578136 1.89707395891e-47
10.3162839378 1.06082312006e-47
10.343010062 5.92256148208e-48
10.3697361862 3.30129087636e-48
10.3964623104 1.83723767039e-48
10.4231884346 1.02083123525e-48
10.4499145588 5.66303621248e-49
10.476640683 3.13654287145e-49
10.5033668072 1.7344402254e-49
10.5300929313 9.5757629073e-50
10.5568190555 5.27828805106e-50
10.5835451797 2.90481287774e-50
10.6102713039 1.59605672205e-50
10.6369974281 8.7555469707e-51
10.6637235523 4.79537699857e-51
10.6904496765 2.62220387043e-51
10.7171758007 1.43157494074e-51
10.7439019249 7.8030675373e-52
10.7706280491 4.24639116116e-52
10.7973541733 2.30715986901e-52
10.8240802975 1.25152101711e-52
10.8508064216 6.77799239339e-53
10.8775325458 3.66493420687e-53
10.90425867 1.97848684245e-53
10.9309847942 1.06635480545e-53
10.9577109184 5.73814574907e-54
10.9844370426 3.08277905847e-54
11.0111631668 1.65353694863e-54
11.037889291 8.85494327215e-55
11.0646154152 4.73432136984e-55
11.0913415394 2.52714088248e-55
11.1180676636 1.34679232622e-55
11.1447937877 7.16590368436e-56
11.1715199119 3.80662543739e-56
11.1982460361 2.01886770166e-56
11.2249721603 1.068990388e-56
11.2516982845 5.65116065415e-57
11.2784244087 2.98262812075e-57
11.3051505329 1.57165728217e-57
11.3318766571 8.26824927925e-58
11.3586027813 4.34276100448e-58
11.3853289055 2.27727057729e-58
11.4120550297 1.19222811696e-58
11.4387811539 6.23160309152e-59
11.465507278 3.2518880568e-59
11.4922334022 1.69420690129e-59
11.5189595264 8.81235612206e-60
11.5456856506 4.57627423038e-60
11.5724117748 2.37260874596e-60
11.599137899 1.2281006734e-60
11.6258640232 6.34651398168e-61
11.6525901474 3.27438402625e-61
11.6793162716 1.68661809287e-61
11.7060423958 8.67353899563e-62
11.73276852 4.45315715737e-62
11.7594946441 2.28260877023e-62
11.7862207683 1.16811709233e-62
11.8129468925 5.96804896514e-63
11.8396730167 3.04417167861e-63
11.8663991409 1.55023069197e-63
11.8931252651 7.88158579407e-64
11.9198513893 4.0005585397e-64
11.9465775135 2.02729549922e-64
11.9733036377 1.02565793328e-64
12.0000297619 5.18056047221e-65
12.0267558861 2.61239788004e-65
12.0534820103 1.31519431276e-65
12.0802081344 6.61040697917e-66
12.1069342586 3.31706362435e-66
12.1336603828 1.66175265909e-66
12.160386507 8.31123550654e-67
12.1871126312 4.15002839032e-67
12.2138387554 2.06881885551e-67
12.2405648796 1.02962582649e-67
12.2672910038 5.11589469986e-68
12.294017128 2.5377487112e-68
12.3207432522 1.25678250337e-68
12.3474693764 6.21377848326e-69
12.3741955005 3.06715114222e-69
12.4009216247 1.51146465334e-69
12.4276477489 7.43607662936e-70
12.4543738731 3.65235006276e-70
12.4810999973 1.79094912047e-70
12.5078261215 8.76750545217e-71
12.5345522457 4.28499596431e-71
12.5612783699 2.0907687292e-71
12.5880044941 1.01845632447e-71
12.6147306183 4.95289687235e-72
12.6414567425 2.40467423367e-72
12.6681828666 1.16555541969e-72
12.6949089908 5.6401277868e-73
12.721635115 2.72473279737e-73
12.7483612392 1.31412741645e-73
12.7750873634 6.32745745564e-74
12.8018134876 3.04157697019e-74
12.8285396118 1.45964023358e-74
12.855265736 6.99310249481e-75
12.8819918602 3.34480365697e-75
12.9087179844 1.59715713798e-75
12.9354441086 7.61378410638e-76
12.9621702328 3.62350590938e-76
12.9888963569 1.72160099225e-76
13.0156224811 8.16602598264e-77
13.0423486053 3.86690355463e-77
13.0690747295 1.82805752893e-77
13.0958008537 8.62759832209e-78
13.1225269779 4.06502404531e-78
13.1492531021 1.91209323654e-78
13.1759792263 8.97898729655e-79
13.2027053505 4.20937476795e-79
13.2294314747 1.97005963236e-79
13.2561575989 9.20475619098e-80
13.282883723 4.29354423133e-80
13.3096098472 1.99935503499e-80
13.3363359714 9.29466669069e-81
13.3630620956 4.31367311517e-81
13.3897882198 1.99861776896e-81
13.416514344 9.24444720415e-82
13.4432404682 4.26874709602e-82
13.4699665924 1.967830861e-82
13.4966927166 9.05612807404e-83
13.5234188408 4.16068056555e-83
13.550144965 1.90832704145e-83
13.5768710892 8.73790716622e-84
13.6035972133 3.99418171363e-84
13.6303233375 1.82269314392e-84
13.6570494617 8.3035580339e-85
13.6837755859 3.77641218082e-85
13.7105017101 1.71458344742e-85
13.7372278343 7.77144017499e-86
13.7639539585 3.51647556957e-86
13.7906800827 1.58846073898e-86
13.8174062069 7.16321056513e-87
13.8441323311 3.22478576701e-87
13.8708584553 1.44929068966e-87
13.8975845794 6.50236258421e-88
13.9243107036 2.91237619361e-88
13.9510368278 1.30221871116e-88
13.977762952 5.81272957668e-89
14.0044890762 2.59021368187e-89
14.0312152004 1.15225847226e-89
14.0579413246 5.11708492668e-90
14.0846674488 2.26857577938e-90
14.111393573 1.00401791107e-90
14.1381196972 4.43595042319e-91
14.1648458214 1.95653900428e-91
14.1915719455 8.61482554538e-92
14.2182980697 3.78669356066e-92
14.2450241939 1.66160992137e-92
14.2717503181 7.27868252446e-93
14.2984764423 3.18295723871e-93
14.3252025665 1.38951326822e-93
14.3519286907 6.05547196554e-94
14.3786548149 2.63442743589e-94
14.4053809391 1.14413418608e-94
14.4321070633 4.96043424561e-95
14.4588331875 2.14691068738e-95
14.4855593117 9.27597001466e-96
14.5122854358 4.00087793384e-96
14.53901156 1.72266726835e-96
14.5657376842 7.40452433413e-97
14.5924638084 3.17718215671e-97
14.6191899326 1.36092996362e-97
14.6459160568 5.81939277436e-98
14.672642181 2.4840899555e-98
14.6993683052 1.05853260553e-98
14.7260944294 4.50285489092e-99
14.7528205536 1.91213244081e-99
14.7795466778 8.10576126703e-100
14.8062728019 3.4301647633e-100
14.8329989261 1.44904208472e-100
14.8597250503 6.11070574599e-101
14.8864511745 2.57244208771e-101
14.9131772987 1.08104360257e-101
14.9399034229 4.53506681603e-102
14.9666295471 1.89918183027e-102
14.9933556713 7.93946581091e-103
15.0200817955 3.3132743531e-103
15.0468079197 1.38027109396e-103
15.0735340439 5.73999828129e-104
15.1002601681 2.38286260787e-104
15.1269862922 9.87473856828e-105
15.1537124164 4.0849906539e-105
15.1804385406 1.68692150524e-105
15.2071646648 6.95402932763e-106
15.233890789 2.86164320379e-106
15.2606169132 1.17552334531e-106
15.2873430374 4.82040274574e-107
15.3140691616 1.97320027089e-107
15.3407952858 8.06295549712e-108
15.36752141 3.28891078577e-108
15.3942475342 1.33919597265e-108
15.4209736583 5.44339516099e-109
15.4476997825 2.20865941946e-109
15.4744259067 8.94582243187e-110
15.5011520309 3.61696160354e-110
15.5278781551 1.45981928119e-110
15.5546042793 5.88146249071e-111
15.5813304035 2.36538627367e-111
15.6080565277 9.49617656656e-112
15.6347826519 3.80561561059e-112
15.6615087761 1.52240411438e-112
15.6882349003 6.07943650292e-113
15.7149610245 2.42339668831e-113
15.7416871486 9.64301747452e-114
15.7684132728 3.83025873016e-114
15.795139397 1.51869105017e-114
15.8218655212 6.01085665169e-115
15.8485916454 2.37480727708e-115
15.8753177696 9.36580001387e-116
15.9020438938 3.68710361713e-116
15.928770018 1.44893599336e-116
15.9554961422 5.68376215718e-117
15.9822222664 2.22558849245e-117
16.0089483906 8.69912459345e-118
16.0356745147 3.39412148981e-118
16.0624006389 1.32190363822e-118
16.0891267631 5.1391610302e-119
16.1158528873 1.99436249278e-119
16.1425790115 7.72564666558e-120
16.1693051357 2.9873346999e-120
16.1960312599 1.15305665811e-120
16.2227573841 4.44257284155e-121
16.2494835083 1.70857887574e-121
16.2762096325 6.55920935053e-122
16.3029357567 2.51352583866e-122
16.3296618808 9.61457368905e-123
16.356388005 3.67105541756e-123
16.3831141292 1.39915390877e-123
16.4098402534 5.32295862309e-124
16.4365663776 2.02140413013e-124
16.4632925018 7.6624044335e-125
16.490018626 2.89926732335e-125
16.5167447502 1.09502017265e-125
16.5434708744 4.12825055697e-126
16.5701969986 1.55352928179e-126
16.5969231228 5.83554875472e-127
16.623649247 2.18802468447e-127
16.6503753711 8.18899077206e-128
16.6771014953 3.05925434402e-128
16.7038276195 1.14079396854e-128
16.7305537437 4.24624120938e-129
16.7572798679 1.57763779809e-129
16.7840059921 5.85079019146e-130
16.8107321163 2.16583668936e-130
16.8374582405 8.0027679885e-131
16.8641843647 2.95159971939e-131
16.8909104889 1.08661771969e-131
16.9176366131 3.99298396222e-132
16.9443627372 1.46460050445e-132
16.9710888614 5.36217509833e-133
16.9978149856 1.95957715667e-133
17.0245411098 7.14796921199e-134
17.051267234 2.60256310434e-134
17.0779933582 9.45839646281e-135
17.1047194824 3.43107939304e-135
17.1314456066 1.24233975869e-135
17.1581717308 4.48999355762e-136
17.184897855 1.61974303035e-136
17.2116239792 5.83231456512e-137
17.2383501034 2.0961845906e-137
17.2650762275 7.51988533718e-138
17.2918023517 2.69268385175e-138
17.3185284759 9.62390454538e-139
17.3452546001 3.43327333134e-139
17.3719807243 1.22251985735e-139
17.3987068485 4.34503488097e-140
17.4254329727 1.54141559157e-140
17.4521590969 5.458014602e-141
17.4788852211 1.92902311553e-141
17.5056113453 6.80498683021e-142
17.5323374695 2.39609254663e-142
17.5590635936 8.42103845415e-143
17.5857897178 2.95401567118e-143
17.612515842 1.03429479258e-143
17.6392419662 3.61459459284e-144
17.6659680904 1.26083389821e-144
17.6926942146 4.3897369254e-145
17.7194203388 1.52545975544e-145
17.746146463 5.29107556325e-146
17.7728725872 1.83175516535e-146
17.7995987114 6.32951507478e-147
17.8263248356 2.18299280061e-147
17.8530509597 7.51471156418e-148
17.8797770839 2.58196154418e-148
17.9065032081 8.85449824938e-149
17.9332293323 3.03077827544e-149
17.9599554565 1.03542747318e-149
17.9866815807 3.53069169746e-150
18.0134077049 1.20163836225e-150
18.0401338291 4.08188654153e-151
18.0668599533 1.38395034056e-151
18.0935860775 4.68329800254e-152
18.1203122017 1.58180906766e-152
18.1470383259 5.33244739609e-153
18.17376445 1.79419077083e-153
18.2004905742 6.02531063244e-154
18.2272166984 2.01956721963e-154
18.2539428226 6.75623103907e-155
18.2806689468 2.25588646534e-155
18.307395071 7.5178872301e-156
18.3341211952 2.50057249916e-156
18.3608473194 8.30132506294e-157
18.3875734436 2.75054632776e-157
18.4142995678 9.0960602446e-158
18.441025692 3.00227005845e-158
18.4677518161 9.89025492435e-159
18.4944779403 3.25181446392e-159
18.5212040645 1.06709677789e-159
18.5479301887 3.4949492129e-160
18.5746563129 1.14244728706e-160
18.6013824371 3.72725358455e-161
18.6281085613 1.21366382012e-161
18.6548346855 3.94424412205e-162
18.6815608097 1.27933507029e-162
18.7082869339 4.14151442242e-163
18.7350130581 1.33809707125e-163
18.7617391823 4.31488120758e-164
18.7884653064 1.38867960863e-164
18.8151914306 4.46053006566e-165
18.8419175548 1.42995142847e-165
18.868643679 4.57515386932e-166
18.8953698032 1.46096202031e-166
18.9220959274 4.65607691824e-167
18.9488220516 1.48097783513e-167
18.9755481758 4.70135833681e-168
19.0022743 1.4895110208e-168
19.0290004242 4.70986917203e-169
19.0557265484 1.48633910928e-169
19.0824526725 4.68133893089e-170
19.1091787967 1.47151455055e-170
19.1359049209 4.61636889204e-171
19.1626310451 1.44536352821e-171
19.1893571693 4.51641131678e-172
19.2160832935 1.40847407404e-172
19.2428094177 4.38371554598e-173
19.2695355419 1.36167408361e-173
19.2962616661 4.22124377269e-174
19.3229877903 1.30600038058e-174
19.3497139145 4.03256089854e-175
19.3764400387 1.24266044631e-175
19.4031661628 3.82170420375e-176
19.429892287 1.17298879183e-176
19.4566184112 3.59303950017e-177
19.4833445354 1.09840017819e-177
19.5100706596 3.35111093702e-178
19.5367967838 1.02034197711e-178
19.563522908 3.10049167011e-179
19.5902490322 9.40247905549e-180
19.6169751564 2.84564220312e-180
19.6437012806 8.59495175135e-181
19.6704274048 2.59078241231e-181
19.6971535289 7.79366792091e-182
19.7238796531 2.33978214978e-182
19.7506057773 7.010203506e-183
19.7773319015 2.09607398269e-183
19.8040580257 6.25464217149e-184
19.8307841499 1.86259017158e-184
19.8575102741 5.53541538075e-185
19.8842363983 1.6417245296e-185
19.9109625225 4.85922051192e-186
19.9376886467 1.43531843425e-186
19.9644147709 4.23101274033e-187
19.991140895 1.24466906926e-187
20.0178670192 3.65406299395e-188
20.0445931434 1.07055701931e-188
20.0713192676 3.13007169707e-189
20.0980453918 9.13289662486e-190
20.124771516 2.65932633478e-190
20.1514976402 7.72756419362e-191
20.1782237644 2.24089010394e-191
20.2049498886 6.48491813636e-192
20.2316760128 1.87280900194e-192
20.258402137 5.39742448021e-193
20.2851282612 1.55232552573e-193
20.3118543853 4.45534357092e-194
20.3385805095 1.2760885534e-194
20.3653066337 3.64737712277e-195
20.3920327579 1.04035078352e-195
20.4187588821 2.96126466435e-196
20.4454850063 8.41147132309e-197
20.4722111305 2.3843118067e-197
20.4989372547 6.74449568228e-198
20.5256633789 1.90383924325e-198
20.5523895031 5.36295851548e-199
20.5791156273 1.50754739255e-199
20.6058417514 4.22891429797e-200
20.6325678756 1.18379680784e-200
20.6592939998 3.30685238568e-201
20.686020124 9.21808708478e-202
20.7127462482 2.56421327253e-202
20.7394723724 7.11793147466e-203
20.7661984966 1.9716905821e-203
20.7929246208 5.45014424824e-204
20.819650745 1.50335130361e-204
20.8463768692 4.13804467137e-205
20.8731029934 1.13660889184e-205
20.8998291176 3.11535155698e-206
20.9265552417 8.52083529521e-207
20.9532813659 2.32560164778e-207
20.9800074901 6.33381652599e-208
21.0067336143 1.72135946859e-208
21.0334597385 4.66823327029e-209
21.0601858627 1.2633024731e-209
21.0869119869 3.41141768725e-210
21.1136381111 9.1925104144e-211
21.1403642353 2.47174675842e-211
21.1670903595 6.63198212095e-212
21.1938164837 1.77562466368e-212
21.2205426078 4.74379981013e-213
21.247268732 1.26464260945e-213
21.2739948562 3.36414298088e-214
21.3007209804 8.92987050676e-215
21.3274471046 2.36525982285e-215
21.3541732288 6.25135871474e-216
21.380899353 1.64865865688e-216
21.4076254772 4.33857112673e-217
21.4343516014 1.13925573841e-217
21.4610777256 2.98506047514e-218
21.4878038498 7.80443238999e-219
21.514529974 2.03603228244e-219
21.5412560981 5.30007493633e-220
21.5679822223 1.37667756259e-220
21.5947083465 3.5680767599e-221
21.6214344707 9.22755676962e-222
21.6481605949 2.3811606282e-222
21.6748867191 6.13110754545e-223
21.7016128433 1.5752021226e-223
21.7283389675 4.03812343937e-224
21.7550650917 1.03292234192e-224
21.7817912159 2.63632747992e-225
21.8085173401 6.71387835507e-226
21.8352434642 1.70603848415e-226
21.8619695884 4.32557887327e-227
21.8886957126 1.09430532387e-227
21.9154218368 2.76229754534e-228
21.942147961 6.95727020851e-229
21.9688740852 1.74840704291e-229
21.9956002094 4.38409823241e-230
22.0223263336 1.0968591051e-230
22.0490524578 2.73812349949e-231
22.075778582 6.82001950096e-232
22.1025047062 1.69491283414e-232
22.1292308303 4.20278385166e-233
22.1559569545 1.03980868069e-233
22.1826830787 2.56681918946e-234
22.2094092029 6.32209945634e-235
22.2361353271 1.55363975523e-235
22.2628614513 3.8094390248e-236
22.2895875755 9.319490387e-237
22.3163136997 2.27479609356e-237
22.3430398239 5.54001170629e-238
22.3697659481 1.3461563816e-238
22.3964920723 3.26359071175e-239
22.4232181965 7.89423260006e-240
22.4499443206 1.90518394708e-240
22.4766704448 4.5874926059e-241
22.503396569 1.10210762882e-241
22.5301226932 2.64168786552e-242
22.5568488174 6.31751881465e-243
22.5835749416 1.50736289414e-243
22.6103010658 3.58834348912e-244
22.63702719 8.52263289743e-245
22.6637533142 2.0195555756e-245
22.6904794384 4.77461932799e-246
22.7172055626 1.1262148985e-246
22.7439316867 2.65034255983e-247
22.7706578109 6.22271091744e-248
22.7973839351 1.45764831699e-248
22.8241100593 3.40659132309e-249
22.8508361835 7.94291834276e-250
22.8775623077 1.84770045887e-250
22.9042884319 4.28818054789e-251
22.9310145561 9.92894716262e-252
22.9577406803 2.29361535314e-252
22.9844668045 5.28595946263e-253
23.0111929287 1.21537842049e-253
23.0379190529 2.78793251868e-254
23.064645177 6.3802048726e-255
23.0913713012 1.4566902137e-255
23.1180974254 3.31801669711e-256
23.1448235496 7.5399295448e-257
23.1715496738 1.70935366673e-257
23.198275798 3.86608186158e-258
23.2250019222 8.72334789897e-259
23.2517280464 1.96366281585e-259
23.2784541706 4.40981891377e-260
23.3051802948 9.87968836614e-261
23.331906419 2.20817208328e-261
23.3586325431 4.92366261062e-262
23.3853586673 1.09523641294e-262
23.4120847915 2.43046958708e-263
23.4388109157 5.38063757844e-264
23.4655370399 1.18832988851e-264
23.4922631641 2.61817410551e-265
23.5189892883 5.75462110886e-266
23.5457154125 1.26179886847e-266
23.5724415367 2.7600515532e-267
23.5991676609 6.02277144537e-268
23.6258937851 1.31107084603e-268
23.6526199092 2.84711481226e-269
23.6793460334 6.16781433916e-270
23.7060721576 1.33291831708e-270
23.7327982818 2.87355918933e-271
23.759524406 6.17987305001e-272
23.7862505302 1.32580660295e-272
23.8129766544 2.83739914867e-273
23.8397027786 6.05757404816e-274
23.8664289028 1.29007058293e-274
23.893155027 2.74070978916e-275
23.9198811512 5.80825742493e-276
23.9466072754 1.22789228233e-276
23.9733333995 2.5894329264e-277
24.0000595237 5.44725132516e-278
24.0267856479 1.14308064746e-278
24.0535117721 2.39277243458e-279
24.0802378963 4.99630951327e-280
24.1069640205 1.04068435251e-280
24.1336901447 2.16226441263e-281
24.1604162689 4.48143382632e-282
24.1871423931 9.26492494106e-283
24.2138685173 1.91065319104e-283
24.2405946415 3.93038567436e-284
24.2673207656 8.06492094636e-285
24.2940468898 1.65072600491e-285
24.320773014 3.37021870991e-286
24.3474991382 6.86353205061e-287
24.3742252624 1.39425433208e-287
24.4009513866 2.82513596874e-288
24.4276775108 5.71002452901e-289
24.454403635 1.15116109935e-289
24.4811297592 2.31489867015e-290
24.5078558834 4.64326898924e-291
24.5345820076 9.28987565155e-292
24.5613081318 1.85390882153e-292
24.5880342559 3.69026419619e-293
24.6147603801 7.3268173398e-294
24.6414865043 1.45097615584e-294
24.6682126285 2.86609363572e-295
24.6949387527 5.64681858848e-296
24.7216648769 1.1096827222e-296
24.7483910011 2.1750712984e-297
24.7751171253 4.25232065092e-298
24.8018432495 8.2919082695e-299
24.8285693737 1.61271297772e-299
24.8552954979 3.12846935619e-300
24.882021622 6.05308926816e-301
24.9087477462 1.16812873808e-301
24.9354738704 2.24838611016e-302
24.9621999946 4.31634077414e-303
24.9889261188 8.26462749483e-304
25.015652243 1.57830758487e-304
25.0423783672 3.00620691124e-305
25.0691044914 5.71087974528e-306
25.0958306156 1.08203704455e-306
25.1225567398 2.04472190464e-307
25.149282864 3.85369557419e-308
25.1760089882 7.24385274991e-309
25.2027351123 1.35802851279e-309
25.2294612365 2.53917848946e-310
25.2561873607 4.73500707052e-311
25.2829134849 8.80621077718e-312
25.3096396091 1.63341497932e-312
25.3363657333 3.0216277932e-313
25.3630918575 5.57468467649e-314
25.3898179817 1.02572790869e-314
25.4165441059 1.88223200965e-315
25.4432702301 3.44455651361e-316
25.4699963543 6.28678771707e-317
25.4967224784 1.14336671761e-317
25.5234486026 2.06124187445e-318
25.5501747268 3.59679790172e-319
25.576900851 5.53353523342e-320
25.6036269752 6.91691904178e-321
25.6303530994 0.0
25.6570792236 0.0
25.6838053478 0.0
25.710531472 0.0
25.7372575962 0.0
25.7639837204 0.0
25.7907098445 0.0
25.8174359687 0.0
25.8441620929 0.0
25.8708882171 0.0
25.8976143413 0.0
25.9243404655 0.0
25.9510665897 0.0
25.9777927139 0.0
26.0045188381 0.0
26.0312449623 0.0
26.0579710865 0.0
26.0846972107 0.0
26.1114233348 0.0
26.138149459 0.0
26.1648755832 0.0
26.1916017074 0.0
26.2183278316 0.0
26.2450539558 0.0
26.27178008 0.0
26.2985062042 0.0
26.3252323284 0.0
26.3519584526 0.0
26.3786845768 0.0
26.4054107009 0.0
26.4321368251 0.0
26.4588629493 0.0
26.4855890735 0.0
26.5123151977 0.0
26.5390413219 0.0
26.5657674461 0.0
26.5924935703 0.0
26.6192196945 0.0
26.6459458187 0.0
26.6726719429 0.0
26.6993980671 0.0
26.7261241912 0.0
26.7528503154 0.0
26.7795764396 0.0
26.8063025638 0.0
26.833028688 0.0
26.8597548122 0.0
26.8864809364 0.0
26.9132070606 0.0
26.9399331848 0.0
26.966659309 0.0
26.9933854332 0.0
27.0201115573 0.0
27.0468376815 0.0
27.0735638057 0.0
27.1002899299 0.0
27.1270160541 0.0
27.1537421783 0.0
27.1804683025 0.0
27.2071944267 0.0
27.2339205509 0.0
27.2606466751 0.0
27.2873727993 0.0
27.3140989234 0.0
27.3408250476 0.0
27.3675511718 0.0
27.394277296 0.0
27.4210034202 0.0
27.4477295444 0.0
27.4744556686 0.0
27.5011817928 0.0
27.527907917 0.0
27.5546340412 0.0
27.5813601654 0.0
27.6080862896 0.0
27.6348124137 0.0
27.6615385379 0.0
27.6882646621 0.0
27.7149907863 0.0
27.7417169105 0.0
27.7684430347 0.0
27.7951691589 0.0
27.8218952831 0.0
27.8486214073 0.0
27.8753475315 0.0
27.9020736557 0.0
27.9287997798 0.0
27.955525904 0.0
27.9822520282 0.0
28.0089781524 0.0
28.0357042766 0.0
28.0624304008 0.0
28.089156525 0.0
28.1158826492 0.0
28.1426087734 0.0
28.1693348976 0.0
28.1960610218 0.0
28.222787146 0.0
28.2495132701 0.0
28.2762393943 0.0
28.3029655185 0.0
28.3296916427 0.0
28.3564177669 0.0
28.3831438911 0.0
28.4098700153 0.0
28.4365961395 0.0
28.4633222637 0.0
28.4900483879 0.0
28.5167745121 0.0
28.5435006362 0.0
28.5702267604 0.0
28.5969528846 0.0
28.6236790088 0.0
28.650405133 0.0
28.6771312572 0.0
28.7038573814 0.0
28.7305835056 0.0
28.7573096298 0.0
28.784035754 0.0
28.8107618782 0.0
28.8374880024 0.0
28.8642141265 0.0
28.8909402507 0.0
28.9176663749 0.0
28.9443924991 0.0
28.9711186233 0.0
28.9978447475 0.0
29.0245708717 0.0
29.0512969959 0.0
29.0780231201 0.0
29.1047492443 0.0
29.1314753685 0.0
29.1582014926 0.0
29.1849276168 0.0
29.211653741 0.0
29.2383798652 0.0
29.2651059894 0.0
29.2918321136 0.0
29.3185582378 0.0
29.345284362 0.0
29.3720104862 0.0
29.3987366104 0.0
29.4254627346 0.0
29.4521888587 0.0
29.4789149829 0.0
29.5056411071 0.0
29.5323672313 0.0
29.5590933555 0.0
29.5858194797 0.0
29.6125456039 0.0
29.6392717281 0.0
29.6659978523 0.0
29.6927239765 0.0
29.7194501007 0.0
29.7461762249 0.0
29.772902349 0.0
29.7996284732 0.0
29.8263545974 0.0
29.8530807216 0.0
29.8798068458 0.0
29.90653297 0.0
29.9332590942 0.0
29.9599852184 0.0
29.9867113426 0.0
30.0134374668 0.0
30.040163591 0.0
30.0668897151 0.0
30.0936158393 0.0
30.1203419635 0.0
30.1470680877 0.0
30.1737942119 0.0
30.2005203361 0.0
30.2272464603 0.0
30.2539725845 0.0
30.2806987087 0.0
30.3074248329 0.0
30.3341509571 0.0
30.3608770813 0.0
30.3876032054 0.0
30.4143293296 0.0
30.4410554538 0.0
30.467781578 0.0
30.4945077022 0.0
30.5212338264 0.0
30.5479599506 0.0
30.5746860748 0.0
30.601412199 0.0
30.6281383232 0.0
30.6548644474 0.0
30.6815905715 0.0
30.7083166957 0.0
30.7350428199 0.0
30.7617689441 0.0
30.7884950683 0.0
30.8152211925 0.0
30.8419473167 0.0
30.8686734409 0.0
30.8953995651 0.0
30.9221256893 0.0
30.9488518135 0.0
30.9755779376 0.0
31.0023040618 0.0
31.029030186 0.0
31.0557563102 0.0
31.0824824344 0.0
31.1092085586 0.0
31.1359346828 0.0
31.162660807 0.0
31.1893869312 0.0
31.2161130554 0.0
31.2428391796 0.0
31.2695653038 0.0
31.2962914279 0.0
31.3230175521 0.0
31.3497436763 0.0
31.3764698005 0.0
31.4031959247 0.0
31.4299220489 0.0
31.4566481731 0.0
31.4833742973 0.0
31.5101004215 0.0
31.5368265457 0.0
31.5635526699 0.0
31.590278794 0.0
31.6170049182 0.0
31.6437310424 0.0
31.6704571666 0.0
31.6971832908 0.0
31.723909415 0.0
31.7506355392 0.0
31.7773616634 0.0
31.8040877876 0.0
31.8308139118 0.0
31.857540036 0.0
31.8842661602 0.0
31.9109922843 0.0
31.9377184085 0.0
31.9644445327 0.0
31.9911706569 0.0
32.0178967811 0.0
32.0446229053 0.0
32.0713490295 0.0
32.0980751537 0.0
32.1248012779 0.0
32.1515274021 0.0
32.1782535263 0.0
32.2049796504 0.0
32.2317057746 0.0
32.2584318988 0.0
32.285158023 0.0
32.3118841472 0.0
32.3386102714 0.0
32.3653363956 0.0
32.3920625198 0.0
32.418788644 0.0
32.4455147682 0.0
32.4722408924 0.0
32.4989670166 0.0
32.5256931407 0.0
32.5524192649 0.0
32.5791453891 0.0
32.6058715133 0.0
32.6325976375 0.0
32.6593237617 0.0
32.6860498859 0.0
32.7127760101 0.0
32.7395021343 0.0
32.7662282585 0.0
32.7929543827 0.0
32.8196805068 0.0
32.846406631 0.0
32.8731327552 0.0
32.8998588794 0.0
32.9265850036 0.0
32.9533111278 0.0
32.980037252 0.0
33.0067633762 0.0
33.0334895004 0.0
33.0602156246 0.0
33.0869417488 0.0
33.1136678729 0.0
33.1403939971 0.0
33.1671201213 0.0
33.1938462455 0.0
33.2205723697 0.0
33.2472984939 0.0
33.2740246181 0.0
33.3007507423 0.0
33.3274768665 0.0
33.3542029907 0.0
33.3809291149 0.0
33.4076552391 0.0
33.4343813632 0.0
33.4611074874 0.0
33.4878336116 0.0
33.5145597358 0.0
33.54128586 0.0
33.5680119842 0.0
33.5947381084 0.0
33.6214642326 0.0
33.6481903568 0.0
33.674916481 0.0
33.7016426052 0.0
33.7283687293 0.0
33.7550948535 0.0
33.7818209777 0.0
33.8085471019 0.0
33.8352732261 0.0
33.8619993503 0.0
33.8887254745 0.0
33.9154515987 0.0
33.9421777229 0.0
33.9689038471 0.0
33.9956299713 0.0
34.0223560955 0.0
34.0490822196 0.0
34.0758083438 0.0
34.102534468 0.0
34.1292605922 0.0
34.1559867164 0.0
34.1827128406 0.0
34.2094389648 0.0
34.236165089 0.0
34.2628912132 0.0
34.2896173374 0.0
34.3163434616 0.0
34.3430695857 0.0
34.3697957099 0.0
34.3965218341 0.0
34.4232479583 0.0
34.4499740825 0.0
34.4767002067 0.0
34.5034263309 0.0
34.5301524551 0.0
34.5568785793 0.0
34.5836047035 0.0
34.6103308277 0.0
34.6370569519 0.0
34.663783076 0.0
34.6905092002 0.0
34.7172353244 0.0
34.7439614486 0.0
34.7706875728 0.0
34.797413697 0.0
34.8241398212 0.0
34.8508659454 0.0
34.8775920696 0.0
34.9043181938 0.0
34.931044318 0.0
34.9577704421 0.0
34.9844965663 0.0
35.0112226905 0.0
35.0379488147 0.0
35.0646749389 0.0
35.0914010631 0.0
35.1181271873 0.0
35.1448533115 0.0
35.1715794357 0.0
35.1983055599 0.0
35.2250316841 0.0
35.2517578082 0.0
35.2784839324 0.0
35.3052100566 0.0
35.3319361808 0.0
35.358662305 0.0
35.3853884292 0.0
35.4121145534 0.0
35.4388406776 0.0
35.4655668018 0.0
35.492292926 0.0
35.5190190502 0.0
35.5457451744 0.0
35.5724712985 0.0
35.5991974227 0.0
35.6259235469 0.0
35.6526496711 0.0
35.6793757953 0.0
35.7061019195 0.0
35.7328280437 0.0
35.7595541679 0.0
35.7862802921 0.0
35.8130064163 0.0
35.8397325405 0.0
35.8664586646 0.0
35.8931847888 0.0
35.919910913 0.0
35.9466370372 0.0
35.9733631614 0.0
36.0000892856 0.0
36.0268154098 0.0
36.053541534 0.0
36.0802676582 0.0
36.1069937824 0.0
36.1337199066 0.0
36.1604460308 0.0
36.1871721549 0.0
36.2138982791 0.0
36.2406244033 0.0
36.2673505275 0.0
36.2940766517 0.0
36.3208027759 0.0
36.3475289001 0.0
36.3742550243 0.0
36.4009811485 0.0
36.4277072727 0.0
36.4544333969 0.0
36.481159521 0.0
36.5078856452 0.0
36.5346117694 0.0
36.5613378936 0.0
36.5880640178 0.0
36.614790142 0.0
36.6415162662 0.0
36.6682423904 0.0
36.6949685146 0.0
36.7216946388 0.0
36.748420763 0.0
36.7751468871 0.0
36.8018730113 0.0
36.8285991355 0.0
36.8553252597 0.0
36.8820513839 0.0
36.9087775081 0.0
36.9355036323 0.0
36.9622297565 0.0
36.9889558807 0.0
37.0156820049 0.0
37.0424081291 0.0
37.0691342533 0.0
37.0958603774 0.0
37.1225865016 0.0
37.1493126258 0.0
37.17603875 0.0
37.2027648742 0.0
37.2294909984 0.0
37.2562171226 0.0
37.2829432468 0.0
37.309669371 0.0
37.3363954952 0.0
37.3631216194 0.0
37.3898477435 0.0
37.4165738677 0.0
37.4432999919 0.0
37.4700261161 0.0
37.4967522403 0.0
37.5234783645 0.0
37.5502044887 0.0
37.5769306129 0.0
37.6036567371 0.0
37.6303828613 0.0
37.6571089855 0.0
37.6838351097 0.0
37.7105612338 0.0
37.737287358 0.0
37.7640134822 0.0
37.7907396064 0.0
37.8174657306 0.0
37.8441918548 0.0
37.870917979 0.0
37.8976441032 0.0
37.9243702274 0.0
37.9510963516 0.0
37.9778224758 0.0
38.0045485999 0.0
38.0312747241 0.0
38.0580008483 0.0
38.0847269725 0.0
38.1114530967 0.0
38.1381792209 0.0
38.1649053451 0.0
38.1916314693 0.0
38.2183575935 0.0
38.2450837177 0.0
38.2718098419 0.0
38.2985359661 0.0
38.3252620902 0.0
38.3519882144 0.0
38.3787143386 0.0
38.4054404628 0.0
38.432166587 0.0
38.4588927112 0.0
38.4856188354 0.0
38.5123449596 0.0
38.5390710838 0.0
38.565797208 0.0
38.5925233322 0.0
38.6192494563 0.0
38.6459755805 0.0
38.6727017047 0.0
38.6994278289 0.0
38.7261539531 0.0
38.7528800773 0.0
38.7796062015 0.0
38.8063323257 0.0
38.8330584499 0.0
38.8597845741 0.0
38.8865106983 0.0
38.9132368224 0.0
38.9399629466 0.0
38.9666890708 0.0
38.993415195 0.0
39.0201413192 0.0
39.0468674434 0.0
39.0735935676 0.0
39.1003196918 0.0
39.127045816 0.0
39.1537719402 0.0
39.1804980644 0.0
39.2072241886 0.0
39.2339503127 0.0
39.2606764369 0.0
39.2874025611 0.0
39.3141286853 0.0
39.3408548095 0.0
39.3675809337 0.0
39.3943070579 0.0
39.4210331821 0.0
39.4477593063 0.0
39.4744854305 0.0
39.5012115547 0.0
39.5279376788 0.0
39.554663803 0.0
39.5813899272 0.0
39.6081160514 0.0
39.6348421756 0.0
39.6615682998 0.0
39.688294424 0.0
39.7150205482 0.0
39.7417466724 0.0
39.7684727966 0.0
39.7951989208 0.0
39.821925045 0.0
39.8486511691 0.0
39.8753772933 0.0
39.9021034175 0.0
39.9288295417 0.0
39.9555556659 0.0
39.9822817901 0.0
40.0090079143 0.0
40.0357340385 0.0
40.0624601627 0.0
40.0891862869 0.0
40.1159124111 0.0
40.1426385352 0.0
40.1693646594 0.0
40.1960907836 0.0
40.2228169078 0.0
40.249543032 0.0
40.2762691562 0.0
40.3029952804 0.0
40.3297214046 0.0
40.3564475288 0.0
40.383173653 0.0
40.4098997772 0.0
40.4366259013 0.0
40.4633520255 0.0
40.4900781497 0.0
40.5168042739 0.0
40.5435303981 0.0
40.5702565223 0.0
40.5969826465 0.0
40.6237087707 0.0
40.6504348949 0.0
40.6771610191 0.0
40.7038871433 0.0
40.7306132675 0.0
40.7573393916 0.0
40.7840655158 0.0
40.81079164 0.0
40.8375177642 0.0
40.8642438884 0.0
40.8909700126 0.0
40.9176961368 0.0
40.944422261 0.0
40.9711483852 0.0
40.9978745094 0.0
41.0246006336 0.0
41.0513267577 0.0
41.0780528819 0.0
41.1047790061 0.0
41.1315051303 0.0
41.1582312545 0.0
41.1849573787 0.0
41.2116835029 0.0
41.2384096271 0.0
41.2651357513 0.0
41.2918618755 0.0
41.3185879997 0.0
41.3453141239 0.0
41.372040248 0.0
41.3987663722 0.0
41.4254924964 0.0
41.4522186206 0.0
41.4789447448 0.0
41.505670869 0.0
41.5323969932 0.0
41.5591231174 0.0
41.5858492416 0.0
41.6125753658 0.0
41.63930149 0.0
41.6660276141 0.0
41.6927537383 0.0
41.7194798625 0.0
41.7462059867 0.0
41.7729321109 0.0
41.7996582351 0.0
41.8263843593 0.0
41.8531104835 0.0
41.8798366077 0.0
41.9065627319 0.0
41.9332888561 0.0
41.9600149803 0.0
41.9867411044 0.0
42.0134672286 0.0
42.0401933528 0.0
42.066919477 0.0
42.0936456012 0.0
42.1203717254 0.0
42.1470978496 0.0
42.1738239738 0.0
42.200550098 0.0
42.2272762222 0.0
42.2540023464 0.0
42.2807284705 0.0
42.3074545947 0.0
42.3341807189 0.0
42.3609068431 0.0
42.3876329673 0.0
42.4143590915 0.0
42.4410852157 0.0
42.4678113399 0.0
42.4945374641 0.0
42.5212635883 0.0
42.5479897125 0.0
42.5747158366 0.0
42.6014419608 0.0
42.628168085 0.0
42.6548942092 0.0
42.6816203334 0.0
42.7083464576 0.0
42.7350725818 0.0
42.761798706 0.0
42.7885248302 0.0
42.8152509544 0.0
42.8419770786 0.0
42.8687032028 0.0
42.8954293269 0.0
42.9221554511 0.0
42.9488815753 0.0
42.9756076995 0.0
43.0023338237 0.0
43.0290599479 0.0
43.0557860721 0.0
43.0825121963 0.0
43.1092383205 0.0
43.1359644447 0.0
43.1626905689 0.0
43.189416693 0.0
43.2161428172 0.0
43.2428689414 0.0
43.2695950656 0.0
43.2963211898 0.0
43.323047314 0.0
43.3497734382 0.0
43.3764995624 0.0
43.4032256866 0.0
43.4299518108 0.0
43.456677935 0.0
43.4834040592 0.0
43.5101301833 0.0
43.5368563075 0.0
43.5635824317 0.0
43.5903085559 0.0
43.6170346801 0.0
43.6437608043 0.0
43.6704869285 0.0
43.6972130527 0.0
43.7239391769 0.0
43.7506653011 0.0
43.7773914253 0.0
43.8041175494 0.0
43.8308436736 0.0
43.8575697978 0.0
43.884295922 0.0
43.9110220462 0.0
43.9377481704 0.0
43.9644742946 0.0
43.9912004188 0.0
44.017926543 0.0
44.0446526672 0.0
44.0713787914 0.0
44.0981049156 0.0
44.1248310397 0.0
44.1515571639 0.0
44.1782832881 0.0
44.2050094123 0.0
44.2317355365 0.0
44.2584616607 0.0
44.2851877849 0.0
44.3119139091 0.0
44.3386400333 0.0
44.3653661575 0.0
44.3920922817 0.0
44.4188184058 0.0
44.44554453 0.0
44.4722706542 0.0
44.4989967784 0.0
44.5257229026 0.0
44.5524490268 0.0
44.579175151 0.0
44.6059012752 0.0
44.6326273994 0.0
44.6593535236 0.0
44.6860796478 0.0
44.7128057719 0.0
44.7395318961 0.0
44.7662580203 0.0
44.7929841445 0.0
44.8197102687 0.0
44.8464363929 0.0
44.8731625171 0.0
44.8998886413 0.0
44.9266147655 0.0
44.9533408897 0.0
44.9800670139 0.0
45.0067931381 0.0
45.0335192622 0.0
45.0602453864 0.0
45.0869715106 0.0
45.1136976348 0.0
45.140423759 0.0
45.1671498832 0.0
45.1938760074 0.0
45.2206021316 0.0
45.2473282558 0.0
45.27405438 0.0
45.3007805042 0.0
45.3275066283 0.0
45.3542327525 0.0
45.3809588767 0.0
45.4076850009 0.0
45.4344111251 0.0
45.4611372493 0.0
45.4878633735 0.0
45.5145894977 0.0
45.5413156219 0.0
45.5680417461 0.0
45.5947678703 0.0
45.6214939945 0.0
45.6482201186 0.0
45.6749462428 0.0
45.701672367 0.0
45.7283984912 0.0
45.7551246154 0.0
45.7818507396 0.0
45.8085768638 0.0
45.835302988 0.0
45.8620291122 0.0
45.8887552364 0.0
45.9154813606 0.0
45.9422074847 0.0
45.9689336089 0.0
45.9956597331 0.0
46.0223858573 0.0
46.0491119815 0.0
46.0758381057 0.0
46.1025642299 0.0
46.1292903541 0.0
46.1560164783 0.0
46.1827426025 0.0
46.2094687267 0.0
46.2361948508 0.0
46.262920975 0.0
46.2896470992 0.0
46.3163732234 0.0
46.3430993476 0.0
46.3698254718 0.0
46.396551596 0.0
46.4232777202 0.0
46.4500038444 0.0
46.4767299686 0.0
46.5034560928 0.0
46.530182217 0.0
46.5569083411 0.0
46.5836344653 0.0
46.6103605895 0.0
46.6370867137 0.0
46.6638128379 0.0
46.6905389621 0.0
46.7172650863 0.0
46.7439912105 0.0
46.7707173347 0.0
46.7974434589 0.0
46.8241695831 0.0
46.8508957072 0.0
46.8776218314 0.0
46.9043479556 0.0
46.9310740798 0.0
46.957800204 0.0
46.9845263282 0.0
47.0112524524 0.0
47.0379785766 0.0
47.0647047008 0.0
47.091430825 0.0
47.1181569492 0.0
47.1448830734 0.0
47.1716091975 0.0
47.1983353217 0.0
47.2250614459 0.0
47.2517875701 0.0
47.2785136943 0.0
47.3052398185 0.0
47.3319659427 0.0
47.3586920669 0.0
47.3854181911 0.0
47.4121443153 0.0
47.4388704395 0.0
47.4655965636 0.0
47.4923226878 0.0
47.519048812 0.0
47.5457749362 0.0
47.5725010604 0.0
47.5992271846 0.0
47.6259533088 0.0
47.652679433 0.0
47.6794055572 0.0
47.7061316814 0.0
47.7328578056 0.0
47.7595839298 0.0
47.7863100539 0.0
47.8130361781 0.0
47.8397623023 0.0
47.8664884265 0.0
47.8932145507 0.0
47.9199406749 0.0
47.9466667991 0.0
47.9733929233 0.0
48.0001190475 0.0
48.0268451717 0.0
48.0535712959 0.0
48.08029742 0.0
48.1070235442 0.0
48.1337496684 0.0
48.1604757926 0.0
48.1872019168 0.0
48.213928041 0.0
48.2406541652 0.0
48.2673802894 0.0
48.2941064136 0.0
48.3208325378 0.0
48.347558662 0.0
48.3742847861 0.0
48.4010109103 0.0
48.4277370345 0.0
48.4544631587 0.0
48.4811892829 0.0
48.5079154071 0.0
48.5346415313 0.0
48.5613676555 0.0
48.5880937797 0.0
48.6148199039 0.0
48.6415460281 0.0
48.6682721523 0.0
48.6949982764 0.0
48.7217244006 0.0
48.7484505248 0.0
48.775176649 0.0
48.8019027732 0.0
48.8286288974 0.0
48.8553550216 0.0
48.8820811458 0.0
48.90880727 0.0
48.9355333942 0.0
48.9622595184 0.0
48.9889856425 0.0
49.0157117667 0.0
49.0424378909 0.0
49.0691640151 0.0
49.0958901393 0.0
49.1226162635 0.0
49.1493423877 0.0
49.1760685119 0.0
49.2027946361 0.0
49.2295207603 0.0
49.2562468845 0.0
49.2829730087 0.0
49.3096991328 0.0
49.336425257 0.0
49.3631513812 0.0
49.3898775054 0.0
49.4166036296 0.0
49.4433297538 0.0
49.470055878 0.0
49.4967820022 0.0
49.5235081264 0.0
49.5502342506 0.0
49.5769603748 0.0
49.6036864989 0.0
49.6304126231 0.0
49.6571387473 0.0
49.6838648715 0.0
49.7105909957 0.0
49.7373171199 0.0
49.7640432441 0.0
49.7907693683 0.0
49.8174954925 0.0
49.8442216167 0.0
49.8709477409 0.0
49.897673865 0.0
49.9243999892 0.0
49.9511261134 0.0
49.9778522376 0.0
50.0045783618 0.0
50.031304486 0.0
50.0580306102 0.0
50.0847567344 0.0
50.1114828586 0.0
50.1382089828 0.0
50.164935107 0.0
50.1916612312 0.0
50.2183873553 0.0
50.2451134795 0.0
50.2718396037 0.0
50.2985657279 0.0
50.3252918521 0.0
50.3520179763 0.0
50.3787441005 0.0
50.4054702247 0.0
50.4321963489 0.0
50.4589224731 0.0
50.4856485973 0.0
50.5123747214 0.0
50.5391008456 0.0
50.5658269698 0.0
50.592553094 0.0
50.6192792182 0.0
50.6460053424 0.0
50.6727314666 0.0
50.6994575908 0.0
50.726183715 0.0
50.7529098392 0.0
50.7796359634 0.0
50.8063620876 0.0
50.8330882117 0.0
50.8598143359 0.0
50.8865404601 0.0
50.9132665843 0.0
50.9399927085 0.0
50.9667188327 0.0
50.9934449569 0.0
51.0201710811 0.0
51.0468972053 0.0
51.0736233295 0.0
51.1003494537 0.0
51.1270755778 0.0
51.153801702 0.0
51.1805278262 0.0
51.2072539504 0.0
51.2339800746 0.0
51.2607061988 0.0
51.287432323 0.0
51.3141584472 0.0
51.3408845714 0.0
51.3676106956 0.0
51.3943368198 0.0
51.421062944 0.0
51.4477890681 0.0
51.4745151923 0.0
51.5012413165 0.0
51.5279674407 0.0
51.5546935649 0.0
51.5814196891 0.0
51.6081458133 0.0
51.6348719375 0.0
51.6615980617 0.0
51.6883241859 0.0
51.7150503101 0.0
51.7417764342 0.0
51.7685025584 0.0
51.7952286826 0.0
51.8219548068 0.0
51.848680931 0.0
51.8754070552 0.0
51.9021331794 0.0
51.9288593036 0.0
51.9555854278 0.0
51.982311552 0.0
52.0090376762 0.0
52.0357638003 0.0
52.0624899245 0.0
52.0892160487 0.0
52.1159421729 0.0
52.1426682971 0.0
52.1693944213 0.0
52.1961205455 0.0
52.2228466697 0.0
52.2495727939 0.0
52.2762989181 0.0
52.3030250423 0.0
52.3297511665 0.0
52.3564772906 0.0
52.3832034148 0.0
52.409929539 0.0
52.4366556632 0.0
52.4633817874 0.0
52.4901079116 0.0
52.5168340358 0.0
52.54356016 0.0
52.5702862842 0.0
52.5970124084 0.0
52.6237385326 0.0
52.6504646567 0.0
52.6771907809 0.0
52.7039169051 0.0
52.7306430293 0.0
52.7573691535 0.0
52.7840952777 0.0
52.8108214019 0.0
52.8375475261 0.0
52.8642736503 0.0
52.8909997745 0.0
52.9177258987 0.0
52.9444520229 0.0
52.971178147 0.0
52.9979042712 0.0
53.0246303954 0.0
53.0513565196 0.0
53.0780826438 0.0
53.104808768 0.0
53.1315348922 0.0
53.1582610164 0.0
53.1849871406 0.0
53.2117132648 0.0
53.238439389 0.0
53.2651655131 0.0
53.2918916373 0.0
53.3186177615 0.0
53.3453438857 0.0
53.3720700099 0.0
53.3987961341 0.0


0.025 0.477229814155
0.05 0.594054905255
0.075 0.708640887911
0.1 0.82056651492
0.125 0.929427180455
0.15 1.03483735297
0.175 1.13643284197
0.2 1.23387288008
0.225 1.32684200389
0.25 1.41505171921
0.275 1.49824193894
0.3 1.5761821839
0.325 1.64867253979
0.35 1.71554436593
0.375 1.77666075386
0.4 1.83191673676
0.425 1.88123925276
0.45 1.92458686807
0.475 1.96194926759
0.5 1.99334652345
0.525 2.01882815338
0.55 2.03847198283
0.575 2.05238282649
0.6 2.06069100588
0.625 2.06355072121
0.65 2.06113829621
0.675 2.05365031576
0.7 2.0413016761
0.725 2.02432356792
0.75 2.00296141235
0.775 1.97747276984
0.8 1.9481252411
0.825 1.91519437894
0.85 1.87896162861
0.875 1.83971231358
0.9 1.79773368222
0.925 1.75331302971
0.95 1.70673590796
0.975 1.65828443511
1.0 1.60823571428
1.025 1.5568603699
1.05 1.50442120843
1.075 1.45117200836
1.1 1.39735644325
1.125 1.34320713975
1.15 1.28894487118
1.175 1.23477788591
1.2 1.18090136853
1.225 1.12749703039
1.25 1.07473282536
1.275 1.02276278528
1.3 0.971726969099
1.325 0.921751518765
1.35 0.872948814311
1.375 0.825417720216
1.4 0.779243914688
1.425 0.734500293273
1.45 0.691247438087
1.475 0.649534143915
1.5 0.60939799253
1.525 0.570865966697
1.55 0.533955095628
1.575 0.498673123925
1.6 0.465019196457
1.625 0.432984552043
1.65 0.402553219287
1.675 0.373702708444
1.7 0.346404693703
1.725 0.320625680867
1.75 0.296327655952
1.775 0.273468710802
1.8 0.252003642372
1.825 0.231884522902
1.85 0.213061238701
1.875 0.195481995803
1.9 0.179093791218
1.925 0.163842848965
1.95 0.149675020478
1.975 0.136536149379
2.0 0.124372400953
2.025 0.11313055695
2.05 0.102758276653
2.075 0.0932043253429
2.1 0.0844187715345
2.125 0.0763531544807
2.15 0.0689606236097
2.175 0.0621960516379
2.2 0.0560161231828
2.225 0.0503794007395
2.25 0.0452463699033
2.275 0.04057946572
2.3 0.0363430820177
2.325 0.0325035655359
2.35 0.0290291966095
2.375 0.0258901580975
2.4 0.0230584941641
2.425 0.0205080604369
2.45 0.0182144669673
2.475 0.0161550153232
2.5 0.0143086310422
2.525 0.0126557925696
2.55 0.0111784577053
2.575 0.00985998848077
2.6 0.00868507529107
2.625 0.0076396610086
2.65 0.00671086571761
2.675 0.00588691261922
2.7 0.00515705557681
2.725 0.0045115086947
2.75 0.00394137825319
2.775 0.00343859725786
2.8 0.00299586280229
2.825 0.0026065763898
2.85 0.00226478731236
2.875 0.00196513914223
2.9 0.00170281935478
2.925 0.00147351206854
2.95 0.00127335386116
2.975 0.00109889259603
3.0 0.000947049175483
3.025 0.000815082120219
3.05 0.000700554862567
3.075 0.000601305631409
3.1 0.000515419799971
3.125 0.000441204563224
3.15 0.000377165809223
3.175 0.000321987048215
3.2 0.000274510264235
3.225 0.000233718556223
3.25 0.000198720438981
3.275 0.000168735678489
3.3 0.00014308254099
3.325 0.000121166340649
3.35 0.000102469176359
3.375 8.65407543268e-05
3.4 7.2990199223e-05
3.425 6.14787629108e-05
3.45 5.17133459508e-05
3.475 4.34407531661e-05
3.5 3.64426104805e-05
3.525 3.05308759675e-05
3.55 2.55438835471e-05
3.575 2.1342862995e-05
3.6 1.78088848894e-05
3.625 1.48401837824e-05
3.65 1.23498172542e-05
3.675 1.02636225824e-05
3.7 8.51843653674e-06
3.725 7.06054730338e-06
3.75 5.84435075488e-06
3.775 4.8311862291e-06
3.8 3.98832966963e-06
3.825 3.28812442948e-06
3.85 2.70723226029e-06
3.875 2.22598901757e-06
3.9 1.82785142188e-06
3.925 1.49892284186e-06
3.95 1.2275475219e-06
3.975 1.00396397831e-06
4.0 8.20009447298e-07
4.025 6.68868297798e-07
4.05 5.44858234803e-07
4.075 4.43248925372e-07
4.1 3.60108390374e-07
4.125 2.92173130264e-07
4.15 2.36738501546e-07
4.175 1.91566340533e-07
4.2 1.54807250001e-07
4.225 1.24935329299e-07
4.25 1.00693445656e-07
4.275 8.10474194634e-08
4.3 6.51477342613e-08
4.325 5.22975875866e-08
4.35 4.19262758233e-08
4.375 3.35670583161e-08
4.4 2.68387765155e-08
4.425 2.1430615637e-08
4.45 1.70894917568e-08
4.475 1.36096286325e-08
4.5 1.08239577685e-08
4.525 8.59703403321e-09
4.55 6.81920895659e-09
4.575 5.40184597672e-09
4.6 4.27339747746e-09
4.625 3.3761934329e-09
4.65 2.66381668034e-09
4.675 2.0989610009e-09
4.7 1.65168591203e-09
4.725 1.29799689873e-09
4.75 1.01869218236e-09
4.775 7.98427433559e-10
4.8 6.24958407998e-10
4.825 4.88528599525e-10
4.85 3.81374901721e-10
4.875 2.97329145849e-10
4.9 2.31497410002e-10
4.925 1.80002313094e-10
4.95 1.39776237891e-10
4.975 1.08395669829e-10
5.0 8.39486769946e-11
5.025 6.49290613939e-11
5.05 5.01519411009e-11
5.075 3.86865255775e-11
5.1 2.98026629369e-11
5.125 2.29284015342e-11
5.15 1.76163467715e-11
5.175 1.35170302262e-11
5.2 1.03578609851e-11
5.225 7.92651387707e-12
5.25 6.05783885915e-12
5.275 4.62356051785e-12
5.3 3.52418503713e-12
5.325 2.68265098253e-12
5.35 2.03935553274e-12
5.375 1.54826395156e-12
5.4 1.17387087355e-12
5.425 8.88830401974e-13
5.45 6.7211053718e-13
5.475 5.07558043665e-13
5.5 3.8278411719e-13
5.525 2.883004121e-13
5.55 2.16850161501e-13
5.575 1.62891094663e-13
5.6 1.2219628698e-13
5.625 9.15464953521e-14
5.65 6.84933565393e-14
5.675 5.11773926243e-14
5.7 3.81883423283e-14
5.725 2.84581305286e-14
5.75 2.11789681964e-14
5.775 1.57407732069e-14
5.8 1.16834234432e-14
5.825 8.66037949653e-15
5.85 6.41100974211e-15
5.875 4.7395664227e-15
5.9 3.49923741611e-15
5.925 2.58006576669e-15
5.95 1.89981217696e-15
5.975 1.39705348196e-15
6.0 1.02597746386e-15
6.025 7.5246271166e-16
6.05 5.51130524441e-16
6.075 4.03131015907e-16
6.1 2.94482961312e-16
6.125 2.14830671078e-16
6.15 1.5651447027e-16
6.175 1.13876666328e-16
6.2 8.27440879368e-17
6.225 6.0042825305e-17
6.25 4.35118073019e-17
6.275 3.14901637166e-17
6.3 2.27595904984e-17
6.325 1.64276572464e-17
6.35 1.18415463687e-17
6.375 8.52437873979e-18
6.4 6.12827882466e-18
6.425 4.39982789243e-18
6.45 3.15467179306e-18
6.475 2.25888398989e-18
6.5 1.61530616303e-18
6.525 1.15355120553e-18
6.55 8.22697039882e-19
6.575 5.85954570879e-19
6.6 4.16781886454e-19
6.625 2.96056449183e-19
6.65 2.10020137196e-19
6.675 1.48788029452e-19
6.7 1.05267814883e-19
6.725 7.43778644424e-20
6.75 5.24822202225e-20
6.775 3.69829038763e-20
6.8 2.60261572037e-20
6.825 1.82910751474e-20
6.85 1.28377371261e-20
6.875 8.99824254442e-21
6.9 6.29864013442e-21
6.925 4.40307103855e-21
6.95 3.07386149058e-21
6.975 2.14305102117e-21
7.0 1.49210797159e-21
7.025 1.03749836564e-21
7.05 7.20433549931e-22
7.075 4.9959683747e-22
7.1 3.4599082304e-22
7.125 2.39292193752e-22
7.15 1.65276625712e-22
7.175 1.14002191945e-22
7.2 7.85296613373e-23
7.225 5.40222796596e-23
7.25 3.71133919542e-23
7.275 2.54628403828e-23
7.3 1.74462223426e-23
7.325 1.19375227322e-23
7.35 8.15727624194e-24
7.375 5.56665329052e-24
7.4 3.79368367511e-24
7.425 2.58193849234e-24
7.45 1.75488392275e-24
7.475 1.19115565566e-24
7.5 8.07432356935e-25
7.525 5.46589371186e-25
7.55 3.69516219409e-25
7.575 2.4947268955e-25
7.6 1.6820138992e-25
7.625 1.13253884417e-25
7.65 7.61541323761e-26
7.675 5.11388044016e-26
7.7 3.42944844515e-26
7.725 2.29675401162e-26
7.75 1.53610558789e-26
7.775 1.02599186503e-26
7.8 6.84357309871e-27
7.825 4.55866763406e-27
7.85 3.03255617817e-27
7.875 2.0146312495e-27
7.9 1.33658918268e-27
7.925 8.85555654445e-28
7.95 5.85934673676e-28
7.975 3.87166554627e-28
8.0 2.55482784444e-28
8.025 1.68360611701e-28
8.05 1.10798599419e-28
8.075 7.28186865361e-29
8.1 4.77931966403e-29
8.125 3.13259216167e-29
8.15 2.05048239762e-29
8.175 1.34036326051e-29
8.2 8.74990093753e-30
8.225 5.70423983436e-30
8.25 3.71369562794e-30
8.275 2.41450768191e-30
8.3 1.56770556214e-30
8.325 1.01651524342e-30
8.35 6.58228444726e-31
8.375 4.25649977684e-31
8.4 2.74879065918e-31
8.425 1.7727343633e-31
8.45 1.14171700132e-31
8.475 7.34320990567e-32
8.5 4.7165663449e-32
8.525 3.02536893797e-32
8.55 1.93795188244e-32
8.575 1.23970897371e-32
8.6 7.91969519346e-33
8.625 5.0525313145e-33
8.65 3.21900196371e-33
8.675 2.04807099146e-33
8.7 1.30130819028e-33
8.725 8.25708141284e-34
8.75 5.23219679546e-34
8.775 3.31094927849e-34
8.8 2.09233774994e-34
8.825 1.32044924006e-34
8.85 8.32189323078e-35
8.875 5.23760721951e-35
8.9 3.29195523948e-35
8.925 2.06626002266e-35
8.95 1.29516747511e-35
8.975 8.10730736428e-36
9.0 5.06800396247e-36
9.025 3.16378307207e-36
9.05 1.97235797426e-36
9.075 1.2279308687e-36
9.1 7.63433252559e-37
9.125 4.73998589423e-37
9.15 2.93894656604e-37
9.175 1.81976302555e-37
9.2 1.12524302615e-37
9.225 6.94841918088e-38
9.25 4.28483120013e-38
9.275 2.63869558579e-38
9.3 1.62275354794e-38
9.325 9.96605743176e-39
9.35 6.11225665518e-39
9.375 3.74357891925e-39
9.4 2.28970458518e-39
9.425 1.39855258153e-39
9.45 8.53070380945e-40
9.475 5.19633904071e-40
9.5 3.1609416577e-40
9.525 1.92017891863e-40
9.55 1.1648579351e-40
9.575 7.05683732328e-41
9.6 4.26926347529e-41
9.625 2.57929696531e-41
9.65 1.55616306176e-41
9.675 9.37592341497e-42
9.7 5.6412847389e-42
9.725 3.38958740865e-42
9.75 2.0338565918e-42
9.775 1.2187042196e-42
9.8 7.29257030018e-43
9.825 4.35779784419e-43
9.85 2.60050386519e-43
9.875 1.54971457776e-43
9.9 9.22251871971e-44
9.925 5.48088646196e-44
9.95 3.25278470443e-44
9.975 1.92780412526e-44
10.0 1.14096778621e-44
10.025 6.74351875698e-45
10.05 3.98017606363e-45
10.075 2.34595858391e-45
10.1 1.38083109118e-45
10.125 8.11638703019e-46
10.15 4.76416427697e-46
10.175 2.79262300544e-46
10.2 1.63470469717e-46
10.225 9.55581070832e-47
10.25 5.57823499802e-47
10.275 3.25182320136e-47
10.3 1.89303091415e-47
10.325 1.10049724195e-47
10.35 6.38881762439e-48
10.375 3.70383909816e-48
10.4 2.14429053598e-48
10.425 1.23969499723e-48
10.45 7.15723995087e-49
10.475 4.12644081744e-49
10.5 2.37577212897e-49
10.525 1.36594391821e-49
10.55 7.84259306461e-50
10.575 4.4966079327e-50
10.6 2.57459365545e-50
10.625 1.4720769054e-50
10.65 8.40524228678e-51
10.675 4.79256163442e-51
10.7 2.7288691302e-51
10.725 1.5516545534e-51
10.75 8.81058001487e-52
10.775 4.99586718116e-52
10.8 2.82887650646e-52
10.825 1.59960815847e-52
10.85 9.03253271908e-53
10.875 5.09332726145e-53
10.9 2.86806849578e-53
10.925 1.61277264233e-53
10.95 9.0563304375e-54
10.975 5.07839698672e-54
11.0 2.84378068371e-54
11.025 1.59023170454e-54
11.05 8.8801307416e-55
11.075 4.95191002244e-55
11.1 2.75753066192e-55
11.125 1.53342296471e-55
11.15 8.5152493435e-56
11.175 4.72200404961e-56
11.2 2.61486158528e-56
11.225 1.44598638166e-56
11.25 7.98495792621e-57
11.275 4.40325437836e-57
11.3 2.42475249651e-57
11.325 1.33337814344e-57
11.35 7.32202667062e-58
11.375 4.01514393479e-58
11.4 2.1986826378e-58
11.425 1.20230698501e-58
11.45 6.56537241089e-59
11.475 3.58009301767e-59
11.5 1.9494853712e-59
11.525 1.06007392287e-59
11.55 5.75628909563e-60
11.575 3.12132572912e-60
11.6 1.69015062235e-60
11.625 9.13905564894e-61
11.65 4.93476641545e-61
11.675 2.66085382063e-61
11.7 1.4327299513e-61
11.725 7.70364640484e-62
11.75 4.13634530715e-62
11.775 2.21781566804e-62
11.8 1.18746847444e-62
11.825 6.34901681662e-63
11.85 3.38983359544e-63
11.875 1.80733042617e-63
11.9 9.62240834244e-64
11.925 5.11583833609e-64
11.95 2.71604155287e-64
11.975 1.43993317861e-64
12.0 7.62314814319e-65
12.025 4.03006669199e-65
12.05 2.12753012908e-65
12.075 1.12156533129e-65
12.1 5.90416605096e-66
12.125 3.10368357028e-66
12.15 1.62922458529e-66
12.175 8.5402163459e-67
12.2 4.47034401186e-67
12.225 2.33666754885e-67
12.25 1.21965379741e-67
12.275 6.35710864027e-68
12.3 3.30876453903e-68
12.325 1.71970918725e-68
12.35 8.92538236228e-69
12.375 4.62573840792e-69
12.4 2.39396323799e-69
12.425 1.23718829423e-69
12.45 6.38463085299e-70
12.475 3.29016133118e-70
12.5 1.69308886306e-70
12.525 8.70007937339e-71
12.55 4.46423783455e-71
12.575 2.2874511254e-71
12.6 1.17040577723e-71
12.625 5.97999699561e-72
12.65 3.05102026092e-72
12.675 1.55442071391e-72
12.7 7.90808184371e-73
12.725 4.01746934632e-73
12.75 2.03803933711e-73
12.775 1.03240681868e-73
12.8 5.22236490474e-74
12.825 2.6379183436e-74
12.85 1.33055551754e-74
12.875 6.70165251112e-75
12.9 3.37060450315e-75
12.925 1.69281853922e-75
12.95 8.48964376271e-76
12.975 4.25152472183e-76
13.0 2.12606169039e-76
13.025 1.06165315812e-76
13.05 5.29376696318e-77
13.075 2.63585842232e-77
13.1 1.31055171738e-77
13.125 6.50670021881e-78
13.15 3.22583171587e-78
13.175 1.59696948106e-78
13.2 7.89451126931e-79
13.225 3.89697237831e-79
13.25 1.9208903471e-79
13.275 9.45476437118e-80
13.3 4.64698697684e-80
13.325 2.28068092299e-80
13.35 1.117711327e-80
13.375 5.4697381997e-81
13.4 2.67285199184e-81
13.425 1.30423088351e-81
13.45 6.35484501672e-82
13.475 3.09190452975e-82
13.5 1.50216462377e-82
13.525 7.28750792028e-83
13.55 3.53028946478e-83
13.575 1.70769800823e-83
13.6 8.24861466068e-84
13.625 3.97850453708e-84
13.65 1.91614030572e-84
13.675 9.21516401501e-85
13.7 4.42534214507e-85
13.725 2.12206345184e-85
13.75 1.01610200894e-85
13.775 4.85828951101e-86
13.8 2.31951034106e-86
13.825 1.1057979432e-86
13.85 5.26406795818e-87
13.875 2.5022640845e-87
13.9 1.18771008253e-87
13.925 5.62928308302e-88
13.95 2.66416290791e-88
13.975 1.25902167432e-88
14.0 5.9411439174e-89
14.025 2.79943940589e-89
14.05 1.31715200655e-89
14.075 6.18819863043e-90
14.1 2.90305863198e-90
14.125 1.35991033865e-90
14.15 6.3610285009e-91
14.175 2.97102766258e-91
14.2 1.38563239067e-91
14.225 6.45284189596e-92
14.25 3.00065023434e-92
14.275 1.39328758478e-92
14.3 6.45991621512e-93
14.325 2.99070388282e-93
14.35 1.38254743003e-93
14.375 6.38184779915e-94
14.4 2.9415233927e-94
14.425 1.35380873731e-94
14.45 6.22158646827e-95
14.475 2.85498264236e-95
14.5 1.3081693926e-95
14.525 5.98525080236e-96
14.55 2.73437615749e-96
14.575 1.24735874035e-96
14.6 5.68174026368e-97
14.625 2.58421080602e-97
14.65 1.17362873151e-97
14.675 5.3221784568e-98
14.7 2.40992600878e-98
14.725 1.08961539675e-98
14.75 4.91923613094e-99
14.775 2.21756670602e-99
14.8 9.98182535411e-100
14.825 4.48639140171e-100
14.85 2.01343649362e-100
14.875 9.02260532808e-101
14.9 4.03718728966e-101
14.925 1.80375857459e-101
14.95 8.0469287578e-102
14.975 3.58454305627e-102
15.0 1.59436959371e-102
15.025 7.08101348049e-103
15.05 3.14016676506e-103
15.075 1.39046651623e-103
15.1 6.14778320323e-104
15.125 2.71410343449e-104
15.15 1.19642021065e-104
15.175 5.26611374786e-105
15.2 2.31443789288e-105
15.225 1.0156621739e-105
15.25 4.45042132073e-106
15.275 1.94715591183e-106
15.3 8.5064377189e-107
15.325 3.71057976403e-107
15.35 1.61615313577e-107
15.375 7.02861223193e-108
15.4 3.05212727709e-108
15.425 1.32337010914e-108
15.45 5.7293488772e-109
15.475 2.47670410421e-109
15.5 1.06902417621e-109
15.525 4.60728541544e-110
15.55 1.98265218131e-110
15.575 8.51905474857e-111
15.6 3.65493269978e-111
15.625 1.56570555602e-111
15.65 6.6970442415e-112
15.675 2.86021212352e-112
15.7 1.21970541021e-112
15.725 5.1934137089e-113
15.75 2.20796295397e-113
15.775 9.37283919415e-114
15.8 3.97274508398e-114
15.825 1.68131856158e-114
15.85 7.10474864215e-115
15.875 2.99768816913e-115
15.9 1.26288219339e-115
15.925 5.3122376768e-116
15.95 2.23115657809e-116
15.975 9.35664419221e-117
16.0 3.91784557091e-117
16.025 1.63799006658e-117
16.05 6.83772424811e-118
16.075 2.85001985909e-118
16.1 1.18609585885e-118
16.125 4.92863783627e-119
16.15 2.04488481712e-119
16.175 8.47120579514e-120
16.2 3.50393195237e-120
16.225 1.44710403024e-120
16.25 5.96728952542e-121
16.275 2.45689921189e-121
16.3 1.01002018475e-121
16.325 4.1457666255e-122
16.35 1.69907026359e-122
16.375 6.9526300354e-123
16.4 2.8406504528e-123
16.425 1.15882263074e-123
16.45 4.72004604162e-124
16.475 1.91957548879e-124
16.5 7.79459308211e-125
16.525 3.16017102712e-125
16.55 1.27925230748e-125
16.575 5.17046862911e-126
16.6 2.08656191091e-126
16.625 8.40736503468e-127
16.65 3.38232538262e-127
16.675 1.3586178193e-127
16.7 5.44885507934e-128
16.725 2.18192000773e-128
16.75 8.72363717311e-129
16.775 3.48242002388e-129
16.8 1.38799876292e-129
16.825 5.52358396261e-130
16.85 2.19470612401e-130
16.875 8.70672656444e-131
16.9 3.44870565627e-131
16.925 1.36389087688e-131
16.95 5.38548681953e-132
16.975 2.12320404822e-132
17.0 8.35755988743e-133
17.025 3.28464040909e-133
17.05 1.28889134655e-133
17.075 5.04968743692e-134
17.1 1.97529501969e-134
17.125 7.71468664729e-135
17.15 3.00831306674e-135
17.175 1.17123961346e-135
17.2 4.55287810243e-136
17.225 1.76702788865e-136
17.25 6.84727007835e-137
17.275 2.64915729997e-137
17.3 1.02332557461e-137
17.325 3.94671041365e-138
17.35 1.51974808298e-138
17.375 5.8428187169e-139
17.4 2.24278291446e-139
17.425 8.59539103582e-140
17.45 3.2889491909e-140
17.475 1.25649673841e-140
17.5 4.79267293334e-141
17.525 1.82518122705e-141
17.55 6.93977699525e-142
17.575 2.63448605145e-142
17.6 9.98519851288e-143
17.625 3.77856987506e-143
17.65 1.42760384414e-143
17.675 5.38513998076e-144
17.7 2.02812566723e-144
17.725 7.62607093302e-145
17.75 2.86295466469e-145
17.775 1.07308787615e-145
17.8 4.01571447761e-146
17.825 1.50036394185e-146
17.85 5.59675370412e-147
17.875 2.08440011244e-147
17.9 7.75051970504e-148
17.925 2.8772985934e-148
17.95 1.06645599525e-148
17.975 3.94642968758e-149
18.0 1.45803767245e-149
18.025 5.37818317402e-150
18.05 1.9806348816e-150
18.075 7.28240395638e-151
18.1 2.67329037593e-151
18.125 9.79756261515e-152
18.15 3.58500709412e-152
18.175 1.30966904876e-152
18.2 4.77674650063e-153
18.225 1.73940783087e-153
18.25 6.32366353632e-154
18.275 2.29526958975e-154
18.3 8.31755675812e-155
18.325 3.00922368383e-155
18.35 1.08694933524e-155
18.375 3.91976261132e-156
18.4 1.41125458873e-156
18.425 5.07277505092e-157
18.45 1.82045511788e-157
18.475 6.5224082705e-158
18.5 2.33307721045e-158
18.525 8.33187728572e-159
18.55 2.97063116603e-159
18.575 1.05741680326e-159
18.6 3.75780965472e-160
18.625 1.3332571855e-160
18.65 4.72262171459e-161
18.675 1.67009795247e-161
18.7 5.89643844048e-162
18.725 2.07838556758e-162
18.75 7.31392448859e-163
18.775 2.5695809933e-163
18.8 9.01282862307e-164
18.825 3.15606802029e-164
18.85 1.10336069989e-164
18.875 3.85100476265e-165
18.9 1.34188550331e-165
18.925 4.66811125301e-166
18.95 1.62125278447e-166
18.975 5.62138771444e-167
19.0 1.94589355446e-167
19.025 6.72476043577e-168
19.05 2.32015082238e-168
19.075 7.99165524144e-169
19.1 2.74813362679e-169
19.125 9.43450228067e-170
19.15 3.23355043803e-170
19.175 1.10641801626e-170
19.2 3.77952520141e-171
19.225 1.28894121656e-171
19.25 4.38840081531e-172
19.275 1.49161321218e-172
19.3 5.06153637299e-173
19.325 1.71468423346e-173
19.35 5.79910594395e-174
19.375 1.95799901917e-174
19.4 6.59990791848e-175
19.425 2.22093936349e-175
19.45 7.46119487339e-176
19.475 2.50237479663e-176
19.5 8.37853442381e-177
19.525 2.80062472793e-177
19.55 9.34571150649e-178
19.575 3.11343528107e-178
19.6 1.03546819171e-178
19.625 3.43797375238e-179
19.65 1.13955856508e-179
19.675 3.77084311667e-180
19.7 1.24568266702e-180
19.725 4.10811829627e-181
19.75 1.35252231828e-181
19.775 4.44540501873e-182
19.8 1.45862294505e-182
19.825 4.77792105258e-183
19.85 1.56242267011e-183
19.875 5.10059847958e-184
19.9 1.66228770613e-184
19.925 5.40820449836e-185
19.95 1.7565530777e-185
19.975 5.69547712864e-186
20.0 1.84356735815e-186
20.025 5.95727117282e-187
20.05 1.92173981323e-187
20.075 6.18870896441e-188
20.1 1.9895881196e-188
20.125 6.38532985674e-189
20.15 2.04578469001e-189
20.175 6.54323213265e-190
20.2 2.08919960344e-190
20.225 6.65920108036e-191
20.25 2.11893821396e-191
20.275 6.73081739602e-192
20.3 2.13437169813e-192
20.325 6.75654082812e-193
20.35 2.13515908943e-193
20.375 6.73576503803e-194
20.4 2.12125972495e-194
20.425 6.66884095798e-195
20.45 2.09293547315e-195
20.475 6.55706740691e-196
20.5 2.05074259662e-196
20.525 6.40264928708e-197
20.55 1.99551359919e-197
20.575 6.20862523489e-198
20.6 1.92832988433e-198
20.625 5.97876804242e-199
20.65 1.85048648004e-199
20.675 5.71746241433e-200
20.7 1.76345044053e-200
20.725 5.42956560426e-201
20.75 1.66881479516e-201
20.775 5.12025713075e-202
20.8 1.56825006735e-202
20.825 4.79488407451e-203
20.85 1.46345542408e-203
20.875 4.45880839898e-204
20.9 1.35611144229e-204
20.925 4.11726233304e-205
20.95 1.24783630135e-205
20.975 3.7752171487e-206
21.0 1.14014694556e-206
21.025 3.43726971535e-207
21.05 1.03442643022e-207
21.075 3.10755008814e-208
21.1 9.31898290607e-209
21.125 2.78965216923e-209
21.15 8.33608382665e-210
21.175 2.48658824706e-210
21.2 7.40414260612e-211
21.225 2.20076704448e-211
21.25 6.52981802714e-212
21.275 1.93399385692e-212
21.3 5.71788490473e-213
21.325 1.68749048653e-213
21.35 4.97132501857e-214
21.375 1.46193201324e-214
21.4 4.29146604367e-215
21.425 1.25749700492e-215
21.45 3.67815731269e-216
21.475 1.07392755769e-216
21.5 3.12997092206e-217
21.525 9.10595560323e-218
21.55 2.64441700935e-218
21.575 7.66571765396e-219
21.6 2.2181628831e-219
21.625 6.40694591328e-220
21.65 1.84724695778e-220
21.675 5.31636031784e-221
21.7 1.52728000358e-221
21.725 4.37962570789e-222
21.75 1.25362793206e-222
21.775 3.5818955278e-223
21.8 1.02157208249e-223
21.825 2.90828000378e-224
21.85 8.26444644087e-225
21.875 2.344233789e-225
21.9 6.63738362322e-226
21.925 1.87586252578e-226
21.95 5.29190973165e-227
21.975 1.49015148005e-227
22.0 4.18845850789e-228
22.025 1.1751222767e-228
22.05 3.2909112909e-229
22.075 9.19925794909e-230
22.1 2.56680070377e-230
22.125 7.14880514268e-231
22.15 1.98735727399e-231
22.175 5.51466121539e-232
22.2 1.52743009453e-232
22.225 4.22282108258e-233
22.25 1.16531158502e-233
22.275 3.20980539087e-234
22.3 8.8249408479e-235
22.325 2.42181281048e-235
22.35 6.6338280752e-236
22.375 1.81376878274e-236
22.4 4.94985984878e-237
22.425 1.34833046007e-237
22.45 3.66599143067e-238
22.475 9.94895328192e-239
22.5 2.69496650221e-239
22.525 7.28649329972e-240
22.55 1.96640137528e-240
22.575 5.29679724792e-241
22.6 1.42410262428e-241
22.625 3.82168736263e-242
22.65 1.02365621952e-242
22.675 2.73676417098e-243
22.7 7.30304641653e-244
22.725 1.94515112816e-244
22.75 5.17111745211e-245
22.775 1.37213353077e-245
22.8 3.63402935241e-246
22.825 9.60637897281e-247
22.85 2.5345997162e-247
22.875 6.67477417881e-248
22.9 1.75444778023e-248
22.925 4.60277908675e-249
22.95 1.20524342515e-249
22.975 3.1499488545e-250
23.0 8.21685188423e-251
23.025 2.13933979923e-251
23.05 5.55936983932e-252
23.075 1.44192267562e-252
23.1 3.73274315597e-253
23.125 9.64457500413e-254
23.15 2.48717331335e-254
23.175 6.40171129726e-255
23.2 1.64456980317e-255
23.225 4.21671101572e-256
23.25 1.07909522283e-256
23.275 2.75619035095e-257
23.3 7.02621203633e-258
23.325 1.7877014703e-258
23.35 4.53972491819e-259
23.375 1.15059892373e-259
23.4 2.91056539334e-260
23.425 7.34833277491e-261
23.45 1.85164363682e-261
23.475 4.65674239677e-262
23.5 1.16885950214e-262
23.525 2.92817326963e-263
23.55 7.32124032439e-264
23.575 1.82694322586e-264
23.6 4.5500586992e-265
23.625 1.1309920876e-265
23.65 2.8057683336e-266
23.675 6.9469277316e-267
23.7 1.71664910492e-267
23.725 4.23367101726e-268
23.75 1.04207398307e-268
23.775 2.55991124899e-269
23.8 6.27617741165e-270
23.825 1.53570746517e-270
23.85 3.75028084145e-271
23.875 9.14029318867e-272
23.9 2.22329210403e-272
23.925 5.39724346531e-273
23.95 1.30763216555e-273
23.975 3.16181384769e-274
24.0 7.6299752083e-275
24.025 1.83757507505e-275
24.05 4.41673349941e-276
24.075 1.05947433083e-276
24.1 2.53636540035e-277
24.125 6.05988430476e-278
24.15 1.44493052924e-278
24.175 3.43841830867e-279
24.2 8.16579638972e-280
24.225 1.9353764658e-280
24.25 4.57781685752e-281
24.275 1.08062844464e-281
24.3 2.54576533221e-282
24.325 5.98526383613e-283
24.35 1.40433316117e-283
24.375 3.28834883803e-284
24.4 7.68432012104e-285
24.425 1.79205692745e-285
24.45 4.17076661768e-286
24.475 9.68716406179e-287
24.5 2.24539649709e-287
24.525 5.19402437281e-288
24.55 1.19902548933e-288
24.575 2.76226453508e-289
24.6 6.35058107521e-290
24.625 1.45704152687e-290
24.65 3.33610399578e-291
24.675 7.62281414846e-292
24.7 1.73819338766e-292
24.725 3.95536688755e-293
24.75 8.98214940273e-294
24.775 2.03552994487e-294
24.8 4.60338536113e-295
24.825 1.03891179208e-295
24.85 2.33980903362e-296
24.875 5.25873672605e-297
24.9 1.17945289715e-297
24.925 2.63983514862e-298
24.95 5.89615534172e-299
24.975 1.31418286086e-299
25.0 2.92305048538e-300
25.025 6.48797740242e-301
25.05 1.43705599577e-301
25.075 3.17634929727e-302
25.1 7.00602798065e-303
25.125 1.54206745502e-303
25.15 3.3870499867e-304
25.175 7.42378533912e-305
25.2 1.62372919954e-305
25.225 3.54392903961e-306
25.25 7.71859898015e-307
25.275 1.67753967154e-307
25.3 3.63820189621e-308
25.325 7.87370748148e-309
25.35 1.70039196859e-309
25.375 3.66433273943e-310
25.4 7.87980818365e-311
25.425 1.69086940174e-311
25.45 3.6205699849e-312
25.475 7.73597529877e-313
25.5 1.64938946353e-313
25.525 3.50913484605e-314
25.55 7.44979848476e-315
25.575 1.57817215362e-315
25.6 3.33601029122e-316
25.625 7.03549479678e-317
25.65 1.47982542242e-317
25.675 3.09877973072e-318
25.7 6.48214127344e-319
25.725 1.18575755002e-319
25.75 1.58101006669e-320
25.775 0.0
25.8 0.0
25.825 0.0
25.85 0.0
25.875 0.0
25.9 0.0
25.925 0.0
25.95 0.0
25.975 0.0
26.0 0.0
26.025 0.0
26.05 0.0
26.075 0.0
26.1 0.0
26.125 0.0
26.15 0.0
26.175 0.0
26.2 0.0
26.225 0.0
26.25 0.0
26.275 0.0
26.3 0.0
26.325 0.0
26.35 0.0
26.375 0.0
26.4 0.0
26.425 0.0
26.45 0.0
26.475 0.0
26.5 0.0
26.525 0.0
26.55 0.0
26.575 0.0
26.6 0.0
26.625 0.0
26.65 0.0
26.675 0.0
26.7 0.0
26.725 0.0
26.75 0.0
26.775 0.0
26.8 0.0
26.825 0.0
26.85 0.0
26.875 0.0
26.9 0.0
26.925 0.0
26.95 0.0
26.975 0.0
27.0 0.0
27.025 0.0
27.05 0.0
27.075 0.0
27.1 0.0
27.125 0.0
27.15 0.0
27.175 0.0
27.2 0.0
27.225 0.0
27.25 0.0
27.275 0.0
27.3 0.0
27.325 0.0
27.35 0.0
27.375 0.0
27.4 0.0
27.425 0.0
27.45 0.0
27.475 0.0
27.5 0.0
27.525 0.0
27.55 0.0
27.575 0.0
27.6 0.0
27.625 0.0
27.65 0.0
27.675 0.0
27.7 0.0
27.725 0.0
27.75 0.0
27.775 0.0
27.8 0.0
27.825 0.0
27.85 0.0
27.875 0.0
27.9 0.0
27.925 0.0
27.95 0.0
27.975 0.0
28.0 0.0
28.025 0.0
28.05 0.0
28.075 0.0
28.1 0.0
28.125 0.0
28.15 0.0
28.175 0.0
28.2 0.0
28.225 0.0
28.25 0.0
28.275 0.0
28.3 0.0
28.325 0.0
28.35 0.0
28.375 0.0
28.4 0.0
28.425 0.0
28.45 0.0
28.475 0.0
28.5 0.0
28.525 0.0
28.55 0.0
28.575 0.0
28.6 0.0
28.625 0.0
28.65 0.0
28.675 0.0
28.7 0.0
28.725 0.0
28.75 0.0
28.775 0.0
28.8 0.0
28.825 0.0
28.85 0.0
28.875 0.0
28.9 0.0
28.925 0.0
28.95 0.0
28.975 0.0
29.0 0.0
29.025 0.0
29.05 0.0
29.075 0.0
29.1 0.0
29.125 0.0
29.15 0.0
29.175 0.0
29.2 0.0
29.225 0.0
29.25 0.0
29.275 0.0
29.3 0.0
29.325 0.0
29.35 0.0
29.375 0.0
29.4 0.0
29.425 0.0
29.45 0.0
29.475 0.0
29.5 0.0
29.525 0.0
29.55 0.0
29.575 0.0
29.6 0.0
29.625 0.0
29.65 0.0
29.675 0.0
29.7 0.0
29.725 0.0
29.75 0.0
29.775 0.0
29.8 0.0
29.825 0.0
29.85 0.0
29.875 0.0
29.9 0.0
29.925 0.0
29.95 0.0
29.975 0.0
30.0 0.0
30.025 0.0
30.05 0.0
30.075 0.0
30.1 0.0
30.125 0.0
30.15 0.0
30.175 0.0
30.2 0.0
30.225 0.0
30.25 0.0
30.275 0.0
30.3 0.0
30.325 0.0
30.35 0.0
30.375 0.0
30.4 0.0
30.425 0.0
30.45 0.0
30.475 0.0
30.5 0.0
30.525 0.0
30.55 0.0
30.575 0.0
30.6 0.0
30.625 0.0
30.65 0.0
30.675 0.0
30.7 0.0
30.725 0.0
30.75 0.0
30.775 0.0
30.8 0.0
30.825 0.0
30.85 0.0
30.875 0.0
30.9 0.0
30.925 0.0
30.95 0.0
30.975 0.0
31.0 0.0
31.025 0.0
31.05 0.0
31.075 0.0
31.1 0.0
31.125 0.0
31.15 0.0
31.175 0.0
31.2 0.0
31.225 0.0
31.25 0.0
31.275 0.0
31.3 0.0
31.325 0.0
31.35 0.0
31.375 0.0
31.4 0.0
31.425 0.0
31.45 0.0
31.475 0.0
31.5 0.0
31.525 0.0
31.55 0.0
31.575 0.0
31.6 0.0
31.625 0.0
31.65 0.0
31.675 0.0
31.7 0.0
31.725 0.0
31.75 0.0
31.775 0.0
31.8 0.0
31.825 0.0
31.85 0.0
31.875 0.0
31.9 0.0
31.925 0.0
31.95 0.0
31.975 0.0
32.0 0.0
32.025 0.0
32.05 0.0
32.075 0.0
32.1 0.0
32.125 0.0
32.15 0.0
32.175 0.0
32.2 0.0
32.225 0.0
32.25 0.0
32.275 0.0
32.3 0.0
32.325 0.0
32.35 0.0
32.375 0.0
32.4 0.0
32.425 0.0
32.45 0.0
32.475 0.0
32.5 0.0
32.525 0.0
32.55 0.0
32.575 0.0
32.6 0.0
32.625 0.0
32.65 0.0
32.675 0.0
32.7 0.0
32.725 0.0
32.75 0.0
32.775 0.0
32.8 0.0
32.825 0.0
32.85 0.0
32.875 0.0
32.9 0.0
32.925 0.0
32.95 0.0
32.975 0.0
33.0 0.0
33.025 0.0
33.05 0.0
33.075 0.0
33.1 0.0
33.125 0.0
33.15 0.0
33.175 0.0
33.2 0.0
33.225 0.0
33.25 0.0
33.275 0.0
33.3 0.0
33.325 0.0
33.35 0.0
33.375 0.0
33.4 0.0
33.425 0.0
33.45 0.0
33.475 0.0
33.5 0.0
33.525 0.0
33.55 0.0
33.575 0.0
33.6 0.0
33.625 0.0
33.65 0.0
33.675 0.0
33.7 0.0
33.725 0.0
33.75 0.0
33.775 0.0
33.8 0.0
33.825 0.0
33.85 0.0
33.875 0.0
33.9 0.0
33.925 0.0
33.95 0.0
33.975 0.0
34.0 0.0
34.025 0.0
34.05 0.0
34.075 0.0
34.1 0.0
34.125 0.0
34.15 0.0
34.175 0.0
34.2 0.0
34.225 0.0
34.25 0.0
34.275 0.0
34.3 0.0
34.325 0.0
34.35 0.0
34.375 0.0
34.4 0.0
34.425 0.0
34.45 0.0
34.475 0.0
34.5 0.0
34.525 0.0
34.55 0.0
34.575 0.0
34.6 0.0
34.625 0.0
34.65 0.0
34.675 0.0
34.7 0.0
34.725 0.0
34.75 0.0
34.775 0.0
34.8 0.0
34.825 0.0
34.85 0.0
34.875 0.0
34.9 0.0
34.925 0.0
34.95 0.0
34.975 0.0
35.0 0.0
35.025 0.0
35.05 0.0
35.075 0.0
35.1 0.0
35.125 0.0
35.15 0.0
35.175 0.0
35.2 0.0
35.225 0.0
35.25 0.0
35.275 0.0
35.3 0.0
35.325 0.0
35.35 0.0
35.375 0.0
35.4 0.0
35.425 0.0
35.45 0.0
35.475 0.0
35.5 0.0
35.525 0.0
35.55 0.0
35.575 0.0
35.6 0.0
35.625 0.0
35.65 0.0
35.675 0.0
35.7 0.0
35.725 0.0
35.75 0.0
35.775 0.0
35.8 0.0
35.825 0.0
35.85 0.0
35.875 0.0
35.9 0.0
35.925 0.0
35.95 0.0
35.975 0.0
36.0 0.0
36.025 0.0
36.05 0.0
36.075 0.0
36.1 0.0
36.125 0.0
36.15 0.0
36.175 0.0
36.2 0.0
36.225 0.0
36.25 0.0
36.275 0.0
36.3 0.0
36.325 0.0
36.35 0.0
36.375 0.0
36.4 0.0
36.425 0.0
36.45 0.0
36.475 0.0
36.5 0.0
36.525 0.0
36.55 0.0
36.575 0.0
36.6 0.0
36.625 0.0
36.65 0.0
36.675 0.0
36.7 0.0
36.725 0.0
36.75 0.0
36.775 0.0
36.8 0.0
36.825 0.0
36.85 0.0
36.875 0.0
36.9 0.0
36.925 0.0
36.95 0.0
36.975 0.0
37.0 0.0
37.025 0.0
37.05 0.0
37.075 0.0
37.1 0.0
37.125 0.0
37.15 0.0
37.175 0.0
37.2 0.0
37.225 0.0
37.25 0.0
37.275 0.0
37.3 0.0
37.325 0.0
37.35 0.0
37.375 0.0
37.4 0.0
37.425 0.0
37.45 0.0
37.475 0.0
37.5 0.0
37.525 0.0
37.55 0.0
37.575 0.0
37.6 0.0
37.625 0.0
37.65 0.0
37.675 0.0
37.7 0.0
37.725 0.0
37.75 0.0
37.775 0.0
37.8 0.0
37.825 0.0
37.85 0.0
37.875 0.0
37.9 0.0
37.925 0.0
37.95 0.0
37.975 0.0
38.0 0.0
38.025 0.0
38.05 0.0
38.075 0.0
38.1 0.0
38.125 0.0
38.15 0.0
38.175 0.0
38.2 0.0
38.225 0.0
38.25 0.0
38.275 0.0
38.3 0.0
38.325 0.0
38.35 0.0
38.375 0.0
38.4 0.0
38.425 0.0
38.45 0.0
38.475 0.0
38.5 0.0
38.525 0.0
38.55 0.0
38.575 0.0
38.6 0.0
38.625 0.0
38.65 0.0
38.675 0.0
38.7 0.0
38.725 0.0
38.75 0.0
38.775 0.0
38.8 0.0
38.825 0.0
38.85 0.0
38.875 0.0
38.9 0.0
38.925 0.0
38.95 0.0
38.975 0.0
39.0 0.0
39.025 0.0
39.05 0.0
39.075 0.0
39.1 0.0
39.125 0.0
39.15 0.0
39.175 0.0
39.2 0.0
39.225 0.0
39.25 0.0
39.275 0.0
39.3 0.0
39.325 0.0
39.35 0.0
39.375 0.0
39.4 0.0
39.425 0.0
39.45 0.0
39.475 0.0
39.5 0.0
39.525 0.0
39.55 0.0
39.575 0.0
39.6 0.0
39.625 0.0
39.65 0.0
39.675 0.0
39.7 0.0
39.725 0.0
39.75 0.0
39.775 0.0
39.8 0.0
39.825 0.0
39.85 0.0
39.875 0.0
39.9 0.0
39.925 0.0
39.95 0.0
39.975 0.0
40.0 0.0
40.025 0.0
40.05 0.0
40.075 0.0
40.1 0.0
40.125 0.0
40.15 0.0
40.175 0.0
40.2 0.0
40.225 0.0
40.25 0.0
40.275 0.0
40.3 0.0
40.325 0.0
40.35 0.0
40.375 0.0
40.4 0.0
40.425 0.0
40.45 0.0
40.475 0.0
40.5 0.0
40.525 0.0
40.55 0.0
40.575 0.0
40.6 0.0
40.625 0.0
40.65 0.0
40.675 0.0
40.7 0.0
40.725 0.0
40.75 0.0
40.775 0.0
40.8 0.0
40.825 0.0
40.85 0.0
40.875 0.0
40.9 0.0
40.925 0.0
40.95 0.0
40.975 0.0
41.0 0.0
41.025 0.0
41.05 0.0
41.075 0.0
41.1 0.0
41.125 0.0
41.15 0.0
41.175 0.0
41.2 0.0
41.225 0.0
41.25 0.0
41.275 0.0
41.3 0.0
41.325 0.0
41.35 0.0
41.375 0.0
41.4 0.0
41.425 0.0
41.45 0.0
41.475 0.0
41.5 0.0
41.525 0.0
41.55 0.0
41.575 0.0
41.6 0.0
41.625 0.0
41.65 0.0
41.675 0.0
41.7 0.0
41.725 0.0
41.75 0.0
41.775 0.0
41.8 0.0
41.825 0.0
41.85 0.0
41.875 0.0
41.9 0.0
41.925 0.0
41.95 0.0
41.975 0.0
42.0 0.0
42.025 0.0
42.05 0.0
42.075 0.0
42.1 0.0
42.125 0.0
42.15 0.0
42.175 0.0
42.2 0.0
42.225 0.0
42.25 0.0
42.275 0.0
42.3 0.0
42.325 0.0
42.35 0.0
42.375 0.0
42.4 0.0
42.425 0.0
42.45 0.0
42.475 0.0
42.5 0.0
42.525 0.0
42.55 0.0
42.575 0.0
42.6 0.0
42.625 0.0
42.65 0.0
42.675 0.0
42.7 0.0
42.725 0.0
42.75 0.0
42.775 0.0
42.8 0.0
42.825 0.0
42.85 0.0
42.875 0.0
42.9 0.0
42.925 0.0
42.95 0.0
42.975 0.0
43.0 0.0
43.025 0.0
43.05 0.0
43.075 0.0
43.1 0.0
43.125 0.0
43.15 0.0
43.175 0.0
43.2 0.0
43.225 0.0
43.25 0.0
43.275 0.0
43.3 0.0
43.325 0.0
43.35 0.0
43.375 0.0
43.4 0.0
43.425 0.0
43.45 0.0
43.475 0.0
43.5 0.0
43.525 0.0
43.55 0.0
43.575 0.0
43.6 0.0
43.625 0.0
43.65 0.0
43.675 0.0
43.7 0.0
43.725 0.0
43.75 0.0
43.775 0.0
43.8 0.0
43.825 0.0
43.85 0.0
43.875 0.0
43.9 0.0
43.925 0.0
43.95 0.0
43.975 0.0
44.0 0.0
44.025 0.0
44.05 0.0
44.075 0.0
44.1 0.0
44.125 0.0
44.15 0.0
44.175 0.0
44.2 0.0
44.225 0.0
44.25 0.0
44.275 0.0
44.3 0.0
44.325 0.0
44.35 0.0
44.375 0.0
44.4 0.0
44.425 0.0
44.45 0.0
44.475 0.0
44.5 0.0
44.525 0.0
44.55 0.0
44.575 0.0
44.6 0.0
44.625 0.0
44.65 0.0
44.675 0.0
44.7 0.0
44.725 0.0
44.75 0.0
44.775 0.0
44.8 0.0
44.825 0.0
44.85 0.0
44.875 0.0
44.9 0.0
44.925 0.0
44.95 0.0
44.975 0.0
45.0 0.0
45.025 0.0
45.05 0.0
45.075 0.0
45.1 0.0
45.125 0.0
45.15 0.0
45.175 0.0
45.2 0.0
45.225 0.0
45.25 0.0
45.275 0.0
45.3 0.0
45.325 0.0
45.35 0.0
45.375 0.0
45.4 0.0
45.425 0.0
45.45 0.0
45.475 0.0
45.5 0.0
45.525 0.0
45.55 0.0
45.575 0.0
45.6 0.0
45.625 0.0
45.65 0.0
45.675 0.0
45.7 0.0
45.725 0.0
45.75 0.0
45.775 0.0
45.8 0.0
45.825 0.0
45.85 0.0
45.875 0.0
45.9 0.0
45.925 0.0
45.95 0.0
45.975 0.0
46.0 0.0
46.025 0.0
46.05 0.0
46.075 0.0
46.1 0.0
46.125 0.0
46.15 0.0
46.175 0.0
46.2 0.0
46.225 0.0
46.25 0.0
46.275 0.0
46.3 0.0
46.325 0.0
46.35 0.0
46.375 0.0
46.4 0.0
46.425 0.0
46.45 0.0
46.475 0.0
46.5 0.0
46.525 0.0
46.55 0.0
46.575 0.0
46.6 0.0
46.625 0.0
46.65 0.0
46.675 0.0
46.7 0.0
46.725 0.0
46.75 0.0
46.775 0.0
46.8 0.0
46.825 0.0
46.85 0.0
46.875 0.0
46.9 0.0
46.925 0.0
46.95 0.0
46.975 0.0
47.0 0.0
47.025 0.0
47.05 0.0
47.075 0.0
47.1 0.0
47.125 0.0
47.15 0.0
47.175 0.0
47.2 0.0
47.225 0.0
47.25 0.0
47.275 0.0
47.3 0.0
47.325 0.0
47.35 0.0
47.375 0.0
47.4 0.0
47.425 0.0
47.45 0.0
47.475 0.0
47.5 0.0
47.525 0.0
47.55 0.0
47.575 0.0
47.6 0.0
47.625 0.0
47.65 0.0
47.675 0.0
47.7 0.0
47.725 0.0
47.75 0.0
47.775 0.0
47.8 0.0
47.825 0.0
47.85 0.0
47.875 0.0
47.9 0.0
47.925 0.0
47.95 0.0
47.975 0.0
48.0 0.0
48.025 0.0
48.05 0.0
48.075 0.0
48.1 0.0
48.125 0.0
48.15 0.0
48.175 0.0
48.2 0.0
48.225 0.0
48.25 0.0
48.275 0.0
48.3 0.0
48.325 0.0
48.35 0.0
48.375 0.0
48.4 0.0
48.425 0.0
48.45 0.0
48.475 0.0
48.5 0.0
48.525 0.0
48.55 0.0
48.575 0.0
48.6 0.0
48.625 0.0
48.65 0.0
48.675 0.0
48.7 0.0
48.725 0.0
48.75 0.0
48.775 0.0
48.8 0.0
48.825 0.0
48.85 0.0
48.875 0.0
48.9 0.0
48.925 0.0
48.95 0.0
48.975 0.0
49.0 0.0
49.025 0.0
49.05 0.0
49.075 0.0
49.1 0.0
49.125 0.0
49.15 0.0
49.175 0.0
49.2 0.0
49.225 0.0
49.25 0.0
49.275 0.0
49.3 0.0
49.325 0.0
49.35 0.0
49.375 0.0
49.4 0.0
49.425 0.0
49.45 0.0
49.475 0.0
49.5 0.0
49.525 0.0
49.55 0.0
49.575 0.0
49.6 0.0
49.625 0.0
49.65 0.0
49.675 0.0
49.7 0.0
49.725 0.0
49.75 0.0
49.775 0.0
49.8 0.0
49.825 0.0
49.85 0.0
49.875 0.0
49.9 0.0
49.925 0.0
49.95 0.0


0.0235702260396 0.451519490734
0.0471404520791 0.562307033991
0.0707106781187 0.671205664004
0.0942809041582 0.777857566508
0.117851130198 0.881917458096
0.141421356237 0.983054446335
0.164991582277 1.08095377806
0.188561808316 1.17531846297
0.212132034356 1.26587076083
0.235702260396 1.35235352204
0.259272486435 1.43453137262
0.282842712475 1.5121917364
0.306412938514 1.58514568836
0.329983164554 1.65322863523
0.353553390593 1.71630082057
0.377123616633 1.77424765339
0.400693842672 1.82697986112
0.424264068712 1.87443346886
0.447834294751 1.916569609
0.471404520791 1.95337416602
0.494974746831 1.98485726324
0.51854497287 2.0110525993
0.54211519891 2.03201664315
0.565685424949 2.04782769777
0.589255650989 2.05858484337
0.612825877028 2.06440677182
0.636396103068 2.06543052455
0.659966329107 2.06181014682
0.683536555147 2.05371527139
0.707106781187 2.04132964516
0.730677007226 2.02484961191
0.754247233266 2.00448256477
0.777817459305 1.98044538145
0.801387685345 1.95296285503
0.824957911384 1.9222661328
0.848528137424 1.88859117487
0.872098363463 1.8521772438
0.895668589503 1.81326543573
0.919238815543 1.77209726258
0.942809041582 1.72891329414
0.966379267622 1.68395186798
0.989949493661 1.63744787393
1.0135197197 1.58963161916
1.03708994574 1.54072777882
1.06066017178 1.49095443608
1.08423039782 1.44052221454
1.10780062386 1.38963350506
1.1313708499 1.33848178795
1.15494107594 1.28725105081
1.17851130198 1.23611530107
1.20208152802 1.1852381721
1.22565175406 1.13477262021
1.2492219801 1.08486071004
1.27279220614 1.03563348445
1.29636243218 0.987210915191
1.31993265821 0.939701929519
1.34350288425 0.893204508057
1.36707311029 0.847805848574
1.39064333633 0.803582590212
1.41421356237 0.76060109251
1.43778378841 0.718917763449
1.46135401445 0.678579430711
1.48492424049 0.639623750352
1.50849446653 0.602079647151
1.53206469257 0.565967781047
1.55563491861 0.531301034213
1.57920514465 0.498085013548
1.60277537069 0.466318563614
1.62634559673 0.435994285305
1.64991582277 0.40709905586
1.67348604881 0.37961454614
1.69705627485 0.353517731439
1.72062650089 0.328781392434
1.74419672693 0.30537460325
1.76776695297 0.283263203955
1.79133717901 0.262410255169
1.81490740505 0.242776472809
1.83847763109 0.224320641331
1.86204785712 0.207000004157
1.88561808316 0.190770630284
1.9091883092 0.17558775637
1.93275853524 0.161406103861
1.95632876128 0.148180170978
1.97989898732 0.135864499626
2.00346921336 0.124413917487
2.0270394394 0.113783755756
2.05060966544 0.103930043149
2.07417989148 0.0948096769549
2.09775011752 0.0863805720255
2.12132034356 0.0786017887118
2.1448905696 0.0714336408292
2.16846079564 0.0648377848066
2.19203102168 0.0587772912197
2.21560124772 0.0532166999419
2.23917147376 0.0481220601617
2.2627416998 0.0434609565184
2.28631192584 0.0392025225993
2.30988215188 0.0353174430206
2.33345237792 0.0317779452817
2.35702260396 0.0285577825478
2.38059282999 0.0256322084674
2.40416305603 0.0229779450794
2.42773328207 0.0205731448114
2.45130350811 0.0183973475076
2.47487373415 0.0164314333657
2.49844396019 0.0146575725969
2.52201418623 0.013059172559
2.54558441227 0.0116208230498
2.56915463831 0.0103282403828
2.59272486435 0.00916821080561
2.61629509039 0.00812853376318
2.63986531643 0.00719796544668
2.66343554247 0.00636616301666
2.68700576851 0.00562362983486
2.71057599455 0.00496166199069
2.73414622059 0.00437229636191
2.75771644663 0.00384826040671
2.78128667267 0.00338292384497
2.80485689871 0.00297025235058
2.82842712475 0.00260476334443
2.85199735079 0.00228148394801
2.87556757683 0.00199591113189
2.89913780286 0.0017439740701
2.9227080289 0.00152199869115
2.94627825494 0.00132667439934
2.96984848098 0.0011550229246
2.99341870702 0.00100436924732
3.01698893306 0.000872314533336
3.0405591591 0.000756711007001
3.06412938514 0.000655638682761
3.08769961118 0.000567383871552
3.11126983722 0.000490419374505
3.13484006326 0.000423386274542
3.1584102893 0.000365077235451
3.18198051534 0.000314421218058
3.20555074138 0.000270469524048
3.22912096742 0.000232383079559
3.25269119346 0.000199420872928
3.2762614195 0.000170929463659
3.29983164554 0.000146333482769
3.32340187158 0.000125127048107
3.34697209762 0.000106866021822
3.37054232366 9.11610409564e-05
3.3941125497 7.76712559906e-05
3.41768277573 6.60987160619e-05
3.44125300177 5.61833434717e-05
3.46482322781 4.76984439195e-05
3.48839345385 4.04467026619e-05
3.51196367989 3.42566204315e-05
3.53553390593 2.89793464647e-05
3.55910413197 2.44858693504e-05
3.58267435801 2.06645296159e-05
3.60624458405 1.74188210065e-05
3.62981481009 1.46654502756e-05
3.65338503613 1.23326279963e-05
3.67695526217 1.0358565417e-05
3.70052548821 8.69015472562e-06
3.72409571425 7.28181225982e-06
3.74766594029 6.09446620884e-06
3.77123616633 5.09467220091e-06
3.79480639237 4.25384187e-06
3.81837661841 3.54757104991e-06
3.84194684445 2.9550556622e-06
3.86551707049 2.45858465596e-06
3.88908729653 2.04310052822e-06
3.91265752257 1.69581901442e-06
3.93622774861 1.40590049434e-06
3.95979797464 1.16416652057e-06
3.98336820068 9.62855649544e-07
4.00693842672 7.95413447816e-07
4.03050865276 6.56312165361e-07
4.0540788788 5.40896119178e-07
4.07764910484 4.45249321472e-07
4.10121933088 3.66082322175e-07
4.12478955692 3.00635621259e-07
4.14835978296 2.46597347143e-07
4.171930009 2.0203319797e-07
4.19550023504 1.65326906987e-07
4.21907046108 1.35129725403e-07
4.24264068712 1.10317619618e-07
4.26621091316 8.99550576089e-08
4.2897811392 7.32644146306e-08
4.31335136524 5.96001636504e-08
4.33692159128 4.84271336187e-08
4.36049181732 3.93022207519e-08
4.38406204336 3.1859026452e-08
4.4076322694 2.57949719458e-08
4.43120249544 2.08605057164e-08
4.45477272148 1.68500766455e-08
4.47834294751 1.35945946628e-08
4.50191317355 1.09551426604e-08
4.52548339959 8.81773937924e-09
4.54905362563 7.0889837258e-09
4.57262385167 5.69243723588e-09
4.59619407771 4.56562378243e-09
4.61976430375 3.65754467102e-09
4.64333452979 2.92662344512e-09
4.66690475583 2.33900844468e-09
4.69047498187 1.86717277842e-09
4.71404520791 1.48876118945e-09
4.73761543395 1.18564158012e-09
4.76118565999 9.43125942557e-10
4.78475588603 7.49331313067e-10
4.80832611207 5.94656299257e-10
4.83189633811 4.71352862407e-10
4.85546656415 3.7317649796e-10
4.87903679019 2.95100848725e-10
4.90260701623 2.33085198298e-10
4.92617724227 1.83885302396e-10
4.94974746831 1.44899687774e-10
4.97331769435 1.14044937011e-10
4.99688792038 8.96546288652e-11
5.02045814642 7.03975571654e-11
5.04402837246 5.5211639239e-11
5.0675985985 4.32505753004e-11
5.09116882454 3.38408562472e-11
5.11473905058 2.64471583973e-11
5.13830927662 2.06445261085e-11
5.16187950266 1.60960405398e-11
5.1854497287 1.25349163621e-11
5.20901995474 9.75016743941e-12
5.23259018078 7.57514519897e-12
5.25616040682 5.87838609218e-12
5.27973063286 4.55631259245e-12
5.3033008589 3.5274200275e-12
5.32687108494 2.72765287078e-12
5.35044131098 2.10673194378e-12
5.37401153702 1.62524079342e-12
5.39758176306 1.25231735107e-12
5.4211519891 9.63827524588e-13
5.44472221514 7.40921995474e-13
5.46829244118 5.68897308685e-13
5.49186266722 4.36298268881e-13
5.51543289326 3.34211438007e-13
5.53900311929 2.557097722e-13
5.56257334533 1.95416632908e-13
5.58614357137 1.49163957491e-13
5.60971379741 1.13724601578e-13
5.63328402345 8.66030306824e-14
5.65685424949 6.58718528505e-14
5.68042447553 5.00443177533e-14
5.70399470157 3.79749973002e-14
5.72756492761 2.87825186928e-14
5.75113515365 2.17895310169e-14
5.77470537969 1.64761217268e-14
5.79827560573 1.24437162405e-14
5.82184583177 9.38713752243e-15
5.84541605781 7.07300899382e-15
5.86898628385 5.32308207864e-15
5.89255650989 4.00138196688e-15
5.91612673593 3.0043098767e-15
5.93969696197 2.25303157736e-15
5.96326718801 1.68763156535e-15
5.98683741405 1.26262905285e-15
6.01040764009 9.4354292345e-16
6.03397786613 7.04263625279e-16
6.05754809216 5.25045007237e-16
6.0811183182 3.90971816833e-16
6.10468854424 2.90791682837e-16
6.12825877028 2.16026028599e-16
6.15182899632 1.60294166669e-16
6.17539922236 1.18800112479e-16
6.1989694484 8.79434389177e-17
6.22253967444 6.50245649648e-17
6.24610990048 4.80218453427e-17
6.26968012652 3.54231820481e-17
6.29325035256 2.60989834583e-17
6.3168205786 1.92064396014e-17
6.34039080464 1.41174853427e-17
6.36396103068 1.03646583115e-17
6.38753125672 7.60045778541e-18
6.41110148276 5.56687647376e-18
6.4346717088 4.07258767662e-18
6.45824193484 2.97588591509e-18
6.48181216088 2.17194609012e-18
6.50538238692 1.58331995063e-18
6.52895261296 1.15285624367e-18
6.552522839 8.38433082494e-19
6.57609306503 6.09043599035e-19
6.59966329107 4.41890876257e-19
6.62323351711 3.20234639879e-19
6.64680374315 2.31797180398e-19
6.67037396919 1.67584752844e-19
6.69394419523 1.21017260031e-19
6.71751442127 8.72863896823e-20
6.74108464731 6.28828318426e-20
6.76465487335 4.52484743311e-20
6.78822509939 3.25208598643e-20
6.81179532543 2.33456661841e-20
6.83536555147 1.67392746478e-20
6.85893577751 1.19881743683e-20
6.88250600355 8.57542116626e-21
6.90607622959 6.12694238854e-21
6.92964645563 4.37238104262e-21
6.95321668167 3.1165780956e-21
6.97678690771 2.21882866151e-21
7.00035713375 1.57781179482e-21
7.02392735979 1.12065579814e-21
7.04749758583 7.95014105838e-22
7.07106781187 5.6333003612e-22
7.09463803791 3.98690967379e-22
7.11820826394 2.81835199435e-22
7.14177848998 1.98993709904e-22
7.16534871602 1.40335865005e-22
7.18891894206 9.88514729396e-23
7.2124891681 6.95476862116e-23
7.23605939414 4.88728008407e-23
7.25962962018 3.43033632116e-23
7.28319984622 2.40486683781e-23
7.30677007226 1.68395372126e-23
7.3303402983 1.1777523617e-23
7.35391052434 8.2273970293e-24
7.37748075038 5.74057629251e-24
7.40105097642 4.00067269121e-24
7.42462120246 2.78480612824e-24
7.4481914285 1.9361600285e-24
7.47176165454 1.34453402544e-24
7.49533188058 9.3258092979e-25
7.51890210662 6.46078623398e-25
7.54247233266 4.47062501074e-25
7.5660425587 3.08983341858e-25
7.58961278474 2.13297497562e-25
7.61318301078 1.47068697467e-25
7.63675323681 1.01283439861e-25
7.66032346285 6.96691110495e-26
7.68389368889 4.78658354471e-26
7.70746391493 3.28469071879e-26
7.73103414097 2.25136912473e-26
7.75460436701 1.54128242971e-26
7.77817459305 1.05390378532e-26
7.80174481909 7.19785065916e-27
7.82531504513 4.91007068579e-27
7.84888527117 3.34545826628e-27
7.87245549721 2.27670290707e-27
7.89602572325 1.54753291204e-27
7.91959594929 1.05064530767e-27
7.94316617533 7.12450946079e-28
7.96673640137 4.82543347265e-28
7.99030662741 3.26437566045e-28
8.01387685345 2.20569913918e-28
8.03744707949 1.48858853679e-28
8.06101730553 1.00342572326e-28
8.08458753157 6.75581676875e-29
8.10815775761 4.54310186293e-29
8.13172798365 3.05146908799e-29
8.15529820968 2.04713870953e-29
8.17886843572 1.37172567668e-29
8.20243866176 9.18055366686e-30
8.2260088878 6.13694163546e-30
8.24957911384 4.09747706194e-30
8.27314933988 2.73251397852e-30
8.29671956592 1.82007582359e-30
8.32028979196 1.21087050409e-30
8.343860018 8.04612829927e-31
8.36743024404 5.34019532937e-31
8.39100047008 3.54004000571e-31
8.41457069612 2.34390462989e-31
8.43814092216 1.55007368758e-31
8.4617111482 1.02387111794e-31
8.48528137424 6.7548962194e-32
8.50885160028 4.45115184298e-32
8.53242182632 2.92958684759e-32
8.55599205236 1.92584123703e-32
8.5795622784 1.2644877352e-32
8.60313250444 8.29256134625e-33
8.62670273048 5.43178527829e-33
8.65027295652 3.55366282906e-33
8.67384318255 2.32214570589e-33
8.69741340859 1.51559174049e-33
8.72098363463 9.87994220541e-34
8.74455386067 6.43288642227e-34
8.76812408671 4.183469068e-34
8.79169431275 2.71735471175e-34
8.81526453879 1.7629300836e-34
8.83883476483 1.14235930072e-34
8.86240499087 7.39348377165e-35
8.88597521691 4.77940888048e-35
8.90954544295 3.08587122921e-35
8.93311566899 1.99003105486e-35
8.95668589503 1.28179991661e-35
8.98025612107 8.24629457081e-36
9.00382634711 5.29877597816e-36
9.02739657315 3.4007152606e-36
9.05096679919 2.1799315991e-36
9.07453702523 1.39570371774e-36
9.09810725127 8.9252679445e-37
9.12167747731 5.70068226445e-37
9.14524770335 3.63671978648e-37
9.16881792939 2.31723542669e-37
9.19238815543 1.47471358404e-37
9.21595838146 9.37394254396e-38
9.2395286075 5.95132767822e-38
9.26309883354 3.77382964194e-38
9.28666905958 2.39016264718e-38
9.31023928562 1.51199110599e-38
9.33380951166 9.55317025074e-39
9.3573797377 6.0286792676e-39
9.38094996374 3.79990818703e-39
9.40452018978 2.39221478085e-39
9.42809041582 1.50419194148e-39
9.45166064186 9.44674619745e-40
9.4752308679 5.92566393892e-40
9.49880109394 3.71250841779e-40
9.52237131998 2.32312946557e-40
9.54594154602 1.45196047371e-40
9.56951177206 9.06382404159e-41
9.5930819981 5.65123419951e-41
9.61665222414 3.51925057016e-41
9.64022245018 2.1889306025e-41
9.66379267622 1.35984243907e-41
9.68736290226 8.43761796841e-42
9.7109331283 5.22908459802e-42
9.73450335433 3.23672569175e-42
9.75807358037 2.00106138811e-42
9.78164380641 1.2356318423e-42
9.80521403245 7.62064631456e-43
9.82878425849 4.69427390507e-43
9.85235448453 2.88814387986e-43
9.87592471057 1.77477323878e-43
9.89949493661 1.08928227487e-43
9.92306516265 6.67746146209e-44
9.94663538869 4.0884209151e-44
9.97020561473 2.50018956826e-44
9.99377584077 1.52708520986e-44
10.0173460668 9.31593534098e-45
10.0409162928 5.67626143799e-45
10.0644865189 3.45438636849e-45
10.0880567449 2.09967412085e-45
10.111626971 1.27469184883e-45
10.135197197 7.72913185647e-46
10.158767423 4.68088835974e-46
10.1823376491 2.83137748311e-46
10.2059078751 1.71056291561e-46
10.2294781012 1.03217178257e-46
10.2530483272 6.22065944499e-47
10.2766185532 3.74448630883e-47
10.3001887793 2.25122709236e-47
10.3237590053 1.35181563976e-47
10.3473292314 8.10749310938e-48
10.3708994574 4.85653509994e-48
10.3944696834 2.90560890442e-48
10.4180399095 1.73627425427e-48
10.4416101355 1.0362627672e-48
10.4651803616 6.17720085327e-49
10.4887505876 3.67776240606e-49
10.5123208136 2.18698392648e-49
10.5358910397 1.29890487265e-49
10.5594612657 7.70510906416e-50
10.5830314918 4.56509459099e-50
10.6066017178 2.70140794443e-50
10.6301719438 1.59661359029e-50
10.6537421699 9.42493974404e-51
10.6773123959 5.55681974489e-51
10.700882622 3.27222272111e-51
10.724452848 1.92454502526e-51
10.748023074 1.13052929956e-51
10.7715933001 6.63290759749e-52
10.7951635261 3.88681887151e-52
10.8187337522 2.27484986827e-52
10.8423039782 1.32977789828e-52
10.8658742042 7.76378078191e-53
10.8894444303 4.52725598172e-53
10.9130146563 2.63672186835e-53
10.9365848824 1.53377241581e-53
10.9601551084 8.91096432687e-54
10.9837253344 5.17077351461e-54
11.0072955605 2.996768549e-54
11.0308657865 1.73467297162e-54
11.0544360125 1.00287912335e-54
11.0780062386 5.79089893649e-55
11.1015764646 3.33971680378e-55
11.1251466907 1.92370912134e-55
11.1487169167 1.10671327088e-55
11.1722871427 6.35911422986e-56
11.1958573688 3.64941937818e-56
11.2194275948 2.09178191161e-56
11.2429978209 1.19749678793e-56
11.2665680469 6.84695506889e-57
11.2901382729 3.91007967652e-57
11.313708499 2.2301731667e-57
11.337278725 1.27044613219e-57
11.3608489511 7.2283380514e-58
11.3844191771 4.1075704927e-58
11.4079894031 2.33128733885e-58
11.4315596292 1.32151054507e-58
11.4551298552 7.48185603612e-59
11.4787000813 4.23069566999e-59
11.5022703073 2.38933907811e-59
11.5258405333 1.34774330926e-59
11.5494107594 7.59276253337e-60
11.5729809854 4.2722388057e-60
11.5965512115 2.40090031816e-60
11.6201214375 1.34758285883e-60
11.6436916635 7.55438999863e-61
11.6672618896 4.22966268308e-61
11.6908321156 2.36523505597e-61
11.7144023417 1.32100650193e-61
11.7379725677 7.36881256592e-62
11.7615427937 4.10536526118e-62
11.7851130198 2.28437640649e-62
11.8086832458 1.26953573384e-62
11.8322534719 7.04666172819e-63
11.8558236979 3.90645637605e-63
11.8793939239 2.16293477774e-63
11.90296415 1.19609200434e-63
11.926534376 6.60611755539e-64
11.9501046021 3.64408402901e-64
11.9736748281 2.00766232814e-64
11.9972450541 1.10472195662e-64
12.0208152802 6.07120862281e-65
12.0443855062 3.33239909765e-65
12.0679557323 1.82683097084e-65
12.0915259583 1.00022810618e-65
12.1150961843 5.46964194168e-66
12.1386664104 2.98729229631e-66
12.1622366364 1.6295036686e-66
12.1858068624 8.87751859697e-67
12.2093770885 4.83043548066e-67
12.2329473145 2.62506008866e-67
12.2565175406 1.42478817467e-67
12.2800877666 7.72359095199e-68
12.3036579926 4.18163342588e-68
12.3272282187 2.26115431445e-68
12.3507984447 1.2211578759e-68
12.3743686708 6.58674143155e-69
12.3979388968 3.54834975777e-69
12.4215091228 1.9091455996e-69
12.4450793489 1.02590777389e-69
12.4686495749 5.50597262224e-70
12.492219801 2.9513182774e-70
12.515790027 1.57998926306e-70
12.539360253 8.44788760954e-71
12.5629304791 4.51125978414e-71
12.5865007051 2.40604130334e-71
12.6100709312 1.28163295209e-71
12.6336411572 6.8183518701e-72
12.6572113832 3.62284809929e-72
12.6807816093 1.92254105482e-72
12.7043518353 1.01895666403e-72
12.7279220614 5.39374250643e-73
12.7514922874 2.85153640257e-73
12.7750625134 1.50564177161e-73
12.7986327395 7.93995833822e-74
12.8222029655 4.18184984285e-74
12.8457731916 2.19974376849e-74
12.8693434176 1.15565716363e-74
12.8929136436 6.06371806792e-75
12.9164838697 3.17761924654e-75
12.9400540957 1.66309627891e-75
12.9636243218 8.69331486555e-76
12.9871945478 4.5384307796e-76
13.0107647738 2.36634528477e-76
13.0343349999 1.23226016822e-76
13.0579052259 6.40882490039e-77
13.081475452 3.32893951659e-77
13.105045678 1.72696966117e-77
13.128615904 8.94776601048e-78
13.1521861301 4.63015401067e-78
13.1757563561 2.39291330371e-78
13.1993265821 1.23511956235e-78
13.2228968082 6.36709522092e-79
13.2464670342 3.27811207017e-79
13.2700372603 1.68560633544e-79
13.2936074863 8.6564179496e-80
13.3171777123 4.4398651555e-80
13.3407479384 2.27431513646e-80
13.3643181644 1.16353807063e-80
13.3878883905 5.94510383462e-81
13.4114586165 3.03380020338e-81
13.4350288425 1.54619045588e-81
13.4585990686 7.8702272849e-82
13.4821692946 4.00091780039e-82
13.5057395207 2.0313270132e-82
13.5293097467 1.03002487357e-82
13.5528799727 5.21630559125e-83
13.5764501988 2.63830849854e-83
13.6000204248 1.33270845846e-83
13.6235906509 6.72344024546e-84
13.6471608769 3.38761893804e-84
13.6707311029 1.70468425982e-84
13.694301329 8.56721241988e-85
13.717871555 4.30012511819e-85
13.7414417811 2.15560116484e-85
13.7650120071 1.07919835415e-85
13.7885822331 5.39609357984e-86
13.8121524592 2.6946526454e-86
13.8357226852 1.34391255916e-86
13.8592929113 6.69397250002e-87
13.8828631373 3.32997757139e-87
13.9064333633 1.65440924978e-87
13.9300035894 8.20896927728e-88
13.9535738154 4.06797366654e-88
13.9771440415 2.01331272838e-88
14.0007142675 9.951481279e-89
14.0242844935 4.91255456164e-89
14.0478547196 2.42197685741e-89
14.0714249456 1.19254648345e-89
14.0949951717 5.86439408504e-90
14.1185653977 2.88013775415e-90
14.1421356237 1.41268532305e-90
14.1657058498 6.92021270016e-91
14.1892760758 3.38559548484e-91
14.2128463018 1.65421547807e-91
14.2364165279 8.07216923398e-92
14.2599867539 3.93395489747e-92
14.28355698 1.91473734839e-92
14.307127206 9.30742463879e-93
14.330697432 4.5184565363e-93
14.3542676581 2.19073941987e-93
14.3778378841 1.06079421321e-93
14.4014081102 5.12992643606e-94
14.4249783362 2.47759593491e-94
14.4485485622 1.19505787883e-94
14.4721187883 5.7568681894e-95
14.4956890143 2.76963340004e-95
14.5192592404 1.33075073234e-95
14.5428294664 6.38571205597e-96
14.5663996924 3.06027114849e-96
14.5899699185 1.46469840823e-96
14.6135401445 7.00122447793e-97
14.6371103706 3.34223553203e-97
14.6606805966 1.59344516476e-97
14.6842508226 7.58706803939e-98
14.7078210487 3.60784095044e-98
14.7313912747 1.71339344214e-98
14.7549615008 8.12648786261e-99
14.7785317268 3.84932444315e-99
14.8021019528 1.82096559614e-99
14.8256721789 8.60308712473e-100
14.8492424049 4.05921466216e-100
14.872812631 1.91277810709e-100
14.896382857 9.0016433315e-101
14.919953083 4.23071141875e-101
14.9435233091 1.98581668122e-101
14.9670935351 9.30890961258e-102
14.9906637612 4.35804926617e-102
15.0142339872 2.03759973847e-102
15.0378042132 9.51434270351e-103
15.0613744393 4.43681818885e-103
15.0849446653 2.06631798726e-103
15.1085148914 9.61070206793e-104
15.1320851174 4.46421661257e-104
15.1556553434 2.07093917165e-104
15.1792255695 9.59447280353e-105
15.2027957955 4.43921653745e-105
15.2263660216 2.05126955061e-105
15.2499362476 9.46607794727e-106
15.2735064736 4.36262724412e-106
15.2970766997 2.00796701281e-106
15.3206469257 9.22986234059e-107
15.3442171517 4.23705209257e-107
15.3677873778 1.9425046141e-107
15.3913576038 8.89384867635e-108
15.4149278299 4.06674160424e-108
15.4384980559 1.85708734986e-108
15.4620682819 8.46928481634e-109
15.485638508 3.85735438958e-109
15.509208734 1.75452872269e-109
15.5327789601 7.97001802471e-110
15.5563491861 3.61564469026e-110
15.5799194121 1.638096751e-110
15.6034896382 7.41174472115e-111
15.6270598642 3.34910062268e-111
15.6506300903 1.51134118365e-111
15.6742003163 6.81119247648e-112
15.6977705423 3.06556014684e-112
15.7213407684 1.37791465211e-112
15.7449109944 6.1852935958e-113
15.7684812205 2.77283213574e-113
15.7920514465 1.24140025841e-113
15.8156216725 5.5504067541e-114
15.8391918986 2.4783477824e-114
15.8627621246 1.10515675148e-114
15.8863323507 4.92163537822e-115
15.9099025767 2.18886332422e-115
15.9334728027 9.72190197461e-116
15.9570430288 4.31227993081e-116
15.9806132548 1.91022927111e-116
16.0041834809 8.45058193918e-117
16.0277537069 3.73344740263e-117
16.0513239329 1.64723470197e-117
16.074894159 7.258095531e-118
16.098464385 3.19382675199e-118
16.1220346111 1.40352848208e-118
16.1456048371 6.159593218e-119
16.1691750631 2.69962526057e-119
16.1927452892 1.18161312464e-119
16.2163155152 5.16496309978e-120
16.2398857413 2.25464907273e-120
16.2634559673 9.82902009975e-121
16.2870261933 4.27918188913e-121
16.3105964194 1.86050244621e-121
16.3341666454 8.07827135489e-122
16.3577368714 3.50287823198e-122
16.3813070975 1.51687492426e-122
16.4048773235 6.55982642786e-123
16.4284475496 2.83303855352e-123
16.4520177756 1.22188377088e-123
16.4755880016 5.26289006133e-124
16.4991582277 2.26378617066e-124
16.5227284537 9.72440242648e-125
16.5462986798 4.17163758447e-125
16.5698689058 1.78717079827e-125
16.5934391318 7.64611979064e-126
16.6170093579 3.26686656418e-126
16.6405795839 1.39391619379e-126
16.66414981 5.9395919349e-127
16.687720036 2.52749869365e-127
16.711290262 1.07408676044e-127
16.7348604881 4.55828616035e-128
16.7584307141 1.93186739565e-128
16.7820009402 8.1764775631e-129
16.8055711662 3.4559551623e-129
16.8291413922 1.45875570028e-129
16.8527116183 6.14906880312e-130
16.8762818443 2.58849994604e-130
16.8998520704 1.08817486606e-130
16.9234222964 4.56836340577e-131
16.9469925224 1.91528637892e-131
16.9705627485 8.01895207099e-132
16.9941329745 3.35283387065e-132
17.0177032006 1.39996336099e-132
17.0412734266 5.83755812884e-133
17.0648436526 2.43083441543e-133
17.0884138787 1.01085494404e-133
17.1119841047 4.19789239436e-134
17.1355543308 1.7409346029e-134
17.1591245568 7.21011179566e-135
17.1826947828 2.9820135868e-135
17.2062650089 1.23164346358e-135
17.2298352349 5.08004845472e-136
17.253405461 2.09246331517e-136
17.276975687 8.60705720572e-137
17.300545913 3.53555870842e-137
17.3241161391 1.45033267458e-137
17.3476863651 5.94132227765e-138
17.3712565911 2.43054785916e-138
17.3948268172 9.9295716904e-139
17.4183970432 4.05099596859e-139
17.4419672693 1.65043242157e-139
17.4655374953 6.71487611918e-140
17.4891077213 2.72823809225e-140
17.5126779474 1.10695564159e-140
17.5362481734 4.4851971163e-141
17.5598183995 1.81482977864e-141
17.5833886255 7.33319079083e-142
17.6069588515 2.95905116813e-142
17.6305290776 1.19237825162e-142
17.6540993036 4.79818925589e-143
17.6776695297 1.9281558489e-143
17.7012397557 7.73763076321e-144
17.7248099817 3.1008063883e-144
17.7483802078 1.24091419657e-144
17.7719504338 4.95916984856e-145
17.7955206599 1.97913769707e-145
17.8190908859 7.88755695389e-146
17.8426611119 3.13912163714e-146
17.866231338 1.24759202158e-146
17.889801564 4.9514854763e-147
17.9133717901 1.96244084372e-147
17.9369420161 7.76703834569e-148
17.9605122421 3.06981215019e-148
17.9840824682 1.21161681905e-148
18.0076526942 4.77546417554e-149
18.0312229203 1.87958667801e-149
18.0547931463 7.38763203943e-150
18.0783633723 2.89963909646e-150
18.1019335984 1.13652263885e-150
18.1255038244 4.44843602058e-151
18.1490740505 1.7387269232e-151
18.1726442765 6.78656229653e-152
18.1962145025 2.64522360297e-152
18.2197847286 1.02960035368e-152
18.2433549546 4.00191976646e-153
18.2669251807 1.55332068894e-153
18.2904954067 6.02069442108e-154
18.3140656327 2.33036745236e-154
18.3376358588 9.00729198197e-155
18.3612060848 3.4766081352e-155
18.3847763109 1.3400116042e-155
18.4083465369 5.1576556402e-156
18.4319167629 1.98237923554e-156
18.455486989 7.60871645714e-157
18.479057215 2.91625817873e-157
18.502627441 1.11616935599e-157
18.5261976671 4.26602524237e-158
18.5497678931 1.62819190758e-158
18.5733381192 6.20549244816e-159
18.5969083452 2.36175608e-159
18.6204785712 8.9759744029e-160
18.6440487973 3.40655638925e-160
18.6676190233 1.29103082728e-160
18.6911892494 4.88589731139e-161
18.7147594754 1.84645355444e-161
18.7383297014 6.96816471918e-162
18.7618999275 2.62593536735e-162
18.7854701535 9.88177351318e-163
18.8090403796 3.71339059032e-163
18.8326106056 1.39344835238e-163
18.8561808316 5.22149972906e-164
18.8797510577 1.95381488754e-164
18.9033212837 7.30053977053e-165
18.9268915098 2.72401540747e-165
18.9504617358 1.01495505031e-165
18.9740319618 3.7762987672e-166
18.9976021879 1.40303272356e-166
19.0211724139 5.20536030308e-167
19.04474264 1.9284791955e-167
19.068312866 7.13444035384e-168
19.091883092 2.63563507983e-168
19.1154533181 9.72278503437e-169
19.1390235441 3.58158899108e-169
19.1625937702 1.31746803691e-169
19.1861639962 4.83930870007e-170
19.2097342222 1.77502748532e-170
19.2333044483 6.50137133119e-171
19.2568746743 2.37783990989e-171
19.2804449004 8.6843560026e-172
19.3040151264 3.16715709669e-172
19.3275853524 1.15339532698e-172
19.3511555785 4.19433366862e-173
19.3747258045 1.52308304886e-173
19.3982960306 5.52280389527e-174
19.4218662566 1.99972695118e-174
19.4454364826 7.23030179821e-175
19.4690067087 2.61045617872e-175
19.4925769347 9.41131374693e-176
19.5161471607 3.3881104938e-176
19.5397173868 1.21797381651e-176
19.5632876128 4.3721093595e-177
19.5868578389 1.56717090736e-177
19.6104280649 5.60936354115e-178
19.6339982909 2.00485190132e-178
19.657568517 7.15520512677e-179
19.681138743 2.54995526857e-179
19.7047089691 9.07430379311e-180
19.7282791951 3.22451159658e-180
19.7518494211 1.14415284111e-180
19.7754196472 4.05390166564e-181
19.7989898732 1.43427040291e-181
19.8225600993 5.06707247281e-182
19.8461303253 1.78752053474e-182
19.8697005513 6.29669124193e-183
19.8932707774 2.21483195752e-183
19.9168410034 7.77921504828e-184
19.9404112295 2.72833047279e-184
19.9639814555 9.55485183457e-185
19.9875516815 3.341306475e-185
20.0111219076 1.1667387558e-185
20.0346921336 4.06813611719e-186
20.0582623597 1.41638542512e-186
20.0818325857 4.9241483171e-187
20.1054028117 1.70940151697e-187
20.1289730378 5.9254304715e-188
20.1525432638 2.05096461647e-188
20.1761134899 7.08856695894e-189
20.1996837159 2.44635971656e-189
20.2232539419 8.43030630641e-190
20.246824168 2.9008624281e-190
20.270394394 9.96715529406e-191
20.2939646201 3.41959915637e-191
20.3175348461 1.17149012631e-191
20.3411050721 4.00738518226e-192
20.3646752982 1.368806742e-192
20.3882455242 4.66854277651e-193
20.4118157503 1.58993098985e-193
20.4353859763 5.40670278239e-194
20.4589562023 1.8358769596e-194
20.4825264284 6.22459447261e-195
20.5060966544 2.10733961571e-195
20.5296668804 7.12382985038e-196
20.5532371065 2.40462656882e-196
20.5768073325 8.10468984365e-197
20.6003775586 2.72759175912e-197
20.6239477846 9.16592094555e-198
20.6475180106 3.07557390131e-198
20.6710882367 1.03045516922e-198
20.6946584627 3.4473427527e-199
20.7182286888 1.15157388508e-199
20.7417989148 3.84105635257e-200
20.7653691408 1.2792653237e-200
20.7889393669 4.25423231819e-201
20.8125095929 1.41264146251e-201
20.836079819 4.68373605498e-202
20.859650045 1.55060842218e-202
20.883220271 5.1257883355e-203
20.9067904971 1.69187216201e-203
20.9303607231 5.57599412676e-204
20.9539309492 1.8349511076e-204
20.9775011752 6.02939380946e-205
21.0010714012 1.97819593903e-205
21.0246416273 6.48053706044e-206
21.0482118533 2.11981647489e-206
21.0717820794 6.92357869673e-207
21.0953523054 2.25791526846e-207
21.1189225314 7.35239474994e-208
21.1424927575 2.39052720475e-208
21.1660629835 7.76071600853e-209
21.1896332096 2.5156640668e-209
21.2132034356 8.14227528797e-210
21.2367736616 2.63136274656e-210
21.2603438877 8.49096382695e-211
21.2839141137 2.735735528e-211
21.3074843398 8.80099151569e-212
21.3310545658 2.82702068426e-212
21.3546247918 9.06704519162e-213
21.3781950179 2.90363152168e-213
21.4017652439 9.28443902718e-214
21.42533547 2.96420198134e-214
21.448905696 9.44925110834e-215
21.472475922 3.00762697867e-215
21.4960461481 9.55844067233e-216
21.5196163741 3.03309582456e-216
21.5431866002 9.60994112731e-217
21.5667568262 3.04011732072e-217
21.5903270522 9.60272489113e-218
21.6138972783 3.02853544724e-218
21.6374675043 9.53683721643e-219
21.6610377303 2.99853494528e-219
21.6846079564 9.41339745733e-220
21.7081781824 2.95063652232e-220
21.7317484085 9.23456761164e-221
21.7553186345 2.88568184857e-221
21.7788888605 9.00348936555e-222
21.8024590866 2.80480894715e-222
21.8260293126 8.72419220047e-223
21.8495995387 2.70941898371e-223
21.8731697647 8.40147632095e-224
21.8967399907 2.60113581149e-224
21.9203102168 8.04077516381e-225
21.9438804428 2.4817599067e-225
21.9674506689 7.64800300189e-226
21.9910208949 2.3532185237e-226
22.0145911209 7.22939362436e-227
22.038161347 2.21751399987e-227
22.061731573 6.79133624215e-228
22.0853017991 2.07667214513e-228
22.1088720251 6.34021463332e-229
22.1324422511 1.93269256291e-229
22.1560124772 5.88225512755e-230
22.1795827032 1.78750257739e-230
22.2031529293 5.4233883663e-231
22.2267231553 1.64291619859e-231
22.2502933813 4.9691289142e-232
22.2738636074 1.50059926023e-232
22.2974338334 4.52447579491e-233
22.3210040595 1.36204153269e-233
22.3445742855 4.09383594274e-234
22.3681445115 1.22853626705e-234
22.3917147376 3.68097146395e-235
22.4152849636 1.10116728302e-235
22.4388551897 3.28897054687e-236
22.4624254157 9.8080339373e-237
22.4859956417 2.92024090137e-237
22.5095658678 8.68099677421e-238
22.5331360938 2.57652378713e-238
22.5567063199 7.63504872186e-239
22.5802765459 2.25892603849e-239
22.6038467719 6.67273992798e-240
22.627416998 1.96796702789e-240
22.650987224 5.79485151877e-241
22.67455745 1.70363723656e-241
22.6981276761 5.00059510924e-242
22.7216979021 1.4654650131e-242
22.7452681282 4.2878328643e-243
22.7688383542 1.25258818118e-243
22.7924085802 3.6533078582e-244
22.8159788063 1.0638273835e-244
22.8395490323 3.09287538656e-245
22.8631192584 8.97758389006e-246
22.8866894844 2.6017271047e-246
22.9102597104 7.52781012998e-247
22.9338299365 2.17460129237e-247
22.9574001625 6.27182771477e-248
22.9809703886 1.80597407676e-248
23.0045406146 5.19195880551e-249
23.0281108406 1.49022798799e-249
23.0516810667 4.27046691377e-250
23.0752512927 1.22179569414e-250
23.0988215188 3.48997097672e-251
23.1223917448 9.95278100392e-252
23.1459619708 2.83377848637e-252
23.1695321969 8.05537153005e-253
23.1931024229 2.28614033218e-253
23.216672649 6.47764634335e-254
23.240242875 1.83243265543e-254
23.263813101 5.17528957661e-255
23.2873833271 1.4592729465e-255
23.3109535531 4.10802472669e-256
23.3345237792 1.15457887103e-256
23.3580940052 3.23972088818e-257
23.3816642312 9.07578948584e-258
23.4052344573 2.53836137514e-258
23.4288046833 7.08784312642e-259
23.4523749094 1.97590354584e-259
23.4759451354 5.49930451437e-260
23.4995153614 1.5280570397e-260
23.5230855875 4.23897168782e-261
23.5466558135 1.17400514438e-261
23.5702260396 3.24614113401e-262
23.5937962656 8.96090943201e-263
23.6173664916 2.469581973e-263
23.6409367177 6.79486523526e-264
23.6645069437 1.86648139314e-264
23.6880771697 5.11860090244e-265
23.7116473958 1.40140295601e-265
23.7352176218 3.83052510771e-266
23.7587878479 1.04528925711e-266
23.7823580739 2.84771756609e-267
23.8059282999 7.74531271768e-268
23.829498526 2.10310994092e-268
23.853068752 5.70118757519e-269
23.8766389781 1.54293764532e-269
23.9002092041 4.16879430677e-270
23.9237794301 1.12447798801e-270
23.9473496562 3.02809294014e-271
23.9709198822 8.1407523507e-272
23.9944901083 2.18492399377e-272
24.0180603343 5.85442057262e-273
24.0416305603 1.56605366519e-273
24.0652007864 4.18219079685e-274
24.0887710124 1.11499999022e-274
24.1123412385 2.96769348506e-275
24.1359114645 7.88561768558e-276
24.1594816905 2.091819566e-276
24.1830519166 5.53966989067e-277
24.2066221426 1.46458318338e-277
24.2301923687 3.86557426776e-278
24.2537625947 1.01855186432e-278
24.2773328207 2.67929631848e-279
24.3009030468 7.03600505059e-280
24.3244732728 1.84458492342e-280
24.3480434989 4.82767029943e-281
24.3716137249 1.26136943755e-281
24.3951839509 3.29012254065e-282
24.418754177 8.56734438115e-283
24.442324403 2.22712230901e-283
24.4658946291 5.77969490593e-284
24.4894648551 1.49736634791e-284
24.5130350811 3.87269092163e-285
24.5366053072 9.99904502317e-286
24.5601755332 2.57729676729e-286
24.5837457593 6.6317760491e-287
24.6073159853 1.70354688128e-287
24.6308862113 4.36854121648e-288
24.6544564374 1.11834599897e-288
24.6780266634 2.85806849749e-289
24.7015968895 7.29163734452e-290
24.7251671155 1.85708917131e-290
24.7487373415 4.72166324101e-291
24.7723075676 1.19842565472e-291
24.7958777936 3.03654906722e-292
24.8194480196 7.68071949932e-293
24.8430182457 1.93943477649e-293
24.8665884717 4.88876767348e-294
24.8901586978 1.23019466014e-294
24.9137289238 3.09027952481e-295
24.9372991498 7.74944226897e-296
24.9608693759 1.93995274737e-296
24.9844396019 4.84796126419e-297
25.008009828 1.20941033839e-297
25.031580054 3.01185470834e-298
25.05515028 7.48754457352e-299
25.0787205061 1.8581858158e-299
25.1022907321 4.60343939229e-300
25.1258609582 1.13846199762e-300
25.1494311842 2.81058493594e-301
25.1730014102 6.92653771622e-302
25.1965716363 1.70402612667e-302
25.2201418623 4.18481335524e-303
25.2437120884 1.02592348998e-303
25.2672823144 2.51068442275e-304
25.2908525404 6.13347769765e-305
25.3144227665 1.49574718102e-305
25.3379929925 3.64120864858e-306
25.3615632186 8.84846904057e-307
25.3851334446 2.14647151017e-307
25.4087036706 5.19775454605e-308
25.4322738967 1.25643281744e-308
25.4558441227 3.03176028979e-309
25.4794143488 7.30267123352e-310
25.5029845748 1.75589746374e-310
25.5265548008 4.2145021381e-311
25.5501250269 1.00976970889e-311
25.5736952529 2.41505227838e-312
25.597265479 5.76578011821e-313
25.620835705 1.37409296317e-313
25.644405931 3.26888633495e-314
25.6679761571 7.7626092315e-315
25.6915463831 1.84009710324e-315
25.7151166092 4.35401279185e-316
25.7386868352 1.02831859132e-316
25.7622570612 2.42339199285e-317
25.7858272873 5.70052942172e-318
25.8093975133 1.32508406215e-318
25.8329677393 2.9347499363e-319
25.8565379654 6.2252271376e-320
25.8801081914 8.89318162514e-321
25.9036784175 0.0
25.9272486435 0.0
25.9508188695 0.0
25.9743890956 0.0
25.9979593216 0.0
26.0215295477 0.0
26.0450997737 0.0
26.0686699997 0.0
26.0922402258 0.0
26.1158104518 0.0
26.1393806779 0.0
26.1629509039 0.0
26.1865211299 0.0
26.210091356 0.0
26.233661582 0.0
26.2572318081 0.0
26.2808020341 0.0
26.3043722601 0.0
26.3279424862 0.0
26.3515127122 0.0
26.3750829383 0.0
26.3986531643 0.0
26.4222233903 0.0
26.4457936164 0.0
26.4693638424 0.0
26.4929340685 0.0
26.5165042945 0.0
26.5400745205 0.0
26.5636447466 0.0
26.5872149726 0.0
26.6107851987 0.0
26.6343554247 0.0
26.6579256507 0.0
26.6814958768 0.0
26.7050661028 0.0
26.7286363289 0.0
26.7522065549 0.0
26.7757767809 0.0
26.799347007 0.0
26.822917233 0.0
26.846487459 0.0
26.8700576851 0.0
26.8936279111 0.0
26.9171981372 0.0
26.9407683632 0.0
26.9643385892 0.0
26.9879088153 0.0
27.0114790413 0.0
27.0350492674 0.0
27.0586194934 0.0
27.0821897194 0.0
27.1057599455 0.0
27.1293301715 0.0
27.1529003976 0.0
27.1764706236 0.0
27.2000408496 0.0
27.2236110757 0.0
27.2471813017 0.0
27.2707515278 0.0
27.2943217538 0.0
27.3178919798 0.0
27.3414622059 0.0
27.3650324319 0.0
27.388602658 0.0
27.412172884 0.0
27.43574311 0.0
27.4593133361 0.0
27.4828835621 0.0
27.5064537882 0.0
27.5300240142 0.0
27.5535942402 0.0
27.5771644663 0.0
27.6007346923 0.0
27.6243049184 0.0
27.6478751444 0.0
27.6714453704 0.0
27.6950155965 0.0
27.7185858225 0.0
27.7421560486 0.0
27.7657262746 0.0
27.7892965006 0.0
27.8128667267 0.0
27.8364369527 0.0
27.8600071787 0.0
27.8835774048 0.0
27.9071476308 0.0
27.9307178569 0.0
27.9542880829 0.0
27.9778583089 0.0
28.001428535 0.0
28.024998761 0.0
28.0485689871 0.0
28.0721392131 0.0
28.0957094391 0.0
28.1192796652 0.0
28.1428498912 0.0
28.1664201173 0.0
28.1899903433 0.0
28.2135605693 0.0
28.2371307954 0.0
28.2607010214 0.0
28.2842712475 0.0
28.3078414735 0.0
28.3314116995 0.0
28.3549819256 0.0
28.3785521516 0.0
28.4021223777 0.0
28.4256926037 0.0
28.4492628297 0.0
28.4728330558 0.0
28.4964032818 0.0
28.5199735079 0.0
28.5435437339 0.0
28.5671139599 0.0
28.590684186 0.0
28.614254412 0.0
28.6378246381 0.0
28.6613948641 0.0
28.6849650901 0.0
28.7085353162 0.0
28.7321055422 0.0
28.7556757683 0.0
28.7792459943 0.0
28.8028162203 0.0
28.8263864464 0.0
28.8499566724 0.0
28.8735268985 0.0
28.8970971245 0.0
28.9206673505 0.0
28.9442375766 0.0
28.9678078026 0.0
28.9913780286 0.0
29.0149482547 0.0
29.0385184807 0.0
29.0620887068 0.0
29.0856589328 0.0
29.1092291588 0.0
29.1327993849 0.0
29.1563696109 0.0
29.179939837 0.0
29.203510063 0.0
29.227080289 0.0
29.2506505151 0.0
29.2742207411 0.0
29.2977909672 0.0
29.3213611932 0.0
29.3449314192 0.0
29.3685016453 0.0
29.3920718713 0.0
29.4156420974 0.0
29.4392123234 0.0
29.4627825494 0.0
29.4863527755 0.0
29.5099230015 0.0
29.5334932276 0.0
29.5570634536 0.0
29.5806336796 0.0
29.6042039057 0.0
29.6277741317 0.0
29.6513443578 0.0
29.6749145838 0.0
29.6984848098 0.0
29.7220550359 0.0
29.7456252619 0.0
29.769195488 0.0
29.792765714 0.0
29.81633594 0.0
29.8399061661 0.0
29.8634763921 0.0
29.8870466182 0.0
29.9106168442 0.0
29.9341870702 0.0
29.9577572963 0.0
29.9813275223 0.0
30.0048977483 0.0
30.0284679744 0.0
30.0520382004 0.0
30.0756084265 0.0
30.0991786525 0.0
30.1227488785 0.0
30.1463191046 0.0
30.1698893306 0.0
30.1934595567 0.0
30.2170297827 0.0
30.2406000087 0.0
30.2641702348 0.0
30.2877404608 0.0
30.3113106869 0.0
30.3348809129 0.0
30.3584511389 0.0
30.382021365 0.0
30.405591591 0.0
30.4291618171 0.0
30.4527320431 0.0
30.4763022691 0.0
30.4998724952 0.0
30.5234427212 0.0
30.5470129473 0.0
30.5705831733 0.0
30.5941533993 0.0
30.6177236254 0.0
30.6412938514 0.0
30.6648640775 0.0
30.6884343035 0.0
30.7120045295 0.0
30.7355747556 0.0
30.7591449816 0.0
30.7827152077 0.0
30.8062854337 0.0
30.8298556597 0.0
30.8534258858 0.0
30.8769961118 0.0
30.9005663379 0.0
30.9241365639 0.0
30.9477067899 0.0
30.971277016 0.0
30.994847242 0.0
31.018417468 0.0
31.0419876941 0.0
31.0655579201 0.0
31.0891281462 0.0
31.1126983722 0.0
31.1362685982 0.0
31.1598388243 0.0
31.1834090503 0.0
31.2069792764 0.0
31.2305495024 0.0
31.2541197284 0.0
31.2776899545 0.0
31.3012601805 0.0
31.3248304066 0.0
31.3484006326 0.0
31.3719708586 0.0
31.3955410847 0.0
31.4191113107 0.0
31.4426815368 0.0
31.4662517628 0.0
31.4898219888 0.0
31.5133922149 0.0
31.5369624409 0.0
31.560532667 0.0
31.584102893 0.0
31.607673119 0.0
31.6312433451 0.0
31.6548135711 0.0
31.6783837972 0.0
31.7019540232 0.0
31.7255242492 0.0
31.7490944753 0.0
31.7726647013 0.0
31.7962349274 0.0
31.8198051534 0.0
31.8433753794 0.0
31.8669456055 0.0
31.8905158315 0.0
31.9140860576 0.0
31.9376562836 0.0
31.9612265096 0.0
31.9847967357 0.0
32.0083669617 0.0
32.0319371878 0.0
32.0555074138 0.0
32.0790776398 0.0
32.1026478659 0.0
32.1262180919 0.0
32.1497883179 0.0
32.173358544 0.0
32.19692877 0.0
32.2204989961 0.0
32.2440692221 0.0
32.2676394481 0.0
32.2912096742 0.0
32.3147799002 0.0
32.3383501263 0.0
32.3619203523 0.0
32.3854905783 0.0
32.4090608044 0.0
32.4326310304 0.0
32.4562012565 0.0
32.4797714825 0.0
32.5033417085 0.0
32.5269119346 0.0
32.5504821606 0.0
32.5740523867 0.0
32.5976226127 0.0
32.6211928387 0.0
32.6447630648 0.0
32.6683332908 0.0
32.6919035169 0.0
32.7154737429 0.0
32.7390439689 0.0
32.762614195 0.0
32.786184421 0.0
32.8097546471 0.0
32.8333248731 0.0
32.8568950991 0.0
32.8804653252 0.0
32.9040355512 0.0
32.9276057773 0.0
32.9511760033 0.0
32.9747462293 0.0
32.9983164554 0.0
33.0218866814 0.0
33.0454569075 0.0
33.0690271335 0.0
33.0925973595 0.0
33.1161675856 0.0
33.1397378116 0.0
33.1633080376 0.0
33.1868782637 0.0
33.2104484897 0.0
33.2340187158 0.0
33.2575889418 0.0
33.2811591678 0.0
33.3047293939 0.0
33.3282996199 0.0
33.351869846 0.0
33.375440072 0.0
33.399010298 0.0
33.4225805241 0.0
33.4461507501 0.0
33.4697209762 0.0
33.4932912022 0.0
33.5168614282 0.0
33.5404316543 0.0
33.5640018803 0.0
33.5875721064 0.0
33.6111423324 0.0
33.6347125584 0.0
33.6582827845 0.0
33.6818530105 0.0
33.7054232366 0.0
33.7289934626 0.0
33.7525636886 0.0
33.7761339147 0.0
33.7997041407 0.0
33.8232743668 0.0
33.8468445928 0.0
33.8704148188 0.0
33.8939850449 0.0
33.9175552709 0.0
33.941125497 0.0
33.964695723 0.0
33.988265949 0.0
34.0118361751 0.0
34.0354064011 0.0
34.0589766272 0.0
34.0825468532 0.0
34.1061170792 0.0
34.1296873053 0.0
34.1532575313 0.0
34.1768277573 0.0
34.2003979834 0.0
34.2239682094 0.0
34.2475384355 0.0
34.2711086615 0.0
34.2946788875 0.0
34.3182491136 0.0
34.3418193396 0.0
34.3653895657 0.0
34.3889597917 0.0
34.4125300177 0.0
34.4361002438 0.0
34.4596704698 0.0
34.4832406959 0.0
34.5068109219 0.0
34.5303811479 0.0
34.553951374 0.0
34.5775216 0.0
34.6010918261 0.0
34.6246620521 0.0
34.6482322781 0.0
34.6718025042 0.0
34.6953727302 0.0
34.7189429563 0.0
34.7425131823 0.0
34.7660834083 0.0
34.7896536344 0.0
34.8132238604 0.0
34.8367940865 0.0
34.8603643125 0.0
34.8839345385 0.0
34.9075047646 0.0
34.9310749906 0.0
34.9546452167 0.0
34.9782154427 0.0
35.0017856687 0.0
35.0253558948 0.0
35.0489261208 0.0
35.0724963469 0.0
35.0960665729 0.0
35.1196367989 0.0
35.143207025 0.0
35.166777251 0.0
35.1903474771 0.0
35.2139177031 0.0
35.2374879291 0.0
35.2610581552 0.0
35.2846283812 0.0
35.3081986072 0.0
35.3317688333 0.0
35.3553390593 0.0
35.3789092854 0.0
35.4024795114 0.0
35.4260497374 0.0
35.4496199635 0.0
35.4731901895 0.0
35.4967604156 0.0
35.5203306416 0.0
35.5439008676 0.0
35.5674710937 0.0
35.5910413197 0.0
35.6146115458 0.0
35.6381817718 0.0
35.6617519978 0.0
35.6853222239 0.0
35.7088924499 0.0
35.732462676 0.0
35.756032902 0.0
35.779603128 0.0
35.8031733541 0.0
35.8267435801 0.0
35.8503138062 0.0
35.8738840322 0.0
35.8974542582 0.0
35.9210244843 0.0
35.9445947103 0.0
35.9681649364 0.0
35.9917351624 0.0
36.0153053884 0.0
36.0388756145 0.0
36.0624458405 0.0
36.0860160666 0.0
36.1095862926 0.0
36.1331565186 0.0
36.1567267447 0.0
36.1802969707 0.0
36.2038671968 0.0
36.2274374228 0.0
36.2510076488 0.0
36.2745778749 0.0
36.2981481009 0.0
36.3217183269 0.0
36.345288553 0.0
36.368858779 0.0
36.3924290051 0.0
36.4159992311 0.0
36.4395694571 0.0
36.4631396832 0.0
36.4867099092 0.0
36.5102801353 0.0
36.5338503613 0.0
36.5574205873 0.0
36.5809908134 0.0
36.6045610394 0.0
36.6281312655 0.0
36.6517014915 0.0
36.6752717175 0.0
36.6988419436 0.0
36.7224121696 0.0
36.7459823957 0.0
36.7695526217 0.0
36.7931228477 0.0
36.8166930738 0.0
36.8402632998 0.0
36.8638335259 0.0
36.8874037519 0.0
36.9109739779 0.0
36.934544204 0.0
36.95811443 0.0
36.9816846561 0.0
37.0052548821 0.0
37.0288251081 0.0
37.0523953342 0.0
37.0759655602 0.0
37.0995357863 0.0
37.1231060123 0.0
37.1466762383 0.0
37.1702464644 0.0
37.1938166904 0.0
37.2173869165 0.0
37.2409571425 0.0
37.2645273685 0.0
37.2880975946 0.0
37.3116678206 0.0
37.3352380466 0.0
37.3588082727 0.0
37.3823784987 0.0
37.4059487248 0.0
37.4295189508 0.0
37.4530891768 0.0
37.4766594029 0.0
37.5002296289 0.0
37.523799855 0.0
37.547370081 0.0
37.570940307 0.0
37.5945105331 0.0
37.6180807591 0.0
37.6416509852 0.0
37.6652212112 0.0
37.6887914372 0.0
37.7123616633 0.0
37.7359318893 0.0
37.7595021154 0.0
37.7830723414 0.0
37.8066425674 0.0
37.8302127935 0.0
37.8537830195 0.0
37.8773532456 0.0
37.9009234716 0.0
37.9244936976 0.0
37.9480639237 0.0
37.9716341497 0.0
37.9952043758 0.0
38.0187746018 0.0
38.0423448278 0.0
38.0659150539 0.0
38.0894852799 0.0
38.113055506 0.0
38.136625732 0.0
38.160195958 0.0
38.1837661841 0.0
38.2073364101 0.0
38.2309066362 0.0
38.2544768622 0.0
38.2780470882 0.0
38.3016173143 0.0
38.3251875403 0.0
38.3487577664 0.0
38.3723279924 0.0
38.3958982184 0.0
38.4194684445 0.0
38.4430386705 0.0
38.4666088965 0.0
38.4901791226 0.0
38.5137493486 0.0
38.5373195747 0.0
38.5608898007 0.0
38.5844600267 0.0
38.6080302528 0.0
38.6316004788 0.0
38.6551707049 0.0
38.6787409309 0.0
38.7023111569 0.0
38.725881383 0.0
38.749451609 0.0
38.7730218351 0.0
38.7965920611 0.0
38.8201622871 0.0
38.8437325132 0.0
38.8673027392 0.0
38.8908729653 0.0
38.9144431913 0.0
38.9380134173 0.0
38.9615836434 0.0
38.9851538694 0.0
39.0087240955 0.0
39.0322943215 0.0
39.0558645475 0.0
39.0794347736 0.0
39.1030049996 0.0
39.1265752257 0.0
39.1501454517 0.0
39.1737156777 0.0
39.1972859038 0.0
39.2208561298 0.0
39.2444263559 0.0
39.2679965819 0.0
39.2915668079 0.0
39.315137034 0.0
39.33870726 0.0
39.3622774861 0.0
39.3858477121 0.0
39.4094179381 0.0
39.4329881642 0.0
39.4565583902 0.0
39.4801286162 0.0
39.5036988423 0.0
39.5272690683 0.0
39.5508392944 0.0
39.5744095204 0.0
39.5979797464 0.0
39.6215499725 0.0
39.6451201985 0.0
39.6686904246 0.0
39.6922606506 0.0
39.7158308766 0.0
39.7394011027 0.0
39.7629713287 0.0
39.7865415548 0.0
39.8101117808 0.0
39.8336820068 0.0
39.8572522329 0.0
39.8808224589 0.0
39.904392685 0.0
39.927962911 0.0
39.951533137 0.0
39.9751033631 0.0
39.9986735891 0.0
40.0222438152 0.0
40.0458140412 0.0
40.0693842672 0.0
40.0929544933 0.0
40.1165247193 0.0
40.1400949454 0.0
40.1636651714 0.0
40.1872353974 0.0
40.2108056235 0.0
40.2343758495 0.0
40.2579460756 0.0
40.2815163016 0.0
40.3050865276 0.0
40.3286567537 0.0
40.3522269797 0.0
40.3757972058 0.0
40.3993674318 0.0
40.4229376578 0.0
40.4465078839 0.0
40.4700781099 0.0
40.4936483359 0.0
40.517218562 0.0
40.540788788 0.0
40.5643590141 0.0
40.5879292401 0.0
40.6114994661 0.0
40.6350696922 0.0
40.6586399182 0.0
40.6822101443 0.0
40.7057803703 0.0
40.7293505963 0.0
40.7529208224 0.0
40.7764910484 0.0
40.8000612745 0.0
40.8236315005 0.0
40.8472017265 0.0
40.8707719526 0.0
40.8943421786 0.0
40.9179124047 0.0
40.9414826307 0.0
40.9650528567 0.0
40.9886230828 0.0
41.0121933088 0.0
41.0357635349 0.0
41.0593337609 0.0
41.0829039869 0.0
41.106474213 0.0
41.130044439 0.0
41.1536146651 0.0
41.1771848911 0.0
41.2007551171 0.0
41.2243253432 0.0
41.2478955692 0.0
41.2714657953 0.0
41.2950360213 0.0
41.3186062473 0.0
41.3421764734 0.0
41.3657466994 0.0
41.3893169255 0.0
41.4128871515 0.0
41.4364573775 0.0
41.4600276036 0.0
41.4835978296 0.0
41.5071680557 0.0
41.5307382817 0.0
41.5543085077 0.0
41.5778787338 0.0
41.6014489598 0.0
41.6250191858 0.0
41.6485894119 0.0
41.6721596379 0.0
41.695729864 0.0
41.71930009 0.0
41.742870316 0.0
41.7664405421 0.0
41.7900107681 0.0
41.8135809942 0.0
41.8371512202 0.0
41.8607214462 0.0
41.8842916723 0.0
41.9078618983 0.0
41.9314321244 0.0
41.9550023504 0.0
41.9785725764 0.0
42.0021428025 0.0
42.0257130285 0.0
42.0492832546 0.0
42.0728534806 0.0
42.0964237066 0.0
42.1199939327 0.0
42.1435641587 0.0
42.1671343848 0.0
42.1907046108 0.0
42.2142748368 0.0
42.2378450629 0.0
42.2614152889 0.0
42.284985515 0.0
42.308555741 0.0
42.332125967 0.0
42.3556961931 0.0
42.3792664191 0.0
42.4028366452 0.0
42.4264068712 0.0
42.4499770972 0.0
42.4735473233 0.0
42.4971175493 0.0
42.5206877754 0.0
42.5442580014 0.0
42.5678282274 0.0
42.5913984535 0.0
42.6149686795 0.0
42.6385389055 0.0
42.6621091316 0.0
42.6856793576 0.0
42.7092495837 0.0
42.7328198097 0.0
42.7563900357 0.0
42.7799602618 0.0
42.8035304878 0.0
42.8271007139 0.0
42.8506709399 0.0
42.8742411659 0.0
42.897811392 0.0
42.921381618 0.0
42.9449518441 0.0
42.9685220701 0.0
42.9920922961 0.0
43.0156625222 0.0
43.0392327482 0.0
43.0628029743 0.0
43.0863732003 0.0
43.1099434263 0.0
43.1335136524 0.0
43.1570838784 0.0
43.1806541045 0.0
43.2042243305 0.0
43.2277945565 0.0
43.2513647826 0.0
43.2749350086 0.0
43.2985052347 0.0
43.3220754607 0.0
43.3456456867 0.0
43.3692159128 0.0
43.3927861388 0.0
43.4163563649 0.0
43.4399265909 0.0
43.4634968169 0.0
43.487067043 0.0
43.510637269 0.0
43.5342074951 0.0
43.5577777211 0.0
43.5813479471 0.0
43.6049181732 0.0
43.6284883992 0.0
43.6520586252 0.0
43.6756288513 0.0
43.6991990773 0.0
43.7227693034 0.0
43.7463395294 0.0
43.7699097554 0.0
43.7934799815 0.0
43.8170502075 0.0
43.8406204336 0.0
43.8641906596 0.0
43.8877608856 0.0
43.9113311117 0.0
43.9349013377 0.0
43.9584715638 0.0
43.9820417898 0.0
44.0056120158 0.0
44.0291822419 0.0
44.0527524679 0.0
44.076322694 0.0
44.09989292 0.0
44.123463146 0.0
44.1470333721 0.0
44.1706035981 0.0
44.1941738242 0.0
44.2177440502 0.0
44.2413142762 0.0
44.2648845023 0.0
44.2884547283 0.0
44.3120249544 0.0
44.3355951804 0.0
44.3591654064 0.0
44.3827356325 0.0
44.4063058585 0.0
44.4298760846 0.0
44.4534463106 0.0
44.4770165366 0.0
44.5005867627 0.0
44.5241569887 0.0
44.5477272148 0.0
44.5712974408 0.0
44.5948676668 0.0
44.6184378929 0.0
44.6420081189 0.0
44.665578345 0.0
44.689148571 0.0
44.712718797 0.0
44.7362890231 0.0
44.7598592491 0.0
44.7834294751 0.0
44.8069997012 0.0
44.8305699272 0.0
44.8541401533 0.0
44.8777103793 0.0
44.9012806053 0.0
44.9248508314 0.0
44.9484210574 0.0
44.9719912835 0.0
44.9955615095 0.0
45.0191317355 0.0
45.0427019616 0.0
45.0662721876 0.0
45.0898424137 0.0
45.1134126397 0.0
45.1369828657 0.0
45.1605530918 0.0
45.1841233178 0.0
45.2076935439 0.0
45.2312637699 0.0
45.2548339959 0.0
45.278404222 0.0
45.301974448 0.0
45.3255446741 0.0
45.3491149001 0.0
45.3726851261 0.0
45.3962553522 0.0
45.4198255782 0.0
45.4433958043 0.0
45.4669660303 0.0
45.4905362563 0.0
45.5141064824 0.0
45.5376767084 0.0
45.5612469345 0.0
45.5848171605 0.0
45.6083873865 0.0
45.6319576126 0.0
45.6555278386 0.0
45.6790980647 0.0
45.7026682907 0.0
45.7262385167 0.0
45.7498087428 0.0
45.7733789688 0.0
45.7969491948 0.0
45.8205194209 0.0
45.8440896469 0.0
45.867659873 0.0
45.891230099 0.0
45.914800325 0.0
45.9383705511 0.0
45.9619407771 0.0
45.9855110032 0.0
46.0090812292 0.0
46.0326514552 0.0
46.0562216813 0.0
46.0797919073 0.0
46.1033621334 0.0
46.1269323594 0.0
46.1505025854 0.0
46.1740728115 0.0
46.1976430375 0.0
46.2212132636 0.0
46.2447834896 0.0
46.2683537156 0.0
46.2919239417 0.0
46.3154941677 0.0
46.3390643938 0.0
46.3626346198 0.0
46.3862048458 0.0
46.4097750719 0.0
46.4333452979 0.0
46.456915524 0.0
46.48048575 0.0
46.504055976 0.0
46.5276262021 0.0
46.5511964281 0.0
46.5747666542 0.0
46.5983368802 0.0
46.6219071062 0.0
46.6454773323 0.0
46.6690475583 0.0
46.6926177844 0.0
46.7161880104 0.0
46.7397582364 0.0
46.7633284625 0.0
46.7868986885 0.0
46.8104689145 0.0
46.8340391406 0.0
46.8576093666 0.0
46.8811795927 0.0
46.9047498187 0.0
46.9283200447 0.0
46.9518902708 0.0
46.9754604968 0.0
46.9990307229 0.0
47.0226009489 0.0
47.0461711749 0.0
47.069741401 0.0
47.093311627 0.0




==> figs/gnuplot/binned_temp.dat <==
0.0	3.20625
0.016	0.0
0.032	0.0
0.048	0.0
0.064	0.0
0.08	0.0
0.096	0.0
0.112	0.0
0.128	0.0
0.144	0.0
0.16	0.0
0.176	0.0
0.192	0.0125
0.208	0.00625
0.224	0.025
0.24	0.025
0.256	0.05625
0.272	0.09375
0.288	0.09375
0.304	0.0625
0.32	0.15
0.336	0.19375
0.352	0.1875
0.368	0.3375
0.384	0.3
0.4	0.3875
0.416	0.4
0.432	0.41875
0.448	0.56875
0.464	0.575
0.48	0.75
0.496	0.80625
0.512	0.84375
0.528	0.89375
0.544	0.84375
0.56	0.9375
0.576	1.06875
0.592	1.06875
0.608	1.1375
0.624	1.19375
0.64	1.3
0.656	1.36875
0.672	1.23125
0.688	1.11875
0.704	1.275
0.72	1.14375
0.736	1.3
0.752	1.10625
0.768	1.175
0.784	1.00625
0.8	1.175
0.816	1.025
0.832	0.9625
0.848	1.04375
0.864	0.84375
0.88	1.025
0.896	0.98125
0.912	0.8875
0.928	1.0375
0.944	0.85
0.96	1.075
0.976	0.9375
0.992	0.78125
1.008	0.775
1.024	0.76875
1.04	0.71875
1.056	0.60625
1.072	0.69375
1.088	0.55
1.104	0.6375
1.12	0.5125
1.136	0.4875
1.152	0.51875
1.168	0.40625
1.184	0.45
1.2	0.33125
1.216	0.4625
1.232	0.4375
1.248	0.39375
1.264	0.35625
1.28	0.3375
1.296	0.30625
1.312	0.33125
1.328	0.35
1.344	0.34375
1.36	0.31875
1.376	0.3375
1.392	0.34375
1.408	0.19375
1.424	0.30625
1.44	0.20625
1.456	0.2625
1.472	0.20625
1.488	0.2375
1.504	0.15625
1.52	0.175
1.536	0.1625
1.552	0.175
1.568	0.15625
1.584	0.1375
1.6	0.18125
1.616	0.175
1.632	0.14375
1.648	0.21875
1.664	0.11875
1.68	0.1125
1.696	0.175
1.712	0.09375
1.728	0.15625
1.744	0.175
1.76	0.13125
1.776	0.1375
1.792	0.1
1.808	0.125
1.824	0.125
1.84	0.175
1.856	0.20625
1.872	0.1125
1.888	0.06875
1.904	0.0875
1.92	0.075
1.936	0.1125
1.952	0.1
1.968	0.06875
1.984	0.1
2.0	0.14375
2.016	0.16875
2.032	0.09375
2.048	0.08125
2.064	0.05625
2.08	0.10625
2.096	0.0875
2.112	0.08125
2.128	0.0625
2.144	0.05
2.16	0.05625
2.176	0.0625
2.192	0.0875
2.208	0.05
2.224	0.05
2.24	0.05625
2.256	0.06875
2.272	0.01875
2.288	0.05
2.304	0.0875
2.32	0.075
2.336	0.04375
2.352	0.04375
2.368	0.03125
2.384	0.05625
2.4	0.04375
2.416	0.05625
2.432	0.04375
2.448	0.03125
2.464	0.0375
2.48	0.025
2.496	0.00625
2.512	0.05625
2.528	0.025
2.544	0.00625
2.56	0.03125
2.576	0.025
2.592	0.00625
2.608	0.025
2.624	0.01875
2.64	0.01875
2.656	0.00625
2.672	0.00625
2.688	0.025
2.704	0.0125
2.72	0.0
2.736	0.00625
2.752	0.0625
2.768	0.01875
2.784	0.01875
2.8	0.0375
2.816	0.0375
2.832	0.0375
2.848	0.01875
2.864	0.0375
2.88	0.04375
2.896	0.01875
2.912	0.01875
2.928	0.00625
2.944	0.0125
2.96	0.03125
2.976	0.0125
2.992	0.0
3.008	0.01875
3.024	0.00625
3.04	0.0
3.056	0.0
3.072	0.0
3.088	0.0125
3.104	0.00625
3.12	0.0
3.136	0.00625
3.152	0.00625
3.168	0.0125
3.184	0.0125
3.2	0.00625
3.216	0.025
3.232	0.01875
3.248	0.0
3.264	0.0
3.28	0.00625
3.296	0.0
3.312	0.00625
3.328	0.0125
3.344	0.0125
3.36	0.0
3.376	0.0
3.392	0.075
3.408	0.0
3.424	0.0
3.44	0.0
3.456	0.0
3.472	0.0
3.488	0.0125
3.504	0.0
3.52	0.0125
3.536	0.0125
3.552	0.01875
3.568	0.00625
3.584	0.01875
3.6	0.0
3.616	0.0125
3.632	0.00625
3.648	0.00625
3.664	0.00625
3.68	0.05
3.696	0.0125
3.712	0.0
3.728	0.0
3.744	0.0
3.76	0.0125
3.776	0.03125
3.792	0.0125
3.808	0.0
3.824	0.0
3.84	0.00625
3.856	0.0
3.872	0.0
3.888	0.0
3.904	0.0
3.92	0.0
3.936	0.0
3.952	0.0
3.968	0.01875
3.984	0.0125
4.0	0.0
4.016	0.00625
4.032	0.0
4.048	0.0
4.064	0.0
4.08	0.0
4.096	0.0
4.112	0.0
4.128	0.0
4.144	0.0
4.16	0.0
4.176	0.0
4.192	0.00625
4.208	0.0
4.224	0.0
4.24	0.0
4.256	0.0
4.272	0.0
4.288	0.0
4.304	0.0
4.32	0.0
4.336	0.0
4.352	0.0
4.368	0.0
4.384	0.0
4.4	0.0
4.416	0.0
4.432	0.0
4.448	0.0
4.464	0.00625
4.48	0.0
4.496	0.0
4.512	0.00625
4.528	0.0
4.544	0.0
4.56	0.00625
4.576	0.0
4.592	0.0
4.608	0.0
4.624	0.00625
4.64	0.0125
4.656	0.0
4.672	0.0
4.688	0.0
4.704	0.0
4.72	0.0
4.736	0.0
4.752	0.0
4.768	0.0
4.784	0.0
4.8	0.0
4.816	0.0
4.832	0.0
4.848	0.0
4.864	0.0
4.88	0.0
4.896	0.0
4.912	0.0
4.928	0.0
4.944	0.0
4.96	0.0
4.976	0.0
4.992	0.0
5.008	0.0
5.024	0.0
5.04	0.0
5.056	0.0
5.072	0.0
5.088	0.0
5.104	0.0
5.12	0.0
5.136	0.0
5.152	0.0
5.168	0.0
5.184	0.0
5.2	0.0
5.216	0.0
5.232	0.0
5.248	0.0
5.264	0.0
5.28	0.0
5.296	0.0
5.312	0.0
5.328	0.0
5.344	0.0
5.36	0.0
5.376	0.0
5.392	0.0
5.408	0.0
5.424	0.0
5.44	0.0
5.456	0.0
5.472	0.0
5.488	0.0
5.504	0.0
5.52	0.0
5.536	0.0
5.552	0.0
5.568	0.0
5.584	0.0
5.6	0.0
5.616	0.0
5.632	0.0
5.648	0.0
5.664	0.0
5.68	0.0
5.696	0.0
5.712	0.0
5.728	0.0
5.744	0.0
5.76	0.0
5.776	0.0
5.792	0.0
5.808	0.0
5.824	0.0
5.84	0.0
5.856	0.0
5.872	0.0
5.888	0.0
5.904	0.0
5.92	0.0
5.936	0.0
5.952	0.0
5.968	0.0
5.984	0.0
6.0	0.0
6.016	0.0
6.032	0.0
6.048	0.0
6.064	0.0
6.08	0.0
6.096	0.0
6.112	0.0
6.128	0.0
6.144	0.0
6.16	0.0
6.176	0.0
6.192	0.0
6.208	0.0
6.224	0.0
6.24	0.0
6.256	0.0
6.272	0.0
6.288	0.0
6.304	0.0
6.32	0.0
6.336	0.0
6.352	0.0
6.368	0.0
6.384	0.0
6.4	0.0
6.416	0.0
6.432	0.0
6.448	0.0
6.464	0.0
6.48	0.0
6.496	0.0
6.512	0.0
6.528	0.0
6.544	0.0
6.56	0.0
6.576	0.0
6.592	0.0
6.608	0.0
6.624	0.0
6.64	0.0
6.656	0.0
6.672	0.0
6.688	0.0
6.704	0.0
6.72	0.0
6.736	0.0
6.752	0.0
6.768	0.0
6.784	0.525
6.8	0.0
6.816	0.0
6.832	0.0
6.848	0.0
6.864	0.0
6.88	0.0
6.896	0.0
6.912	0.0
6.928	0.0
6.944	0.0
6.96	0.0
6.976	0.0
6.992	0.0
7.008	0.0
7.024	0.0
7.04	0.0
7.056	0.0
7.072	0.0
7.088	0.0
7.104	0.0
7.12	0.0
7.136	0.0
7.152	0.0
7.168	0.0
7.184	0.0
7.2	0.0
7.216	0.0
7.232	0.0
7.248	0.0
7.264	0.0
7.28	0.0
7.296	0.0
7.312	0.0
7.328	0.0
7.344	0.0
7.36	0.0
7.376	0.0
7.392	0.0
7.408	0.0
7.424	0.0
7.44	0.0
7.456	0.0
7.472	0.0
7.488	0.0
7.504	0.0
7.52	0.0
7.536	0.0
7.552	0.0
7.568	0.0
7.584	0.0
7.6	0.0
7.616	0.0
7.632	0.0
7.648	0.0
7.664	0.0
7.68	0.0
7.696	0.0
7.712	0.0
7.728	0.0
7.744	0.0
7.76	0.0
7.776	0.0
7.792	0.0
7.808	0.0
7.824	0.0
7.84	0.0
7.856	0.0
7.872	0.0
7.888	0.0
7.904	0.0
7.92	0.0
7.936	0.0
7.952	0.0
7.968	0.0
7.984	0.0
8.0	0.0
8.016	0.0
8.032	0.0
8.048	0.0
8.064	0.0
8.08	0.0
8.096	0.0
8.112	0.0
8.128	0.0
8.144	0.0
8.16	0.0
8.176	0.0
8.192	0.0
8.208	0.0
8.224	0.0
8.24	0.0
8.256	0.0
8.272	0.0
8.288	0.0
8.304	0.0
8.32	0.0
8.336	0.0
8.352	0.0
8.368	0.0
8.384	0.0
8.4	0.0
8.416	0.0
8.432	0.0
8.448	0.0
8.464	0.0
8.48	0.0
8.496	0.0
8.512	0.0
8.528	0.0
8.544	0.0
8.56	0.0
8.576	0.0
8.592	0.0
8.608	0.0
8.624	0.0
8.64	0.0
8.656	0.0
8.672	0.0
8.688	0.0
8.704	0.0
8.72	0.0
8.736	0.0
8.752	0.0
8.768	0.0
8.784	0.0
8.8	0.0
8.816	0.0
8.832	0.0
8.848	0.0
8.864	0.0
8.88	0.0
8.896	0.0
8.912	0.0
8.928	0.0
8.944	0.0
8.96	0.0
8.976	0.0
8.992	0.0
9.008	0.0
9.024	0.0
9.04	0.0
9.056	0.0
9.072	0.0
9.088	0.0
9.104	0.0
9.12	0.0
9.136	0.0
9.152	0.0
9.168	0.0
9.184	0.0
9.2	0.0
9.216	0.0
9.232	0.0
9.248	0.0
9.264	0.0
9.28	0.0
9.296	0.0
9.312	0.0
9.328	0.0
9.344	0.0
9.36	0.0
9.376	0.0
9.392	0.0
9.408	0.0
9.424	0.0
9.44	0.0
9.456	0.0
9.472	0.0
9.488	0.0
9.504	0.0
9.52	0.0
9.536	0.0
9.552	0.0
9.568	0.0
9.584	0.0
9.6	0.0
9.616	0.0
9.632	0.0
9.648	0.0
9.664	0.0
9.68	0.0
9.696	0.0
9.712	0.0
9.728	0.0
9.744	0.0
9.76	0.0
9.776	0.0
9.792	0.0
9.808	0.0
9.824	0.0
9.84	0.0
9.856	0.0
9.872	0.0
9.888	0.0
9.904	0.0
9.92	0.0
9.936	0.0
9.952	0.0
9.968	0.0
9.984	0.0
10.0	0.0
10.016	0.0
10.032	0.0
10.048	0.0
10.064	0.0
10.08	0.0
10.096	0.0
10.112	0.0
10.128	0.0
10.144	0.0
10.16	0.0
10.176	0.0
10.192	0.0
10.208	0.0
10.224	0.0
10.24	0.0
10.256	0.0
10.272	0.0
10.288	0.0
10.304	0.0
10.32	0.0
10.336	0.0
10.352	0.0
10.368	0.0
10.384	0.0
10.4	0.0
10.416	0.0
10.432	0.0
10.448	0.0
10.464	0.0
10.48	0.0
10.496	0.0
10.512	0.0
10.528	0.0
10.544	0.0
10.56	0.0
10.576	0.0
10.592	0.0
10.608	0.0
10.624	0.0
10.64	0.0
10.656	0.0
10.672	0.0
10.688	0.0
10.704	0.0
10.72	0.0
10.736	0.0
10.752	0.0
10.768	0.0
10.784	0.0
10.8	0.0
10.816	0.0
10.832	0.0
10.848	0.0
10.864	0.0
10.88	0.0
10.896	0.0
10.912	0.0
10.928	0.0
10.944	0.0
10.96	0.0
10.976	0.0
10.992	0.0
11.008	0.0
11.024	0.0
11.04	0.0
11.056	0.0
11.072	0.0
11.088	0.0
11.104	0.0
11.12	0.0
11.136	0.0
11.152	0.0
11.168	0.0
11.184	0.0
11.2	0.0
11.216	0.0
11.232	0.0
11.248	0.0
11.264	0.0
11.28	0.0
11.296	0.0
11.312	0.0
11.328	0.0
11.344	0.0
11.36	0.0
11.376	0.0
11.392	0.0
11.408	0.0
11.424	0.0
11.44	0.0
11.456	0.0
11.472	0.0
11.488	0.0
11.504	0.0
11.52	0.0
11.536	0.0
11.552	0.0
11.568	0.0
11.584	0.0
11.6	0.0
11.616	0.0
11.632	0.0
11.648	0.0
11.664	0.0
11.68	0.0
11.696	0.0
11.712	0.0
11.728	0.0
11.744	0.0
11.76	0.0
11.776	0.0
11.792	0.0
11.808	0.0
11.824	0.0
11.84	0.0
11.856	0.0
11.872	0.0
11.888	0.0
11.904	0.0
11.92	0.0
11.936	0.0
11.952	0.0
11.968	0.0
11.984	0.0
12.0	0.0
12.016	0.0
12.032	0.0
12.048	0.0
12.064	0.0
12.08	0.0
12.096	0.0
12.112	0.0
12.128	0.0
12.144	0.0
12.16	0.0
12.176	0.0
12.192	0.0
12.208	0.0
12.224	0.0
12.24	0.0
12.256	0.0
12.272	0.0
12.288	0.0
12.304	0.0
12.32	0.0
12.336	0.0
12.352	0.0
12.368	0.0
12.384	0.0
12.4	0.0
12.416	0.0
12.432	0.0
12.448	0.0
12.464	0.0
12.48	0.0
12.496	0.0
12.512	0.0
12.528	0.0
12.544	0.0
12.56	0.0
12.576	0.0
12.592	0.0
12.608	0.0
12.624	0.0
12.64	0.0
12.656	0.0
12.672	0.0
12.688	0.0
12.704	0.0
12.72	0.0
12.736	0.0
12.752	0.0
12.768	0.0
12.784	0.0
12.8	0.0
12.816	0.0
12.832	0.0
12.848	0.0
12.864	0.0
12.88	0.0
12.896	0.0
12.912	0.0
12.928	0.0
12.944	0.0
12.96	0.0
12.976	0.0
12.992	0.0
13.008	0.0
13.024	0.0
13.04	0.0
13.056	0.0
13.072	0.0
13.088	0.0
13.104	0.0
13.12	0.0
13.136	0.0
13.152	0.0
13.168	0.0
13.184	0.0
13.2	0.0
13.216	0.0
13.232	0.0
13.248	0.0
13.264	0.0
13.28	0.0
13.296	0.0
13.312	0.0
13.328	0.0
13.344	0.0
13.36	0.0
13.376	0.0
13.392	0.0
13.408	0.0
13.424	0.0
13.44	0.0
13.456	0.0
13.472	0.0
13.488	0.0
13.504	0.0
13.52	0.0
13.536	0.0
13.552	0.0
13.568	0.0
13.584	0.0
13.6	0.0
13.616	0.0
13.632	0.0
13.648	0.0
13.664	0.0
13.68	0.0
13.696	0.0
13.712	0.0
13.728	0.0
13.744	0.0
13.76	0.0
13.776	0.0
13.792	0.0
13.808	0.0
13.824	0.0
13.84	0.0
13.856	0.0
13.872	0.0
13.888	0.0
13.904	0.0
13.92	0.0
13.936	0.0
13.952	0.0
13.968	0.0
13.984	0.0
14.0	0.0
14.016	0.0
14.032	0.0
14.048	0.0
14.064	0.0
14.08	0.0
14.096	0.0
14.112	0.0
14.128	0.0
14.144	0.0
14.16	0.0
14.176	0.0
14.192	0.0
14.208	0.0
14.224	0.0
14.24	0.0
14.256	0.0
14.272	0.0
14.288	0.0
14.304	0.0
14.32	0.0
14.336	0.0
14.352	0.0
14.368	0.0
14.384	0.0
14.4	0.0
14.416	0.0
14.432	0.0
14.448	0.0
14.464	0.0
14.48	0.0
14.496	0.0
14.512	0.0
14.528	0.0
14.544	0.0
14.56	0.0
14.576	0.0
14.592	0.0
14.608	0.0
14.624	0.0
14.64	0.0
14.656	0.0
14.672	0.0
14.688	0.0
14.704	0.0
14.72	0.0
14.736	0.0
14.752	0.0
14.768	0.0
14.784	0.0
14.8	0.0
14.816	0.0
14.832	0.0
14.848	0.0
14.864	0.0
14.88	0.0
14.896	0.0
14.912	0.0
14.928	0.0
14.944	0.0
14.96	0.0
14.976	0.0
14.992	0.0
15.008	0.0
15.024	0.0
15.04	0.0
15.056	0.0
15.072	0.0
15.088	0.0
15.104	0.0
15.12	0.0
15.136	0.0
15.152	0.0
15.168	0.0
15.184	0.0
15.2	0.0
15.216	0.0
15.232	0.0
15.248	0.0
15.264	0.0
15.28	0.0
15.296	0.0
15.312	0.0
15.328	0.0
15.344	0.0
15.36	0.0
15.376	0.0
15.392	0.0
15.408	0.0
15.424	0.0
15.44	0.0
15.456	0.0
15.472	0.0
15.488	0.0
15.504	0.0
15.52	0.0
15.536	0.0
15.552	0.0
15.568	0.0
15.584	0.0
15.6	0.0
15.616	0.0
15.632	0.0
15.648	0.0
15.664	0.0
15.68	0.0
15.696	0.0
15.712	0.0
15.728	0.0
15.744	0.0
15.76	0.0
15.776	0.0
15.792	0.0
15.808	0.0
15.824	0.0
15.84	0.0
15.856	0.0
15.872	0.0
15.888	0.0
15.904	0.0
15.92	0.0
15.936	0.0
15.952	0.0
15.968	0.0
15.984	0.0


==> figs/gnuplot/binnedpriorvariances_cavitypoisson.dat <==
0.0	3.11625
0.016	0.0
0.032	0.0
0.048	0.0
0.064	0.0
0.08	0.0
0.096	0.0
0.112	0.0
0.128	0.0
0.144	0.0
0.16	0.0
0.176	0.00125
0.192	0.00375
0.208	0.00875
0.224	0.015
0.24	0.02375
0.256	0.04375
0.272	0.059375
0.288	0.07875
0.304	0.11625
0.32	0.133125
0.336	0.159375
0.352	0.20875
0.368	0.2525
0.384	0.31
0.4	0.330625
0.416	0.383125
0.432	0.456875
0.448	0.513125
0.464	0.61625
0.48	0.675
0.496	0.746875
0.512	0.774375
0.528	0.85625
0.544	0.91125
0.56	0.94125
0.576	1.028125
0.592	1.065625
0.608	1.07625
0.624	1.145625
0.64	1.17875
0.656	1.17625
0.672	1.240625
0.688	1.25125
0.704	1.23
0.72	1.226875
0.736	1.18625
0.752	1.081875
0.768	1.151875
0.784	1.106875
0.8	1.03
0.816	1.09625
0.832	0.99875
0.848	1.0075
0.864	1.01
0.88	0.995
0.896	0.94125
0.912	0.966875
0.928	0.86625
0.944	0.915625
0.96	0.88625
0.976	0.883125
0.992	0.840625
1.008	0.829375
1.024	0.74375
1.04	0.78875
1.056	0.70125
1.072	0.65375
1.088	0.625
1.104	0.625625
1.12	0.581875
1.136	0.550625
1.152	0.533125
1.168	0.53
1.184	0.46
1.2	0.431875
1.216	0.421875
1.232	0.465
1.248	0.4275
1.264	0.3675
1.28	0.37125
1.296	0.334375
1.312	0.33
1.328	0.30875
1.344	0.315
1.36	0.304375
1.376	0.2775
1.392	0.289375
1.408	0.26
1.424	0.245625
1.44	0.25375
1.456	0.231875
1.472	0.23625
1.488	0.21625
1.504	0.22875
1.52	0.193125
1.536	0.20875
1.552	0.205
1.568	0.156875
1.584	0.174375
1.6	0.158125
1.616	0.155
1.632	0.188125
1.648	0.15625
1.664	0.18
1.68	0.14625
1.696	0.1375
1.712	0.19625
1.728	0.144375
1.744	0.1175
1.76	0.16375
1.776	0.19
1.792	0.14125
1.808	0.12
1.824	0.09125
1.84	0.110625
1.856	0.211875
1.872	0.18625
1.888	0.11375
1.904	0.129375
1.92	0.070625
1.936	0.06625
1.952	0.0625
1.968	0.054375
1.984	0.054375
2.0	0.09125
2.016	0.18
2.032	0.139375
2.048	0.108125
2.064	0.096875
2.08	0.07875
2.096	0.0875
2.112	0.0725
2.128	0.07875
2.144	0.053125
2.16	0.06125
2.176	0.044375
2.192	0.0575
2.208	0.054375
2.224	0.07125
2.24	0.065
2.256	0.060625
2.272	0.0475
2.288	0.065
2.304	0.04125
2.32	0.049375
2.336	0.094375
2.352	0.07875
2.368	0.066875
2.384	0.034375
2.4	0.0275
2.416	0.07125
2.432	0.03375
2.448	0.055
2.464	0.059375
2.48	0.04625
2.496	0.05625
2.512	0.044375
2.528	0.035625
2.544	0.050625
2.56	0.04125
2.576	0.024375
2.592	0.016875
2.608	0.0125
2.624	0.008125
2.64	0.015
2.656	0.019375
2.672	0.016875
2.688	0.015625
2.704	0.010625
2.72	0.015
2.736	0.011875
2.752	0.0075
2.768	0.015625
2.784	0.02375
2.8	0.023125
2.816	0.025
2.832	0.023125
2.848	0.034375
2.864	0.030625
2.88	0.036875
2.896	0.018125
2.912	0.03125
2.928	0.01625
2.944	0.015625
2.96	0.02
2.976	0.019375
2.992	0.0175
3.008	0.009375
3.024	0.003125
3.04	0.014375
3.056	0.01125
3.072	0.0025
3.088	0.0025
3.104	0.00625
3.12	0.005625
3.136	0.005
3.152	0.004375
3.168	0.005
3.184	0.00375
3.2	0.006875
3.216	0.0025
3.232	0.008125
3.248	0.00625
3.264	0.01
3.28	0.001875
3.296	0.001875
3.312	0.006875
3.328	0.001875
3.344	0.0025
3.36	0.0025
3.376	0.001875
3.392	0.001875
3.408	0.004375
3.424	0.005625
3.44	0.088125
3.456	0.00125
3.472	0.001875
3.488	0.000625
3.504	0.000625
3.52	0.001875
3.536	0.0025
3.552	0.005
3.568	0.004375
3.584	0.008125
3.6	0.015
3.616	0.008125
3.632	0.018125
3.648	0.0025
3.664	0.023125
3.68	0.01
3.696	0.0
3.712	0.005625
3.728	0.034375
3.744	0.01
3.76	0.001875
3.776	0.000625
3.792	0.000625
3.808	0.00375
3.824	0.026875
3.84	0.02125
3.856	0.00375
3.872	0.006875
3.888	0.0025
3.904	0.004375
3.92	0.0025
3.936	0.001875
3.952	0.0025
3.968	0.0
3.984	0.000625
4.0	0.001875
4.016	0.00375
4.032	0.013125
4.048	0.004375
4.064	0.00125
4.08	0.000625
4.096	0.000625
4.112	0.000625
4.128	0.000625
4.144	0.00125
4.16	0.000625
4.176	0.000625
4.192	0.001875
4.208	0.000625
4.224	0.0
4.24	0.000625
4.256	0.000625
4.272	0.0
4.288	0.0
4.304	0.0
4.32	0.0
4.336	0.0
4.352	0.000625
4.368	0.0
4.384	0.000625
4.4	0.0
4.416	0.0
4.432	0.0
4.448	0.0
4.464	0.0
4.48	0.0
4.496	0.0
4.512	0.000625
4.528	0.00125
4.544	0.0025
4.56	0.0
4.576	0.0025
4.592	0.0
4.608	0.003125
4.624	0.000625
4.64	0.0
4.656	0.0
4.672	0.000625
4.688	0.00125
4.704	0.015625
4.72	0.00125
4.736	0.0
4.752	0.0
4.768	0.0
4.784	0.0
4.8	0.0
4.816	0.000625
4.832	0.000625
4.848	0.000625
4.864	0.0
4.88	0.0
4.896	0.0
4.912	0.0
4.928	0.0
4.944	0.0
4.96	0.0
4.976	0.0
4.992	0.0
5.008	0.0
5.024	0.0
5.04	0.0
5.056	0.0
5.072	0.0
5.088	0.0
5.104	0.0
5.12	0.0
5.136	0.0
5.152	0.0
5.168	0.0
5.184	0.0
5.2	0.0
5.216	0.0
5.232	0.0
5.248	0.0
5.264	0.0
5.28	0.0
5.296	0.0
5.312	0.001875
5.328	0.0
5.344	0.0
5.36	0.0
5.376	0.0
5.392	0.0
5.408	0.0
5.424	0.0
5.44	0.0
5.456	0.0
5.472	0.0
5.488	0.0
5.504	0.0
5.52	0.0
5.536	0.0
5.552	0.0
5.568	0.0
5.584	0.0
5.6	0.0
5.616	0.0
5.632	0.0
5.648	0.0
5.664	0.0
5.68	0.0
5.696	0.0
5.712	0.0
5.728	0.0
5.744	0.0
5.76	0.0
5.776	0.0
5.792	0.0
5.808	0.0
5.824	0.0
5.84	0.0
5.856	0.0
5.872	0.0
5.888	0.0
5.904	0.0
5.92	0.0
5.936	0.0
5.952	0.0
5.968	0.0
5.984	0.0
6.0	0.0
6.016	0.0
6.032	0.0
6.048	0.0
6.064	0.0
6.08	0.0
6.096	0.0
6.112	0.0
6.128	0.0
6.144	0.0
6.16	0.0
6.176	0.0
6.192	0.0
6.208	0.0
6.224	0.0
6.24	0.0
6.256	0.0
6.272	0.0
6.288	0.0
6.304	0.0
6.32	0.0
6.336	0.0
6.352	0.0
6.368	0.0
6.384	0.0
6.4	0.0
6.416	0.0
6.432	0.0
6.448	0.0
6.464	0.0
6.48	0.0
6.496	0.0
6.512	0.0
6.528	0.0
6.544	0.0
6.56	0.0
6.576	0.0
6.592	0.0
6.608	0.0
6.624	0.0
6.64	0.0
6.656	0.0
6.672	0.0
6.688	0.0
6.704	0.0
6.72	0.0
6.736	0.0
6.752	0.0
6.768	0.0
6.784	0.0
6.8	0.0
6.816	0.0
6.832	0.0
6.848	0.0
6.864	0.50625
6.88	0.0
6.896	0.0
6.912	0.0
6.928	0.0
6.944	0.0
6.96	0.0
6.976	0.0
6.992	0.0
7.008	0.0
7.024	0.0
7.04	0.0
7.056	0.0
7.072	0.0
7.088	0.0
7.104	0.0
7.12	0.0
7.136	0.0
7.152	0.0
7.168	0.0
7.184	0.0
7.2	0.0
7.216	0.0
7.232	0.0
7.248	0.0
7.264	0.0
7.28	0.0
7.296	0.0
7.312	0.0
7.328	0.0
7.344	0.0
7.36	0.0
7.376	0.0
7.392	0.0
7.408	0.0
7.424	0.0
7.44	0.0
7.456	0.0
7.472	0.0
7.488	0.0
7.504	0.0
7.52	0.0
7.536	0.0
7.552	0.0
7.568	0.0
7.584	0.0
7.6	0.0
7.616	0.0
7.632	0.0
7.648	0.0
7.664	0.0
7.68	0.0
7.696	0.0
7.712	0.0
7.728	0.0
7.744	0.0
7.76	0.0
7.776	0.0
7.792	0.0
7.808	0.0
7.824	0.0
7.84	0.0
7.856	0.0
7.872	0.0
7.888	0.0
7.904	0.0
7.92	0.0
7.936	0.0
7.952	0.0
7.968	0.0
7.984	0.0
8.0	0.0
8.016	0.0
8.032	0.0
8.048	0.0
8.064	0.0
8.08	0.0
8.096	0.0
8.112	0.0
8.128	0.0
8.144	0.0
8.16	0.0
8.176	0.0
8.192	0.0
8.208	0.0
8.224	0.0
8.24	0.0
8.256	0.0
8.272	0.0
8.288	0.0
8.304	0.0
8.32	0.0
8.336	0.0
8.352	0.0
8.368	0.0
8.384	0.0
8.4	0.0
8.416	0.0
8.432	0.0
8.448	0.0
8.464	0.0
8.48	0.0
8.496	0.0
8.512	0.0
8.528	0.0
8.544	0.0
8.56	0.0
8.576	0.0
8.592	0.0
8.608	0.0
8.624	0.0
8.64	0.0
8.656	0.0
8.672	0.0
8.688	0.0
8.704	0.0
8.72	0.0
8.736	0.0
8.752	0.0
8.768	0.0
8.784	0.0
8.8	0.0
8.816	0.0
8.832	0.0
8.848	0.0
8.864	0.0
8.88	0.0
8.896	0.0
8.912	0.0
8.928	0.0
8.944	0.0
8.96	0.0
8.976	0.0
8.992	0.0
9.008	0.0
9.024	0.0
9.04	0.0
9.056	0.0
9.072	0.0
9.088	0.0
9.104	0.0
9.12	0.0
9.136	0.0
9.152	0.0
9.168	0.0
9.184	0.0
9.2	0.0
9.216	0.0
9.232	0.0
9.248	0.0
9.264	0.0
9.28	0.0
9.296	0.0
9.312	0.0
9.328	0.0
9.344	0.0
9.36	0.0
9.376	0.0
9.392	0.0
9.408	0.0
9.424	0.0
9.44	0.0
9.456	0.0
9.472	0.0
9.488	0.0
9.504	0.0
9.52	0.0
9.536	0.0
9.552	0.0
9.568	0.0
9.584	0.0
9.6	0.0
9.616	0.0
9.632	0.0
9.648	0.0
9.664	0.0
9.68	0.0
9.696	0.0
9.712	0.0
9.728	0.0
9.744	0.0
9.76	0.0
9.776	0.0
9.792	0.0
9.808	0.0
9.824	0.0
9.84	0.0
9.856	0.0
9.872	0.0
9.888	0.0
9.904	0.0
9.92	0.0
9.936	0.0
9.952	0.0
9.968	0.0
9.984	0.0
10.0	0.0
10.016	0.0
10.032	0.0
10.048	0.0
10.064	0.0
10.08	0.0
10.096	0.0
10.112	0.0
10.128	0.0
10.144	0.0
10.16	0.0
10.176	0.0
10.192	0.0
10.208	0.0
10.224	0.0
10.24	0.0
10.256	0.0
10.272	0.0
10.288	0.0
10.304	0.0
10.32	0.0
10.336	0.0
10.352	0.0
10.368	0.0
10.384	0.0
10.4	0.0
10.416	0.0
10.432	0.0
10.448	0.0
10.464	0.0
10.48	0.0
10.496	0.0
10.512	0.0
10.528	0.0
10.544	0.0
10.56	0.0
10.576	0.0
10.592	0.0
10.608	0.0
10.624	0.0
10.64	0.0
10.656	0.0
10.672	0.0
10.688	0.0
10.704	0.0
10.72	0.0
10.736	0.0
10.752	0.0
10.768	0.0
10.784	0.0
10.8	0.0
10.816	0.0
10.832	0.0
10.848	0.0
10.864	0.0
10.88	0.0
10.896	0.0
10.912	0.0
10.928	0.0
10.944	0.0
10.96	0.0
10.976	0.0
10.992	0.0
11.008	0.0
11.024	0.0
11.04	0.0
11.056	0.0
11.072	0.0
11.088	0.0
11.104	0.0
11.12	0.0
11.136	0.0
11.152	0.0
11.168	0.0
11.184	0.0
11.2	0.0
11.216	0.0
11.232	0.0
11.248	0.0
11.264	0.0
11.28	0.0
11.296	0.0
11.312	0.0
11.328	0.0
11.344	0.0
11.36	0.0
11.376	0.0
11.392	0.0
11.408	0.0
11.424	0.0
11.44	0.0
11.456	0.0
11.472	0.0
11.488	0.0
11.504	0.0
11.52	0.0
11.536	0.0
11.552	0.0
11.568	0.0
11.584	0.0
11.6	0.0
11.616	0.0
11.632	0.0
11.648	0.0
11.664	0.0
11.68	0.0
11.696	0.0
11.712	0.0
11.728	0.0
11.744	0.0
11.76	0.0
11.776	0.0
11.792	0.0
11.808	0.0
11.824	0.0
11.84	0.0
11.856	0.0
11.872	0.0
11.888	0.0
11.904	0.0
11.92	0.0
11.936	0.0
11.952	0.0
11.968	0.0
11.984	0.0
12.0	0.0
12.016	0.0
12.032	0.0
12.048	0.0
12.064	0.0
12.08	0.0
12.096	0.0
12.112	0.0
12.128	0.0
12.144	0.0
12.16	0.0
12.176	0.0
12.192	0.0
12.208	0.0
12.224	0.0
12.24	0.0
12.256	0.0
12.272	0.0
12.288	0.0
12.304	0.0
12.32	0.0
12.336	0.0
12.352	0.0
12.368	0.0
12.384	0.0
12.4	0.0
12.416	0.0
12.432	0.0
12.448	0.0
12.464	0.0
12.48	0.0
12.496	0.0
12.512	0.0
12.528	0.0
12.544	0.0
12.56	0.0
12.576	0.0
12.592	0.0
12.608	0.0
12.624	0.0
12.64	0.0
12.656	0.0
12.672	0.0
12.688	0.0
12.704	0.0
12.72	0.0
12.736	0.0
12.752	0.0
12.768	0.0
12.784	0.0
12.8	0.0
12.816	0.0
12.832	0.0
12.848	0.0
12.864	0.0
12.88	0.0
12.896	0.0
12.912	0.0
12.928	0.0
12.944	0.0
12.96	0.0
12.976	0.0
12.992	0.0
13.008	0.0
13.024	0.0
13.04	0.0
13.056	0.0
13.072	0.0
13.088	0.0
13.104	0.0
13.12	0.0
13.136	0.0
13.152	0.0
13.168	0.0
13.184	0.0
13.2	0.0
13.216	0.0
13.232	0.0
13.248	0.0
13.264	0.0
13.28	0.0
13.296	0.0
13.312	0.0
13.328	0.0
13.344	0.0
13.36	0.0
13.376	0.0
13.392	0.0
13.408	0.0
13.424	0.0
13.44	0.0
13.456	0.0
13.472	0.0
13.488	0.0
13.504	0.0
13.52	0.0
13.536	0.0
13.552	0.0
13.568	0.0
13.584	0.0
13.6	0.0
13.616	0.0
13.632	0.0
13.648	0.0
13.664	0.0
13.68	0.0
13.696	0.0
13.712	0.0
13.728	0.0
13.744	0.0
13.76	0.0
13.776	0.0
13.792	0.0
13.808	0.0
13.824	0.0
13.84	0.0
13.856	0.0
13.872	0.0
13.888	0.0
13.904	0.0
13.92	0.0
13.936	0.0
13.952	0.0
13.968	0.0
13.984	0.0
14.0	0.0
14.016	0.0
14.032	0.0
14.048	0.0
14.064	0.0
14.08	0.0
14.096	0.0
14.112	0.0
14.128	0.0
14.144	0.0
14.16	0.0
14.176	0.0
14.192	0.0
14.208	0.0
14.224	0.0
14.24	0.0
14.256	0.0
14.272	0.0
14.288	0.0
14.304	0.0
14.32	0.0
14.336	0.0
14.352	0.0
14.368	0.0
14.384	0.0
14.4	0.0
14.416	0.0
14.432	0.0
14.448	0.0
14.464	0.0
14.48	0.0
14.496	0.0
14.512	0.0
14.528	0.0
14.544	0.0
14.56	0.0
14.576	0.0
14.592	0.0
14.608	0.0
14.624	0.0
14.64	0.0
14.656	0.0
14.672	0.0
14.688	0.0
14.704	0.0
14.72	0.0
14.736	0.0
14.752	0.0
14.768	0.0
14.784	0.0
14.8	0.0
14.816	0.0
14.832	0.0
14.848	0.0
14.864	0.0
14.88	0.0
14.896	0.0
14.912	0.0
14.928	0.0
14.944	0.0
14.96	0.0
14.976	0.0
14.992	0.0
15.008	0.0
15.024	0.0
15.04	0.0
15.056	0.0
15.072	0.0
15.088	0.0
15.104	0.0
15.12	0.0
15.136	0.0
15.152	0.0
15.168	0.0
15.184	0.0
15.2	0.0
15.216	0.0
15.232	0.0
15.248	0.0
15.264	0.0
15.28	0.0
15.296	0.0
15.312	0.0
15.328	0.0
15.344	0.0
15.36	0.0
15.376	0.0
15.392	0.0
15.408	0.0
15.424	0.0
15.44	0.0
15.456	0.0
15.472	0.0
15.488	0.0
15.504	0.0
15.52	0.0
15.536	0.0
15.552	0.0
15.568	0.0
15.584	0.0
15.6	0.0
15.616	0.0
15.632	0.0
15.648	0.0
15.664	0.0
15.68	0.0
15.696	0.0
15.712	0.0
15.728	0.0
15.744	0.0
15.76	0.0
15.776	0.0
15.792	0.0
15.808	0.0
15.824	0.0
15.84	0.0
15.856	0.0
15.872	0.0
15.888	0.0
15.904	0.0
15.92	0.0
15.936	0.0
15.952	0.0
15.968	0.0
15.984	0.0


==> figs/gnuplot/binnedpriorvariances_poisson.dat <==
0.0	2.95625
0.016	0.0
0.032	0.0
0.048	0.0
0.064	0.0
0.08	0.0
0.096	0.0
0.112	0.0
0.128	0.0
0.144	0.0
0.16	0.0
0.176	0.0
0.192	0.01875
0.208	0.0
0.224	0.00625
0.24	0.01875
0.256	0.04375
0.272	0.06875
0.288	0.0875
0.304	0.175
0.32	0.1375
0.336	0.15625
0.352	0.16875
0.368	0.36875
0.384	0.35625
0.4	0.34375
0.416	0.5125
0.432	0.4625
0.448	0.46875
0.464	0.625
0.48	0.73125
0.496	0.8375
0.512	0.8375
0.528	0.8625
0.544	0.95625
0.56	0.925
0.576	1.03125
0.592	1.1625
0.608	1.05
0.624	1.35625
0.64	1.25
0.656	1.25
0.672	1.29375
0.688	1.25625
0.704	1.20625
0.72	1.23125
0.736	1.14375
0.752	1.15625
0.768	1.09375
0.784	0.99375
0.8	1.08125
0.816	1.05
0.832	1.01875
0.848	0.99375
0.864	0.89375
0.88	1.01875
0.896	0.88125
0.912	0.91875
0.928	0.95
0.944	0.8125
0.96	0.85
0.976	0.94375
0.992	0.85
1.008	0.73125
1.024	0.7875
1.04	0.66875
1.056	0.68125
1.072	0.61875
1.088	0.65
1.104	0.75625
1.12	0.6125
1.136	0.50625
1.152	0.44375
1.168	0.55625
1.184	0.375
1.2	0.45625
1.216	0.49375
1.232	0.39375
1.248	0.3875
1.264	0.4375
1.28	0.31875
1.296	0.31875
1.312	0.33125
1.328	0.3
1.344	0.30625
1.36	0.25625
1.376	0.2875
1.392	0.2625
1.408	0.2625
1.424	0.25625
1.44	0.26875
1.456	0.2375
1.472	0.175
1.488	0.18125
1.504	0.25
1.52	0.15625
1.536	0.18125
1.552	0.14375
1.568	0.13125
1.584	0.1375
1.6	0.16875
1.616	0.18125
1.632	0.2
1.648	0.19375
1.664	0.16875
1.68	0.175
1.696	0.2
1.712	0.15625
1.728	0.11875
1.744	0.11875
1.76	0.25
1.776	0.18125
1.792	0.10625
1.808	0.11875
1.824	0.0875
1.84	0.13125
1.856	0.2625
1.872	0.1375
1.888	0.10625
1.904	0.10625
1.92	0.075
1.936	0.09375
1.952	0.05
1.968	0.0875
1.984	0.0875
2.0	0.15
2.016	0.20625
2.032	0.1375
2.048	0.05625
2.064	0.14375
2.08	0.04375
2.096	0.04375
2.112	0.0875
2.128	0.03125
2.144	0.01875
2.16	0.025
2.176	0.0375
2.192	0.025
2.208	0.05625
2.224	0.075
2.24	0.05
2.256	0.04375
2.272	0.025
2.288	0.06875
2.304	0.075
2.32	0.04375
2.336	0.125
2.352	0.0125
2.368	0.05625
2.384	0.01875
2.4	0.05625
2.416	0.0125
2.432	0.05
2.448	0.0625
2.464	0.0875
2.48	0.05
2.496	0.03125
2.512	0.025
2.528	0.08125
2.544	0.05
2.56	0.03125
2.576	0.03125
2.592	0.025
2.608	0.01875
2.624	0.00625
2.64	0.03125
2.656	0.0125
2.672	0.0
2.688	0.025
2.704	0.0125
2.72	0.01875
2.736	0.01875
2.752	0.025
2.768	0.00625
2.784	0.03125
2.8	0.0375
2.816	0.025
2.832	0.04375
2.848	0.03125
2.864	0.0375
2.88	0.01875
2.896	0.04375
2.912	0.01875
2.928	0.00625
2.944	0.0125
2.96	0.0125
2.976	0.03125
2.992	0.00625
3.008	0.00625
3.024	0.0125
3.04	0.01875
3.056	0.00625
3.072	0.0
3.088	0.00625
3.104	0.0
3.12	0.00625
3.136	0.00625
3.152	0.0
3.168	0.00625
3.184	0.00625
3.2	0.00625
3.216	0.0
3.232	0.00625
3.248	0.00625
3.264	0.00625
3.28	0.0
3.296	0.00625
3.312	0.0
3.328	0.0
3.344	0.00625
3.36	0.0
3.376	0.0
3.392	0.00625
3.408	0.00625
3.424	0.09375
3.44	0.0
3.456	0.0
3.472	0.0
3.488	0.0
3.504	0.00625
3.52	0.0
3.536	0.0
3.552	0.00625
3.568	0.01875
3.584	0.0125
3.6	0.0
3.616	0.01875
3.632	0.0
3.648	0.00625
3.664	0.0125
3.68	0.0
3.696	0.0
3.712	0.05
3.728	0.03125
3.744	0.0
3.76	0.0
3.776	0.0
3.792	0.0
3.808	0.03125
3.824	0.0
3.84	0.0
3.856	0.0
3.872	0.0
3.888	0.0
3.904	0.0
3.92	0.0
3.936	0.0
3.952	0.0
3.968	0.0
3.984	0.0
4.0	0.00625
4.016	0.00625
4.032	0.0125
4.048	0.00625
4.064	0.0
4.08	0.0
4.096	0.0
4.112	0.0
4.128	0.0
4.144	0.00625
4.16	0.0
4.176	0.0
4.192	0.0
4.208	0.0
4.224	0.0
4.24	0.0
4.256	0.0
4.272	0.0
4.288	0.0
4.304	0.0
4.32	0.0
4.336	0.0
4.352	0.0
4.368	0.0
4.384	0.0
4.4	0.0
4.416	0.0
4.432	0.0
4.448	0.0
4.464	0.0
4.48	0.0
4.496	0.0
4.512	0.0
4.528	0.0
4.544	0.0
4.56	0.0
4.576	0.0
4.592	0.0
4.608	0.0
4.624	0.0
4.64	0.0
4.656	0.0
4.672	0.00625
4.688	0.0125
4.704	0.0
4.72	0.0
4.736	0.0
4.752	0.0
4.768	0.0
4.784	0.0
4.8	0.0
4.816	0.0
4.832	0.0
4.848	0.0
4.864	0.0
4.88	0.00625
4.896	0.0
4.912	0.0
4.928	0.0
4.944	0.0
4.96	0.0
4.976	0.0
4.992	0.0
5.008	0.0
5.024	0.0
5.04	0.0
5.056	0.0
5.072	0.0
5.088	0.0
5.104	0.0
5.12	0.0
5.136	0.0
5.152	0.0
5.168	0.0
5.184	0.0
5.2	0.0
5.216	0.0
5.232	0.0
5.248	0.0
5.264	0.0
5.28	0.0
5.296	0.0
5.312	0.0
5.328	0.0
5.344	0.0
5.36	0.0
5.376	0.0
5.392	0.0
5.408	0.0
5.424	0.0
5.44	0.0
5.456	0.0
5.472	0.0
5.488	0.0
5.504	0.0
5.52	0.0
5.536	0.0
5.552	0.0
5.568	0.0
5.584	0.00625
5.6	0.0
5.616	0.0
5.632	0.0
5.648	0.0
5.664	0.0
5.68	0.0
5.696	0.0
5.712	0.0
5.728	0.0
5.744	0.0
5.76	0.0
5.776	0.0
5.792	0.0
5.808	0.0
5.824	0.0
5.84	0.0
5.856	0.0
5.872	0.0
5.888	0.0
5.904	0.0
5.92	0.0
5.936	0.0
5.952	0.0
5.968	0.0
5.984	0.0
6.0	0.0
6.016	0.0
6.032	0.0
6.048	0.0
6.064	0.0
6.08	0.0
6.096	0.0
6.112	0.0
6.128	0.0
6.144	0.0
6.16	0.0
6.176	0.0
6.192	0.0
6.208	0.0
6.224	0.0
6.24	0.0
6.256	0.0
6.272	0.0
6.288	0.0
6.304	0.0
6.32	0.0
6.336	0.0
6.352	0.0
6.368	0.0
6.384	0.0
6.4	0.0
6.416	0.0
6.432	0.0
6.448	0.0
6.464	0.0
6.48	0.0
6.496	0.0
6.512	0.0
6.528	0.0
6.544	0.0
6.56	0.0
6.576	0.0
6.592	0.0
6.608	0.0
6.624	0.0
6.64	0.0
6.656	0.0
6.672	0.0
6.688	0.0
6.704	0.0
6.72	0.0
6.736	0.0
6.752	0.0
6.768	0.0
6.784	0.0
6.8	0.0
6.816	0.0
6.832	0.0
6.848	0.45625
6.864	0.0
6.88	0.0
6.896	0.0
6.912	0.0
6.928	0.0
6.944	0.0
6.96	0.0
6.976	0.0
6.992	0.0
7.008	0.0
7.024	0.0
7.04	0.0
7.056	0.0
7.072	0.0
7.088	0.0
7.104	0.0
7.12	0.0
7.136	0.0
7.152	0.0
7.168	0.0
7.184	0.0
7.2	0.0
7.216	0.0
7.232	0.0
7.248	0.0
7.264	0.0
7.28	0.0
7.296	0.0
7.312	0.0
7.328	0.0
7.344	0.0
7.36	0.0
7.376	0.0
7.392	0.0
7.408	0.0
7.424	0.0
7.44	0.0
7.456	0.0
7.472	0.0
7.488	0.0
7.504	0.0
7.52	0.0
7.536	0.0
7.552	0.0
7.568	0.0
7.584	0.0
7.6	0.0
7.616	0.0
7.632	0.0
7.648	0.0
7.664	0.0
7.68	0.0
7.696	0.0
7.712	0.0
7.728	0.0
7.744	0.0
7.76	0.0
7.776	0.0
7.792	0.0
7.808	0.0
7.824	0.0
7.84	0.0
7.856	0.0
7.872	0.0
7.888	0.0
7.904	0.0
7.92	0.0
7.936	0.0
7.952	0.0
7.968	0.0
7.984	0.0
8.0	0.0
8.016	0.0
8.032	0.0
8.048	0.0
8.064	0.0
8.08	0.0
8.096	0.0
8.112	0.0
8.128	0.0
8.144	0.0
8.16	0.0
8.176	0.0
8.192	0.0
8.208	0.0
8.224	0.0
8.24	0.0
8.256	0.0
8.272	0.0
8.288	0.0
8.304	0.0
8.32	0.0
8.336	0.0
8.352	0.0
8.368	0.0
8.384	0.0
8.4	0.0
8.416	0.0
8.432	0.0
8.448	0.0
8.464	0.0
8.48	0.0
8.496	0.0
8.512	0.0
8.528	0.0
8.544	0.0
8.56	0.0
8.576	0.0
8.592	0.0
8.608	0.0
8.624	0.0
8.64	0.0
8.656	0.0
8.672	0.0
8.688	0.0
8.704	0.0
8.72	0.0
8.736	0.0
8.752	0.0
8.768	0.0
8.784	0.0
8.8	0.0
8.816	0.0
8.832	0.0
8.848	0.0
8.864	0.0
8.88	0.0
8.896	0.0
8.912	0.0
8.928	0.0
8.944	0.0
8.96	0.0
8.976	0.0
8.992	0.0
9.008	0.0
9.024	0.0
9.04	0.0
9.056	0.0
9.072	0.0
9.088	0.0
9.104	0.0
9.12	0.0
9.136	0.0
9.152	0.0
9.168	0.0
9.184	0.0
9.2	0.0
9.216	0.0
9.232	0.0
9.248	0.0
9.264	0.0
9.28	0.0
9.296	0.0
9.312	0.0
9.328	0.0
9.344	0.0
9.36	0.0
9.376	0.0
9.392	0.0
9.408	0.0
9.424	0.0
9.44	0.0
9.456	0.0
9.472	0.0
9.488	0.0
9.504	0.0
9.52	0.0
9.536	0.0
9.552	0.00625
9.568	0.0
9.584	0.0
9.6	0.0
9.616	0.0
9.632	0.0
9.648	0.0
9.664	0.0
9.68	0.0
9.696	0.0
9.712	0.0
9.728	0.0
9.744	0.0
9.76	0.0
9.776	0.0
9.792	0.0
9.808	0.0
9.824	0.0
9.84	0.0
9.856	0.0
9.872	0.0
9.888	0.0
9.904	0.0
9.92	0.0
9.936	0.0
9.952	0.0
9.968	0.0
9.984	0.0
10.0	0.0
10.016	0.0
10.032	0.0
10.048	0.0
10.064	0.0
10.08	0.0
10.096	0.0
10.112	0.0
10.128	0.0
10.144	0.0
10.16	0.0
10.176	0.0
10.192	0.0
10.208	0.0
10.224	0.0
10.24	0.0
10.256	0.0
10.272	0.0
10.288	0.0
10.304	0.0
10.32	0.0
10.336	0.0
10.352	0.0
10.368	0.0
10.384	0.0
10.4	0.0
10.416	0.0
10.432	0.0
10.448	0.0
10.464	0.0
10.48	0.0
10.496	0.0
10.512	0.0
10.528	0.0
10.544	0.0
10.56	0.0
10.576	0.0
10.592	0.0
10.608	0.0
10.624	0.0
10.64	0.0
10.656	0.0
10.672	0.0
10.688	0.0
10.704	0.0
10.72	0.0
10.736	0.0
10.752	0.0
10.768	0.0
10.784	0.0
10.8	0.0
10.816	0.0
10.832	0.0
10.848	0.0
10.864	0.0
10.88	0.0
10.896	0.0
10.912	0.0
10.928	0.0
10.944	0.0
10.96	0.0
10.976	0.0
10.992	0.0
11.008	0.0
11.024	0.0
11.04	0.0
11.056	0.0
11.072	0.0
11.088	0.0
11.104	0.0
11.12	0.0
11.136	0.0
11.152	0.0
11.168	0.0
11.184	0.0
11.2	0.0
11.216	0.0
11.232	0.0
11.248	0.0
11.264	0.0
11.28	0.0
11.296	0.0
11.312	0.0
11.328	0.0
11.344	0.0
11.36	0.0
11.376	0.0
11.392	0.0
11.408	0.0
11.424	0.0
11.44	0.0
11.456	0.0
11.472	0.0
11.488	0.0
11.504	0.0
11.52	0.0
11.536	0.0
11.552	0.0
11.568	0.0
11.584	0.0
11.6	0.0
11.616	0.0
11.632	0.0
11.648	0.0
11.664	0.0
11.68	0.0
11.696	0.0
11.712	0.0
11.728	0.0
11.744	0.0
11.76	0.0
11.776	0.0
11.792	0.0
11.808	0.0
11.824	0.0
11.84	0.0
11.856	0.00625
11.872	0.0
11.888	0.0
11.904	0.0
11.92	0.0
11.936	0.0
11.952	0.0
11.968	0.0
11.984	0.0
12.0	0.0
12.016	0.0
12.032	0.0
12.048	0.0
12.064	0.0
12.08	0.0
12.096	0.0
12.112	0.0
12.128	0.0
12.144	0.0
12.16	0.0
12.176	0.0
12.192	0.0
12.208	0.0
12.224	0.0
12.24	0.0
12.256	0.0
12.272	0.0
12.288	0.0
12.304	0.0
12.32	0.0
12.336	0.0
12.352	0.0
12.368	0.0
12.384	0.0
12.4	0.0
12.416	0.0
12.432	0.0
12.448	0.0
12.464	0.0
12.48	0.0
12.496	0.0
12.512	0.0
12.528	0.0
12.544	0.0
12.56	0.0
12.576	0.0
12.592	0.0
12.608	0.0
12.624	0.0
12.64	0.0
12.656	0.0
12.672	0.0
12.688	0.0
12.704	0.0
12.72	0.0
12.736	0.0
12.752	0.0
12.768	0.0
12.784	0.0
12.8	0.0
12.816	0.0
12.832	0.0
12.848	0.0
12.864	0.0
12.88	0.0
12.896	0.0
12.912	0.0
12.928	0.0
12.944	0.0
12.96	0.0
12.976	0.0
12.992	0.0
13.008	0.0
13.024	0.0
13.04	0.0
13.056	0.0
13.072	0.0
13.088	0.0
13.104	0.0
13.12	0.0
13.136	0.0
13.152	0.0
13.168	0.0
13.184	0.0
13.2	0.0
13.216	0.0
13.232	0.0
13.248	0.0
13.264	0.0
13.28	0.0
13.296	0.00625
13.312	0.0
13.328	0.0
13.344	0.0
13.36	0.0
13.376	0.0
13.392	0.0
13.408	0.0
13.424	0.0
13.44	0.0
13.456	0.0
13.472	0.0
13.488	0.0
13.504	0.0
13.52	0.0
13.536	0.0
13.552	0.0
13.568	0.0
13.584	0.0
13.6	0.0
13.616	0.0
13.632	0.0
13.648	0.00625
13.664	0.0
13.68	0.0
13.696	0.0
13.712	0.0
13.728	0.0
13.744	0.0
13.76	0.0
13.776	0.0
13.792	0.0
13.808	0.0
13.824	0.0
13.84	0.0
13.856	0.0
13.872	0.0
13.888	0.0
13.904	0.0
13.92	0.0
13.936	0.0
13.952	0.0
13.968	0.0
13.984	0.0
14.0	0.0
14.016	0.0
14.032	0.0
14.048	0.0
14.064	0.0
14.08	0.0
14.096	0.0
14.112	0.0
14.128	0.0
14.144	0.0
14.16	0.0
14.176	0.0
14.192	0.0
14.208	0.0
14.224	0.0
14.24	0.0
14.256	0.0
14.272	0.0
14.288	0.0
14.304	0.0
14.32	0.0
14.336	0.0
14.352	0.0
14.368	0.0
14.384	0.0
14.4	0.0
14.416	0.0
14.432	0.0
14.448	0.0
14.464	0.0
14.48	0.00625
14.496	0.0
14.512	0.0
14.528	0.0
14.544	0.0
14.56	0.0
14.576	0.0
14.592	0.0
14.608	0.0
14.624	0.0
14.64	0.0
14.656	0.0
14.672	0.0
14.688	0.0
14.704	0.0
14.72	0.0
14.736	0.0
14.752	0.0
14.768	0.0
14.784	0.0
14.8	0.0
14.816	0.0
14.832	0.0
14.848	0.0
14.864	0.0
14.88	0.0
14.896	0.0
14.912	0.0
14.928	0.0
14.944	0.0
14.96	0.0
14.976	0.0
14.992	0.0
15.008	0.0
15.024	0.0
15.04	0.0
15.056	0.0
15.072	0.0
15.088	0.0
15.104	0.0
15.12	0.0
15.136	0.0
15.152	0.0
15.168	0.0
15.184	0.0
15.2	0.0
15.216	0.0
15.232	0.0
15.248	0.0
15.264	0.0
15.28	0.0
15.296	0.0
15.312	0.0
15.328	0.0
15.344	0.0
15.36	0.0
15.376	0.0
15.392	0.0
15.408	0.0
15.424	0.0
15.44	0.0
15.456	0.0
15.472	0.0
15.488	0.0
15.504	0.0
15.52	0.0
15.536	0.0
15.552	0.0
15.568	0.0
15.584	0.0
15.6	0.0
15.616	0.0
15.632	0.00625
15.648	0.0
15.664	0.0
15.68	0.0
15.696	0.0
15.712	0.0
15.728	0.0
15.744	0.0
15.76	0.0
15.776	0.0
15.792	0.0
15.808	0.0
15.824	0.0
15.84	0.0
15.856	0.0
15.872	0.0
15.888	0.0
15.904	0.0
15.92	0.0
15.936	0.0
15.952	0.0
15.968	0.0
15.984	0.0


==> figs/gnuplot/eval_lc_p_100.0.dat <==
1e-05	0.999622578269
1.26185688307e-05	0.99952376895
1.59228279334e-05	0.999399099621
2.00923300257e-05	0.999241806882
2.53536449397e-05	0.999043361164
3.1992671378e-05	0.998793007119
4.0370172586e-05	0.998477185376
5.09413801482e-05	0.998078805589
6.42807311728e-05	0.997576333437
8.1113083079e-05	0.99694264542
0.00010235310219	0.996143594684
0.000129154966501	0.995136218641
0.000162975083462	0.993866504785
0.000205651230835	0.992266615216
0.00025950242114	0.990251453745
0.000327454916288	0.98771444401
0.000413201240012	0.98452237602
0.0005214008288	0.980509178105
0.000657933224658	0.975468491343
0.000830217568132	0.969144980923
0.00104761575279	0.961224439872
0.00132194114847	0.95132296632
0.0016681005372	0.938975887811
0.00210490414451	0.923627754638
0.00265608778295	0.904625751421
0.00335160265094	0.881220434549
0.00422924287439	0.852579947178
0.00533669923121	0.817826862356
0.00673415065775	0.776110322468
0.00849753435909	0.726729154801
0.0107226722201	0.669321386475
0.0135304777458	0.604126002991
0.0170735264747	0.532292990754
0.0215443469003	0.456154063332
0.0271858824273	0.379270063948
0.0343046928631	0.306006810782
0.0432876128108	0.240533090286
0.0546227721768	0.185603768375
0.0689261210435	0.141904506809
0.0869749002618	0.108384668983
0.109749876549	0.0831543661989
0.138488637139	0.0642579375469
0.174752840001	0.0500513041937
0.22051307399	0.0392818121563
0.278255940221	0.0310368967628
0.351119173422	0.0246622741408
0.443062145758	0.019688980646
0.559081018251	0.015778223818
0.705480231072	0.0126823509427
0.890215085445	0.0102179205704
1.12332403298	0.00824723599312
1.41747416293	0.00666562944438
1.78864952906	0.00539262195599
2.25701971963	0.00436570051377
2.84803586844	0.00353587632861
3.5938136638	0.0028644683898
4.53487850813	0.00232074062543
5.72236765935	0.00188014186029
7.22080901839	0.0015229774887
9.11162756115	0.00123339472835
11.497569954	0.000998598854326
14.508287785	0.000808241882619
18.307382803	0.000653941667872
23.1012970008	0.000528900811192
29.1505306283	0.000427602793914
36.7837977183	0.000345568449035
46.4158883361	0.000279159980017
58.5702081806	0.000225422722632
73.9072203353	0.000181957057062
93.2603346883	0.000146814520914
117.681195243	0.000118413434727
148.496826225	9.54703069603e-05
187.381742286	7.69440328564e-05
236.448941265	6.19904856752e-05
298.364724028	4.99255609188e-05
376.493580679	4.01951012364e-05
475.08101621	3.23504281994e-05
599.484250319	2.60284391644e-05
756.463327555	2.09354258845e-05
954.548456662	1.68339244641e-05
1204.50354026	1.35320333394e-05
1519.91108295	1.08747417378e-05
1917.91026167	8.73689303296e-06
2420.12826479	7.01747860236e-06
3053.85550883	5.63501254826e-06
3853.52859371	4.52378473447e-06
4862.60158007	3.63083670065e-06
6135.90727341	2.91346946352e-06
7742.63682681	2.3373157393e-06
9770.09957299	1.8746944359e-06
12328.4673944	1.50332438852e-06
15556.7614393	1.20527684986e-06
19630.4065004	9.66129857108e-07
24770.7635599	7.74288862164e-07
31257.1584969	6.20457416894e-07
39442.0605944	4.97045134798e-07
49770.2356433	3.98132346233e-07
62802.9144183	3.18849334157e-07
79248.2898354	2.55312492664e-07
100000.0	2.04405971747e-07


==> figs/gnuplot/eval_lc_p_150.0.dat <==
1e-05	0.999391363651
1.26185688307e-05	0.999232206025
1.59228279334e-05	0.999031409924
2.00923300257e-05	0.998778094547
2.53536449397e-05	0.998458543213
3.1992671378e-05	0.998055468646
4.0370172586e-05	0.997547090535
5.09413801482e-05	0.99690597895
6.42807311728e-05	0.99609760668
8.1113083079e-05	0.995078541187
0.00010235310219	0.993794192808
0.000129154966501	0.992176020426
0.000162975083462	0.990138080076
0.000205651230835	0.987572787977
0.00025950242114	0.984345760862
0.000327454916288	0.980289599805
0.000413201240012	0.975196509744
0.0005214008288	0.96880971304
0.000657933224658	0.960813749123
0.000830217568132	0.950823995519
0.00104761575279	0.938376160057
0.00132194114847	0.922917166743
0.0016681005372	0.903799902477
0.00210490414451	0.880285839492
0.00265608778295	0.851561708884
0.00335160265094	0.816779159342
0.00422924287439	0.775129322421
0.00533669923121	0.725966231307
0.00673415065775	0.668991278492
0.00849753435909	0.604499755016
0.0107226722201	0.533661010576
0.0135304777458	0.458746824813
0.0170735264747	0.383144716734
0.0215443469003	0.310952955819
0.0271858824273	0.246086326156
0.0343046928631	0.191203331037
0.0432876128108	0.147096008132
0.0546227721768	0.112923516316
0.0689261210435	0.0869816112012
0.0869749002618	0.0674230242266
0.109749876549	0.0526463301512
0.138488637139	0.041404414675
0.174752840001	0.0327745872674
0.22051307399	0.0260881278358
0.278255940221	0.0208621471643
0.351119173422	0.0167460120785
0.443062145758	0.013482520383
0.559081018251	0.010880697876
0.705480231072	0.00879694733058
0.890215085445	0.00712197408039
1.12332403298	0.0057716513906
1.41747416293	0.00468056868176
1.78864952906	0.00379741624517
2.25701971963	0.00308163843696
2.84803586844	0.00250097335631
3.5938136638	0.0020296191692
4.53487850813	0.00164685018307
5.72236765935	0.00133595941679
7.22080901839	0.00108344180783
9.11162756115	0.000878356990174
11.497569954	0.000711827817565
14.508287785	0.000576642742516
18.307382803	0.000466938519061
23.1012970008	0.000377945657744
29.1505306283	0.000305783331848
36.7837977183	0.000247293555316
46.4158883361	0.000199906746143
58.5702081806	0.000161532510499
73.9072203353	0.000130470780482
93.2603346883	0.000105339396987
117.681195243	8.5015310329e-05
148.496826225	6.85860908523e-05
187.381742286	5.531109061e-05
236.448941265	4.4589262094e-05
298.364724028	3.59331186588e-05
376.493580679	2.89474800473e-05
475.08101621	2.33121569879e-05
599.484250319	1.87678505068e-05
756.463327555	1.51046766311e-05
954.548456662	1.21528313781e-05
1204.50354026	9.7750022357e-06
1519.91108295	7.86020027551e-06
1917.91026167	6.31876559569e-06
2420.12826479	5.07826599628e-06
3053.85550883	4.08025581943e-06
3853.52859371	3.27756709597e-06
4862.60158007	2.63216005529e-06
6135.90727341	2.11334767407e-06
7742.63682681	1.69641289133e-06
9770.09957299	1.3614356445e-06
12328.4673944	1.09237177462e-06
15556.7614393	8.76303143487e-07
19630.4065004	7.02831878002e-07
24770.7635599	5.63594242979e-07
31257.1584969	4.5185329844e-07
39442.0605944	3.62200328641e-07
49770.2356433	2.9028389246e-07
62802.9144183	2.32609869152e-07
79248.2898354	1.86360544373e-07
100000.0	1.49282441835e-07


==> figs/gnuplot/eval_lc_p_200.0.dat <==
1e-05	0.999131660882
1.26185688307e-05	0.998904633403
1.59228279334e-05	0.998618237264
2.00923300257e-05	0.998256973749
2.53536449397e-05	0.997801313723
3.1992671378e-05	0.997226658801
4.0370172586e-05	0.996502040271
5.09413801482e-05	0.995588492849
6.42807311728e-05	0.994437027245
8.1113083079e-05	0.99298611095
0.00010235310219	0.99115855134
0.000129154966501	0.988857660747
0.000162975083462	0.985962572428
0.000205651230835	0.982322574658
0.00025950242114	0.977750346111
0.000327454916288	0.972014023586
0.000413201240012	0.964828135428
0.0005214008288	0.955843625293
0.000657933224658	0.94463752246
0.000830217568132	0.930703359451
0.00104761575279	0.913444292054
0.00132194114847	0.892172156262
0.0016681005372	0.866117508452
0.00210490414451	0.834458067032
0.00265608778295	0.796375689451
0.00335160265094	0.751154289591
0.00422924287439	0.69833098634
0.00533669923121	0.637906337702
0.00673415065775	0.570600125449
0.00849753435909	0.498098706825
0.0107226722201	0.423176888116
0.0135304777458	0.34951907787
0.0170735264747	0.281097786255
0.0215443469003	0.221203934708
0.0271858824273	0.171589504682
0.0343046928631	0.132258663751
0.0432876128108	0.101966121436
0.0546227721768	0.0789632821705
0.0689261210435	0.0615485691999
0.0869749002618	0.0483122401632
0.109749876549	0.0381759582358
0.138488637139	0.030345148908
0.174752840001	0.0242422278824
0.22051307399	0.0194474557049
0.278255940221	0.0156536847429
0.351119173422	0.0126337906491
0.443062145758	0.0102178135122
0.559081018251	0.00827702689152
0.705480231072	0.0067128058423
0.890215085445	0.00544878578989
1.12332403298	0.00442527838506
1.41747416293	0.00359524447864
1.78864952906	0.00292135134277
2.25701971963	0.00237379337724
2.84803586844	0.00192865710687
3.5938136638	0.00156667926539
4.53487850813	0.00127229254199
5.72236765935	0.00103288462225
7.22080901839	0.000838217425659
9.11162756115	0.000679968143436
11.497569954	0.000551363954235
14.508287785	0.000446889552787
18.307382803	0.000362051813224
23.1012970008	0.000293189660993
29.1505306283	0.000237319974852
36.7837977183	0.000192012380848
46.4158883361	0.000155287328792
58.5702081806	0.000125533009979
73.9072203353	0.000101437569878
93.2603346883	8.19337683321e-05
117.681195243	6.61537879764e-05
148.496826225	5.33923288907e-05
187.381742286	4.30764816194e-05
236.448941265	3.47410782185e-05
298.364724028	2.80087111885e-05
376.493580679	2.25732626009e-05
475.08101621	1.818660732e-05
599.484250319	1.46476946669e-05
756.463327555	1.17941023663e-05
954.548456662	9.49300619523e-06
1204.50354026	7.63886630069e-06
1519.91108295	6.14515236989e-06
1917.91026167	4.94214947429e-06
2420.12826479	3.97355940892e-06
3053.85550883	3.19407520102e-06
3853.52859371	2.56681007255e-06
4862.60158007	2.06215794273e-06
6135.90727341	1.65644710426e-06
7742.63682681	1.33021337563e-06
9770.09957299	1.06799535202e-06
12328.4673944	8.57283638234e-07
15556.7614393	6.88001719171e-07
19630.4065004	5.52035387947e-07
24770.7635599	4.42855600444e-07
31257.1584969	3.55198958694e-07
39442.0605944	2.84845384615e-07
49770.2356433	2.28376665065e-07
62802.9144183	1.83073954525e-07
79248.2898354	1.46732852868e-07
100000.0	1.17586127313e-07


==> figs/gnuplot/eval_lc_p_50.0.dat <==
1e-05	0.999820822789
1.26185688307e-05	0.999773908448
1.59228279334e-05	0.999714712073
2.00923300257e-05	0.999640019197
2.53536449397e-05	0.999545774603
3.1992671378e-05	0.999426862761
4.0370172586e-05	0.999276831101
5.09413801482e-05	0.999087541385
6.42807311728e-05	0.998848730653
8.1113083079e-05	0.998547458606
0.00010235310219	0.998167412494
0.000129154966501	0.997688033516
0.000162975083462	0.997083420087
0.000205651230835	0.996320952858
0.00025950242114	0.995359573907
0.000327454916288	0.994147637946
0.000413201240012	0.992620236799
0.0005214008288	0.990695880398
0.000657933224658	0.988272399376
0.000830217568132	0.985221918661
0.00104761575279	0.98138474302
0.00132194114847	0.976562002738
0.0016681005372	0.970506944567
0.00210490414451	0.962914842954
0.00265608778295	0.953411686563
0.00335160265094	0.941542123388
0.00422924287439	0.926757713313
0.00533669923121	0.908407470322
0.00673415065775	0.885734160307
0.00849753435909	0.857882084988
0.0107226722201	0.823925362022
0.0135304777458	0.782930083626
0.0170735264747	0.734068685903
0.0215443469003	0.67680823161
0.0271858824273	0.61119009066
0.0343046928631	0.53819318347
0.0432876128108	0.460103322328
0.0546227721768	0.380679312331
0.0689261210435	0.304770441376
0.0869749002618	0.237150550471
0.109749876549	0.180970654743
0.138488637139	0.136908128633
0.174752840001	0.103627363043
0.22051307399	0.0789251593501
0.278255940221	0.0606342599325
0.351119173422	0.0470040389493
0.443062145758	0.0367414673378
0.559081018251	0.0289263252809
0.705480231072	0.0229100848445
0.890215085445	0.0182336897246
1.12332403298	0.0145685127509
1.41747416293	0.0116759347377
1.78864952906	0.00938009049302
2.25701971963	0.0075494828823
2.84803586844	0.00608447203576
3.5938136638	0.00490865282624
4.53487850813	0.00396282348298
5.72236765935	0.00320070024537
7.22080901839	0.00258582444018
9.11162756115	0.00208929584179
11.497569954	0.00168808731093
14.508287785	0.00136377462325
18.307382803	0.00110156735388
23.1012970008	0.000889561266818
29.1505306283	0.000718155965661
36.7837977183	0.00057959746158
46.4158883361	0.00046761630015
58.5702081806	0.000377139585144
73.9072203353	0.000304060690499
93.2603346883	0.000245054383969
117.681195243	0.000197427948382
148.496826225	0.000159001002582
187.381742286	0.000128008322108
236.448941265	0.00010302114885
298.364724028	8.28834156727e-05
376.493580679	6.66600371577e-05
475.08101621	5.35949593942e-05
599.484250319	4.3077133892e-05
756.463327555	3.46129205202e-05
954.548456662	2.7803668382e-05
1204.50354026	2.23276315256e-05
1519.91108295	1.79251920181e-05
1917.91026167	1.43869748486e-05
2420.12826479	1.15441899446e-05
3053.85550883	9.26082010389e-06
3853.52859371	7.42730074061e-06
4862.60158007	5.95541736385e-06
6135.90727341	4.77413979225e-06
7742.63682681	3.82634040016e-06
9770.09957299	3.0660602675e-06
12328.4673944	2.4563447997e-06
15556.7614393	1.9674891873e-06
19630.4065004	1.57562357853e-06
24770.7635599	1.26160943389e-06
31257.1584969	1.00993929763e-06
39442.0605944	8.08354382531e-07
49770.2356433	6.46897046021e-07
62802.9144183	5.17603939506e-07
79248.2898354	4.14086532697e-07
100000.0	3.31223027549e-07


==> figs/gnuplot/global_and_local_mismatch_poisson_p10a20.00100000005.dat <==
#noise: 0.001 graphs: 50 data: 50
0.01	0.959950208664	0.95749014616	0.957297086716	0.958883881569	0.958693385124	0.958187401295	0.956165134907	0.956975638866	0.958423912525	0.958559751511	0.95635586977	0.957116305828	0.956372737885	0.956333994865	0.959700107574	0.958907723427	0.956352710724	0.959561824799	0.955653607845	0.957799911499	0.958809971809	0.958325982094	0.958337247372	0.956867516041	0.957867860794	0.957493185997	0.9553642869	0.959762096405	0.961288392544	0.95674264431	0.957862555981	0.956947267056	0.956144571304	0.959011554718	0.957110285759	0.958218336105	0.956753075123	0.957531809807	0.958222150803	0.958311975002	0.956837892532	0.957152545452	0.958240270615	0.959756851196	0.957850039005	0.957337319851	0.957963764668	0.958274066448	0.957250237465	0.958447635174	0.977359712124
0.0126896104813	0.951667010784	0.949770510197	0.949708938599	0.951368033886	0.950016260147	0.948377788067	0.948689103127	0.94778329134	0.948520123959	0.949555516243	0.948549985886	0.948382616043	0.946989655495	0.948564291	0.952448666096	0.949055194855	0.94958794117	0.950534820557	0.948618531227	0.950431466103	0.950626373291	0.950366675854	0.9500400424	0.947934091091	0.948751688004	0.949017703533	0.947604417801	0.948631584644	0.952196657658	0.948088288307	0.948606669903	0.948965072632	0.947591304779	0.947811484337	0.946933448315	0.949914991856	0.949050724506	0.948429822922	0.950329661369	0.949463665485	0.94727575779	0.950435400009	0.949256598949	0.950875163078	0.949673056602	0.948506772518	0.950090408325	0.95049405098	0.949322104454	0.949817895889	0.968667149544
0.0161026210785	0.934877932072	0.933279573917	0.932061910629	0.933423399925	0.933722853661	0.931067883968	0.933885753155	0.932137429714	0.93312972784	0.934144258499	0.931442558765	0.933490276337	0.931088685989	0.931446790695	0.934703350067	0.933367609978	0.934757471085	0.931669414043	0.933198750019	0.935499489307	0.932853162289	0.934890925884	0.932636082172	0.931952357292	0.934717535973	0.932505488396	0.931053102016	0.934594511986	0.936057507992	0.931809663773	0.93118005991	0.931575059891	0.932160794735	0.932380616665	0.930979847908	0.934268712997	0.933639287949	0.931254506111	0.932305455208	0.935052514076	0.933206260204	0.937281668186	0.93470197916	0.936293363571	0.932792663574	0.932695865631	0.932619571686	0.934245705605	0.934666514397	0.934767603874	0.9523178339
0.0204335975647	0.918609082699	0.919514775276	0.915480673313	0.918530881405	0.919558703899	0.917230427265	0.915322780609	0.915687382221	0.916743934155	0.916815698147	0.915256261826	0.91739821434	0.913449645042	0.915814757347	0.921976447105	0.918542921543	0.920191287994	0.921318352222	0.917272627354	0.921842753887	0.917903125286	0.920252084732	0.918104231358	0.91683191061	0.918095469475	0.915751039982	0.916015982628	0.919388890266	0.921929240227	0.91746622324	0.917872071266	0.915339231491	0.915780246258	0.918667972088	0.917470633984	0.917502999306	0.916389167309	0.913713097572	0.918464839458	0.919436633587	0.91775894165	0.92049241066	0.918061852455	0.917057871819	0.917850732803	0.91914254427	0.916723251343	0.915651261806	0.91862821579	0.916251778603	0.936450600624
0.0259294395447	0.90159881115	0.897408664227	0.900535345078	0.900160312653	0.901324212551	0.898268222809	0.896422445774	0.896805346012	0.89657920599	0.897629857063	0.897841513157	0.896953880787	0.895404279232	0.895845651627	0.906021296978	0.897470712662	0.898456573486	0.899456262589	0.895359814167	0.900724053383	0.901056110859	0.900021731853	0.896603524685	0.894349217415	0.899117052555	0.898032069206	0.895503163338	0.899543523788	0.907153904438	0.89706659317	0.89641481638	0.894767522812	0.896732270718	0.897167205811	0.896058022976	0.897903680801	0.899430394173	0.894325196743	0.898531019688	0.898540973663	0.896627724171	0.903390705585	0.899259805679	0.902203202248	0.897755384445	0.899715185165	0.896493017673	0.897033452988	0.900069594383	0.900941312313	0.916777133942
0.0329034461975	0.876589357853	0.871799707413	0.875268936157	0.875111758709	0.877569377422	0.869965612888	0.869562149048	0.872316300869	0.86765652895	0.874013543129	0.872192442417	0.870422422886	0.871769726276	0.871168911457	0.872947633266	0.876165568829	0.872033596039	0.873030185699	0.870304167271	0.875504076481	0.873179495335	0.876803994179	0.87312912941	0.86701130867	0.873190164566	0.867834985256	0.868521809578	0.877204298973	0.88110345602	0.869424581528	0.871904373169	0.868781745434	0.870256364346	0.874665915966	0.870961606503	0.873606204987	0.870370566845	0.864778339863	0.872845768929	0.871800780296	0.872414112091	0.878539979458	0.878154993057	0.873855292797	0.871437907219	0.872141182423	0.871136307716	0.874590277672	0.872729241848	0.871959507465	0.890391111374
0.0417531929016	0.844949185848	0.839753210545	0.839897751808	0.845572710037	0.844785690308	0.842014670372	0.839559793472	0.837255656719	0.836475610733	0.838133752346	0.841950237751	0.8420535326	0.83404314518	0.834511339664	0.843765735626	0.837968766689	0.84010642767	0.844927310944	0.838525056839	0.841144025326	0.844565153122	0.843056619167	0.838604211807	0.837373793125	0.842918694019	0.841206789017	0.835487902164	0.844304263592	0.847634792328	0.836632907391	0.843010008335	0.839452385902	0.833858132362	0.83816754818	0.837676465511	0.84539526701	0.836920619011	0.833881556988	0.839159488678	0.843010008335	0.839970350266	0.841735780239	0.844391226768	0.847421586514	0.84142011404	0.839467704296	0.839498877525	0.84365862608	0.840143978596	0.841858148575	0.857722759247
0.0529831733704	0.811227202415	0.803319394588	0.801923394203	0.807122468948	0.805829405785	0.80198943615	0.798950970173	0.802209019661	0.798419058323	0.801709294319	0.797211587429	0.798714458942	0.79702848196	0.795771718025	0.809053122997	0.802631139755	0.803369998932	0.806383669376	0.803168714046	0.808467626572	0.805288374424	0.809711694717	0.801340639591	0.79742538929	0.803668260574	0.799991369247	0.798299431801	0.807231664658	0.814552366734	0.802349805832	0.800585150719	0.800500392914	0.798307418823	0.803022682667	0.798675715923	0.807586371899	0.805285394192	0.796484589577	0.80139875412	0.807021617889	0.80266648531	0.807485938072	0.805621802807	0.807487547398	0.802850425243	0.807434976101	0.80515229702	0.802313327789	0.805660068989	0.802155375481	0.819620072842
0.067233581543	0.760360956192	0.754655361176	0.749922931194	0.767078578472	0.761309742928	0.758855521679	0.753935694695	0.754555284977	0.753754973412	0.753940820694	0.754283428192	0.756331205368	0.751454770565	0.750860691071	0.764773130417	0.761631250381	0.754771888256	0.765829145908	0.75633430481	0.757366538048	0.758041381836	0.760720431805	0.754647135735	0.751014232635	0.761634528637	0.751335740089	0.750390410423	0.757160782814	0.769661486149	0.750830292702	0.754802763462	0.746151804924	0.753410875797	0.753112256527	0.753444135189	0.760522067547	0.755940079689	0.745992481709	0.752101361752	0.759770870209	0.758238315582	0.758362114429	0.758547723293	0.767975568771	0.75366383791	0.755363643169	0.753749072552	0.754658460617	0.756965577602	0.75612282753	0.771731555462
0.0853167877197	0.710599899292	0.70874941349	0.700557768345	0.716574847698	0.711399614811	0.701759159565	0.702586114407	0.697789371014	0.700933754444	0.702581048012	0.697529137135	0.701624214649	0.693202674389	0.698646068573	0.717670083046	0.714241504669	0.705830931664	0.713507711887	0.701204061508	0.713940739632	0.707131564617	0.716355919838	0.707048654556	0.702517688274	0.713730871677	0.700428843498	0.693494975567	0.709796130657	0.720476448536	0.69575470686	0.704924464226	0.693164885044	0.697419941425	0.705775380135	0.700685501099	0.709057331085	0.70742470026	0.695771098137	0.703546881676	0.710684359074	0.700475096703	0.720849633217	0.709219157696	0.715576529503	0.704114377499	0.705166339874	0.700292050838	0.710668027401	0.708910822868	0.70285820961	0.719990074635
0.108263679504	0.658001244068	0.653555691242	0.643648087978	0.655099093914	0.657823204994	0.647624373436	0.649806499481	0.645476162434	0.645224750042	0.64523255825	0.642283201218	0.640019893646	0.641714990139	0.64213180542	0.669394671917	0.659259796143	0.645976483822	0.651228189468	0.641917288303	0.654648125172	0.654516160488	0.66405916214	0.647058129311	0.642608582973	0.656883955002	0.640731215477	0.638482689857	0.645995736122	0.666426241398	0.641297698021	0.645015001297	0.637600004673	0.640369236469	0.650475919247	0.646636247635	0.67049062252	0.651481986046	0.638996183872	0.641064524651	0.653775155544	0.643890678883	0.651969671249	0.657434105873	0.660620570183	0.645901858807	0.649256467819	0.64461350441	0.654038906097	0.653459250927	0.645948052406	0.662497103214
0.137382385254	0.59215426445	0.605240046978	0.583076000214	0.604571819305	0.593417286873	0.582873284817	0.578761816025	0.579973161221	0.582876980305	0.573174715042	0.570001244545	0.585101902485	0.573092997074	0.569654285908	0.601262569427	0.597466111183	0.588326692581	0.60084939003	0.58077943325	0.593895494938	0.584213078022	0.598563969135	0.592616975307	0.573414206505	0.58957272768	0.586147367954	0.574763834476	0.583693563938	0.605102241039	0.570711374283	0.580404818058	0.57630521059	0.572912693024	0.588694393635	0.578750193119	0.594797492027	0.590560317039	0.578856647015	0.581430256367	0.587857484818	0.580970704556	0.59165006876	0.591919720173	0.597028970718	0.584473311901	0.586656689644	0.588650941849	0.594691514969	0.586672842503	0.588031351566	0.598019599915
0.174332901001	0.523747205734	0.523378670216	0.513404786587	0.539269506931	0.527560293674	0.515768110752	0.511725485325	0.515566945076	0.516022741795	0.525165915489	0.510801911354	0.518115878105	0.505329668522	0.509012639523	0.544474124908	0.536736428738	0.526795625687	0.535331010818	0.524916112423	0.523884892464	0.52180826664	0.540565431118	0.521385550499	0.505048692226	0.524991810322	0.513946592808	0.509719669819	0.514158070087	0.543479561806	0.514610350132	0.517534017563	0.518190205097	0.508832633495	0.508895397186	0.523360133171	0.539537191391	0.523866117001	0.503363668919	0.512758731842	0.527732014656	0.510229885578	0.534545361996	0.530661642551	0.529539227486	0.510972738266	0.534839451313	0.524240672588	0.517211437225	0.517647564411	0.516131162643	0.531511902809
0.22122164917	0.46239566803	0.464041173458	0.456738650799	0.476291537285	0.46214863658	0.45054012537	0.448505997658	0.443962752819	0.453710287809	0.451669037342	0.442910343409	0.455718070269	0.43937343359	0.441105335951	0.474609732628	0.478131532669	0.459868937731	0.473598122597	0.461702466011	0.467186957598	0.469372332096	0.473467439413	0.45739531517	0.444778680801	0.478988826275	0.447566568851	0.444171756506	0.449992537498	0.500728368759	0.436441868544	0.459011495113	0.455289810896	0.463886618614	0.455963492393	0.456016182899	0.478661775589	0.449273377657	0.448530077934	0.457703411579	0.457517504692	0.442983746529	0.467648476362	0.467330217361	0.476035773754	0.450245469809	0.471208065748	0.464484810829	0.4557967484	0.456237494946	0.45217525959	0.467689067125
0.28072164917	0.409782797098	0.408634334803	0.396148651838	0.426387965679	0.407640457153	0.383169025183	0.40653693676	0.388277500868	0.391023278236	0.387183576822	0.388742983341	0.401329636574	0.384114831686	0.387046545744	0.425997972488	0.417892336845	0.423690676689	0.421638607979	0.399739801884	0.420039772987	0.40690985322	0.426628887653	0.392382055521	0.397217303514	0.422506898642	0.398329168558	0.391183137894	0.40014949441	0.444464296103	0.390748739243	0.389816790819	0.397751003504	0.383760899305	0.407871425152	0.397733390331	0.423824965954	0.425739526749	0.392749756575	0.401998281479	0.395917624235	0.392372727394	0.423435330391	0.420114517212	0.416611552238	0.412025272846	0.416403651237	0.402585715055	0.400107473135	0.398153573275	0.400326728821	0.411986619234
0.356224822998	0.363891869783	0.386962354183	0.342954188585	0.367546111345	0.358027040958	0.344434767962	0.351164668798	0.346402555704	0.352038234472	0.34253269434	0.330941051245	0.349471896887	0.339360594749	0.341293722391	0.38539069891	0.3946788311	0.356436014175	0.36191868782	0.34987026453	0.368109732866	0.374131768942	0.388390392065	0.372341185808	0.343075573444	0.380151838064	0.365117162466	0.335676342249	0.360806047916	0.385465919971	0.320932030678	0.354512900114	0.346038043499	0.350470304489	0.346034556627	0.368597120047	0.369197666645	0.379398435354	0.352815359831	0.362403988838	0.347954511642	0.346276462078	0.376362800598	0.370236039162	0.364361613989	0.355940431356	0.369257748127	0.351450324059	0.354638814926	0.353762507439	0.350822836161	0.364245444536
0.452035430908	0.312560528517	0.335857659578	0.313836693764	0.333918392658	0.327524453402	0.315215468407	0.337570101023	0.298883199692	0.314567476511	0.31692352891	0.295896500349	0.321232646704	0.315012097359	0.296471506357	0.349184542894	0.35862532258	0.322637379169	0.332767635584	0.302880316973	0.330255419016	0.326356351376	0.346390724182	0.310167849064	0.313075780869	0.3435972929	0.320549696684	0.315329521894	0.314552098513	0.360659688711	0.288962900639	0.321883171797	0.322674572468	0.320887833834	0.325499296188	0.331498712301	0.33531743288	0.333995729685	0.303009957075	0.323394685984	0.317017346621	0.307691544294	0.337204635143	0.314694911242	0.331922441721	0.330143362284	0.33286228776	0.306656837463	0.311404556036	0.31271314621	0.304190546274	0.326276659966
0.573615356445	0.268737077713	0.286068290472	0.265115618706	0.303379625082	0.276946157217	0.277111440897	0.29076525569	0.266492277384	0.26096829772	0.276422262192	0.255079895258	0.273335516453	0.270901888609	0.245809331536	0.317935079336	0.314104944468	0.279134452343	0.290984421968	0.26745390892	0.278129965067	0.301370292902	0.305187195539	0.265382617712	0.276404261589	0.288544803858	0.286182403564	0.284003049135	0.257958292961	0.314341396093	0.257170259953	0.278293132782	0.286668866873	0.277724862099	0.280503123999	0.287051707506	0.288428008556	0.307485371828	0.267820954323	0.28185915947	0.272818684578	0.264350295067	0.290711969137	0.278832942247	0.288970917463	0.275043189526	0.299381226301	0.28480899334	0.265072792768	0.275466173887	0.26116630435	0.283531308174
0.727895507813	0.223961099982	0.232003122568	0.214860588312	0.231381684542	0.2353849262	0.224564358592	0.23527726531	0.212398648262	0.20671762526	0.220405429602	0.204200416803	0.223737999797	0.223721757531	0.199992641807	0.257051318884	0.244077548385	0.221641629934	0.227515339851	0.218091696501	0.22085262835	0.233075752854	0.244009837508	0.214215129614	0.225547790527	0.244312912226	0.223911106586	0.218657493591	0.209795057774	0.253461539745	0.195919379592	0.236646652222	0.228924632072	0.229465872049	0.22683608532	0.2293163836	0.233956933022	0.244345963001	0.212276816368	0.235804855824	0.213804170489	0.217848822474	0.229230448604	0.22226819396	0.23340959847	0.218173548579	0.233624815941	0.217985898256	0.210116326809	0.221879526973	0.221384823322	0.227524280548
0.923671020508	0.150551393628	0.172062590718	0.157192736864	0.173889920115	0.156950175762	0.15259373188	0.163099378347	0.149270474911	0.15759678185	0.154359832406	0.141551986337	0.149929881096	0.164732128382	0.145451456308	0.174437269568	0.186002790928	0.161514058709	0.173161804676	0.154823929071	0.162302017212	0.166353687644	0.17877791822	0.145835891366	0.155772358179	0.175818637013	0.163790002465	0.151546403766	0.152529284358	0.183849692345	0.139969050884	0.162296682596	0.155991598964	0.160324588418	0.167477622628	0.170745626092	0.161956772208	0.169855117798	0.157659947872	0.159768119454	0.156817048788	0.152448639274	0.16606117785	0.156001538038	0.160491511226	0.155854344368	0.184455782175	0.153256103396	0.15753673017	0.153083831072	0.155943080783	0.162364825606
1.17210241699	0.100985623896	0.110873572528	0.0984321385622	0.113429069519	0.108061373234	0.106685563922	0.116051912308	0.10622638464	0.100594520569	0.0954914018512	0.0926898568869	0.0987604558468	0.0978558734059	0.0949477925897	0.113038428128	0.120982386172	0.109545104206	0.111293837428	0.0982084274292	0.105181321502	0.111945569515	0.112117737532	0.0959852412343	0.107114240527	0.119908496737	0.107778698206	0.103070780635	0.0968647673726	0.119964435697	0.0922807008028	0.110184937716	0.105433315039	0.106366336346	0.111397229135	0.108011350036	0.107395008206	0.116074413061	0.104127176106	0.108493454754	0.104483515024	0.0976534932852	0.104781977832	0.103443354368	0.10870012641	0.105059832335	0.120575398207	0.106365032494	0.0998501032591	0.109416864812	0.104601204395	0.107392065227
1.48735229492	0.0635163858533	0.0727224126458	0.064644522965	0.0777671858668	0.0636564493179	0.0640921369195	0.0698129236698	0.0646192878485	0.0632868409157	0.0672617927194	0.0599024258554	0.0620519965887	0.0670187696815	0.0616070739925	0.0787905529141	0.0785267651081	0.0706639736891	0.0740443170071	0.0641908347607	0.0691967308521	0.0694355592132	0.0739132389426	0.0610822141171	0.0663324147463	0.0738086253405	0.0697074532509	0.0651563480496	0.059927444905	0.0778447240591	0.0566532723606	0.071211270988	0.0667420253158	0.0714318677783	0.0695870295167	0.0697206407785	0.0711267367005	0.0778722539544	0.0655094459653	0.0698762238026	0.0654090195894	0.0629544854164	0.0761134102941	0.0677651762962	0.0690636187792	0.0680822059512	0.0789051279426	0.0665313601494	0.0646755769849	0.0681559816003	0.0637099444866	0.0692193806171
1.88739208984	0.039438623935	0.0459696501493	0.043405868113	0.048400696367	0.0407998040318	0.040553431958	0.0465686880052	0.0439702831209	0.0425761900842	0.0432947576046	0.038891851902	0.0397353135049	0.0427467338741	0.0397867932916	0.0536850243807	0.0511755049229	0.0462182052433	0.0458661466837	0.0433439388871	0.0436264909804	0.0476873740554	0.0472056157887	0.0430593043566	0.0470480583608	0.0500310473144	0.0454613119364	0.0433929599822	0.0407712571323	0.0532350428402	0.0393920913339	0.0470832809806	0.0428150221705	0.046742849052	0.047545209527	0.0479839146137	0.0452731661499	0.0537559613585	0.0459365695715	0.0446430779994	0.0421784967184	0.0403906963766	0.0479186065495	0.0455687195063	0.0469533354044	0.0456261076033	0.0541647970676	0.0457973480225	0.0417307429016	0.0437545888126	0.0437507741153	0.0458469428122
2.39502709961	0.028967263177	0.0348622426391	0.0313510075212	0.0328214168549	0.0298277810216	0.0293392539024	0.0327061153948	0.0323621034622	0.0317311026156	0.0301096942276	0.0276361368597	0.0297320075333	0.0304315332323	0.0284836739302	0.0360592454672	0.0380973853171	0.0339558571577	0.0331134684384	0.0310167446733	0.029833169654	0.0337656475604	0.0348334535956	0.0298509225249	0.0338476672769	0.0348637998104	0.0333050452173	0.0304364208132	0.0276922527701	0.0382636897266	0.0299636907876	0.032674010843	0.0321998484433	0.0336031354964	0.0340244323015	0.0335426703095	0.0333996452391	0.0385920293629	0.0313976630569	0.0331440940499	0.0309824291617	0.0279723852873	0.0322225652635	0.033044334501	0.0313591659069	0.0324671082199	0.0380696244538	0.0325306095183	0.0293960496783	0.0324739068747	0.0293022915721	0.0328151360154
3.03919604492	0.0221059154719	0.0265074558556	0.0234756413847	0.0254392884672	0.0227586962283	0.0223043579608	0.0248940698802	0.0256098695099	0.0249063428491	0.0241146180779	0.0198966246098	0.0224399138242	0.0239517949522	0.0217130333185	0.0287467781454	0.0288735032082	0.0264928750694	0.0249546431005	0.0239057950675	0.0232377108186	0.0239554792643	0.0259977262467	0.0257482416928	0.0243809819221	0.0254427194595	0.0243430137634	0.0233788173646	0.0216411855072	0.0287910271436	0.0224891807884	0.0259277410805	0.0243514291942	0.0260797739029	0.0251932516694	0.0263179428875	0.0251434128731	0.0287993550301	0.0243746452034	0.0241355709732	0.0232367869467	0.0218856949359	0.0245823878795	0.0234843138605	0.0240681581199	0.0261439401656	0.027792327106	0.0245575495064	0.0221126507968	0.0241345930845	0.0230108387768	0.0250584408641
3.85662109375	0.0180845372379	0.0212878677994	0.0197105817497	0.0209278576076	0.0188736151904	0.0184532254934	0.0202462524176	0.0198319610208	0.0200740266591	0.0194295495749	0.0169888436794	0.0184863526374	0.0188961606473	0.0174052622169	0.0239143203944	0.0237455479801	0.0220263935626	0.0204358361661	0.0201788321137	0.0191022697836	0.0200534909964	0.021599791944	0.0192895047367	0.0215670056641	0.0215165689588	0.0201618168503	0.0187935847789	0.0184743404388	0.0238108988851	0.0182688813657	0.0203966163099	0.019574355334	0.0211146045476	0.0205174013972	0.0210042782128	0.020258622244	0.0230810120702	0.02060851641	0.0203991420567	0.0192749444395	0.0176665913314	0.0202618576586	0.0188909005374	0.0204039998353	0.0211135204881	0.0222554542124	0.0199362225831	0.018208289519	0.0197200905532	0.0189551450312	0.0205531232059
4.89390185547	0.0152734108269	0.0192260928452	0.0171764008701	0.0183687061071	0.0163287166506	0.0159832313657	0.0172541439533	0.017365122214	0.016928339377	0.0173972900957	0.0145382918417	0.0160674694926	0.0162538811564	0.0149017162621	0.0208452921361	0.0200232919306	0.0191081166267	0.0178922172636	0.0172752216458	0.0166023876518	0.0175278652459	0.0181427523494	0.0173573102802	0.0180634204298	0.0187570396811	0.0172633584589	0.0164720863104	0.0161982867867	0.020223191008	0.0161732509732	0.0180094614625	0.0173293408006	0.0185668487102	0.0177571792156	0.0180387627333	0.0174487624317	0.019761139527	0.0179954208434	0.0172751396894	0.016768572852	0.0153649989516	0.0174923688173	0.0167732145637	0.0175716094673	0.0181947872043	0.0189333353192	0.0175840370357	0.0158897228539	0.0171058364213	0.0165171269327	0.0178376622498
6.21017089844	0.0140933524817	0.0175688192248	0.0158350691199	0.0166724640876	0.0149792423472	0.0146472547203	0.0155560253188	0.015585353598	0.0154827237129	0.0157283432782	0.0132475458086	0.0148417977616	0.0149345789105	0.0137384999543	0.0190908890218	0.0184763688594	0.017454970628	0.0160356648266	0.015991166234	0.0152406301349	0.0156932417303	0.0166100692004	0.015932071954	0.0163149610162	0.01704483293	0.015607111156	0.0149669703096	0.0149906743318	0.0182187240571	0.0146632483229	0.0162840299308	0.0159496758133	0.016736574471	0.0161458160728	0.0166524220258	0.0157077815384	0.0183014720678	0.0168598648161	0.0160229820758	0.0152086988091	0.0140703842044	0.0159460064024	0.0152968624607	0.0160633511841	0.0166799798608	0.016928832978	0.0156829822809	0.0145447608083	0.0156062329188	0.0148859964684	0.0162801388651
7.88046435547	0.0130846118554	0.0162046346813	0.0149275027215	0.0156072713435	0.0140933804214	0.0138231143355	0.0145694436505	0.0147309424356	0.0147150726989	0.0147369792685	0.0124988500029	0.0140187880024	0.0139685003087	0.012734754011	0.0179016515613	0.0174515601248	0.0164006724954	0.0151226297021	0.0150995822623	0.014207762666	0.0148946642876	0.01567405276	0.015080165118	0.0152412187308	0.0160386990756	0.0148242460564	0.0140260113403	0.0142195532098	0.0172830540687	0.0136704146862	0.0151759115979	0.0149265909567	0.0156542286277	0.0150828948244	0.0156597346067	0.0147379636765	0.0171335786581	0.015522425063	0.0150053463876	0.0144417630509	0.0132857477292	0.0150151709095	0.0145232556388	0.01525306236	0.0157048609108	0.0159246996045	0.01470591221	0.013851034455	0.0147004723549	0.0141119714826	0.0153092816472
10.0000019531	0.0125051233917	0.0155230751261	0.0142960492522	0.0149568263441	0.0134433396161	0.0131080495194	0.0138577185571	0.0140832327306	0.0140033392236	0.0141000114381	0.0118922758847	0.0133809056133	0.0133127532899	0.0121351042762	0.0172238126397	0.0167163405567	0.015762489289	0.0144995637238	0.0143974637613	0.0135414805263	0.0141832325608	0.0150208864361	0.0144306309521	0.0145895667374	0.0153768006712	0.0140754505992	0.0134306708351	0.013555762358	0.0166615024209	0.0131309535354	0.0145156942308	0.0143056651577	0.0149297984317	0.0144026391208	0.0149855958298	0.0141296442598	0.0163778588176	0.0147941112518	0.014257311821	0.0138401146978	0.0125596895814	0.0143255405128	0.0139311728999	0.0145360622555	0.0150009347126	0.0152907492593	0.0140911461785	0.0131488032639	0.0140179749578	0.0133855417371	0.0146289952099


==> figs/gnuplot/global_and_local_mismatch_poisson_p10a20.00999999978.dat <==
#noise: 0.01 graphs: 50 data: 50
0.01	0.958857774734	0.957047402859	0.960011303425	0.958070516586	0.957903683186	0.958882510662	0.957000792027	0.956949055195	0.957414567471	0.959505259991	0.960095584393	0.956766307354	0.957701563835	0.957669138908	0.956893146038	0.957851111889	0.95720487833	0.957328438759	0.956688284874	0.956568658352	0.958417057991	0.958353340626	0.957913756371	0.958130657673	0.959616243839	0.958046793938	0.957353532314	0.956613600254	0.957750320435	0.957022547722	0.957074403763	0.958388149738	0.958777785301	0.957706749439	0.958009362221	0.958425700665	0.95843487978	0.959341943264	0.959063768387	0.958679199219	0.957691729069	0.955790698528	0.958053350449	0.958358049393	0.957592606544	0.955810785294	0.958319544792	0.95796173811	0.958349227905	0.957089006901	0.977116167545
0.0126896104813	0.952147722244	0.951087117195	0.952067613602	0.949652552605	0.949471533298	0.94975310564	0.948447465897	0.948449492455	0.948590874672	0.951168000698	0.949965834618	0.948038995266	0.94935464859	0.949333131313	0.94906693697	0.950058221817	0.947604894638	0.949656426907	0.950211703777	0.948398649693	0.950558900833	0.949212312698	0.950661480427	0.949943900108	0.951334178448	0.948767840862	0.948621451855	0.949645638466	0.950568020344	0.948274612427	0.94837397337	0.949311137199	0.94934463501	0.951289355755	0.948564887047	0.949698626995	0.950164973736	0.949198901653	0.950391948223	0.948807537556	0.950060248375	0.948509037495	0.9504134655	0.948771297932	0.950322329998	0.948366105556	0.94874894619	0.948959946632	0.949387609959	0.949407577515	0.968643009663
0.0161026210785	0.934473097324	0.933301627636	0.935044467449	0.933653056622	0.934962451458	0.932386875153	0.935755074024	0.932335495949	0.933420419693	0.935883700848	0.935676336288	0.932330191135	0.934148609638	0.934221029282	0.931894659996	0.933241486549	0.931078016758	0.931356728077	0.934560716152	0.932374596596	0.934710264206	0.933676540852	0.93328756094	0.934918642044	0.934355258942	0.932876527309	0.934369146824	0.934520959854	0.933892905712	0.931919872761	0.931775808334	0.933420777321	0.93438398838	0.932047069073	0.931800842285	0.932275831699	0.93449318409	0.933484256268	0.935095369816	0.93353331089	0.934659719467	0.930505812168	0.933357775211	0.933794081211	0.935767948627	0.931647956371	0.935528993607	0.932004213333	0.935435533524	0.93255507946	0.95234978199
0.0204335975647	0.920283794403	0.916415393353	0.91982626915	0.917753577232	0.918672084808	0.920228719711	0.917875468731	0.915720701218	0.917541801929	0.923547267914	0.918002903461	0.916141867638	0.916772603989	0.916570723057	0.915505290031	0.918658435345	0.915535509586	0.915745139122	0.91824311018	0.914928913116	0.919614851475	0.917213082314	0.918546080589	0.917618334293	0.91613060236	0.915571451187	0.917602360249	0.916843414307	0.921344280243	0.916647732258	0.916358888149	0.918549120426	0.917923331261	0.915715277195	0.916162669659	0.91737383604	0.917695224285	0.917802095413	0.917521595955	0.918060839176	0.915994882584	0.915844559669	0.917464494705	0.919387221336	0.919123470783	0.913592755795	0.917188465595	0.916978359222	0.918318867683	0.916248857975	0.935984253883
0.0259294395447	0.901891231537	0.898028552532	0.902625858784	0.898206174374	0.897864699364	0.899833321571	0.898794531822	0.899469971657	0.898651063442	0.903254747391	0.898526370525	0.896793663502	0.896197736263	0.89819663763	0.897180914879	0.901269674301	0.895346283913	0.895506441593	0.901836872101	0.894515752792	0.897842228413	0.898859739304	0.898791790009	0.899493455887	0.897741377354	0.898504018784	0.898330211639	0.898688554764	0.898688912392	0.897565066814	0.896149456501	0.901006102562	0.898926854134	0.899880588055	0.895113766193	0.899890184402	0.896802842617	0.900476276875	0.89981430769	0.897668123245	0.89718401432	0.897513270378	0.898042440414	0.898638904095	0.900056481361	0.896078586578	0.900513708591	0.898390114307	0.903084278107	0.898362576962	0.916785597801
0.0329034461975	0.874368727207	0.873379766941	0.874801814556	0.87295538187	0.874666929245	0.873314797878	0.870706498623	0.869657278061	0.870681226254	0.877110719681	0.873698055744	0.872200369835	0.868449985981	0.873934924603	0.869111001492	0.874966740608	0.866766810417	0.869070649147	0.87338411808	0.867060303688	0.87212908268	0.869979381561	0.871567606926	0.870915472507	0.873305261135	0.871789693832	0.870765984058	0.872823119164	0.875316262245	0.871371090412	0.868060708046	0.873518824577	0.873009443283	0.869928121567	0.870007693768	0.873834133148	0.872286617756	0.875858902931	0.87436413765	0.873188316822	0.871704280376	0.871956706047	0.872139573097	0.871585905552	0.874722957611	0.869852662086	0.875272035599	0.871966302395	0.874259233475	0.870477497578	0.889829099178
0.0417531929016	0.844405531883	0.840127050877	0.844734668732	0.841045379639	0.841841578484	0.840897321701	0.843252718449	0.835992336273	0.839605689049	0.84377270937	0.841476082802	0.83477139473	0.837846755981	0.845814108849	0.835600435734	0.841288805008	0.836936891079	0.837370157242	0.839526951313	0.835539937019	0.841039717197	0.840336740017	0.840173900127	0.84000480175	0.839186191559	0.83789396286	0.837304770947	0.840200483799	0.844096601009	0.83736717701	0.83430814743	0.840433835983	0.839942395687	0.840362548828	0.832845330238	0.843806445599	0.8399310112	0.842384338379	0.842572033405	0.840631484985	0.841464698315	0.836218237877	0.838842570782	0.83797454834	0.843853712082	0.835620105267	0.840322136879	0.837886273861	0.842665612698	0.838241755962	0.856858730316
0.0529831733704	0.80747115612	0.805059254169	0.80785036087	0.805141806602	0.804379284382	0.806005716324	0.808204352856	0.799866557121	0.802684485912	0.812142193317	0.803592979908	0.798072636127	0.797593712807	0.80614066124	0.799287259579	0.803961634636	0.795673310757	0.801001906395	0.805793046951	0.795100033283	0.80714058876	0.800685048103	0.802265644073	0.80198597908	0.802740693092	0.802497506142	0.797154903412	0.803139746189	0.805887818336	0.801885426044	0.796615540981	0.805329501629	0.805135428905	0.80280405283	0.7980068326	0.800644934177	0.800678610802	0.80451887846	0.805219173431	0.801853895187	0.800216734409	0.802671968937	0.804209291935	0.803162693977	0.804691314697	0.793751120567	0.8033015728	0.800102770329	0.805396199226	0.799670934677	0.81894659996
0.067233581543	0.763615429401	0.759440839291	0.761893987656	0.754662930965	0.757029891014	0.758227467537	0.757507324219	0.753585577011	0.757896363735	0.765325248241	0.756971180439	0.752120196819	0.751501917839	0.7560505867	0.75098490715	0.75716483593	0.748995184898	0.751501023769	0.758795082569	0.74708878994	0.75557333231	0.74987578392	0.755672514439	0.751049041748	0.752649128437	0.75160998106	0.749422967434	0.757285475731	0.759876430035	0.75214111805	0.748189628124	0.754469811916	0.752378702164	0.751667320728	0.746979236603	0.753660440445	0.75552880764	0.758335471153	0.757240056992	0.752738773823	0.755985021591	0.752412855625	0.75657838583	0.756945729256	0.756481945515	0.747565150261	0.756932199001	0.752830862999	0.760087788105	0.754461228848	0.770240724087
0.0853167877197	0.708635628223	0.705616056919	0.706683933735	0.703914403915	0.700512468815	0.703697025776	0.701201856136	0.695824682713	0.70347481966	0.711665570736	0.703181862831	0.69185256958	0.698108494282	0.709709346294	0.694594740868	0.701943159103	0.691843211651	0.695287883282	0.702161192894	0.698295414448	0.701919496059	0.69991004467	0.703495502472	0.700292110443	0.701338589191	0.699655890465	0.697185337543	0.703083753586	0.701603651047	0.696078062057	0.69401037693	0.703487455845	0.708371400833	0.699964284897	0.694163680077	0.704166471958	0.699609994888	0.703853964806	0.704257190228	0.700277864933	0.695041358471	0.696942389011	0.698723733425	0.704038619995	0.70327347517	0.694082856178	0.702086925507	0.698553323746	0.701861977577	0.698057770729	0.715257465839
0.108263679504	0.649944365025	0.642064034939	0.648299157619	0.644926428795	0.641953885555	0.643634498119	0.642834603786	0.639427542686	0.640308856964	0.654239654541	0.640897989273	0.633496165276	0.636997401714	0.640979230404	0.631775081158	0.642483890057	0.630999863148	0.635195195675	0.638242542744	0.630460619926	0.650312483311	0.641620397568	0.641673505306	0.638129532337	0.643540263176	0.637855708599	0.635321617126	0.64440703392	0.647680103779	0.634602725506	0.634566545486	0.643857598305	0.643835306168	0.639162421227	0.634287655354	0.640524208546	0.636492848396	0.649293661118	0.64445734024	0.640682280064	0.641333937645	0.633841693401	0.639226913452	0.642396867275	0.63727748394	0.631595611572	0.64557403326	0.633296847343	0.643538594246	0.635957241058	0.653696119785
0.137382385254	0.582112491131	0.57187974453	0.585373818874	0.573897600174	0.570580661297	0.57816362381	0.569564700127	0.570164442062	0.571105897427	0.586709320545	0.575216650963	0.561375379562	0.569498062134	0.574961543083	0.562749564648	0.579493105412	0.562112748623	0.567924261093	0.571197330952	0.562054097652	0.575897395611	0.574805498123	0.572707116604	0.57643866539	0.578379034996	0.571479082108	0.56565362215	0.571796953678	0.579798460007	0.566676437855	0.56112831831	0.568305194378	0.572801887989	0.572877943516	0.562790811062	0.578041672707	0.572823405266	0.576833546162	0.575657308102	0.578112542629	0.570049107075	0.565809190273	0.570110559464	0.575423121452	0.573992490768	0.563703179359	0.580045521259	0.570278525352	0.575917065144	0.566608190536	0.584312677383
0.174332901001	0.512674808502	0.498097926378	0.504728913307	0.503109931946	0.498545050621	0.499425530434	0.496310085058	0.490225195885	0.507085740566	0.513829231262	0.497622460127	0.492442041636	0.489561885595	0.502685785294	0.488133788109	0.500131249428	0.485280960798	0.496920347214	0.50122320652	0.487829744816	0.500695586205	0.498874783516	0.50105035305	0.501223266125	0.503693878651	0.494916498661	0.491472244263	0.499070823193	0.507400214672	0.494719624519	0.486423522234	0.504127442837	0.503452241421	0.495009869337	0.487413227558	0.499761432409	0.495430529118	0.497954457998	0.496276259422	0.501862585545	0.496050149202	0.496849924326	0.491198122501	0.504374563694	0.502284109592	0.488140136003	0.503547608852	0.492371529341	0.503738462925	0.498314589262	0.508783042431
0.22122164917	0.442689985037	0.428469777107	0.430133253336	0.421405136585	0.422941505909	0.423912554979	0.424482703209	0.414577245712	0.428055197001	0.436454772949	0.426610589027	0.413973450661	0.417349994183	0.424138635397	0.414483457804	0.427926421165	0.412423700094	0.421683430672	0.426291227341	0.410426735878	0.428215384483	0.420422166586	0.421195983887	0.420715451241	0.433119595051	0.422887712717	0.416582524776	0.430331528187	0.432253539562	0.408390015364	0.406689941883	0.42136067152	0.427489876747	0.41884586215	0.411562651396	0.419468104839	0.414866358042	0.427313655615	0.429879337549	0.42094001174	0.42120167613	0.419750720263	0.417353600264	0.421659201384	0.42177733779	0.409833818674	0.437828570604	0.413769543171	0.423387795687	0.41807487607	0.431338310242
0.28072164917	0.365244060755	0.351766079664	0.354362398386	0.347431838512	0.348147034645	0.350862324238	0.345680743456	0.339722514153	0.350668668747	0.366087645292	0.348576396704	0.339433819056	0.339692115784	0.351287603378	0.332681149244	0.349397838116	0.329513192177	0.337758988142	0.353539377451	0.337817162275	0.348792910576	0.352366149426	0.350308835506	0.348465144634	0.357648253441	0.34274327755	0.339958071709	0.342651516199	0.352827578783	0.343386054039	0.337242841721	0.347334861755	0.353936582804	0.341145813465	0.330739170313	0.34750187397	0.339595079422	0.355402439833	0.352634012699	0.345858335495	0.344668000937	0.342328250408	0.341251909733	0.354636996984	0.348345935345	0.335881918669	0.356717228889	0.339751809835	0.352669864893	0.350344777107	0.354492038488
0.356224822998	0.296402394772	0.281197428703	0.28410500288	0.273737996817	0.275633692741	0.274855673313	0.277993798256	0.275010228157	0.280844062567	0.289862990379	0.27867642045	0.267687529325	0.261187583208	0.288854330778	0.266221731901	0.279676496983	0.265718907118	0.268958985806	0.281387507915	0.261692672968	0.281966239214	0.275371640921	0.276401340961	0.278368771076	0.284165114164	0.268527656794	0.273996412754	0.275750607252	0.284205108881	0.271682649851	0.261639863253	0.276602119207	0.295018315315	0.278239965439	0.266743093729	0.275243401527	0.270131707191	0.278602987528	0.275034695864	0.279612660408	0.271314263344	0.273035734892	0.265765309334	0.277509391308	0.279562413692	0.258752822876	0.288636386395	0.268356770277	0.283114820719	0.272563815117	0.282228201628
0.452035430908	0.232751905918	0.220772445202	0.218253865838	0.216001570225	0.216919466853	0.214542537928	0.209129989147	0.209707945585	0.219324469566	0.223846584558	0.21587638557	0.204709529877	0.213193908334	0.217026308179	0.202721059322	0.216658681631	0.199030011892	0.207178175449	0.212373390794	0.199076786637	0.215919554234	0.212906479836	0.221054419875	0.217765688896	0.218693733215	0.207154065371	0.20759229362	0.209775984287	0.220252692699	0.205075219274	0.203014090657	0.210887074471	0.217394903302	0.212841689587	0.202012553811	0.208586230874	0.20567779243	0.215392053127	0.220557972789	0.220181077719	0.207355976105	0.208450064063	0.209185659885	0.215852871537	0.213458657265	0.200259461999	0.231047168374	0.20193053782	0.21464151144	0.210913911462	0.217705726624
0.573615356445	0.1743837744	0.167687639594	0.16107198596	0.160086199641	0.15794493258	0.164327844977	0.155541956425	0.155904948711	0.165769979358	0.169424623251	0.158198177814	0.156580150127	0.154753163457	0.163760140538	0.150093704462	0.162288874388	0.147209018469	0.158859923482	0.159290313721	0.150011092424	0.163348346949	0.160551279783	0.163404345512	0.166024506092	0.168747484684	0.154202952981	0.157284736633	0.152860715985	0.167046949267	0.153773263097	0.146211847663	0.160849288106	0.165176525712	0.152662247419	0.147448122501	0.153707399964	0.155693352222	0.16086666286	0.164126873016	0.156944766641	0.160145819187	0.161075443029	0.151967704296	0.160330116749	0.152036815882	0.146172747016	0.170569032431	0.152300313115	0.164156720042	0.157470211387	0.162683472037
0.727895507813	0.128160998225	0.118639610708	0.116268351674	0.113772891462	0.121919743717	0.114803962409	0.111141517758	0.112701818347	0.117375850677	0.124321267009	0.121591061354	0.10873054713	0.110923215747	0.120160810649	0.110510386527	0.117772601545	0.111525900662	0.117242470384	0.115536756814	0.107744731009	0.114869087934	0.121987983584	0.116250000894	0.124500080943	0.116211377084	0.11004769057	0.117178916931	0.112656213343	0.121370986104	0.114290311933	0.103702485561	0.112425521016	0.122270435095	0.112992048264	0.106910809875	0.111811980605	0.10567727685	0.118840105832	0.117677122355	0.119930073619	0.112622499466	0.114189691842	0.108126290143	0.120878152549	0.107162564993	0.105754226446	0.12357878685	0.110113032162	0.119315899909	0.11637249589	0.118168517947
0.923671020508	0.0884574204683	0.0876514464617	0.0799806416035	0.0830979645252	0.0849972739816	0.0804302021861	0.0824737921357	0.0812819302082	0.0850560590625	0.0905575379729	0.0837404355407	0.0771905258298	0.0827845856547	0.0840638801455	0.0795202255249	0.0804521366954	0.0785952880979	0.0823230743408	0.0841810256243	0.0780643075705	0.0812445580959	0.0864100679755	0.084829069674	0.0856939852238	0.0883019417524	0.0776809379458	0.083145186305	0.0780701935291	0.0850569605827	0.0808738619089	0.0760820433497	0.0809350013733	0.0894215852022	0.0778163969517	0.0759944468737	0.0802707448602	0.0759854242206	0.0846897810698	0.0859937369823	0.0854346007109	0.0811907798052	0.0838732644916	0.077106654644	0.0871983617544	0.0757409483194	0.0746720284224	0.0903419330716	0.0770405828953	0.0820075795054	0.0839455574751	0.0844980180264
1.17210241699	0.0637612119317	0.0600618310273	0.0542789176106	0.0570509210229	0.0611769631505	0.0589525252581	0.0563016831875	0.0604086779058	0.0588838346303	0.0605291575193	0.0606572628021	0.0561454817653	0.0604775622487	0.0621642172337	0.0566956847906	0.0609355792403	0.0562997162342	0.059745837003	0.0591373220086	0.0577290095389	0.057976976037	0.0642664134502	0.0602873787284	0.0621366985142	0.0653148964047	0.0549387075007	0.0588246881962	0.0544478036463	0.0597739927471	0.0557923875749	0.0548015199602	0.0567190684378	0.0662108212709	0.0587607324123	0.0567580685019	0.0558567047119	0.0561731830239	0.0614270269871	0.0570718236268	0.0606287382543	0.0606886185706	0.0627527311444	0.0540620982647	0.063059091568	0.0563119798899	0.0546607263386	0.0632598549128	0.0577784776688	0.0614898018539	0.0616760551929	0.0608232244849
1.48735229492	0.0456277132034	0.0454022586346	0.0409786477685	0.0423409193754	0.0461469590664	0.0447393618524	0.0405058823526	0.042647279799	0.0433253347874	0.0425167791545	0.046824183315	0.0441313609481	0.0454622842371	0.0444757603109	0.0441575236619	0.0457701794803	0.0439595654607	0.0440995395184	0.0417894758284	0.0444875136018	0.0439213365316	0.0489772595465	0.0461778827012	0.0488768257201	0.0473569408059	0.0428295880556	0.045973688364	0.0418566502631	0.0442976951599	0.0428518280387	0.0412369780242	0.0421918146312	0.0487943142653	0.0406331308186	0.0414350070059	0.0418932959437	0.0389868058264	0.0429493710399	0.0434747599065	0.0451118946075	0.0419549904764	0.047117203474	0.0405222326517	0.0449883192778	0.0398963205516	0.0414962098002	0.0471252836287	0.0419769585133	0.0457153767347	0.0469586141407	0.0452907271683
1.88739208984	0.036070920527	0.0348667353392	0.0305941347033	0.0343632549047	0.0353687852621	0.0352158695459	0.0322938896716	0.0336601100862	0.0335477739573	0.0325094796717	0.035173855722	0.0347304232419	0.0362783297896	0.034763623029	0.0338052809238	0.0355088561773	0.0332075320184	0.035185072571	0.0320971570909	0.0355634689331	0.0346167311072	0.0380471460521	0.0339278280735	0.0367645286024	0.0382985435426	0.0335226878524	0.03541842103	0.0313082747161	0.0337327085435	0.0329893045127	0.0336294881999	0.0330869592726	0.0392809435725	0.0320437401533	0.0322726592422	0.0333399362862	0.0311105400324	0.034558981657	0.0349317342043	0.0360323153436	0.0327057726681	0.0376059636474	0.0319754295051	0.0344433002174	0.0318814963102	0.0313237346709	0.0371234752238	0.0326366461813	0.0352256372571	0.0367620438337	0.0353959649801
2.39502709961	0.0281766336411	0.0279866624624	0.0256212726235	0.0267140548676	0.0293877664953	0.0288158543408	0.0257018115371	0.0279234591872	0.0271889287978	0.0273611005396	0.0296670179814	0.029384739697	0.0305271409452	0.0280720740557	0.0278158858418	0.0288693327457	0.0276361815631	0.0288886353374	0.0254048537463	0.0297021530569	0.0274745374918	0.0306154470891	0.0277336239815	0.030726518482	0.0306388679892	0.0271528642625	0.0295453816652	0.0254639610648	0.0283168666065	0.0271736960858	0.0273922365159	0.0285228565335	0.0324578844011	0.0263259429485	0.0273872110993	0.0281386282295	0.0253938511014	0.0285131912678	0.0278472024947	0.0289641618729	0.0259123556316	0.0320304855704	0.0254420395941	0.0288913417608	0.0261357836425	0.026566894725	0.0299434401095	0.0273203067482	0.0299428589642	0.0305827949196	0.0290989503264
3.03919604492	0.0239397939295	0.0237490851432	0.0212431661785	0.0228593591601	0.0254004541785	0.0249660201371	0.0224991496652	0.0241868328303	0.0232532247901	0.0233703497797	0.0255901571363	0.0251857545227	0.0261444710195	0.0234539136291	0.0246061943471	0.0248594190925	0.023708961904	0.0254679825157	0.0218176860362	0.0258567612618	0.0252851098776	0.0269785709679	0.0237090867013	0.0261931419373	0.0265737790614	0.0242006443441	0.0255940128118	0.0220631211996	0.024432728067	0.0229292996228	0.0240260288119	0.0241288263351	0.0275007858872	0.0222424678504	0.0234445612878	0.0245170406997	0.0214370340109	0.0249966457486	0.0237227454782	0.0254450328648	0.0224666744471	0.0272637102753	0.022081522271	0.0248110648245	0.0221207980067	0.0227844435722	0.0254674367607	0.0235639549792	0.0260997433215	0.027201693505	0.0250923484564
3.85662109375	0.0212205033749	0.020955722779	0.0189486965537	0.0208870600909	0.0227321274579	0.0226676948369	0.0202096626163	0.0217465572059	0.0207209829241	0.0202875416726	0.0223376601934	0.0229987669736	0.0238856747746	0.021363504231	0.0219300873578	0.0217923242599	0.0214753691107	0.0222251433879	0.0188948232681	0.0233130380511	0.0216033644974	0.0242702942342	0.0216203592718	0.0236297566444	0.0234354678541	0.0216076113284	0.0229657832533	0.0194228813052	0.0219698920846	0.0208266358823	0.0213728044182	0.0219543594867	0.0244201645255	0.0200735423714	0.0208329316229	0.0217797979712	0.0195171013474	0.0219406969845	0.0210719630122	0.0225624442101	0.020210493356	0.0242629889399	0.0198808368295	0.0219274573028	0.0199763923883	0.0202593039721	0.0228499434888	0.0206263437867	0.0228776242584	0.0242982748896	0.0223795287311
4.89390185547	0.0196912679821	0.0192895717919	0.0173709969968	0.0190366934985	0.0207321122289	0.0207609850913	0.0185740683228	0.020025247708	0.0189675930887	0.0187965780497	0.0206330586225	0.021044312045	0.0219598766416	0.0194988436997	0.0203333552927	0.0198545828462	0.0194794889539	0.0203027650714	0.0171249620616	0.0215397886932	0.019671369344	0.0224214978516	0.0196704845876	0.0215184334666	0.0215308722109	0.0198682025075	0.0213165022433	0.0178848616779	0.0202724989504	0.019259782508	0.0195917543024	0.0200051609427	0.0226314589381	0.0182875953615	0.0192016400397	0.0198655277491	0.0176201369613	0.0202972777188	0.0193878207356	0.0205054543912	0.0183413308114	0.0220657512546	0.018199108541	0.0202580168843	0.0183761175722	0.0185052901506	0.0211470555514	0.0189107321203	0.0210865717381	0.0225393008441	0.0205174572766
6.21017089844	0.0182957984507	0.0180210098624	0.0162565056235	0.0177175346762	0.0194452367723	0.0195287857205	0.0175038743764	0.0188856348395	0.0177690107375	0.0176120121032	0.0193877946585	0.0197271108627	0.02054307051	0.0182845517993	0.0190786737949	0.0186572559178	0.0183458589017	0.0190646778792	0.016026141122	0.0199842974544	0.0186021849513	0.0210567563772	0.0183605998755	0.0201199743897	0.0202420409769	0.0185975991189	0.0196136068553	0.0166691690683	0.0190918780863	0.0178649052978	0.0182988997549	0.0189335960895	0.0211729668081	0.0171610917896	0.0180055946112	0.0187313780189	0.0164027065039	0.0188070759177	0.0181011147797	0.0190861169249	0.0172124635428	0.0206188056618	0.0170389655977	0.0189736038446	0.0172128155828	0.0172468218952	0.0197969190776	0.0176231134683	0.0198016632348	0.0212016701698	0.0191893428564
7.88046435547	0.0173628982157	0.0170023031533	0.0154320904985	0.0167958177626	0.018504159525	0.0185548197478	0.0165967661887	0.0178345981985	0.0167319327593	0.0166985802352	0.0184684898704	0.0188463404775	0.0195475742221	0.0172648709267	0.0181708782911	0.0176717974246	0.0172783359885	0.0180601403117	0.0151141667739	0.019067004323	0.0175968743861	0.0200378950685	0.0174731761217	0.0191414728761	0.0192680228502	0.0176972523332	0.0187156386673	0.0157563239336	0.0179341863841	0.01700264588	0.0174569170922	0.0180302932858	0.0200862362981	0.0162401758134	0.0170814711601	0.0178583655506	0.01558812242	0.0179882459342	0.0171744376421	0.0180743727833	0.0163050964475	0.0195839572698	0.0161159839481	0.0180306211114	0.0163341816515	0.0164126623422	0.0187418907881	0.0166951827705	0.0188648290932	0.0202251523733	0.018197607249
10.0000019531	0.0166151802987	0.0162772648036	0.0147831663489	0.0161689929664	0.0178215447813	0.0177859421819	0.0159057620913	0.0170820411295	0.0160430390388	0.0160101931542	0.0177088864148	0.0179972890764	0.0187529101968	0.0165965631604	0.0173532720655	0.0169379264116	0.0165606010705	0.0172995999455	0.0144846094772	0.0182601530105	0.0168859250844	0.0191986039281	0.0167382899672	0.0183356069028	0.0184099506587	0.0170046519488	0.0179897230119	0.0150593044236	0.0172920785844	0.0162822175771	0.0167469456792	0.0173216443509	0.0192936249077	0.0155808450654	0.0163635984063	0.0170871783048	0.0148990098387	0.0172547437251	0.0164600741118	0.0173713061959	0.015572459437	0.0188391134143	0.0154196033254	0.017301382497	0.015671281144	0.0156844202429	0.0179297626019	0.0159527957439	0.0180966276675	0.0194653570652	0.0174291804433


==> figs/gnuplot/global_and_local_mismatch_poisson_p10a20.100000001.dat <==
#noise: 0.1 graphs: 50 data: 50
0.01	0.961228787899	0.962232589722	0.959549844265	0.962186574936	0.962002158165	0.960458517075	0.960242688656	0.961205124855	0.96203482151	0.960984349251	0.960438132286	0.961396992207	0.961986064911	0.962230920792	0.96047013998	0.961577534676	0.960813045502	0.96113473177	0.961176991463	0.960370957851	0.960592746735	0.961496949196	0.960924088955	0.960039138794	0.962376534939	0.961604833603	0.959835886955	0.962615430355	0.960426092148	0.959219574928	0.962686359882	0.960845351219	0.960379004478	0.961997210979	0.961842358112	0.960425436497	0.962912917137	0.962935388088	0.958414971828	0.962428152561	0.960096418858	0.962008655071	0.962183535099	0.959826231003	0.960210025311	0.961011946201	0.962481439114	0.963275372982	0.962734699249	0.961395740509	0.961259007454
0.0126896104813	0.954614937305	0.953584313393	0.953190207481	0.95468878746	0.953722238541	0.953298270702	0.952565908432	0.954670548439	0.955059528351	0.953645706177	0.953628599644	0.952620565891	0.953996956348	0.955591022968	0.953141689301	0.956226289272	0.954811394215	0.952218472958	0.954481840134	0.952672958374	0.953236162663	0.955076813698	0.95396310091	0.95228600502	0.954892933369	0.955038309097	0.952933073044	0.955413222313	0.952969193459	0.949986875057	0.953529000282	0.952885687351	0.953113079071	0.956236422062	0.955108344555	0.952548980713	0.954884588718	0.954507231712	0.953728556633	0.955704033375	0.952257692814	0.954930126667	0.953998565674	0.953045189381	0.953742623329	0.953509569168	0.953879415989	0.955199360847	0.954374670982	0.95557487011	0.953939676285
0.0161026210785	0.940873622894	0.939324975014	0.937114775181	0.942065477371	0.94086432457	0.939487397671	0.939263522625	0.938012242317	0.93944811821	0.939169704914	0.939154684544	0.937575697899	0.940724790096	0.940783917904	0.939790010452	0.941749036312	0.938509702682	0.938701272011	0.938604831696	0.939652919769	0.941100597382	0.939441502094	0.937062323093	0.937613904476	0.940311193466	0.941218793392	0.937413573265	0.941997766495	0.936854124069	0.935045063496	0.939724564552	0.938240885735	0.938314378262	0.93978780508	0.937644660473	0.936562180519	0.941236495972	0.940263211727	0.938619434834	0.940632164478	0.935303509235	0.940200865269	0.94091874361	0.936965584755	0.938436806202	0.940003454685	0.937541902065	0.941898703575	0.942286968231	0.941062867641	0.939291298389
0.0204335975647	0.926191389561	0.924752473831	0.924284040928	0.92735594511	0.925795078278	0.923194944859	0.925253272057	0.922823965549	0.924827933311	0.926248252392	0.925159931183	0.9222651124	0.925192415714	0.923577904701	0.924543857574	0.928325295448	0.924377262592	0.924303650856	0.925397694111	0.925347149372	0.924056947231	0.923549890518	0.92415189743	0.921216785908	0.924849390984	0.928777217865	0.924538254738	0.925287485123	0.920639097691	0.920926451683	0.926010727882	0.922932863235	0.92367964983	0.925289154053	0.925852954388	0.919269263744	0.928545355797	0.925079166889	0.921570718288	0.927289605141	0.923545777798	0.92786860466	0.924167692661	0.925724625587	0.925069749355	0.9241502285	0.925864040852	0.926471471786	0.927179574966	0.927649259567	0.924808442593
0.0259294395447	0.908515632153	0.908257603645	0.907227158546	0.908034145832	0.908544838428	0.904775857925	0.907160878181	0.909255445004	0.909988760948	0.907615125179	0.905295312405	0.905416429043	0.90676856041	0.909173607826	0.908688902855	0.909752190113	0.908380568027	0.905331194401	0.906091690063	0.906385719776	0.905245900154	0.908154308796	0.906885623932	0.904843509197	0.90726172924	0.911491990089	0.906664192677	0.909604787827	0.902586877346	0.899577081203	0.909558176994	0.905612945557	0.904907763004	0.908824324608	0.910009860992	0.901491940022	0.910001993179	0.908522963524	0.905675709248	0.910613715649	0.90459138155	0.908041536808	0.907025814056	0.906112372875	0.904387891293	0.908123791218	0.90819811821	0.90732473135	0.90773576498	0.909918606281	0.90719306469
0.0329034461975	0.880746483803	0.883762300014	0.881033301353	0.885638713837	0.8842882514	0.882131040096	0.882062971592	0.885412216187	0.886984586716	0.884642124176	0.882156670094	0.882150650024	0.883285224438	0.886254191399	0.883784115314	0.889020383358	0.881435394287	0.880481362343	0.885042488575	0.88336122036	0.882325351238	0.882504820824	0.880181670189	0.879653334618	0.88437974453	0.886185586452	0.882630288601	0.886462450027	0.880384981632	0.876558244228	0.884658277035	0.880926311016	0.880424559116	0.884608387947	0.883394420147	0.87543708086	0.885715484619	0.88885217905	0.880094707012	0.885430157185	0.87767136097	0.885518848896	0.881640195847	0.882527291775	0.882193207741	0.886142373085	0.883547306061	0.882305860519	0.885699927807	0.88919043541	0.883218467236
0.0417531929016	0.85415071249	0.852546155453	0.852822124958	0.853648662567	0.856666207314	0.849999189377	0.851182758808	0.853567957878	0.857978761196	0.855357646942	0.852313220501	0.848614454269	0.854864954948	0.855422973633	0.855737328529	0.858060836792	0.851629257202	0.850998163223	0.852268576622	0.853889703751	0.852118372917	0.854007780552	0.850983262062	0.848217248917	0.852395653725	0.862408995628	0.853537380695	0.858941435814	0.844724655151	0.842642366886	0.855886757374	0.849231779575	0.850894153118	0.854329884052	0.858099997044	0.846230864525	0.858246207237	0.856788098812	0.849641501904	0.856593906879	0.846374332905	0.85337305069	0.851437091827	0.852765500546	0.850936114788	0.855173945427	0.851150810719	0.855696082115	0.853761672974	0.860419631004	0.853174567223
0.0529831733704	0.816168189049	0.817161381245	0.816442549229	0.818904399872	0.823650836945	0.814259648323	0.816962957382	0.821215867996	0.823799729347	0.821577429771	0.818930029869	0.816486299038	0.821190357208	0.820525944233	0.816882014275	0.824810028076	0.818968951702	0.814788460732	0.816700279713	0.818582177162	0.817891776562	0.819153606892	0.820156693459	0.815113604069	0.820318996906	0.822170615196	0.814834296703	0.824082314968	0.810101568699	0.807964086533	0.823196172714	0.817905783653	0.814910411835	0.821443855762	0.825035691261	0.813105165958	0.824696183205	0.82550239563	0.812638163567	0.821157217026	0.814547657967	0.821499943733	0.819729447365	0.818142473698	0.815373837948	0.820934057236	0.816646099091	0.824089348316	0.821920692921	0.824701786041	0.818939387798
0.067233581543	0.775384128094	0.777768790722	0.770259141922	0.776763617992	0.77862393856	0.770172476768	0.771272063255	0.776040256023	0.780784964561	0.775045752525	0.770713448524	0.772622704506	0.775251150131	0.78060567379	0.772803127766	0.787569403648	0.774171829224	0.772595524788	0.775154292583	0.77520596981	0.774417102337	0.775118589401	0.772920668125	0.77016723156	0.775403916836	0.781861901283	0.772432088852	0.779180586338	0.765886604786	0.762882590294	0.777758836746	0.772204458714	0.767974793911	0.777461826801	0.776491224766	0.763989925385	0.784235835075	0.779540777206	0.768682658672	0.779211819172	0.76694971323	0.782537519932	0.774563968182	0.770181953907	0.770038664341	0.780002653599	0.776689827442	0.779637098312	0.781490921974	0.783983945847	0.775054216385
0.0853167877197	0.722681760788	0.72485268116	0.720815658569	0.728742420673	0.72901147604	0.723219394684	0.722562849522	0.726415574551	0.734441757202	0.726873934269	0.721690833569	0.72025346756	0.727392017841	0.728045105934	0.72793006897	0.733719348907	0.727147459984	0.721585512161	0.726103186607	0.728516757488	0.726197302341	0.721752405167	0.717089056969	0.716948449612	0.726198673248	0.732767939568	0.722260355949	0.732772052288	0.717166543007	0.710430860519	0.730545341969	0.718538582325	0.718397080898	0.725937128067	0.727422714233	0.71610814333	0.732527315617	0.734318256378	0.716394364834	0.731581807137	0.717077791691	0.729922235012	0.72670674324	0.721341848373	0.72206223011	0.728444218636	0.721736848354	0.730595767498	0.731002569199	0.737883329391	0.725282430649
0.108263679504	0.671881854534	0.672197878361	0.658622682095	0.671190440655	0.674837350845	0.664332270622	0.668292284012	0.671049833298	0.674525439739	0.672067821026	0.664372384548	0.662571966648	0.669835448265	0.681614935398	0.672169029713	0.680193960667	0.665977537632	0.666190207005	0.669077217579	0.667660951614	0.668140351772	0.668215811253	0.667404353619	0.665716409683	0.669718682766	0.675475895405	0.666699230671	0.67764878273	0.658468067646	0.652393341064	0.672965705395	0.664294958115	0.66343665123	0.674644649029	0.675590693951	0.651228308678	0.678229272366	0.675354719162	0.665047168732	0.679163873196	0.657834112644	0.674519598484	0.666317999363	0.668431222439	0.665015101433	0.672426760197	0.667812168598	0.675496816635	0.67306625843	0.675690412521	0.669301986694
0.137382385254	0.603408873081	0.607989311218	0.598239064217	0.61238604784	0.612073719501	0.601800978184	0.600531637669	0.605710804462	0.61337852478	0.607788443565	0.596988618374	0.600915253162	0.604263603687	0.610199272633	0.603546619415	0.620126068592	0.606461346149	0.603356420994	0.605074524879	0.608340203762	0.603601038456	0.602746665478	0.598853588104	0.596487224102	0.601879835129	0.609010696411	0.598362445831	0.61162763834	0.589573323727	0.585220634937	0.611702740192	0.598145484924	0.598419547081	0.606909394264	0.613788962364	0.585326015949	0.615782856941	0.612143158913	0.59954303503	0.614187955856	0.589714348316	0.610642790794	0.602793931961	0.60210621357	0.599406659603	0.610370576382	0.604298770428	0.610681533813	0.607049047947	0.615091502666	0.60456097126
0.174332901001	0.535049259663	0.534775495529	0.527235805988	0.538542628288	0.54539167881	0.528678536415	0.534596562386	0.537687778473	0.5467274189	0.537572681904	0.529884696007	0.530624687672	0.537869632244	0.54914021492	0.535383999348	0.551483392715	0.536213338375	0.529465675354	0.535736322403	0.534421265125	0.537954449654	0.530952632427	0.531054198742	0.52466237545	0.533959627151	0.547074258327	0.527721762657	0.554021477699	0.517686367035	0.511977732182	0.541777789593	0.529105424881	0.523773908615	0.534439265728	0.54339838028	0.513516068459	0.55000770092	0.544700443745	0.524011135101	0.542807519436	0.518321633339	0.545601606369	0.538766980171	0.532976090908	0.531290352345	0.538761913776	0.536823689938	0.54661244154	0.54132771492	0.547797441483	0.535587191582
0.22122164917	0.462073624134	0.462176293135	0.449346274137	0.468132823706	0.469502210617	0.454495996237	0.455961257219	0.464206397533	0.471356362104	0.464174538851	0.460762470961	0.45700070262	0.465023696423	0.470811158419	0.460569083691	0.469635099173	0.464350193739	0.46052479744	0.462094604969	0.464580088854	0.460089147091	0.454077631235	0.459303706884	0.451447844505	0.461553305387	0.473362207413	0.460306763649	0.472193300724	0.446876138449	0.438190639019	0.46909224987	0.453037410975	0.448322117329	0.466813325882	0.463770627975	0.43967589736	0.471295714378	0.469864428043	0.44781768322	0.472638785839	0.446542829275	0.473191022873	0.459245830774	0.458951711655	0.45593342185	0.464831203222	0.46275600791	0.467824399471	0.466851770878	0.473341792822	0.461319476366
0.28072164917	0.391126722097	0.384891957045	0.37791660428	0.391327291727	0.392392843962	0.379539787769	0.382046878338	0.389254450798	0.397979706526	0.396212339401	0.381255686283	0.381886333227	0.387497514486	0.398645102978	0.388886213303	0.403102517128	0.389547467232	0.383255422115	0.385394901037	0.38998657465	0.384097963572	0.386245757341	0.382007628679	0.381504327059	0.388199418783	0.393799483776	0.379218250513	0.393298923969	0.373942375183	0.365079432726	0.399940878153	0.380918383598	0.377100080252	0.395830541849	0.393273502588	0.364009857178	0.405004411936	0.399209678173	0.376034080982	0.395733654499	0.376967310905	0.398718833923	0.388174474239	0.382781118155	0.38620108366	0.393370479345	0.387852549553	0.396182358265	0.393526226282	0.399321317673	0.387793809175
0.356224822998	0.318264663219	0.321259200573	0.304466426373	0.319579005241	0.320728302002	0.31127601862	0.310354083776	0.320836663246	0.327077895403	0.317158907652	0.306990027428	0.307238966227	0.314403325319	0.326398015022	0.318382292986	0.326537042856	0.316487640142	0.309815734625	0.316966831684	0.316175788641	0.314822763205	0.307587236166	0.311171740294	0.306325256824	0.31791806221	0.324319392443	0.315716832876	0.325620949268	0.305446952581	0.292859852314	0.325497984886	0.305833697319	0.303940653801	0.319381803274	0.321759343147	0.295117914677	0.32964682579	0.328698307276	0.30831849575	0.324274152517	0.299583941698	0.327924609184	0.31517341733	0.310118228197	0.312669038773	0.322604835033	0.31827890873	0.321783095598	0.322526067495	0.32421028614	0.315790563822
0.452035430908	0.251303017139	0.252161622047	0.238991007209	0.24762904644	0.259776771069	0.244747340679	0.247024938464	0.252143770456	0.260845005512	0.255030095577	0.242897301912	0.243683874607	0.253402680159	0.259789258242	0.250226676464	0.261865675449	0.248909696937	0.249730184674	0.248933523893	0.250201433897	0.25484123826	0.24318768084	0.246423199773	0.243430882692	0.244042918086	0.252195805311	0.24989618361	0.261804968119	0.240267068148	0.231215149164	0.263380020857	0.243774354458	0.23812328279	0.254100084305	0.257025003433	0.229919478297	0.272813647985	0.257109284401	0.242983594537	0.254407852888	0.237263351679	0.254996180534	0.249922946095	0.247781634331	0.247309550643	0.259950071573	0.244566529989	0.251916944981	0.259372413158	0.264673888683	0.250359773636
0.573615356445	0.197326406837	0.194917887449	0.184128090739	0.195929825306	0.200717166066	0.188118383288	0.191831022501	0.195883139968	0.202036127448	0.195190161467	0.188112512231	0.189383804798	0.196554005146	0.194990009069	0.189288154244	0.208794683218	0.192654728889	0.195207744837	0.190005689859	0.196266651154	0.188904196024	0.190160006285	0.19297491014	0.186730191112	0.193081974983	0.203550547361	0.191828593612	0.205842643976	0.185017094016	0.175187259912	0.203709125519	0.187168583274	0.186484217644	0.193237453699	0.194681048393	0.178623139858	0.203798353672	0.199693471193	0.184222623706	0.200436249375	0.184630259871	0.196767508984	0.194232866168	0.19277754426	0.194603726268	0.196977078915	0.194880962372	0.202844262123	0.197282373905	0.203745484352	0.193828225136
0.727895507813	0.143817991018	0.150280043483	0.141112819314	0.150449052453	0.152097761631	0.144322529435	0.146892383695	0.148590445518	0.150782361627	0.152014955878	0.143632754683	0.143560290337	0.149034693837	0.151871010661	0.14381839335	0.159483209252	0.148260399699	0.147547155619	0.144915297627	0.152089327574	0.146079838276	0.14130616188	0.147476822138	0.142763882875	0.144762217999	0.150920182467	0.144438743591	0.154365956783	0.144311010838	0.134411126375	0.154407456517	0.144724547863	0.140000298619	0.150117889047	0.15181542933	0.136473655701	0.153209343553	0.151000544429	0.141215369105	0.151739776134	0.138720944524	0.154326215386	0.147158443928	0.149921923876	0.148176074028	0.150847733021	0.15161536634	0.150838658214	0.151496037841	0.160142242908	0.147867143154
0.923671020508	0.11149238795	0.11110598594	0.105791002512	0.114503726363	0.117374658585	0.111212052405	0.109118297696	0.116278074682	0.118254624307	0.118983991444	0.108914226294	0.108523279428	0.114804118872	0.116980403662	0.110706955194	0.119937084615	0.113913021982	0.113837689161	0.114852331579	0.114106371999	0.11027880013	0.108185023069	0.11458247155	0.108787029982	0.110804617405	0.116883181036	0.111696816981	0.119698226452	0.108176402748	0.102499507368	0.117907136679	0.110475473106	0.10684850812	0.115762703121	0.11420981586	0.104559570551	0.123672001064	0.116398602724	0.103888556361	0.113390348852	0.108268298209	0.116908594966	0.11027148366	0.110961340368	0.110330335796	0.117281913757	0.114684179425	0.116709806025	0.112407900393	0.120395392179	0.112952277064
1.17210241699	0.0874263271689	0.0871091485023	0.0808620899916	0.0872736349702	0.0876511633396	0.0857673287392	0.0840002596378	0.0878862440586	0.0871565118432	0.0870101824403	0.0849440544844	0.0858998298645	0.0867092981935	0.0891339331865	0.0846493542194	0.0868141874671	0.0831214934587	0.0865791589022	0.0860226377845	0.0896298885345	0.0856181681156	0.0840424448252	0.0891579166055	0.0851430222392	0.0835937187076	0.0871274396777	0.0832626223564	0.0876232534647	0.0836545005441	0.0807701125741	0.0892182663083	0.0850356891751	0.0823781713843	0.0866424143314	0.0864043161273	0.0810367316008	0.0935971140862	0.0879312828183	0.0827743411064	0.0870853066444	0.0812868028879	0.0842294022441	0.0847700089216	0.0856278538704	0.0851079300046	0.0886004418135	0.0856455639005	0.0868360027671	0.0853973850608	0.0877946689725	0.0858607962728
1.48735229492	0.0684360563755	0.0696357563138	0.0617462694645	0.069792419672	0.0671333670616	0.0677551925182	0.0663704425097	0.0666146203876	0.0664355680346	0.0681287124753	0.0680101439357	0.0672242715955	0.0676519423723	0.0682235583663	0.0668849423528	0.0702035427094	0.0662851929665	0.0691410005093	0.0665479525924	0.0700872689486	0.0688502043486	0.0652735754848	0.0698371827602	0.0670104771852	0.0680524036288	0.0660247206688	0.0659036189318	0.0672641322017	0.0672367885709	0.0648792311549	0.0696037486196	0.068420290947	0.0654129832983	0.0677871778607	0.0666411519051	0.0636832937598	0.0718408748507	0.0688309669495	0.0659192726016	0.0673720017076	0.0652694925666	0.0689720958471	0.0668054968119	0.0680145397782	0.0681455209851	0.0696769058704	0.0693232268095	0.0676461234689	0.066888011992	0.0695731192827	0.0675693377852
1.88739208984	0.0567831285298	0.0559809654951	0.0491967834532	0.0546128004789	0.0541185997427	0.0555352605879	0.05394218117	0.0550642870367	0.0526761636138	0.0541096106172	0.0556947290897	0.054100509733	0.0560460537672	0.0536010600626	0.0523335710168	0.0558361299336	0.0527558550239	0.055747974664	0.0511441119015	0.0556555949152	0.0545976310968	0.0527279675007	0.0575313419104	0.056035771966	0.0537448562682	0.0519969239831	0.0550433546305	0.0533578358591	0.0548945851624	0.0536765418947	0.0570050291717	0.055234208703	0.0522899515927	0.0535981953144	0.0530687719584	0.051854301244	0.0568952672184	0.0526438988745	0.0540066473186	0.0550995692611	0.0532486140728	0.0539185851812	0.0533169545233	0.0555273741484	0.0560121387243	0.0558984838426	0.0575174130499	0.0537195205688	0.0544556677341	0.0559862144291	0.0543967857957
2.39502709961	0.0481103993952	0.0465374961495	0.0419177040458	0.0460533089936	0.0452164448798	0.047379642725	0.0458326973021	0.0455357991159	0.0430922396481	0.0441300645471	0.0463659279048	0.0460590794683	0.0463906340301	0.0438498705626	0.0445407815278	0.0462031811476	0.0439895763993	0.046627830714	0.0433782450855	0.0469749346375	0.0464184172451	0.0444329641759	0.0490072406828	0.0465637072921	0.0453801043332	0.0429751425982	0.0463424026966	0.043629899621	0.046200953424	0.0458188392222	0.046996627003	0.0464985258877	0.0442300215364	0.0455484502017	0.0444326847792	0.0433124676347	0.0485540293157	0.044313441962	0.0453417859972	0.0460356287658	0.0440336093307	0.0443213023245	0.0452298894525	0.0468423031271	0.0479031465948	0.0465769134462	0.0472286567092	0.0447042025626	0.0450388491154	0.0453440397978	0.0455488450825
3.03919604492	0.0417422242463	0.040128890425	0.0354196615517	0.0397489406168	0.0389887802303	0.0412146821618	0.0389492101967	0.039064027369	0.0365098007023	0.0378006212413	0.0403208173811	0.0393519029021	0.0395142138004	0.0377818644047	0.0377419628203	0.0393049605191	0.0373592153192	0.0401964560151	0.0373673141003	0.0409939810634	0.0400734432042	0.038187365979	0.0428254790604	0.0400756634772	0.0390725359321	0.0365515239537	0.0395213104784	0.0375587530434	0.0401743836701	0.039711792022	0.0412426888943	0.0404178276658	0.0376585014164	0.0387777946889	0.0380222462118	0.0372519344091	0.0421416424215	0.0379295237362	0.0397506020963	0.0399195700884	0.0382086709142	0.0382092297077	0.0385185368359	0.0396253839135	0.0405703298748	0.0400724075735	0.0402858145535	0.0386159569025	0.0395299829543	0.0388463586569	0.0391769446433
3.85662109375	0.0369926914573	0.0352419167757	0.030526984483	0.0346060506999	0.0344974510372	0.0362404584885	0.0341216288507	0.0340611338615	0.0318794809282	0.0334356948733	0.0355269424617	0.0348082669079	0.0349573679268	0.0327114015818	0.0331533849239	0.0341395325959	0.0326436236501	0.0355022698641	0.0324419885874	0.0358618050814	0.0350006185472	0.0333766117692	0.0381712205708	0.0351961664855	0.0344756618142	0.0318968854845	0.0348616540432	0.0327656045556	0.0353366434574	0.0349110662937	0.0358694717288	0.0353774614632	0.0328785926104	0.0340764820576	0.0329025164247	0.0325637869537	0.0367384441197	0.0332196988165	0.0344213657081	0.0347443148494	0.0334408432245	0.0333595834672	0.0338940769434	0.0346278697252	0.0359697826207	0.0350452810526	0.035990934819	0.033735781908	0.034650169313	0.0339504219592	0.0343359783292
4.89390185547	0.0332236997783	0.0315982550383	0.0268205385655	0.0309560634196	0.0306820105761	0.0325131863356	0.0304306428879	0.0302750114352	0.0283316019922	0.0295191220939	0.0317703336477	0.0311380028725	0.0308783110231	0.0289530232549	0.0293357875198	0.0305319111794	0.0290678050369	0.0318771377206	0.0288297794759	0.0320829004049	0.0312993563712	0.0297079198062	0.0344350188971	0.0314452163875	0.0308727603406	0.0283317565918	0.0311888288707	0.0290065146983	0.0315769426525	0.0311742164195	0.0321042239666	0.0316163748503	0.0292087141424	0.030297961086	0.0293237157166	0.0287887435406	0.0330942831933	0.0295725688338	0.0307239238173	0.0310651175678	0.0296738389879	0.0298043843359	0.0302667301148	0.0309095233679	0.0322177372873	0.0313125699759	0.0319361835718	0.0301373265684	0.0307106114924	0.0303416252136	0.0306191965938
6.21017089844	0.0302312895656	0.0286704991013	0.0239265244454	0.0280050393194	0.0278059076518	0.0294764135033	0.0274687353522	0.0273897815496	0.0254703983665	0.0265915822238	0.028811307624	0.0280530937016	0.0279511827976	0.0261082164943	0.0264467857778	0.0276248902082	0.0261760130525	0.028955373913	0.0259312018752	0.0291900485754	0.0282636098564	0.0268401335925	0.0313377343118	0.0285419169813	0.0279936268926	0.0254747252911	0.0282488726079	0.0261603407562	0.0286897663027	0.0282045677304	0.0291838888079	0.0287182480097	0.0262490287423	0.0274339411408	0.0264336895198	0.0257716663182	0.0300456658006	0.0266814511269	0.0278028100729	0.0280846599489	0.0267457533628	0.0268891025335	0.027348427102	0.0279528833926	0.0292407274246	0.0283278916031	0.0289937406778	0.0271512847394	0.027771871537	0.0274440124631	0.0276862047613
7.88046435547	0.0278123095632	0.0263561457396	0.0215949434787	0.0256687179208	0.0254813339561	0.0271723326296	0.0251765362918	0.0250098109245	0.023169124499	0.024335578084	0.0264624729753	0.025773813948	0.0256227701902	0.0238048806787	0.0241074990481	0.025342874229	0.023814143613	0.026656974107	0.0236482098699	0.0268464758992	0.0259939339012	0.0245113149285	0.0289903879166	0.0261291079223	0.0257015563548	0.0231766756624	0.0258876234293	0.0238908901811	0.0262408945709	0.0258284658194	0.026833217591	0.0263948813081	0.0238997060806	0.0251529905945	0.024108024314	0.023385355249	0.0277146100998	0.0243391208351	0.0254931524396	0.0257978886366	0.0244384557009	0.0246042069048	0.0250680930912	0.0255917459726	0.0269224476069	0.0260058362037	0.0267192199826	0.0248987730592	0.0254763513803	0.0252031758428	0.0253651048988
10.0000019531	0.0259493812919	0.0245441291481	0.0197643283755	0.023775940761	0.0236903764307	0.0252129286528	0.023313710466	0.023081369698	0.0213668663055	0.0225041173398	0.0245775412768	0.023891620338	0.0237377788872	0.0219602417201	0.0222353097051	0.0234825965017	0.0219737906009	0.0247676428407	0.0218122769147	0.0249735787511	0.0240943785757	0.0226916503161	0.0270900316536	0.0242766086012	0.0238825455308	0.0213852766901	0.0240082256496	0.0220698453486	0.0243291631341	0.0239587854594	0.0249602030963	0.0244768671691	0.0220480579883	0.0233120229095	0.0223239064217	0.0214638020843	0.0258221700788	0.0225216336548	0.0236225482076	0.0239811018109	0.0226252730936	0.0227823164314	0.0231723673642	0.0236597117037	0.0250497814268	0.0241082757711	0.0248851198703	0.0230118446052	0.0236548669636	0.0234116297215	0.023505911231


==> figs/gnuplot/global_and_local_mismatch_poisson_p10a29.99999975e-05.dat <==
#noise: 0.0001 graphs: 50 data: 50
0.01	0.956137537956	0.956752300262	0.958288013935	0.957482099533	0.958727240562	0.958511352539	0.957885801792	0.958139061928	0.956710457802	0.957812488079	0.957071781158	0.957582652569	0.956973016262	0.956220388412	0.957228302956	0.958499073982	0.95784676075	0.957720398903	0.957812964916	0.956061780453	0.956947088242	0.957869708538	0.958992362022	0.956985652447	0.955508708954	0.955508828163	0.959186077118	0.956676125526	0.957676291466	0.960881710052	0.958681106567	0.959750056267	0.957682847977	0.958279728889	0.956480026245	0.957395017147	0.957832038403	0.95642721653	0.957186937332	0.957683563232	0.958322823048	0.958337008953	0.957718610764	0.958872318268	0.957679033279	0.956484138966	0.958661258221	0.958508431911	0.957653939724	0.955756664276	0.97716909647
0.0126896104813	0.949823200703	0.948246359825	0.949373543262	0.949102461338	0.949686646461	0.951454758644	0.948670864105	0.951031446457	0.948843181133	0.949764788151	0.949397742748	0.949338853359	0.949182510376	0.949306666851	0.950113356113	0.949824392796	0.9500451684	0.949101269245	0.948030948639	0.947281241417	0.949797689915	0.951311647892	0.950769484043	0.950307607651	0.947814047337	0.948901832104	0.948685288429	0.948584973812	0.948808193207	0.948846042156	0.949674904346	0.951145768166	0.948751747608	0.949860751629	0.948841273785	0.95073312521	0.948865950108	0.950837373734	0.950330257416	0.948495149612	0.948597669601	0.94962066412	0.94894951582	0.949896454811	0.947955787182	0.950015664101	0.950643777847	0.949287712574	0.949389398098	0.947641134262	0.96879285574
0.0161026210785	0.930357217789	0.932723522186	0.932664871216	0.933574914932	0.934270381927	0.93425142765	0.933984518051	0.934366941452	0.932462334633	0.933457136154	0.932124078274	0.933026432991	0.931913971901	0.935263037682	0.935320615768	0.9343136549	0.933565497398	0.932144343853	0.931884229183	0.931780040264	0.932911813259	0.934553861618	0.93384552002	0.934915304184	0.930694878101	0.931182384491	0.932970523834	0.930757522583	0.933265626431	0.933942317963	0.933331668377	0.936667859554	0.932496190071	0.936275780201	0.932968854904	0.93486058712	0.934037864208	0.932883918285	0.933077573776	0.933985829353	0.933056473732	0.934635877609	0.932827174664	0.932063519955	0.9344804883	0.932051897049	0.937204122543	0.935150742531	0.932545006275	0.932292163372	0.952434003353
0.0204335975647	0.915491640568	0.91568672657	0.920846164227	0.919535040855	0.918033361435	0.917369663715	0.918039321899	0.917813718319	0.915484011173	0.918030381203	0.916935443878	0.917017698288	0.914837062359	0.917894303799	0.920435428619	0.917978584766	0.91825056076	0.917083263397	0.920550525188	0.914766013622	0.916206896305	0.918271422386	0.920265197754	0.917716741562	0.91570687294	0.915933907032	0.9185962677	0.912476658821	0.917255580425	0.916509032249	0.916376888752	0.920154869556	0.915744066238	0.917977154255	0.918224036694	0.920510351658	0.918308496475	0.916790902615	0.918626248837	0.916725158691	0.916928529739	0.920419216156	0.915663599968	0.917262852192	0.918280780315	0.918888986111	0.919872820377	0.917402863503	0.916537761688	0.917321026325	0.936309635639
0.0259294395447	0.897208571434	0.897159337997	0.900293409824	0.898226797581	0.896202921867	0.900171756744	0.901275455952	0.898383617401	0.89541053772	0.897380292416	0.89951890707	0.896975576878	0.898167967796	0.901059746742	0.901474177837	0.901741206646	0.90075647831	0.895279288292	0.898450314999	0.895713746548	0.896503448486	0.901443183422	0.897890388966	0.896807730198	0.894829809666	0.898121595383	0.899567782879	0.896634876728	0.898245573044	0.898373782635	0.899604260921	0.9015224576	0.898812353611	0.903251349926	0.898331880569	0.901248693466	0.900097966194	0.896605849266	0.901479184628	0.897811830044	0.898723840714	0.901105344296	0.899348080158	0.898866355419	0.897018492222	0.901741921902	0.90229010582	0.900968253613	0.895356237888	0.896360456944	0.917131721973
0.0329034461975	0.879046857357	0.868781328201	0.870683372021	0.874385595322	0.874003648758	0.873961687088	0.874384224415	0.871887385845	0.870853602886	0.872930526733	0.870492935181	0.872507989407	0.869148790836	0.870807468891	0.875684916973	0.870215535164	0.872234344482	0.874095201492	0.873437345028	0.870648741722	0.87216424942	0.874044060707	0.872794091702	0.874344408512	0.867405712605	0.867545485497	0.874316036701	0.867628455162	0.873212635517	0.878027737141	0.873842298985	0.876180887222	0.871015608311	0.87813949585	0.873221457005	0.878080844879	0.873457252979	0.873978435993	0.87056684494	0.868947148323	0.869492173195	0.875288069248	0.871085822582	0.871243238449	0.874337255955	0.871463060379	0.876611351967	0.87843054533	0.870925426483	0.871627509594	0.890599966049
0.0417531929016	0.835060060024	0.838987588882	0.838063597679	0.839655220509	0.843466520309	0.840853333473	0.845702826977	0.848164141178	0.838442921638	0.840619683266	0.838395237923	0.837945222855	0.834688127041	0.839370787144	0.841280519962	0.839413166046	0.845969676971	0.841423928738	0.84056687355	0.834876716137	0.836987257004	0.845947086811	0.84044110775	0.849426746368	0.83293992281	0.837685406208	0.847697734833	0.838313341141	0.840760350227	0.84265846014	0.84085637331	0.846585214138	0.834916889668	0.847767472267	0.837030768394	0.84938377142	0.843503177166	0.839499115944	0.839972913265	0.839546263218	0.844964444637	0.848263263702	0.843354940414	0.839592695236	0.841458678246	0.844118118286	0.850374281406	0.84132540226	0.841826081276	0.839211940765	0.858541488647
0.0529831733704	0.797269523144	0.796497821808	0.804478764534	0.803799510002	0.804391920567	0.809836447239	0.802999138832	0.801585972309	0.801266074181	0.807850122452	0.804935634136	0.803875982761	0.798155426979	0.800546348095	0.809002280235	0.810289561749	0.807964682579	0.802021920681	0.806498467922	0.797000288963	0.79987180233	0.815332472324	0.81118363142	0.805109500885	0.794611334801	0.795204758644	0.811506569386	0.798696875572	0.8038392663	0.804307222366	0.805818378925	0.820743083954	0.799065828323	0.812843084335	0.804027080536	0.813106834888	0.811380088329	0.803001642227	0.806194603443	0.800939261913	0.805246353149	0.806614279747	0.808290243149	0.800102710724	0.804595351219	0.803947210312	0.809410452843	0.808836340904	0.806072235107	0.800480663776	0.821205198765
0.067233581543	0.748635649681	0.751698434353	0.75676882267	0.760908484459	0.763075470924	0.762919902802	0.776667535305	0.75896435976	0.751135230064	0.762209117413	0.770678937435	0.758391559124	0.752909243107	0.764721989632	0.763335645199	0.757767021656	0.759087145329	0.75312256813	0.75774627924	0.75095307827	0.763927280903	0.763457357883	0.757710576057	0.75468236208	0.76152151823	0.754630804062	0.762118220329	0.748767793179	0.773622751236	0.771351218224	0.763275146484	0.762282848358	0.756589174271	0.774428784847	0.75860863924	0.767706632614	0.757568538189	0.755022823811	0.762895643711	0.757879257202	0.760448694229	0.766579806805	0.754019021988	0.765188753605	0.75437361002	0.758057832718	0.767939090729	0.766210198402	0.760652780533	0.755770564079	0.775814414024
0.0853167877197	0.697192013264	0.705651402473	0.708776950836	0.709856808186	0.710733413696	0.72278958559	0.710367381573	0.704878747463	0.701057732105	0.71004986763	0.704904615879	0.703979671001	0.696927428246	0.705766141415	0.70619392395	0.714821755886	0.712807238102	0.710722565651	0.713568091393	0.702521979809	0.71370857954	0.711506068707	0.708669066429	0.72851151228	0.698836266994	0.695546627045	0.713468849659	0.697261571884	0.705123007298	0.711164176464	0.707653403282	0.708038568497	0.703980088234	0.719291627407	0.707101583481	0.713598847389	0.717866063118	0.71283364296	0.707721114159	0.702486336231	0.704643070698	0.72420591116	0.708575367928	0.712767362595	0.706811964512	0.706567704678	0.719794690609	0.72050255537	0.708137154579	0.708640754223	0.723571419716
0.108263679504	0.636447846889	0.64785784483	0.664652168751	0.656427562237	0.644069194794	0.72343069315	0.664378881454	0.653639614582	0.661236166954	0.650688886642	0.657245159149	0.658468723297	0.644529044628	0.661961078644	0.651970624924	0.659264147282	0.649447798729	0.652691662312	0.659174799919	0.641855537891	0.675560534	0.649081707001	0.660982489586	0.662065327168	0.6419018507	0.654350101948	0.655488431454	0.639612257481	0.664085447788	0.67221558094	0.655562281609	0.668416500092	0.64625364542	0.680351316929	0.650478601456	0.676336824894	0.666601777077	0.654356777668	0.655404508114	0.652544736862	0.655574798584	0.667266786098	0.663537502289	0.655319750309	0.660402059555	0.665688335896	0.670689463615	0.668146908283	0.678253412247	0.658316373825	0.672535657883
0.137382385254	0.576738595963	0.613024830818	0.600286662579	0.599653303623	0.605269491673	0.611534416676	0.610559225082	0.589063763618	0.586946725845	0.609924554825	0.59990632534	0.603647828102	0.579182744026	0.600876450539	0.603430509567	0.591420590878	0.594828724861	0.612442076206	0.601095616817	0.591521501541	0.612670183182	0.616277396679	0.607220649719	0.607589006424	0.597037434578	0.593023657799	0.598949670792	0.610260784626	0.589346468449	0.608050704002	0.609966874123	0.63238042593	0.582262933254	0.61791574955	0.600423634052	0.611757993698	0.637496292591	0.607378721237	0.602984666824	0.588692545891	0.598500907421	0.61103951931	0.609849691391	0.602098941803	0.601270377636	0.611760914326	0.626009643078	0.629421710968	0.601167738438	0.610325694084	0.616249978542
0.174332901001	0.546771705151	0.55264788866	0.557134985924	0.541512548923	0.556483447552	0.559339284897	0.570724844933	0.536640524864	0.54062306881	0.548942923546	0.541292905807	0.547140836716	0.556172311306	0.549568116665	0.572645664215	0.544551670551	0.567445755005	0.554739356041	0.568112969398	0.527581274509	0.56524515152	0.574107646942	0.545195281506	0.542080640793	0.524498701096	0.541528761387	0.55354398489	0.536897063255	0.536024689674	0.554481744766	0.53430980444	0.550046026707	0.528805136681	0.570554256439	0.553153693676	0.560310542583	0.561013460159	0.542241573334	0.556458830833	0.554035127163	0.549307823181	0.572506546974	0.547024726868	0.547333955765	0.534833192825	0.549176931381	0.580895245075	0.571314454079	0.542540073395	0.548040390015	0.561981916428
0.22122164917	0.503699660301	0.511345684528	0.544940054417	0.506995201111	0.526795506477	0.548161327839	0.517839670181	0.508698344231	0.514307081699	0.532773077488	0.503897190094	0.499723017216	0.512795388699	0.505582749844	0.506522297859	0.514979124069	0.49731567502	0.526565551758	0.550533771515	0.48535078764	0.504024982452	0.560217320919	0.522369682789	0.520103812218	0.475043684244	0.472256660461	0.518334269524	0.480020910501	0.504316687584	0.536798536777	0.515753686428	0.513152420521	0.485156029463	0.532988607883	0.518291473389	0.552020251751	0.533071219921	0.504058241844	0.487717598677	0.504405379295	0.49644947052	0.517335176468	0.517477631569	0.507554829121	0.499156683683	0.538210809231	0.535556614399	0.554442644119	0.523418784142	0.50632417202	0.524450778961
0.28072164917	0.495736956596	0.480218499899	0.563398063183	0.495867609978	0.487976521254	0.556585848331	0.518141031265	0.474303692579	0.509843349457	0.530916571617	0.510238468647	0.457174867392	0.445278167725	0.495928108692	0.508216917515	0.51304268837	0.499960631132	0.506573438644	0.521117627621	0.499175190926	0.518005847931	0.499464899302	0.506019711494	0.525774717331	0.451017200947	0.444487988949	0.502791464329	0.479245066643	0.481652379036	0.517852187157	0.513422906399	0.499517023563	0.4776917696	0.494083762169	0.445840656757	0.484853297472	0.535981237888	0.496915847063	0.473911195993	0.507712423801	0.495363116264	0.493551701307	0.503864347935	0.513551831245	0.444658249617	0.513865947723	0.501808345318	0.499792605639	0.500051677227	0.497826755047	0.506045162678
0.356224822998	0.494261711836	0.474504768848	0.593492925167	0.496759712696	0.506642282009	0.561001241207	0.685892343521	0.471433371305	0.523903906345	0.544442176819	0.565606832504	0.508238255978	0.501009225845	0.533085763454	0.51356869936	0.53012406826	0.486498653889	0.487864375114	0.576598167419	0.530601978302	0.540223538876	0.585426568985	0.517799854279	0.555852949619	0.473605126143	0.525467634201	0.552932679653	0.540187776089	0.501134157181	0.566096901894	0.567499160767	0.618880331516	0.497260093689	0.545918643475	0.479589611292	0.606961548328	0.568757414818	0.533728420734	0.509042024612	0.531965613365	0.527561664581	0.515133082867	0.492076218128	0.513049900532	0.471670985222	0.590290486813	0.591186702251	0.530675888062	0.503300309181	0.530220031738	0.540665388107
0.452035430908	0.556397378445	0.579227983952	0.719146192074	0.515163719654	0.593775689602	0.655803620815	0.571786522865	0.47579100728	0.581022441387	0.596895217896	0.606256723404	0.542856216431	0.509975075722	0.528407812119	0.567907392979	0.574661195278	0.575996756554	0.601558089256	0.669563770294	0.619658350945	0.613856494427	0.581905722618	0.625022292137	0.741156160831	0.522098004818	0.577456235886	0.688365697861	0.57431602478	0.517409145832	0.637612521648	0.583801269531	0.596384763718	0.511700570583	0.549372673035	0.506050348282	0.637402057648	0.561697125435	0.58798635006	0.51772993803	0.545614600182	0.578304290771	0.599298298359	0.596867740154	0.598734378815	0.562702059746	0.626804530621	0.607833087444	0.651834249496	0.582455813885	0.614837050438	0.593294739723
0.573615356445	0.673882007599	0.661943256855	0.745822846889	0.590767741203	0.667267084122	0.740522563457	0.73148649931	0.61770260334	0.6881275177	0.647993087769	0.726447820663	0.552899897099	0.602891743183	0.672693967819	0.585141539574	0.653278827667	0.652649819851	0.724811732769	0.681986391544	0.652876138687	0.703369855881	0.711564183235	0.706945359707	0.677438020706	0.674310445786	0.642973482609	0.713097214699	0.62745565176	0.629789829254	0.709330797195	0.618406653404	0.647907018661	0.61800801754	0.677690804005	0.572844028473	0.681426942348	0.67243629694	0.714269697666	0.635969519615	0.680261015892	0.644843280315	0.631489634514	0.668020009995	0.698934495449	0.593665242195	0.727891027927	0.636288642883	0.767195880413	0.611423969269	0.649692475796	0.669993281364
0.727895507813	0.636240184307	0.643470942974	0.745084702969	0.600477099419	0.670071661472	0.688835978508	0.642624616623	0.569461345673	0.691684126854	0.66205728054	0.718376100063	0.578310132027	0.61318308115	0.643742382526	0.584821105003	0.639593482018	0.677729487419	0.658415555954	0.727418422699	0.648505270481	0.721446752548	0.734816372395	0.720849275589	0.667402982712	0.633682489395	0.625081658363	0.67461669445	0.609826207161	0.606849849224	0.713579654694	0.668231070042	0.641310453415	0.632728278637	0.595791995525	0.556675314903	0.645071208477	0.705957889557	0.667153000832	0.596224009991	0.700055003166	0.680527925491	0.641729295254	0.605192065239	0.68958479166	0.568283677101	0.700709700584	0.666766881943	0.690579593182	0.626148998737	0.66764241457	0.658442854881
0.923671020508	0.50024086237	0.504957437515	0.581889092922	0.458988636732	0.519340276718	0.576507329941	0.534766316414	0.423567384481	0.594457089901	0.512602329254	0.533414244652	0.463862985373	0.449051678181	0.52335357666	0.472390472889	0.518997430801	0.488331437111	0.495301067829	0.57362306118	0.522022843361	0.554566144943	0.58277797699	0.533990502357	0.50708001852	0.550567030907	0.521677911282	0.54341006279	0.482177227736	0.448896408081	0.516725718975	0.4955509305	0.461117625237	0.476753622293	0.510379552841	0.43409511447	0.508097887039	0.55103546381	0.523804306984	0.488332033157	0.547242760658	0.526224076748	0.510544538498	0.528833687305	0.569991469383	0.451976656914	0.546313762665	0.494598090649	0.534256160259	0.487159430981	0.585355758667	0.51767128706
1.17210241699	0.338222146034	0.2885017097	0.370574653149	0.273418307304	0.3341986835	0.346105873585	0.34031277895	0.253580927849	0.394021481276	0.326268464327	0.308458924294	0.282628506422	0.262550055981	0.288784146309	0.281281411648	0.306554585695	0.302996039391	0.36019924283	0.328594386578	0.30709540844	0.338460922241	0.310761749744	0.335668981075	0.344532996416	0.362185329199	0.306023031473	0.316314995289	0.257353693247	0.274828195572	0.286087960005	0.321328699589	0.311896920204	0.307261884212	0.323365241289	0.263980954885	0.307037740946	0.310838729143	0.317155122757	0.302463501692	0.345507889986	0.30118265748	0.325760483742	0.320820510387	0.348437845707	0.264989614487	0.309520542622	0.26766744256	0.344004064798	0.300136208534	0.346323281527	0.315472751856
1.48735229492	0.153406947851	0.149938687682	0.197299659252	0.132553681731	0.148442611098	0.177854150534	0.168091699481	0.130696237087	0.21934132278	0.142839133739	0.176645636559	0.149980053306	0.132891610265	0.17314222455	0.13185223937	0.158784434199	0.151359334588	0.163467630744	0.164770781994	0.161298692226	0.176665127277	0.152684092522	0.205436140299	0.158226564527	0.197451815009	0.162437021732	0.168750584126	0.132843852043	0.146739423275	0.16956615448	0.167882427573	0.148919045925	0.136102765799	0.16380494833	0.130445703864	0.176981464028	0.17473834753	0.141039907932	0.152320489287	0.161900237203	0.181501165032	0.160357564688	0.14961566031	0.17103241384	0.147751748562	0.171280026436	0.148201495409	0.176192075014	0.148813813925	0.167265743017	0.16201646626
1.88739208984	0.0845564156771	0.0788026377559	0.0879866033792	0.0802658945322	0.0754888951778	0.0897221267223	0.0792382359505	0.0627767592669	0.0962494388223	0.0686687007546	0.0874448493123	0.071376144886	0.0766416713595	0.0857894346118	0.0624057166278	0.0761819332838	0.0715183913708	0.0833702087402	0.102756425738	0.0794893726707	0.103136539459	0.0768710151315	0.086202763021	0.0924474522471	0.0919168666005	0.076704017818	0.0862647220492	0.0708707943559	0.0716709941626	0.0921862050891	0.0811313092709	0.0759035944939	0.077418781817	0.0832579880953	0.0671162232757	0.0788634940982	0.07365873456	0.0746742710471	0.0814787596464	0.0786077901721	0.0835558325052	0.0871066823602	0.098853930831	0.0962550193071	0.0737982243299	0.0907027721405	0.0746620595455	0.0946899577975	0.0803624242544	0.0871383473277	0.0826816782355
2.39502709961	0.0480076558888	0.0471088699996	0.0530383735895	0.0405608601868	0.0384142920375	0.0514617152512	0.0431630313396	0.0338992066681	0.0561685375869	0.047492839396	0.0466900169849	0.039215952158	0.0414888709784	0.0502880699933	0.0363440960646	0.0461324602365	0.0375798009336	0.0459940321743	0.047596950084	0.041571225971	0.0576794594526	0.0454311855137	0.0480875261128	0.0603312812746	0.0534867011011	0.0412466004491	0.049249086529	0.0405590645969	0.0388349294662	0.048976354301	0.0448991283774	0.0430304557085	0.0386555418372	0.041531380266	0.0373862795532	0.0448983944952	0.0532341822982	0.0413744300604	0.0424477495253	0.0412251800299	0.043671451509	0.0488545075059	0.0435405820608	0.0466575734317	0.0408519878983	0.0428411662579	0.0386009700596	0.0445812381804	0.0452849492431	0.0497200153768	0.0456440262496
3.03919604492	0.0338696800172	0.0254654213786	0.0323877446353	0.0248455032706	0.0270299371332	0.0303118489683	0.0289670769125	0.0215682014823	0.0308554228395	0.025549383834	0.0294166449457	0.0250047128648	0.0254936497658	0.0311561375856	0.0218928959221	0.0260076541454	0.0252778586	0.0283484030515	0.0303663443774	0.0263368375599	0.0354045853019	0.0275051519275	0.0286484956741	0.0312265325338	0.0339325778186	0.0256597325206	0.0313338674605	0.0264608580619	0.0244044717401	0.0288833398372	0.0264366939664	0.0310851391405	0.0247211549431	0.0304811969399	0.0262980703264	0.02849044092	0.0251027923077	0.0274406149983	0.0261034984142	0.0251640025526	0.0283874496818	0.0304970815778	0.0295894816518	0.0305362027138	0.0236936304718	0.0283332020044	0.0247597359121	0.0284931510687	0.025971820578	0.0304648019373	0.0284143928438
3.85662109375	0.02218866162	0.0187886431813	0.0226223301142	0.0181091204286	0.0188416671008	0.0222711898386	0.0203307718039	0.015987759456	0.0209092069417	0.0189587362111	0.0211942028254	0.0174983497709	0.0182358473539	0.0215687565506	0.0166555885226	0.0191166698933	0.0180352777243	0.0208316352218	0.0215673297644	0.0187617894262	0.0238588284701	0.020794654265	0.0211182776839	0.0218113716692	0.0243906825781	0.0174381677061	0.0219998974353	0.018534950912	0.0170714575797	0.0209141969681	0.0197714194655	0.0202438831329	0.0177010577172	0.0190291609615	0.0171735733747	0.0199536532164	0.0189589187503	0.0188484992832	0.018880950287	0.0179888829589	0.0196414645761	0.0215241238475	0.0202803257853	0.0218841023743	0.0174099579453	0.0204784553498	0.0186353046447	0.0218150429428	0.0191698316485	0.0198723021895	0.0202044006437
4.89390185547	0.0175800528377	0.0148136131465	0.017567705363	0.0146051989868	0.0153470262885	0.0177779980004	0.0161974932998	0.0122771505266	0.0167750213295	0.0152898430824	0.0173609796911	0.0152416862547	0.0150749087334	0.016716806218	0.0133895231411	0.0153423631564	0.01397883147	0.0166078880429	0.0172657836229	0.014686957933	0.018741440028	0.0159269850701	0.016833955422	0.017444845289	0.0193782206625	0.0143214091659	0.0175855401903	0.0144373504445	0.0140151036903	0.0165512505919	0.0157152637839	0.016685994342	0.0141600500792	0.0155955227092	0.0137537885457	0.0165037997067	0.0147598078474	0.0152775812894	0.014296496287	0.0145623795688	0.0163430795074	0.0174683462828	0.0160322710872	0.0174173358828	0.0141507638618	0.0163985528052	0.0146890096366	0.0169626828283	0.0151094766334	0.016671186313	0.0161904767156
6.21017089844	0.0155199496076	0.013084076345	0.015354309231	0.0130221508443	0.0138048967347	0.0150397587568	0.0142972143367	0.0110647641122	0.0143837956712	0.0130801247433	0.0150087308139	0.0128885516897	0.013469514437	0.0148086939007	0.0120586482808	0.0133467782289	0.012394930236	0.014522892423	0.0146877933294	0.0130370520055	0.0150584289804	0.0142364799976	0.0146683417261	0.0155154112726	0.0165283624083	0.0126802064478	0.0155764399096	0.0131685947999	0.0124234342948	0.0145378867164	0.0138529296964	0.0142895337194	0.012374044396	0.0135008357465	0.0123362317681	0.0144652090967	0.0133677208796	0.0135925617069	0.0123241711408	0.0128080705181	0.013859895058	0.0148296561092	0.0138452090323	0.0151037499309	0.0127028385177	0.0143415769562	0.0128661449999	0.0152518143877	0.0135175557807	0.0143633261323	0.0141828283668
7.88046435547	0.0141405388713	0.0122521249577	0.013901328668	0.0119141507894	0.0126245142892	0.0140186129138	0.0131831681356	0.0101483091712	0.0130099784583	0.012020200491	0.0137923741713	0.0119921788573	0.0124874450266	0.0138407461345	0.0110467663035	0.0123720159754	0.0113914739341	0.0134593006223	0.0136308809742	0.0119857694954	0.0139102451503	0.0133187863976	0.0136226257309	0.0142677314579	0.0151472501457	0.0116718187928	0.0142670162022	0.0119160600007	0.0114231137559	0.0134418951347	0.0129096917808	0.0131477676332	0.0113793956116	0.0125607522205	0.0113122882321	0.0133459744975	0.0122451782227	0.0124511830509	0.0114779947326	0.0118221221492	0.0128612807021	0.0138770751655	0.0128153078258	0.0140412058681	0.0116405664012	0.013156330213	0.0119561972097	0.014114764519	0.0123110739514	0.0129819223657	0.0130783151835
10.0000019531	0.0134422695264	0.0116117736325	0.0132434535772	0.0114025129005	0.0120516130701	0.0133623294532	0.0125112663954	0.00961444247514	0.0123640811071	0.0113724162802	0.0131400562823	0.0112971067429	0.011835264042	0.0130281448364	0.0104784239084	0.0117998803034	0.0108317080885	0.0127922389656	0.0129504250363	0.011323813349	0.0131904669106	0.0127235408872	0.0129170110449	0.0136175407097	0.0144010325894	0.0110919140279	0.0135357892141	0.0113210380077	0.0107864784077	0.0127685805783	0.0120737729594	0.0124746263027	0.0107622230425	0.0119593571872	0.0107303466648	0.0127052748576	0.0115843461826	0.0118246348575	0.0108215948567	0.0111791454256	0.0120674790815	0.0130861541256	0.0121915582567	0.0132470056415	0.0111271478236	0.0125946411863	0.0114418109879	0.0132411476225	0.0117259137332	0.0126792732626	0.0124190617353


==> figs/gnuplot/global_and_local_mismatch_powerlaw_gamma2.5shift20.00100000005.dat <==
#noise: 0.001 graphs: 50 data: 50
0.01	0.957778632641	0.959944069386	0.960172891617	0.959378361702	0.955862939358	0.957619905472	0.958824515343	0.957553803921	0.9616740942	0.958801984787	0.959688007832	0.959665834904	0.959962069988	0.958450913429	0.956480741501	0.957963168621	0.957772612572	0.959445238113	0.95984518528	0.95940053463	0.958248913288	0.958637773991	0.957678556442	0.961173832417	0.95773935318	0.958692610264	0.960546851158	0.958902955055	0.959476947784	0.957166731358	0.957459032536	0.95897424221	0.957674264908	0.959083080292	0.95907574892	0.960656285286	0.959568858147	0.958993196487	0.957762658596	0.959578335285	0.958533465862	0.957930922508	0.958485126495	0.960622489452	0.958314597607	0.959732532501	0.959161162376	0.956977665424	0.956810176373	0.960102140903	0.978368282318
0.0126896104813	0.950868308544	0.952900826931	0.952127933502	0.951817691326	0.951782226562	0.950878977776	0.951754748821	0.950173854828	0.951752185822	0.951800942421	0.949593901634	0.952527999878	0.949998378754	0.949640452862	0.949240624905	0.95233052969	0.94890409708	0.950505197048	0.953749299049	0.951520621777	0.949351072311	0.951160490513	0.952375888824	0.952048420906	0.948143899441	0.951447069645	0.950430095196	0.951000034809	0.95142686367	0.949604392052	0.948838889599	0.95001333952	0.949798285961	0.949315965176	0.95035135746	0.949945092201	0.951849520206	0.948675692081	0.952386617661	0.950675964355	0.951216638088	0.94951146841	0.953597843647	0.951134324074	0.951916098595	0.951121091843	0.951550662518	0.950442790985	0.949120640755	0.954720854759	0.970352351665
0.0161026210785	0.935571670532	0.936711728573	0.938587665558	0.936257779598	0.935148835182	0.938582837582	0.935681164265	0.933121025562	0.938358068466	0.935391664505	0.932303249836	0.935907185078	0.934244096279	0.93317681551	0.932672739029	0.931745707989	0.933951556683	0.936179220676	0.936293780804	0.936881780624	0.933577060699	0.937062144279	0.937563717365	0.936864554882	0.93279081583	0.936327338219	0.939273893833	0.934611976147	0.932423651218	0.934186935425	0.934611797333	0.935162127018	0.933422684669	0.93568956852	0.936295449734	0.93802267313	0.938170611858	0.933498740196	0.935460209846	0.935281217098	0.933730185032	0.934687376022	0.934594511986	0.935838162899	0.931180179119	0.932889044285	0.934668123722	0.933530092239	0.933387994766	0.93720138073	0.954267859459
0.0204335975647	0.917420804501	0.92290365696	0.920640766621	0.920661568642	0.921033859253	0.919117569923	0.921121001244	0.918020963669	0.920653700829	0.921395778656	0.920637130737	0.923823952675	0.921335220337	0.918509721756	0.918589949608	0.921117186546	0.918629765511	0.923251032829	0.923603355885	0.924393892288	0.918746888638	0.920460939407	0.922032952309	0.92179107666	0.916296005249	0.922259271145	0.921170055866	0.920439302921	0.918223559856	0.919121980667	0.919777274132	0.917560279369	0.918350279331	0.921140730381	0.920755386353	0.920554041862	0.922307610512	0.918353259563	0.919081509113	0.922781705856	0.92010062933	0.919175863266	0.92085558176	0.920054674149	0.921147406101	0.923568129539	0.919733643532	0.917773663998	0.917957603931	0.921283185482	0.93917953968
0.0259294395447	0.90187895298	0.90398055315	0.902213215828	0.902320861816	0.900598347187	0.899499416351	0.900291502476	0.899705171585	0.901846110821	0.903515636921	0.901328444481	0.90282189846	0.901061534882	0.903356790543	0.897380590439	0.89976644516	0.899656355381	0.901833891869	0.904911398888	0.908416986465	0.90031349659	0.903117418289	0.902587413788	0.902674853802	0.894319295883	0.904363274574	0.905567884445	0.904757916927	0.899468481541	0.899218201637	0.905125141144	0.90197122097	0.899398207664	0.897800803185	0.899875342846	0.903472661972	0.905127048492	0.901390910149	0.902430355549	0.901849746704	0.903386473656	0.900434792042	0.904734790325	0.905267775059	0.899515330791	0.900286018848	0.90628862381	0.900992453098	0.901107251644	0.904711067677	0.920370817184
0.0329034461975	0.873448550701	0.882013380527	0.879846096039	0.877767622471	0.875302731991	0.877590179443	0.878913938999	0.873203992844	0.876922667027	0.878731489182	0.879086613655	0.880265653133	0.878201901913	0.875912249088	0.873288929462	0.871683597565	0.876852929592	0.879595637321	0.875479638577	0.881464540958	0.874683856964	0.880682051182	0.877653837204	0.879862129688	0.871979832649	0.878284811974	0.876621067524	0.878406882286	0.87350332737	0.874110460281	0.875617682934	0.877730429173	0.875980019569	0.877693414688	0.876666843891	0.881330311298	0.878435671329	0.876272141933	0.873027026653	0.874616980553	0.878340780735	0.872432112694	0.875420629978	0.877458930016	0.87651270628	0.876971840858	0.878784537315	0.875964939594	0.872158944607	0.881513357162	0.894788444042
0.0417531929016	0.842990815639	0.851655721664	0.848819375038	0.847503364086	0.850554227829	0.843379795551	0.846409201622	0.839972555637	0.849266648293	0.85028886795	0.850654900074	0.849312186241	0.850952208042	0.845853805542	0.844572782516	0.846988677979	0.84144616127	0.852377474308	0.843595206738	0.857031881809	0.844368696213	0.848419964314	0.84929984808	0.846339464188	0.837579131126	0.848249495029	0.849694132805	0.850754857063	0.843386769295	0.844748258591	0.848262190819	0.84702026844	0.842213690281	0.847358703613	0.845095157623	0.847384810448	0.850516974926	0.844220817089	0.846297860146	0.849920511246	0.84597158432	0.845077455044	0.844332456589	0.850837469101	0.84698677063	0.849885940552	0.850099503994	0.849453508854	0.839881181717	0.854028463364	0.864496409893
0.0529831733704	0.80872297287	0.812472164631	0.813243150711	0.810287773609	0.815739274025	0.811594724655	0.811891913414	0.807185232639	0.808023095131	0.815260648727	0.819876909256	0.813878953457	0.81717222929	0.806407749653	0.805456757545	0.809836506844	0.808022677898	0.814993262291	0.814890086651	0.822746753693	0.808274626732	0.813521325588	0.814657509327	0.818958997726	0.802153646946	0.813764810562	0.819154500961	0.810555934906	0.807141184807	0.813293397427	0.809369266033	0.813899457455	0.804206490517	0.814572811127	0.812825381756	0.810858607292	0.813793957233	0.810638606548	0.809270322323	0.811608970165	0.814983606339	0.806204855442	0.812856376171	0.809827029705	0.806259095669	0.813627183437	0.81639367342	0.812932610512	0.805077910423	0.822862148285	0.828563988209
0.067233581543	0.760944664478	0.775323271751	0.765802443027	0.770210623741	0.761009275913	0.768752813339	0.767061471939	0.75977575779	0.767551958561	0.77216809988	0.766640841961	0.773126125336	0.769545793533	0.766148686409	0.758675396442	0.767467021942	0.763580143452	0.767208874226	0.774620831013	0.780512094498	0.760020434856	0.76567196846	0.771229028702	0.774514853954	0.764018416405	0.774167954922	0.764888167381	0.769126057625	0.760948479176	0.766211032867	0.762587308884	0.767857909203	0.761510670185	0.765298902988	0.765168845654	0.767342448235	0.772320270538	0.760115146637	0.767329394817	0.770185828209	0.765752196312	0.764574110508	0.76219522953	0.771496653557	0.769133448601	0.769925296307	0.771028459072	0.76582711935	0.762263357639	0.777551829815	0.782951653004
0.0853167877197	0.714500784874	0.726996898651	0.724370241165	0.714517951012	0.720679938793	0.720820248127	0.726228773594	0.709928274155	0.723576486111	0.723844587803	0.718179106712	0.728862285614	0.730794608593	0.719642877579	0.717863857746	0.715690374374	0.71899163723	0.720508038998	0.722446382046	0.728964984417	0.715986967087	0.723946511745	0.722457647324	0.722063601017	0.707689225674	0.723768055439	0.721649706364	0.721728086472	0.712860643864	0.712859928608	0.720300078392	0.718695700169	0.713405311108	0.719705104828	0.725096583366	0.727677583694	0.72983288765	0.719186067581	0.717157840729	0.717683076859	0.719627976418	0.71617013216	0.722766816616	0.722643435001	0.716283261776	0.718772292137	0.720064759254	0.728690326214	0.707251131535	0.733017027378	0.735123038292
0.108263679504	0.65983825922	0.676367938519	0.679507911205	0.663404107094	0.667229473591	0.669941484928	0.670000851154	0.655582785606	0.663077294827	0.675000607967	0.672108829021	0.67043286562	0.671040177345	0.660817086697	0.666292726994	0.669063746929	0.659373044968	0.667272746563	0.66378057003	0.679777443409	0.664699852467	0.666091620922	0.671808183193	0.665540933609	0.647828221321	0.670104444027	0.671809673309	0.668695092201	0.657163023949	0.659968018532	0.666178882122	0.666575193405	0.665078043938	0.66405493021	0.672061085701	0.668941020966	0.670894563198	0.657504737377	0.668850004673	0.673766255379	0.664044618607	0.660587310791	0.664011716843	0.663923740387	0.661164879799	0.66511207819	0.667145133018	0.669184625149	0.658729791641	0.683922827244	0.680123388767
0.137382385254	0.608678877354	0.624904036522	0.631657838821	0.608352422714	0.603160917759	0.602991044521	0.61639636755	0.594398140907	0.605820715427	0.606676995754	0.615711271763	0.612693309784	0.612766742706	0.61052697897	0.611011505127	0.607273459435	0.598507642746	0.61699950695	0.615670204163	0.635848522186	0.601965248585	0.605137169361	0.606203079224	0.606300592422	0.585499763489	0.620521783829	0.611152768135	0.616259634495	0.604792535305	0.606179535389	0.606182992458	0.608392000198	0.600927591324	0.606367468834	0.604696512222	0.607396364212	0.618965387344	0.593212842941	0.608994305134	0.614075481892	0.615542650223	0.599464178085	0.59695905447	0.61643320322	0.607237935066	0.608953595161	0.615390658379	0.603232324123	0.60104393959	0.617196679115	0.621216714382
0.174332901001	0.533279895782	0.566247045994	0.574576854706	0.539898276329	0.554425477982	0.548282504082	0.554115831852	0.5465914011	0.552725672722	0.544544398785	0.551314353943	0.554259538651	0.551006615162	0.544782280922	0.551994085312	0.54158359766	0.547360658646	0.557148575783	0.561895132065	0.569688260555	0.538073599339	0.547394156456	0.551102280617	0.54923582077	0.516274750233	0.553058028221	0.550952255726	0.553407609463	0.54021435976	0.54397881031	0.554221391678	0.549483776093	0.533612728119	0.542142391205	0.557194292545	0.556693851948	0.561755657196	0.540646612644	0.538838267326	0.569520771503	0.540656447411	0.54142254591	0.551782011986	0.552669346333	0.543510913849	0.54016315937	0.543931484222	0.559637725353	0.544727027416	0.566223442554	0.560262918472
0.22122164917	0.473290413618	0.504217326641	0.520089387894	0.484832167625	0.497819125652	0.492548435926	0.498310118914	0.476277917624	0.49039876461	0.495320886374	0.498911708593	0.501129209995	0.497379988432	0.497337758541	0.492631137371	0.479818075895	0.489412218332	0.502941071987	0.494585484266	0.529426693916	0.486391097307	0.503887832165	0.498204916716	0.494093060493	0.459338635206	0.499213397503	0.495614022017	0.497117906809	0.482244998217	0.488154560328	0.503866136074	0.487462162971	0.479251891375	0.473800837994	0.490672618151	0.497630417347	0.507523953915	0.48741325736	0.494794279337	0.501616001129	0.482869833708	0.482697099447	0.485932320356	0.489528506994	0.479544520378	0.490895241499	0.495478063822	0.495791405439	0.477065443993	0.509489715099	0.501909196377
0.28072164917	0.447975993156	0.460129857063	0.465884655714	0.444078475237	0.457244366407	0.439900130033	0.453614920378	0.432649165392	0.42745116353	0.434648245573	0.440368682146	0.443958878517	0.449520796537	0.442155689001	0.449847191572	0.452011018991	0.439295500517	0.456837385893	0.460987746716	0.477386713028	0.436786830425	0.444000214338	0.451939046383	0.444708287716	0.404988706112	0.445237308741	0.4594001472	0.443371355534	0.428682476282	0.445721924305	0.44335731864	0.440918624401	0.426622211933	0.440370172262	0.441710114479	0.446777790785	0.4531904459	0.429213643074	0.433400183916	0.454593390226	0.434515833855	0.426510363817	0.435512363911	0.427497982979	0.431589633226	0.438472658396	0.436041116714	0.478292822838	0.42567011714	0.46101513505	0.451486229897
0.356224822998	0.395062088966	0.407333344221	0.438945263624	0.402377814054	0.422078937292	0.393566846848	0.412424474955	0.393466591835	0.387093961239	0.397049069405	0.391819447279	0.41311904788	0.405392289162	0.410517513752	0.415579229593	0.395184695721	0.387990087271	0.408864796162	0.404587298632	0.441201388836	0.403777241707	0.397428691387	0.404237240553	0.393194496632	0.357899576426	0.410864859819	0.411759674549	0.422325968742	0.37477299571	0.415246963501	0.418739497662	0.404551774263	0.367848575115	0.392733961344	0.411769002676	0.411527395248	0.407504081726	0.382572025061	0.395740926266	0.417216747999	0.396888494492	0.39683625102	0.39798617363	0.38104429841	0.39151597023	0.402751535177	0.392453730106	0.435609161854	0.416524797678	0.405518889427	0.409192860126
0.452035430908	0.359411478043	0.384171932936	0.376738458872	0.358342349529	0.379294812679	0.363551139832	0.385160952806	0.370832175016	0.355938345194	0.361942112446	0.344023942947	0.397904753685	0.370152235031	0.375296473503	0.408851534128	0.365002453327	0.37238112092	0.385226130486	0.376437783241	0.390020400286	0.364684075117	0.354457318783	0.372246652842	0.375357031822	0.330247372389	0.375300854445	0.403151273727	0.377446055412	0.357087314129	0.373377799988	0.379931271076	0.360990703106	0.337126165628	0.349192202091	0.368000030518	0.377500534058	0.373635530472	0.350625067949	0.354511618614	0.38759624958	0.359232097864	0.361400067806	0.362831801176	0.345284998417	0.357007443905	0.376655727625	0.354414224625	0.392453998327	0.377533614635	0.37330570817	0.374315112829
0.573615356445	0.327253729105	0.329719096422	0.353026211262	0.321140795946	0.347998023033	0.348575025797	0.34526732564	0.351982563734	0.318384200335	0.336147427559	0.317087113857	0.339451372623	0.336834102869	0.346681416035	0.388025999069	0.33892467618	0.346744686365	0.363675504923	0.333388775587	0.348652034998	0.340279191732	0.326730430126	0.342491239309	0.325633704662	0.291027098894	0.316762059927	0.345058739185	0.344309657812	0.318287491798	0.328445166349	0.352131605148	0.325921177864	0.307973980904	0.314142256975	0.332203328609	0.336421370506	0.327699631453	0.302938610315	0.326630294323	0.359282672405	0.32609513402	0.331500560045	0.327793478966	0.301624447107	0.316860884428	0.343055844307	0.3249373734	0.372012585402	0.341763198376	0.353751450777	0.338767230511
0.727895507813	0.286705732346	0.278559446335	0.290210574865	0.272772192955	0.287404596806	0.286087691784	0.306079298258	0.290053039789	0.273305118084	0.282932370901	0.267080485821	0.292968422174	0.269847840071	0.286006748676	0.334456086159	0.29143345356	0.278593033552	0.320062607527	0.287560015917	0.304485142231	0.29335591197	0.269700914621	0.276153922081	0.283076792955	0.250863999128	0.264943003654	0.295544087887	0.283616662025	0.263273209333	0.284782290459	0.282849669456	0.275476366282	0.273460298777	0.27140724659	0.294164061546	0.285088837147	0.283627420664	0.270216494799	0.270128637552	0.293340981007	0.278593510389	0.281340777874	0.28846013546	0.263358175755	0.264484941959	0.275006771088	0.278995275497	0.306394934654	0.303052634001	0.281633466482	0.286405175924
0.923671020508	0.223322466016	0.208189547062	0.245982974768	0.21023645997	0.231954038143	0.220317363739	0.221580371261	0.212571755052	0.211100369692	0.228720664978	0.204920440912	0.222158610821	0.204375445843	0.222764149308	0.247373983264	0.22282782197	0.214010700583	0.24823820591	0.21670499444	0.22053194046	0.223733499646	0.209655359387	0.218323722482	0.208039194345	0.190889537334	0.210067629814	0.228679612279	0.232113435864	0.208179354668	0.222593024373	0.219644322991	0.217881113291	0.192975327373	0.204330444336	0.222684577107	0.224305570126	0.224485650659	0.200711876154	0.214387834072	0.234096780419	0.216077402234	0.216105401516	0.223765581846	0.192319244146	0.202745825052	0.224337875843	0.209739819169	0.257075965405	0.230835020542	0.209517553449	0.220735087991
1.17210241699	0.150660470128	0.143111512065	0.167147785425	0.147189199924	0.156889304519	0.160213768482	0.1726090312	0.152195572853	0.14040723443	0.171317026019	0.136987835169	0.155999004841	0.150439798832	0.161188215017	0.185121148825	0.16024890542	0.157587140799	0.180714175105	0.149855986238	0.159581795335	0.148191571236	0.141565680504	0.151774421334	0.147317007184	0.133970096707	0.143511667848	0.160115510225	0.177846774459	0.13832834363	0.151053845882	0.165884718299	0.156317383051	0.144938349724	0.132936894894	0.154288828373	0.153561368585	0.162918925285	0.135202154517	0.149906143546	0.162017941475	0.151564002037	0.155680567026	0.155695900321	0.131753623486	0.126812160015	0.15098285675	0.154458895326	0.17997841537	0.164715245366	0.156911283731	0.155587777495
1.48735229492	0.106369711459	0.0952589735389	0.115877740085	0.0977689325809	0.109703615308	0.109215937555	0.11904668808	0.105671599507	0.095713660121	0.11404004693	0.0895624160767	0.115243129432	0.0992260575294	0.11120185256	0.127160668373	0.114494010806	0.104822680354	0.120195046067	0.107841603458	0.10422873497	0.0983152315021	0.0907423943281	0.102609962225	0.105709217489	0.0942183658481	0.095962010324	0.111215002835	0.118702471256	0.0955441892147	0.102570667863	0.114158980548	0.110531002283	0.0929265320301	0.0924394577742	0.102823741734	0.0976847708225	0.111578904092	0.0927674770355	0.100700899959	0.109549306333	0.0987713709474	0.0983310341835	0.104404591024	0.0933278873563	0.0962316989899	0.10359954834	0.10355912149	0.123167365789	0.117325104773	0.116523958743	0.1063548401
1.88739208984	0.0727982744575	0.0616382732987	0.0759899914265	0.0639721825719	0.074452906847	0.0741355642676	0.0780747756362	0.0702639743686	0.0634971261024	0.079860188067	0.0588819794357	0.0744332373142	0.0630714297295	0.0728553980589	0.0888493731618	0.0753627419472	0.0703530237079	0.0820120722055	0.067411519587	0.0695501118898	0.063749499619	0.0573189556599	0.0688021332026	0.0656450688839	0.0694377571344	0.0669343918562	0.077531978488	0.0868557468057	0.0630812495947	0.0680613294244	0.0771974921227	0.0693687945604	0.0634008422494	0.0592445321381	0.0666652098298	0.0673684328794	0.0703879073262	0.0591181181371	0.0668008849025	0.0767297148705	0.0708403214812	0.0693831220269	0.0703607723117	0.0596797689795	0.0582016073167	0.0666503161192	0.0716838985682	0.084977157414	0.0815427303314	0.0705480128527	0.0710137635469
2.39502709961	0.0526929423213	0.0430202819407	0.0503749102354	0.0434762984514	0.0493550263345	0.0540549904108	0.0571553260088	0.0453672893345	0.0435763038695	0.0561235584319	0.0399610362947	0.0528731010854	0.0426148660481	0.050573758781	0.0632042512298	0.0587442070246	0.0483432672918	0.0540972389281	0.0481071434915	0.0486089140177	0.0434049516916	0.0404611006379	0.0488759800792	0.0465997569263	0.0480932295322	0.0434755198658	0.0520201250911	0.0614993423223	0.0448910146952	0.0467230454087	0.0540598966181	0.053253620863	0.04436128214	0.0428343862295	0.0488113723695	0.0445732362568	0.0496720559895	0.0443756133318	0.0457737669349	0.0542332418263	0.0453282631934	0.0492809265852	0.0496731139719	0.0409529879689	0.0400442928076	0.0465617999434	0.0477858893573	0.0595947653055	0.0537487082183	0.0528616346419	0.0496562682092
3.03919604492	0.0349210873246	0.0311398524791	0.0359653607011	0.0301011856645	0.0374915041029	0.0370713658631	0.039084687829	0.0348448306322	0.0299894660711	0.0393574386835	0.0304368454963	0.0379134304821	0.0306249633431	0.0352152958512	0.0442572459579	0.040611486882	0.0332743488252	0.038743685931	0.0354019291699	0.0366995558143	0.0324358306825	0.0305078085512	0.0377463214099	0.0326543599367	0.0337201841176	0.0311699360609	0.038136176765	0.0449875555933	0.0304540880024	0.0339266061783	0.0379259772599	0.0363605171442	0.0309526138008	0.0309494230896	0.0352077037096	0.0316240042448	0.0345619954169	0.0309571642429	0.0330856218934	0.0377865619957	0.0326374992728	0.0323649942875	0.0341574177146	0.0286544989794	0.0276980511844	0.035276401788	0.0356910414994	0.0452164746821	0.0377022847533	0.0378339141607	0.0355249606073
3.85662109375	0.0252634789795	0.0232840627432	0.0278647355735	0.0234639979899	0.029286717996	0.0275437291712	0.0294331498444	0.0251879170537	0.0237829908729	0.0274713058025	0.0240607205778	0.0275186486542	0.0234740190208	0.0275090616196	0.0345477052033	0.030701354146	0.0259109754115	0.0281479209661	0.0259320791811	0.0250692181289	0.0236980505288	0.0221568662673	0.0250481702387	0.0240061357617	0.0244539435953	0.0221031419933	0.0261635500938	0.0291869267821	0.0231521446258	0.0239586383104	0.0269744545221	0.0258295089006	0.024774203077	0.0238625071943	0.0266900137067	0.0246850252151	0.025795513764	0.0232506450266	0.0236532762647	0.0278198439628	0.0223093796521	0.0233406238258	0.0259545557201	0.0222561880946	0.0212953202426	0.025932662189	0.0252029616386	0.0318379327655	0.0296403579414	0.0266679525375	0.0262759570032
4.89390185547	0.0202867724001	0.0191502105445	0.0215452164412	0.0194014832377	0.0243372675031	0.0216644853354	0.0234839823097	0.0214716419578	0.019522510469	0.0202314797789	0.0203094463795	0.0214360170066	0.0199484881014	0.0221143439412	0.0276585873216	0.0218965634704	0.0204090643674	0.022355010733	0.0205975696445	0.0210733506829	0.0189187396318	0.0182298067957	0.0210832804441	0.0193023849279	0.0191909223795	0.0188082121313	0.0229935292155	0.0227244980633	0.0177495833486	0.0200382824987	0.0228087082505	0.0195268746465	0.0194452889264	0.0198093298823	0.021753847599	0.0193529352546	0.0198338106275	0.0186812523752	0.0191643536091	0.0226828120649	0.0196896847337	0.0192428305745	0.0202070418745	0.0190218277276	0.0182465352118	0.0230958294123	0.0207376256585	0.0251498706639	0.022516284138	0.0225177910179	0.0213071219623
6.21017089844	0.0174139197916	0.0171956215054	0.0190917290747	0.016672052443	0.0202570557594	0.0195395778865	0.0199085325003	0.0202251914889	0.0170213300735	0.0163806267083	0.0177980065346	0.0184727329761	0.0175160747021	0.0199585612863	0.0233505312353	0.0202001426369	0.0184960439801	0.0194122251123	0.017635088414	0.0180996302515	0.0167688522488	0.0159475896508	0.0182045027614	0.0175401885062	0.0170513056219	0.0164178032428	0.020132958889	0.0195492021739	0.0159492045641	0.0179375447333	0.0199376754463	0.0175945330411	0.0170473624021	0.0176380164921	0.0192428007722	0.0167824216187	0.0181604083627	0.0169078055769	0.0160919986665	0.0205318927765	0.0167107582092	0.0167881529778	0.0176168624312	0.016283089295	0.0153311826289	0.0167155154049	0.0178079083562	0.0216254573315	0.0193495601416	0.0177694037557	0.018563920632
7.88046435547	0.0162446182221	0.0159917790443	0.0175514407456	0.015616430901	0.0191202443093	0.0169699713588	0.0183276105672	0.0169695001096	0.0155765619129	0.014782005921	0.0169496387243	0.0170923285186	0.0163940638304	0.0183268859982	0.0216322187334	0.0185913201421	0.0170481875539	0.0180651955307	0.0165765546262	0.0167048089206	0.0154870934784	0.0145991947502	0.0169865600765	0.0158900022507	0.0155111346394	0.0150496279821	0.0176490060985	0.0171817224473	0.0147087918594	0.0163168534636	0.0184004735202	0.0157650336623	0.0157214198261	0.016462970525	0.01798260957	0.01512563508	0.0169929340482	0.015780672431	0.0148608442396	0.0182748883963	0.0148842902854	0.0152496434748	0.0161207430065	0.0148453786969	0.0146018527448	0.0152688352391	0.0159760192037	0.0198568254709	0.0178827065974	0.0167398620397	0.0170299634337
10.0000019531	0.0153911411762	0.0152836795896	0.016672225669	0.014652623795	0.01802190952	0.0161554254591	0.0174627453089	0.0161107629538	0.0148222884163	0.0141877699643	0.015976505354	0.0162603184581	0.0157103016973	0.0174179449677	0.0204679779708	0.0177986379713	0.0161082763225	0.0169915836304	0.0154952779412	0.0159325730056	0.0146729731932	0.0139141427353	0.0161245688796	0.0150212692097	0.0147546045482	0.014374082908	0.0168534405529	0.0164182931185	0.0138984108344	0.0153758144006	0.0175209455192	0.015015874058	0.0150054143742	0.0155044374987	0.0171776562929	0.0144110824913	0.0158093199134	0.0149039914832	0.0141547992826	0.0175501164049	0.0140629075468	0.0144883347675	0.0152888651937	0.0141283050179	0.0137177398428	0.0144830308855	0.0151730421931	0.0186920836568	0.0167394820601	0.0159493274987	0.0161589980125


==> figs/gnuplot/global_and_local_mismatch_powerlaw_gamma2.5shift20.00999999978.dat <==
#noise: 0.01 graphs: 50 data: 50
0.01	0.959185361862	0.95937871933	0.959666132927	0.963013470173	0.959867119789	0.957854509354	0.958626568317	0.958462893963	0.956660926342	0.961156845093	0.961779415607	0.960569739342	0.958050072193	0.958735704422	0.958056807518	0.956939101219	0.961474061012	0.95765376091	0.960236787796	0.95848596096	0.958138406277	0.957486748695	0.957920432091	0.959249556065	0.958935916424	0.959113299847	0.95836097002	0.959231972694	0.958149850368	0.961228311062	0.96031743288	0.958272695541	0.959002554417	0.958249568939	0.958368480206	0.958446979523	0.96084612608	0.958961486816	0.95840126276	0.95970261097	0.959210157394	0.957006514072	0.957968354225	0.95940887928	0.960166752338	0.956649005413	0.958462655544	0.961587548256	0.960695803165	0.96116232872	0.97837549448
0.0126896104813	0.952431797981	0.950111031532	0.95240521431	0.953976750374	0.951743066311	0.950824558735	0.952997267246	0.951400756836	0.94778162241	0.951080679893	0.953699290752	0.952619254589	0.952691197395	0.950674831867	0.950372338295	0.948252916336	0.951660990715	0.949379503727	0.952632904053	0.951820731163	0.952271401882	0.952464997768	0.951505839825	0.949407577515	0.950071573257	0.950936675072	0.952020466328	0.951945066452	0.95068281889	0.953000307083	0.951632142067	0.949018716812	0.952081143856	0.950973272324	0.949643492699	0.954929411411	0.952695012093	0.949206411839	0.948928594589	0.953034281731	0.952624082565	0.952012181282	0.95356798172	0.951071500778	0.952274858952	0.949545204639	0.952031850815	0.954638600349	0.94968599081	0.951568365097	0.970581948757
0.0161026210785	0.933792293072	0.935702681541	0.935927569866	0.936585009098	0.937530517578	0.936722278595	0.936665415764	0.937320888042	0.935139536858	0.936230480671	0.938732087612	0.936124026775	0.933171868324	0.935158550739	0.936706840992	0.935398340225	0.937694787979	0.936063408852	0.938376069069	0.935474038124	0.935847043991	0.935149252415	0.935565412045	0.933779478073	0.933091759682	0.933469176292	0.937897324562	0.937603473663	0.93531358242	0.938250899315	0.939215540886	0.935504376888	0.933603048325	0.933792352676	0.932398676872	0.937078416348	0.935321629047	0.93509721756	0.935126900673	0.93647313118	0.936195611954	0.935422956944	0.935726463795	0.936452507973	0.936010062695	0.932625949383	0.933871328831	0.937241792679	0.935200273991	0.937173306942	0.954624474049
0.0204335975647	0.918894648552	0.918860018253	0.919644713402	0.922982990742	0.923490166664	0.920332849026	0.920415818691	0.921767830849	0.91709291935	0.919926285744	0.922434389591	0.9198102355	0.920281887054	0.919087052345	0.920717298985	0.919743180275	0.922629714012	0.918177843094	0.922529041767	0.917115449905	0.922346889973	0.922768175602	0.920589447021	0.919481873512	0.918540716171	0.921040773392	0.918937683105	0.923344254494	0.919390439987	0.92427355051	0.923014461994	0.921023488045	0.921163380146	0.922236859798	0.917823076248	0.922795116901	0.922098755836	0.919206321239	0.918232500553	0.921673119068	0.924681246281	0.918211460114	0.92004686594	0.922097325325	0.920832753181	0.919188261032	0.918647587299	0.922059714794	0.92238008976	0.921867191792	0.939258873463
0.0259294395447	0.901340246201	0.90312731266	0.902326583862	0.904480576515	0.905750751495	0.901381134987	0.902730882168	0.90366435051	0.896890819073	0.900496065617	0.905490100384	0.900796294212	0.904378712177	0.904021680355	0.905214130878	0.8964651227	0.903804957867	0.900102257729	0.908142983913	0.898937046528	0.902421176434	0.901731729507	0.900966107845	0.900883078575	0.897774457932	0.903133749962	0.902084887028	0.899933755398	0.897305548191	0.905668258667	0.899056255817	0.898691892624	0.906497120857	0.903183281422	0.896971583366	0.90636152029	0.906166255474	0.901906132698	0.899031460285	0.901623785496	0.905568599701	0.900950670242	0.905155181885	0.901819586754	0.903336048126	0.902773976326	0.901469409466	0.90451002121	0.906967997551	0.905982792377	0.920585334301
0.0329034461975	0.880665540695	0.875334024429	0.878377974033	0.881259977818	0.883258223534	0.876899123192	0.876734852791	0.87820327282	0.8733689785	0.875814139843	0.880343914032	0.879841387272	0.874789834023	0.875324308872	0.8800598979	0.873486876488	0.883499205112	0.87371057272	0.879743278027	0.873643159866	0.877033948898	0.873944222927	0.876464009285	0.873995661736	0.874462425709	0.87758153677	0.879107952118	0.874626457691	0.874180018902	0.882786691189	0.880010962486	0.876071631908	0.879494845867	0.873500287533	0.874482810497	0.87696069479	0.875850200653	0.879954755306	0.878254950047	0.878526628017	0.878858625889	0.872751414776	0.874368965626	0.877322256565	0.881043672562	0.874449372292	0.876368701458	0.881797850132	0.882339954376	0.878688573837	0.895129442215
0.0417531929016	0.846816658974	0.844562768936	0.847765803337	0.86020731926	0.851709425449	0.841513514519	0.846703469753	0.846673488617	0.841871738434	0.847411394119	0.847084820271	0.846435725689	0.842924416065	0.842837691307	0.847658336163	0.843675792217	0.853699207306	0.839157164097	0.849615335464	0.844079375267	0.84712767601	0.843481838703	0.848528087139	0.843284606934	0.84289431572	0.846197664738	0.847363948822	0.847317218781	0.842475295067	0.853838682175	0.842789411545	0.846610188484	0.850787639618	0.844557881355	0.840721905231	0.848956763744	0.850608587265	0.847562968731	0.841536283493	0.845900654793	0.847815334797	0.841989338398	0.845089793205	0.84608656168	0.850879967213	0.842803478241	0.841753184795	0.851989209652	0.849040985107	0.844838500023	0.863506674767
0.0529831733704	0.807551145554	0.811824858189	0.81226426363	0.822197556496	0.816956162453	0.806112587452	0.808548808098	0.810542047024	0.806985318661	0.809892416	0.814538598061	0.814135909081	0.810407459736	0.806899130344	0.808634877205	0.800972700119	0.821330308914	0.802296280861	0.814287185669	0.811841726303	0.811576485634	0.805890142918	0.807603895664	0.810338973999	0.805629432201	0.8106944561	0.812691509724	0.810418605804	0.805938005447	0.815804421902	0.813617944717	0.806695461273	0.814121842384	0.805937945843	0.800585269928	0.814347445965	0.819568693638	0.812797605991	0.80493581295	0.80860221386	0.813338041306	0.805406272411	0.810548007488	0.813514709473	0.809849500656	0.799993216991	0.812348484993	0.811591923237	0.815113067627	0.815603017807	0.826963126659
0.067233581543	0.764923036098	0.764688551426	0.763947546482	0.777918159962	0.768074214458	0.765461146832	0.762766361237	0.768570542336	0.757002592087	0.765200793743	0.773348391056	0.768906414509	0.766633629799	0.760679423809	0.764548122883	0.760791003704	0.772991657257	0.758101642132	0.769530117512	0.762202620506	0.76562577486	0.761291146278	0.764958441257	0.762802600861	0.757041096687	0.760351359844	0.76784914732	0.762999713421	0.763879835606	0.774665772915	0.766658782959	0.76420456171	0.769956350327	0.762102603912	0.754777371883	0.767496705055	0.772949934006	0.765644431114	0.761398494244	0.765665411949	0.773354589939	0.763796150684	0.766031444073	0.765887200832	0.767352342606	0.761576414108	0.760760247707	0.770735681057	0.767405986786	0.770984172821	0.781191587448
0.0853167877197	0.714818239212	0.719281256199	0.715878844261	0.734160363674	0.721545815468	0.712744832039	0.710623383522	0.719776511192	0.705137252808	0.718725800514	0.719743669033	0.718311607838	0.717607557774	0.707220613956	0.715218365192	0.707041323185	0.720923066139	0.712638139725	0.718336343765	0.712526798248	0.710900425911	0.713335752487	0.71589910984	0.712271273136	0.706896960735	0.711927771568	0.719366252422	0.714261770248	0.70499253273	0.725113511086	0.719440460205	0.714407205582	0.714487969875	0.710584819317	0.700727105141	0.718625843525	0.719930946827	0.712100982666	0.709733724594	0.712978124619	0.720019221306	0.712066411972	0.710493922234	0.72010499239	0.714368999004	0.708863377571	0.708918809891	0.71999579668	0.719221115112	0.724956214428	0.729702055454
0.108263679504	0.656398832798	0.65192258358	0.651433050632	0.670567035675	0.670501172543	0.659775614738	0.653151750565	0.661289513111	0.64410763979	0.656651437283	0.662621676922	0.653339028358	0.654760837555	0.650484263897	0.659553170204	0.647088944912	0.671155750751	0.649462103844	0.667696714401	0.656287848949	0.658290088177	0.652622580528	0.654464364052	0.650485515594	0.64664286375	0.653402090073	0.657872319221	0.655961275101	0.650893390179	0.669042050838	0.658292710781	0.654642343521	0.661922931671	0.653020083904	0.650565207005	0.659564673901	0.658987879753	0.653895616531	0.652503430843	0.651331543922	0.666412830353	0.655906140804	0.659946978092	0.66273856163	0.661390066147	0.649815380573	0.651066839695	0.673720598221	0.663000643253	0.662753760815	0.67081785202
0.137382385254	0.597129881382	0.59796667099	0.600149154663	0.611659824848	0.599595189095	0.590242564678	0.589629530907	0.597661912441	0.582710981369	0.595075428486	0.604977011681	0.594322383404	0.595479846001	0.58617067337	0.582894325256	0.578465402126	0.604927182198	0.588354468346	0.606743216515	0.587024867535	0.593601703644	0.588343799114	0.598064005375	0.590291798115	0.581482648849	0.586666285992	0.589354097843	0.593950510025	0.586634576321	0.602170646191	0.592650353909	0.594388246536	0.594126343727	0.585678458214	0.577226877213	0.600480318069	0.592888355255	0.59313249588	0.587258994579	0.593723893166	0.604776620865	0.585708737373	0.59810000658	0.601553559303	0.592997789383	0.583474218845	0.592962741852	0.609374821186	0.606149196625	0.597661912441	0.606113433838
0.174332901001	0.518658816814	0.521076917648	0.520856022835	0.544643342495	0.531751871109	0.521743655205	0.52189296484	0.532999813557	0.518198609352	0.527160763741	0.534884154797	0.518316030502	0.530939996243	0.514104485512	0.51828789711	0.507756233215	0.534100353718	0.515732705593	0.532762110233	0.520761430264	0.527098834515	0.518114686012	0.515752673149	0.519922196865	0.514895558357	0.516343414783	0.527472794056	0.524019002914	0.513051629066	0.539317846298	0.522112250328	0.522450387478	0.530522525311	0.514552354813	0.504453718662	0.532393455505	0.534343242645	0.521255016327	0.519620299339	0.530063986778	0.541835546494	0.522735118866	0.524243175983	0.530551731586	0.527614057064	0.50937128067	0.516265809536	0.525392711163	0.529697299004	0.53080445528	0.534899115562
0.22122164917	0.448860704899	0.456298917532	0.455567002296	0.474066853523	0.459516227245	0.451510161161	0.443828821182	0.462805062532	0.443106621504	0.444997549057	0.460717111826	0.44774517417	0.455475002527	0.437287718058	0.451682895422	0.437272667885	0.460410147905	0.442682355642	0.468654513359	0.447759091854	0.45237621665	0.451881915331	0.444715738297	0.446482568979	0.437621533871	0.442070603371	0.454720377922	0.448599934578	0.441744655371	0.465331673622	0.446734964848	0.444503426552	0.447745710611	0.445860147476	0.436031490564	0.45641669631	0.456758618355	0.448015242815	0.447319418192	0.451962649822	0.47203746438	0.452434509993	0.458050221205	0.456976085901	0.457092553377	0.438512384892	0.438674896955	0.468377947807	0.462568670511	0.457472294569	0.461200118065
0.28072164917	0.378445535898	0.381147801876	0.376893848181	0.396470576525	0.393492817879	0.374547153711	0.376917809248	0.379846543074	0.377291917801	0.381865084171	0.386525422335	0.367749482393	0.388421237469	0.372326463461	0.377595126629	0.362617582083	0.39153367281	0.369043052197	0.393826574087	0.375403761864	0.379862934351	0.368173986673	0.383683294058	0.378131955862	0.367788493633	0.373384207487	0.382977306843	0.378750681877	0.365127563477	0.398272246122	0.375743448734	0.373925805092	0.385345220566	0.382542788982	0.359521865845	0.382251024246	0.386254161596	0.376219213009	0.372545331717	0.37839832902	0.391926765442	0.380980104208	0.385065436363	0.393380135298	0.391925632954	0.368583291769	0.370680898428	0.400742381811	0.388342857361	0.38135445118	0.388257592916
0.356224822998	0.310892790556	0.312830537558	0.308066517115	0.329693436623	0.316842138767	0.305849790573	0.303267240524	0.315236002207	0.310942351818	0.314547419548	0.326378464699	0.296704888344	0.312340706587	0.305720984936	0.308597058058	0.295314282179	0.328985601664	0.303508937359	0.328123599291	0.310140192509	0.30635291338	0.303434848785	0.312816649675	0.306345283985	0.293607592583	0.303601235151	0.311367720366	0.305876761675	0.296363472939	0.318586856127	0.309136301279	0.312715381384	0.3146956563	0.300929427147	0.295250296593	0.314000815153	0.316759347916	0.305684655905	0.305250763893	0.305109828711	0.323185622692	0.306466698647	0.313995927572	0.322564035654	0.320424109697	0.297861129045	0.300901859999	0.326455414295	0.315575897694	0.311361134052	0.317147344351
0.452035430908	0.244701176882	0.244138836861	0.246194437146	0.266425579786	0.24844250083	0.248632177711	0.24240745604	0.255343914032	0.243045002222	0.256640672684	0.256693661213	0.233498454094	0.255973339081	0.247231528163	0.250043958426	0.227121308446	0.256246060133	0.23686940968	0.260140001774	0.240498259664	0.248934835196	0.237198486924	0.24229106307	0.249344572425	0.236067160964	0.237311080098	0.239245474339	0.236277624965	0.235064774752	0.265791803598	0.245966210961	0.246446758509	0.246585905552	0.243430122733	0.236736431718	0.249351009727	0.253025025129	0.241234660149	0.246843278408	0.245905250311	0.261242359877	0.253205746412	0.243721082807	0.250498861074	0.257815271616	0.233892425895	0.242464497685	0.258805781603	0.259896963835	0.24963465333	0.252492368221
0.573615356445	0.19027620554	0.193168237805	0.192021772265	0.208795934916	0.199047759175	0.189358726144	0.182921364903	0.198964983225	0.188179895282	0.190392687917	0.196241363883	0.174938738346	0.197296619415	0.188174858689	0.193396985531	0.179606422782	0.197797760367	0.185712724924	0.200033813715	0.190047472715	0.188792437315	0.187066763639	0.190027490258	0.193733617663	0.185526669025	0.184099406004	0.191399618983	0.182790666819	0.176547437906	0.205798104405	0.189554348588	0.192993655801	0.191511303186	0.188720554113	0.186276108027	0.189962789416	0.19768935442	0.186037927866	0.185533747077	0.182531297207	0.205709189177	0.199263766408	0.193123057485	0.197757527232	0.19810962677	0.181075051427	0.183912396431	0.206684991717	0.192745685577	0.19830545783	0.195635840297
0.727895507813	0.146715283394	0.147192418575	0.146383315325	0.156619474292	0.140084922314	0.144686788321	0.135188758373	0.146850585938	0.140691787004	0.145243838429	0.151134133339	0.128657191992	0.149204775691	0.136621907353	0.138783022761	0.129300355911	0.148707523942	0.141156151891	0.144139319658	0.143792673945	0.147991925478	0.139921039343	0.142699062824	0.144144207239	0.14324824512	0.134629309177	0.140671104193	0.135749801993	0.139439687133	0.154148250818	0.140087559819	0.145265191793	0.142076268792	0.14330355823	0.136327937245	0.143980413675	0.151597544551	0.141710817814	0.144509002566	0.143224671483	0.156568646431	0.148367479444	0.146540686488	0.149727419019	0.151686161757	0.138065487146	0.138148501515	0.154504016042	0.149715468287	0.150489851832	0.147264316678
0.923671020508	0.106674261391	0.10651833564	0.106578968465	0.107360288501	0.101050138474	0.105315342546	0.105608567595	0.108144856989	0.107629731297	0.106954872608	0.11293502152	0.0895346179605	0.11010453105	0.101716384292	0.108170360327	0.0966003835201	0.108893506229	0.102687567472	0.108881130815	0.107962839305	0.106554470956	0.105822384357	0.10677998513	0.105755679309	0.101402185857	0.0996880754828	0.0998862758279	0.0985629931092	0.0990092083812	0.115205734968	0.105649784207	0.10857245326	0.101852238178	0.105945065618	0.102921381593	0.108903557062	0.107031583786	0.106940247118	0.106384344399	0.105960138142	0.12000015378	0.112901009619	0.109640575945	0.107259646058	0.111849091947	0.0979466214776	0.0975016057491	0.113849356771	0.113098762929	0.110698051751	0.108574904501
1.17210241699	0.0759643018246	0.0749188438058	0.076555788517	0.08095946908	0.0786843076348	0.077179454267	0.0759855136275	0.0814744085073	0.0845951363444	0.0799285918474	0.081414937973	0.06276217103	0.0808036029339	0.0764895901084	0.0780428349972	0.0725044757128	0.0764378607273	0.0766932219267	0.0767600685358	0.0838532224298	0.0821905359626	0.0748509913683	0.0775956064463	0.0808340087533	0.0729478821158	0.0722067728639	0.0755474194884	0.0718454346061	0.0714737176895	0.083471596241	0.0755411237478	0.0784656256437	0.0792604237795	0.0789074376225	0.0757245048881	0.0779761448503	0.081620067358	0.0761591121554	0.0814614519477	0.0758675560355	0.086187697947	0.0821466371417	0.0808737874031	0.0776584297419	0.0836198627949	0.0730422437191	0.0721395090222	0.0820866748691	0.0804615691304	0.0752151086926	0.0797234475613
1.48735229492	0.0583283007145	0.0560415498912	0.0570334941149	0.0579657703638	0.0543634593487	0.0573098510504	0.0576157346368	0.062161218375	0.0635911822319	0.0604356192052	0.0568016767502	0.0490660816431	0.0629948824644	0.0560332387686	0.0595402158797	0.052387163043	0.0553181134164	0.0585788451135	0.0563954412937	0.0592010132968	0.059041146189	0.0549423471093	0.0608196407557	0.0605412684381	0.0578403025866	0.0516718253493	0.0556738227606	0.0538793466985	0.0519512183964	0.0620970577002	0.0553303100169	0.0558676868677	0.0542624033988	0.057406283915	0.0575956627727	0.0549939535558	0.0597840920091	0.058773830533	0.0611850060523	0.0574443005025	0.0593628138304	0.0641762688756	0.0584023892879	0.0579714141786	0.0618824437261	0.0546933375299	0.0547202676535	0.0598267316818	0.0595346391201	0.0563873499632	0.0591066740453
1.88739208984	0.0464011207223	0.0437024272978	0.0447483882308	0.041923597455	0.0427271164954	0.0447250157595	0.0431533753872	0.046603847295	0.048855420202	0.0482885017991	0.0425802282989	0.0356232076883	0.0487518124282	0.0434451960027	0.0459432378411	0.0407265610993	0.0423619933426	0.0427632667124	0.0424261800945	0.0474595576525	0.0453243777156	0.0432983003557	0.0440669581294	0.0448308140039	0.0431504957378	0.0427974425256	0.0428028553724	0.0414579585195	0.0393929705024	0.0448626950383	0.0451140515506	0.0452820882201	0.0440088845789	0.0459957420826	0.0434865131974	0.0435711629689	0.0432813726366	0.0456985980272	0.048631016165	0.0439228489995	0.0468705147505	0.0503066033125	0.0455163046718	0.0436133518815	0.0506099946797	0.0449519120157	0.0427200645208	0.0440627448261	0.0454192981124	0.042434848845	0.0456559471786
2.39502709961	0.0354051962495	0.034855838865	0.0365733280778	0.0351063348353	0.0339535959065	0.0339509211481	0.0364310890436	0.0374164804816	0.0384970493615	0.0386414378881	0.036214068532	0.0289635062218	0.0399469137192	0.034761056304	0.0368044450879	0.0328167527914	0.0349345840514	0.0340460166335	0.0329505354166	0.0376636274159	0.0369630269706	0.033002641052	0.0354487225413	0.0367850326002	0.0347107611597	0.0326403789222	0.0351617187262	0.033009942621	0.0318467132747	0.0359801091254	0.0350016206503	0.0348820127547	0.0333006083965	0.0368859283626	0.0358308330178	0.0330598428845	0.0367745123804	0.0366597063839	0.0391833558679	0.0359750725329	0.0379572063684	0.0421273894608	0.0365086570382	0.0348843894899	0.0402146428823	0.0351659543812	0.0343213565648	0.0361875370145	0.0363649949431	0.0344010964036	0.0366643629968
3.03919604492	0.0290994979441	0.0283325258642	0.0309616867453	0.0283789876848	0.0279601328075	0.0291758850217	0.0298867728561	0.0329185090959	0.0323673635721	0.0322214514017	0.0285893771797	0.0246778018773	0.0332823619246	0.0289137624204	0.0307069830596	0.0276946648955	0.0286641232669	0.0290826372802	0.0268615484238	0.0310289543122	0.0314237363636	0.0283115003258	0.0293209291995	0.0311326924711	0.0299501568079	0.0289736930281	0.0295007228851	0.0267041660845	0.026505112648	0.029868574813	0.0283875148743	0.0297102741897	0.0278875473887	0.0315429009497	0.0296923946589	0.027963815257	0.0302540287375	0.0308336168528	0.0326406806707	0.0288133528084	0.0325243957341	0.0366527847946	0.0302872173488	0.029368955642	0.0340282209218	0.0297519620508	0.0290371663868	0.0292798690498	0.0310420244932	0.028911139816	0.0307194944471
3.85662109375	0.0253518838435	0.0248755645007	0.0269186012447	0.0243021845818	0.0244782157242	0.0248492769897	0.0267047341913	0.0277840513736	0.0274839978665	0.0284335892648	0.0253407303244	0.0218316484243	0.0290851742029	0.0246475618333	0.0268051121384	0.0243645720184	0.0254175569862	0.0257648043334	0.0237964410335	0.0277325827628	0.026872670278	0.0239909011871	0.0250312443823	0.0277410913259	0.0249098204076	0.0244766902179	0.0262326058	0.0235346127301	0.0231403987855	0.0253265611827	0.0251123663038	0.0257512610406	0.0243312343955	0.0273417420685	0.0258067324758	0.0248679369688	0.0263807531446	0.026639809832	0.0285416152328	0.0249392036349	0.0266310516745	0.0301874596626	0.0265576913953	0.0260568615049	0.0294574517757	0.02567634359	0.0252074599266	0.0247400254011	0.0265877656639	0.0246305130422	0.0266435723752
4.89390185547	0.0229076519608	0.0228333622217	0.0246608369052	0.0220498293638	0.0221393369138	0.0220783296973	0.023287486285	0.025246873498	0.0243287272751	0.0254656560719	0.0228298474103	0.0198394265026	0.0267048366368	0.0219295527786	0.0238329265267	0.0218412447721	0.0229287762195	0.0229891184717	0.0216061472893	0.024645106867	0.0237334128469	0.0213814154267	0.0223641414195	0.0249705743045	0.0224637910724	0.0221868511289	0.0237827450037	0.0209756344557	0.0207954328507	0.0221950914711	0.0223666355014	0.0232802405953	0.0215988401324	0.0244883075356	0.0231930874288	0.0215912982821	0.0242364164442	0.0242344196886	0.0258670561016	0.0226333457977	0.023836100474	0.0271564871073	0.0238963291049	0.0234946385026	0.0268526952714	0.0230261702091	0.0227953735739	0.0221849344671	0.0236217565835	0.0223054904491	0.0239389315248
6.21017089844	0.0206035114825	0.0210390035063	0.0229427441955	0.020095711574	0.020545464009	0.0200587678701	0.0213951785117	0.0233565811068	0.0222453549504	0.0238493680954	0.0211463049054	0.0185197480023	0.024705003947	0.0199959911406	0.0221842285246	0.0203534439206	0.021528320387	0.0211739204824	0.0200083423406	0.0229936130345	0.0221307259053	0.019712721929	0.0203784462065	0.0230174437165	0.0206683799624	0.0203796010464	0.0222794730216	0.0194603800774	0.0190917365253	0.0203484538943	0.0209039188921	0.0216192100197	0.0202684383839	0.0224974565208	0.0213029328734	0.0201868154109	0.022706059739	0.022250726819	0.0238442439586	0.0208229571581	0.0220472496003	0.0253741554916	0.0220769234002	0.0216695927083	0.0246316902339	0.0212660245597	0.0210745763034	0.0205692872405	0.021973002702	0.0207023993134	0.0221194773912
7.88046435547	0.0195296406746	0.0198483280838	0.0215291325003	0.0190507508814	0.0192142315209	0.0188707057387	0.0203885156661	0.0222149156034	0.0209023859352	0.0223312880844	0.0199197903275	0.0173796825111	0.023151287809	0.018720574677	0.0205223150551	0.0190528705716	0.0203189849854	0.0199501737952	0.0188329331577	0.0216738246381	0.0208597667515	0.0184270218015	0.019238550216	0.0218225307763	0.0193304214627	0.0192315094173	0.0209051445127	0.0183940213174	0.0179969761521	0.0190138593316	0.0195450726897	0.0202338285744	0.0187340527773	0.0213038828224	0.0199406724423	0.0189054459333	0.0212622657418	0.0210901089013	0.0225278623402	0.0195069797337	0.0206809993833	0.0238817501813	0.0208152644336	0.0205314084888	0.0234755426645	0.0199170261621	0.0197588764131	0.0195090603083	0.0205166507512	0.0195743627846	0.0207931455225
10.0000019531	0.0185579843819	0.0189991369843	0.0205747671425	0.0182803552598	0.0183350723237	0.0180067867041	0.0193987227976	0.0212561637163	0.0199113413692	0.0213784631342	0.019010771066	0.0165862329304	0.0220871791244	0.0177745297551	0.0195470806211	0.0182189103216	0.0194269921631	0.0190497860312	0.0180488489568	0.0207416862249	0.0198786538094	0.017599908635	0.018348198384	0.0208503827453	0.018419181928	0.0184179227799	0.0200947187841	0.0175238382071	0.0170707479119	0.0181779321283	0.0186065211892	0.0194247532636	0.017871003598	0.0203561261296	0.01903465949	0.0180927403271	0.0203469935805	0.0200612656772	0.0215502567589	0.0186776593328	0.0197951178998	0.0231364648789	0.0197494663298	0.0195949468762	0.0224072951823	0.0190369077027	0.0189147051424	0.0185905676335	0.0196495968848	0.018620217219	0.0198457334191


==> figs/gnuplot/global_and_local_mismatch_powerlaw_gamma2.5shift20.100000001.dat <==
#noise: 0.1 graphs: 50 data: 50
0.01	0.960817396641	0.96247625351	0.962815403938	0.961468458176	0.961628854275	0.961863934994	0.964419543743	0.961374640465	0.960727155209	0.963576495647	0.962527155876	0.961609423161	0.960971057415	0.964066147804	0.962569713593	0.963102161884	0.963526368141	0.963537693024	0.964563012123	0.960910797119	0.95822173357	0.964111924171	0.961763203144	0.96227234602	0.959014713764	0.961195290089	0.9605692029	0.961222589016	0.962097704411	0.964026272297	0.962229371071	0.962485551834	0.962129950523	0.961233973503	0.96127051115	0.963270485401	0.959498226643	0.961529493332	0.962448358536	0.963531494141	0.963347017765	0.962864756584	0.962561249733	0.960662841797	0.963499903679	0.962483882904	0.964108228683	0.963449239731	0.962205946445	0.963870644569	0.96223449707
0.0126896104813	0.954100370407	0.954730808735	0.953978598118	0.95341438055	0.955308377743	0.957940995693	0.956414878368	0.954236209393	0.950618684292	0.955973744392	0.956427931786	0.955644011497	0.954410493374	0.956472694874	0.956005394459	0.956597805023	0.954669654369	0.95742559433	0.955712497234	0.956258714199	0.952222466469	0.955763757229	0.955470979214	0.95380038023	0.955024242401	0.955778837204	0.954226851463	0.955652177334	0.953309297562	0.956661403179	0.955197453499	0.954839468002	0.953496336937	0.954532146454	0.956410765648	0.953950583935	0.955055832863	0.953817307949	0.955527424812	0.957934558392	0.955224096775	0.953920900822	0.952911555767	0.954223871231	0.95609998703	0.955376446247	0.956075489521	0.957050025463	0.952865123749	0.955763876438	0.955090463161
0.0161026210785	0.939773380756	0.939543366432	0.941901981831	0.938537895679	0.939347624779	0.941359639168	0.943395555019	0.938993692398	0.93741953373	0.940405368805	0.940078377724	0.94005304575	0.938788890839	0.94354057312	0.93954706192	0.941682636738	0.943736672401	0.943207919598	0.939078271389	0.94154304266	0.93733215332	0.941071093082	0.940652251244	0.941529691219	0.941789984703	0.938058674335	0.936643004417	0.940176725388	0.940482795238	0.940393805504	0.939445137978	0.93907636404	0.939734518528	0.941289663315	0.942085087299	0.93925344944	0.93810737133	0.940309286118	0.940010666847	0.940696120262	0.940544724464	0.941794574261	0.93931889534	0.939440369606	0.941682219505	0.941609025002	0.939971625805	0.94466394186	0.940017163754	0.942685604095	0.940436005592
0.0204335975647	0.926002264023	0.928219556808	0.926830291748	0.926331996918	0.925866901875	0.928137421608	0.929972589016	0.926349878311	0.922089219093	0.928007185459	0.927058041096	0.92600518465	0.925916910172	0.928231596947	0.927383124828	0.926679909229	0.929856359959	0.928709566593	0.926837563515	0.925474762917	0.92155110836	0.927903592587	0.926257610321	0.925581336021	0.924377202988	0.924795687199	0.924180626869	0.92720580101	0.927295506001	0.926136910915	0.925338923931	0.926167905331	0.925970435143	0.923861145973	0.924901664257	0.92774116993	0.925804078579	0.924928605556	0.928415834904	0.930000066757	0.926870286465	0.927507638931	0.926178216934	0.92462927103	0.930110573769	0.926869809628	0.928905785084	0.933071374893	0.923296570778	0.928855597973	0.926693439484
0.0259294395447	0.90646481514	0.908604502678	0.910998106003	0.908093571663	0.908704817295	0.912261486053	0.914658486843	0.909430384636	0.907322466373	0.91074770689	0.911845445633	0.909340202808	0.907967805862	0.913985133171	0.907968997955	0.909185647964	0.913649320602	0.912609636784	0.911257326603	0.912068843842	0.903268277645	0.910860002041	0.908012926579	0.91101205349	0.904299497604	0.909677326679	0.907100617886	0.910557031631	0.910607099533	0.909899055958	0.911399245262	0.908618986607	0.908242642879	0.910505235195	0.909455955029	0.909311115742	0.905252993107	0.909368872643	0.908994197845	0.912582397461	0.912261605263	0.912657678127	0.909509181976	0.909296631813	0.912346601486	0.907438576221	0.913393557072	0.917480170727	0.908370614052	0.911136984825	0.910001754761
0.0329034461975	0.882525265217	0.887148201466	0.887245357037	0.883264183998	0.886960625648	0.889621138573	0.886692523956	0.883605778217	0.88215982914	0.887119114399	0.888267576694	0.883191585541	0.883807778358	0.889833807945	0.891197562218	0.889536201954	0.889537870884	0.888547182083	0.885738909245	0.890896439552	0.878312170506	0.893242716789	0.883523762226	0.887825548649	0.887186646461	0.885169804096	0.882349312305	0.887029051781	0.884277701378	0.888854801655	0.88763076067	0.886835157871	0.885375738144	0.88360106945	0.884261786938	0.884633123875	0.883811235428	0.886793136597	0.887186825275	0.888595938683	0.88916093111	0.88809043169	0.883939266205	0.883803188801	0.888534545898	0.885994553566	0.888181686401	0.894859552383	0.884967565536	0.887260198593	0.886563777924
0.0417531929016	0.854872524738	0.857283651829	0.858673632145	0.853239297867	0.854310750961	0.860252559185	0.865057229996	0.857463121414	0.851968169212	0.857432186604	0.859340906143	0.857872605324	0.857461154461	0.858165442944	0.856710910797	0.857357859612	0.865271687508	0.863044023514	0.855881631374	0.857717692852	0.846555233002	0.859497308731	0.856695234776	0.85755109787	0.856763660908	0.855808615685	0.856310725212	0.858815670013	0.855784237385	0.861279845238	0.858768641949	0.855150818825	0.854878902435	0.854861736298	0.857642650604	0.859788358212	0.851975083351	0.853051900864	0.858643293381	0.861272752285	0.861284255981	0.861355721951	0.855686247349	0.853156208992	0.858174681664	0.859069466591	0.859461665154	0.866413116455	0.855503797531	0.85800498724	0.857571661472
0.0529831733704	0.823131501675	0.823252260685	0.825320422649	0.820037662983	0.821772098541	0.828493952751	0.832263767719	0.822783887386	0.818909287453	0.82434463501	0.826236724854	0.826659917831	0.821967899799	0.831164419651	0.820016920567	0.825552284718	0.831020414829	0.828601241112	0.828341126442	0.828712821007	0.811071872711	0.825240254402	0.821670353413	0.827602088451	0.823149621487	0.816693484783	0.817973852158	0.829254150391	0.827620685101	0.830016195774	0.823117077351	0.823230803013	0.82411646843	0.821378648281	0.82530683279	0.825214445591	0.821789681911	0.819430291653	0.821371555328	0.830881476402	0.822396099567	0.828569948673	0.822647154331	0.819534480572	0.828026413918	0.825922071934	0.830581843853	0.833299458027	0.821500182152	0.826527774334	0.8246743083
0.067233581543	0.774935305119	0.78022223711	0.780670523643	0.775729656219	0.777509868145	0.789257287979	0.790465950966	0.783122003078	0.774867773056	0.781928241253	0.780619561672	0.780383169651	0.780313193798	0.788919270039	0.784230053425	0.780584931374	0.790282905102	0.789969205856	0.785926580429	0.782286286354	0.769805371761	0.785134732723	0.780235528946	0.78272241354	0.783330380917	0.777561545372	0.775071322918	0.783604502678	0.781225800514	0.781247377396	0.783431708813	0.780980885029	0.781365215778	0.780736088753	0.787196099758	0.780932068825	0.776015102863	0.774584531784	0.782746136189	0.787225365639	0.781735181808	0.783798933029	0.781217336655	0.77409952879	0.780549108982	0.780757844448	0.782686233521	0.791867673397	0.77666580677	0.780276477337	0.781620502472
0.0853167877197	0.729955852032	0.735902011395	0.73367202282	0.732395768166	0.728666901588	0.742802381516	0.746357798576	0.724325716496	0.729742586613	0.735883176327	0.735120415688	0.7347022295	0.729752123356	0.737600564957	0.737522363663	0.737945079803	0.742520570755	0.738964021206	0.738975703716	0.735135197639	0.72045481205	0.742122352123	0.734031319618	0.734997034073	0.733296990395	0.732763886452	0.725273609161	0.737845480442	0.73490613699	0.735895931721	0.738516747952	0.729856133461	0.734936892986	0.732837498188	0.739325106144	0.734472811222	0.726419627666	0.728346467018	0.737181186676	0.74778085947	0.73617208004	0.742159962654	0.731314301491	0.725292563438	0.743227303028	0.736364006996	0.740336537361	0.751309812069	0.730927288532	0.73645311594	0.735255122185
0.108263679504	0.673351049423	0.678609907627	0.678737461567	0.675654768944	0.675942659378	0.687174201012	0.687047481537	0.678876638412	0.668159842491	0.678310394287	0.681921303272	0.673641443253	0.67319470644	0.684120357037	0.680572330952	0.680183112621	0.692618966103	0.689918160439	0.679060339928	0.68068677187	0.656923830509	0.682567834854	0.680745005608	0.686111390591	0.67776030302	0.675236821175	0.674898862839	0.682347714901	0.682517230511	0.683640062809	0.681350171566	0.684568226337	0.675400495529	0.675038814545	0.68159776926	0.679679274559	0.673256218433	0.673734605312	0.677145779133	0.689924240112	0.686017751694	0.684697806835	0.671740710735	0.673749387264	0.688668072224	0.677131712437	0.68704533577	0.695748448372	0.671452403069	0.683324456215	0.679836094379
0.137382385254	0.610367000103	0.613084077835	0.615165293217	0.605716526508	0.609256029129	0.624717772007	0.636982440948	0.613611161709	0.600625813007	0.621529817581	0.61826467514	0.617434382439	0.60524636507	0.631022930145	0.619470536709	0.625634133816	0.62711173296	0.628152728081	0.620835125446	0.614617526531	0.595275819302	0.624395549297	0.616875112057	0.617407560349	0.620210528374	0.614217817783	0.611439049244	0.616760134697	0.616804599762	0.620808660984	0.615237474442	0.614829540253	0.613694131374	0.612817764282	0.624350368977	0.619158148766	0.611358582973	0.611154854298	0.61852812767	0.632083714008	0.621819853783	0.62804710865	0.612734735012	0.608585655689	0.623676836491	0.61721855402	0.626869678497	0.640308439732	0.611643254757	0.616172075272	0.617866575718
0.174332901001	0.539636135101	0.552953958511	0.545177280903	0.545738339424	0.542958199978	0.557770609856	0.567668139935	0.550953686237	0.540087401867	0.554102420807	0.552978992462	0.546633183956	0.54690939188	0.56073397398	0.552293121815	0.555508971214	0.570257842541	0.556029975414	0.555642604828	0.550038933754	0.529928803444	0.555118918419	0.552262246609	0.552526473999	0.550924301147	0.546153008938	0.542039811611	0.555937349796	0.551278889179	0.556854188442	0.552242636681	0.552275359631	0.550099372864	0.544381260872	0.558226644993	0.547915399075	0.545394659042	0.537612557411	0.551733613014	0.561985433102	0.557084441185	0.559918761253	0.542746305466	0.54087293148	0.559323370457	0.551645517349	0.55725723505	0.576178073883	0.540374755859	0.553446829319	0.551556289196
0.22122164917	0.468769460917	0.47528231144	0.480247944593	0.474323362112	0.472226679325	0.485639154911	0.498299300671	0.477923154831	0.467826724052	0.480029553175	0.480775535107	0.475856244564	0.477728873491	0.490228056908	0.476501226425	0.486249685287	0.495867222548	0.487120985985	0.484107971191	0.48292979598	0.455549329519	0.484332919121	0.480199277401	0.483785629272	0.476378440857	0.479002922773	0.471498370171	0.481363654137	0.473662883043	0.480054020882	0.478572577238	0.476679027081	0.47620472312	0.474136918783	0.486714541912	0.474014669657	0.470412373543	0.468466609716	0.481300860643	0.485046565533	0.478866279125	0.490758359432	0.472349256277	0.463810741901	0.483495742083	0.474202394485	0.483029961586	0.50791478157	0.472567200661	0.477115184069	0.479188412428
0.28072164917	0.397368788719	0.404415786266	0.40562659502	0.399020880461	0.39873072505	0.416565775871	0.422250181437	0.403679341078	0.390002161264	0.407013744116	0.40923461318	0.404980510473	0.40051266551	0.422332942486	0.408411622047	0.409032315016	0.415862232447	0.42063587904	0.402363687754	0.407756447792	0.382528662682	0.410036951303	0.400770455599	0.40654656291	0.408596158028	0.399480462074	0.399865448475	0.411577910185	0.405736267567	0.408882677555	0.409116446972	0.410527914762	0.406142652035	0.397683948278	0.409023433924	0.406853407621	0.395775675774	0.394221037626	0.405883938074	0.419828861952	0.406320869923	0.411193341017	0.401350617409	0.393814355135	0.412842303514	0.408232957125	0.418606191874	0.436337053776	0.402185469866	0.411954849958	0.406754255295
0.356224822998	0.331058353186	0.327549397945	0.329609960318	0.328931510448	0.322238832712	0.347049683332	0.358534544706	0.330538988113	0.328687697649	0.339262127876	0.339146494865	0.332822412252	0.334021866322	0.346347719431	0.337781757116	0.336005449295	0.349086523056	0.347683906555	0.340286076069	0.332490265369	0.30798253417	0.337599486113	0.331114411354	0.332345992327	0.331602215767	0.328563839197	0.325935184956	0.338141351938	0.328327715397	0.336705505848	0.338588893414	0.331168323755	0.329684495926	0.33561950922	0.340170860291	0.329906284809	0.325759321451	0.324919253588	0.335806846619	0.345002740622	0.339679211378	0.346316725016	0.333033382893	0.327513128519	0.348362624645	0.33350944519	0.339305073023	0.365831017494	0.329919785261	0.333852261305	0.335428059101
0.452035430908	0.261465340853	0.269284427166	0.265612512827	0.26172927022	0.256304323673	0.282927960157	0.277992218733	0.257819622755	0.261263489723	0.269921123981	0.274561345577	0.260950505733	0.268711924553	0.282063007355	0.269555956125	0.271746009588	0.282853245735	0.277236014605	0.272803604603	0.265569865704	0.24333652854	0.276898384094	0.263086110353	0.267445653677	0.269963145256	0.263018995523	0.259888499975	0.273484170437	0.270298659801	0.277241259813	0.265219151974	0.272573232651	0.265765190125	0.266184896231	0.275621801615	0.262294441462	0.257574051619	0.257479846478	0.264052480459	0.276576429605	0.262428671122	0.275084495544	0.263536006212	0.258493989706	0.271785855293	0.270598381758	0.276276677847	0.290109574795	0.260970324278	0.271269917488	0.268378555775
0.573615356445	0.206273809075	0.214227765799	0.207045435905	0.202924132347	0.200588554144	0.222082287073	0.231154173613	0.208213925362	0.20438785851	0.212839201093	0.216089382768	0.206798151135	0.21078068018	0.221527352929	0.20976343751	0.217462077737	0.218247681856	0.220447555184	0.213608458638	0.209675520658	0.193966031075	0.212781012058	0.209003865719	0.206060066819	0.207266315818	0.211967691779	0.20408578217	0.211618095636	0.216095507145	0.214619636536	0.21340803802	0.212691262364	0.207853406668	0.207237541676	0.215498879552	0.212747573853	0.206541106105	0.201796889305	0.207597717643	0.219093516469	0.212083876133	0.223349794745	0.206139683723	0.202237263322	0.211091950536	0.212095141411	0.219262048602	0.229572683573	0.204822257161	0.212018415332	0.21157476306
0.727895507813	0.162692263722	0.156870529056	0.160811021924	0.159613549709	0.154218390584	0.170346751809	0.173845231533	0.159301459789	0.155551403761	0.167256817222	0.165969997644	0.162711754441	0.161526471376	0.171542435884	0.164608895779	0.165783077478	0.171781256795	0.168875426054	0.166857853532	0.16291987896	0.148645490408	0.164864942431	0.158912569284	0.164588883519	0.16342715919	0.163195803761	0.154195010662	0.163231283426	0.163612633944	0.16348682344	0.163321092725	0.159598633647	0.158755019307	0.160430654883	0.159313261509	0.165357992053	0.157170668244	0.154764980078	0.158688336611	0.172394812107	0.163204371929	0.171690270305	0.164426550269	0.156917139888	0.171421542764	0.164208978415	0.169547274709	0.178823202848	0.160938799381	0.164738610387	0.163339152932
0.923671020508	0.123926527798	0.120963208377	0.122827574611	0.120093494654	0.116644829512	0.124969862401	0.131948590279	0.122784346342	0.121976181865	0.124397061765	0.1275062114	0.122355259955	0.122362472117	0.129757210612	0.124430052936	0.129933208227	0.128511399031	0.133941709995	0.126959487796	0.121742874384	0.114881888032	0.127457231283	0.123297050595	0.121310003102	0.123046115041	0.125866994262	0.120327308774	0.124874331057	0.124688886106	0.129222452641	0.12143022567	0.12394221127	0.124487608671	0.121496506035	0.124109834433	0.123154513538	0.12151902169	0.123314768076	0.126631781459	0.1276935637	0.124025933444	0.127456516027	0.1272110641	0.121110111475	0.131913051009	0.122245371342	0.128512054682	0.130648359656	0.120071798563	0.12467122823	0.124572984874
1.17210241699	0.0954455584288	0.0934357345104	0.095241740346	0.0938338786364	0.0913065224886	0.100595340133	0.100709684193	0.0978009998798	0.0934982299805	0.0991425514221	0.101213380694	0.0969102606177	0.0963280797005	0.100799493492	0.0939054563642	0.0977875292301	0.0982599034905	0.098756827414	0.0994732379913	0.0948090851307	0.0909616574645	0.0971484482288	0.0964601114392	0.0956749022007	0.0941234901547	0.0967164114118	0.0934232547879	0.100648097694	0.100810222328	0.096408739686	0.0964174941182	0.0971426740289	0.0962078273296	0.096733301878	0.0953210517764	0.101320497692	0.0955260396004	0.0942890942097	0.0975405573845	0.0945157036185	0.0970407947898	0.097848623991	0.0970500186086	0.0907641127706	0.0977378189564	0.095241650939	0.0994418114424	0.103454560041	0.0944075509906	0.0963679850101	0.0967199727893
1.48735229492	0.0774670615792	0.0727687850595	0.0773744434118	0.0749275162816	0.0741340219975	0.0757412835956	0.073443621397	0.0742781236768	0.0750432983041	0.0746081545949	0.0773328542709	0.0764177143574	0.0762730538845	0.0770401582122	0.074696265161	0.0782429054379	0.0765617787838	0.0768862068653	0.0796798691154	0.0753577798605	0.0731325820088	0.0774035006762	0.0748640075326	0.0730279237032	0.0740753412247	0.0783665403724	0.0762737765908	0.0740972012281	0.075811393559	0.0783478245139	0.0743757039309	0.0782088711858	0.0717720538378	0.076753526926	0.0760130658746	0.0752214118838	0.0745184347034	0.0735692381859	0.0766249597073	0.0761656761169	0.074323810637	0.0808835253119	0.0773494392633	0.0748697817326	0.0793322399259	0.0750129148364	0.0760686472058	0.0793148428202	0.0732820630074	0.0738876089454	0.0758244693279
1.88739208984	0.0619408637285	0.0607054941356	0.0628914386034	0.0608340837061	0.0608921013772	0.0604285746813	0.0602057315409	0.0603313334286	0.0619599148631	0.062214769423	0.0639145821333	0.0623022280633	0.0645020753145	0.0633717030287	0.0620088204741	0.0619082339108	0.0606221184134	0.0620087012649	0.065251685679	0.0608607530594	0.0611099675298	0.0638930574059	0.0620410144329	0.0608187913895	0.0599720105529	0.0630580931902	0.0625112354755	0.0615763217211	0.061775598675	0.0631508901715	0.0615467354655	0.0608530193567	0.0605298839509	0.0620689727366	0.0634924322367	0.0631086528301	0.061202481389	0.0625540167093	0.0632636621594	0.0586671084166	0.0612535253167	0.0617405623198	0.0641843378544	0.0609716512263	0.0632106885314	0.061202660203	0.0621134154499	0.060832478106	0.061768528074	0.0613770373166	0.0619001016021
2.39502709961	0.0517330802977	0.0494269691408	0.0533062554896	0.0518035404384	0.0517987310886	0.0485589653254	0.0509321317077	0.0515541322529	0.0522510521114	0.0526269823313	0.0530800446868	0.053159378469	0.0525543503463	0.0517031252384	0.0503616519272	0.0526040419936	0.0496271178126	0.0529254712164	0.0545936375856	0.0506612211466	0.0518065989017	0.0525186806917	0.0535485036671	0.0506126433611	0.051160749048	0.0538427196443	0.0527348890901	0.051206279546	0.0518775321543	0.0540006607771	0.0498052723706	0.0509434379637	0.0511220134795	0.0530705265701	0.0520585887134	0.0531139038503	0.0516180247068	0.0522853471339	0.0529898442328	0.0494769923389	0.0499982461333	0.0514166355133	0.0536239370704	0.0525648221374	0.0531033165753	0.052059520036	0.0514593087137	0.0506982170045	0.0519937239587	0.0511384569108	0.0518622212112
3.03919604492	0.0447650142014	0.0428384356201	0.0461602546275	0.0441511720419	0.0451191328466	0.041341997683	0.043024469167	0.0441732369363	0.0450843088329	0.0450361259282	0.04612454772	0.04585256055	0.0460134521127	0.0453862063587	0.0437438860536	0.0442239157856	0.0430216901004	0.0453645810485	0.0467414669693	0.0431102178991	0.045105099678	0.0458091162145	0.0460396669805	0.0434729680419	0.043731123209	0.046643782407	0.0454584024847	0.0436738841236	0.0449771024287	0.0471065677702	0.0427153259516	0.0443312972784	0.0435208454728	0.0458773821592	0.0447131060064	0.0457757748663	0.0452928878367	0.0456065088511	0.0465535745025	0.0421198047698	0.0433910526335	0.0448132790625	0.0467367842793	0.0451101250947	0.0462733618915	0.044653840363	0.0445741452277	0.0429717302322	0.0441985093057	0.044114112854	0.044732760638
3.85662109375	0.0395095981658	0.0378044731915	0.0410954579711	0.0388776995242	0.0397342517972	0.0359467044473	0.0370497852564	0.0391920506954	0.0400148071349	0.0397593080997	0.0407722890377	0.040850661695	0.0406166017056	0.0400794111192	0.0389533638954	0.0390954911709	0.0375703722239	0.0401197858155	0.0415491499007	0.0379024930298	0.0397489257157	0.0403616130352	0.0406109802425	0.0384375117719	0.0386126711965	0.0414179675281	0.0400826372206	0.0382044911385	0.0397169552743	0.0420245081186	0.0381038896739	0.0391418747604	0.0383654199541	0.0406118445098	0.0395853556693	0.040702983737	0.0397509559989	0.0405374951661	0.0408313758671	0.0365907549858	0.0380649715662	0.0393629483879	0.041211232543	0.0398043617606	0.0409260615706	0.0392789356411	0.0390195809305	0.0366827622056	0.0390715934336	0.0388917475939	0.0394449606538
4.89390185547	0.0350391976535	0.0336785465479	0.0369467027485	0.0346652939916	0.035453569144	0.0319883450866	0.0330251827836	0.0351203866303	0.0358186401427	0.0355855152011	0.036689452827	0.0366339795291	0.0365126207471	0.0360040031374	0.0344373360276	0.0349829271436	0.0336188785732	0.035951744765	0.0373613685369	0.0338833779097	0.0354745648801	0.0362536609173	0.0364466719329	0.033842202276	0.0345701016486	0.0370740629733	0.0356091931462	0.033993717283	0.035421974957	0.0376157425344	0.0336683876812	0.0349173657596	0.0343541093171	0.0362446792424	0.0353655777872	0.0365506149828	0.0355391874909	0.0362334102392	0.0364815033972	0.0325862653553	0.0339675731957	0.0349012501538	0.0370071642101	0.0357682444155	0.0366397239268	0.0350609645247	0.0349467620254	0.0326620303094	0.0348170399666	0.0347112119198	0.0352424457669
6.21017089844	0.0318251475692	0.0304370503873	0.0336319692433	0.0313439555466	0.0321253351867	0.0288250949234	0.0295625478029	0.0319459550083	0.0325188040733	0.032248698175	0.0334372222424	0.0333231091499	0.0329700857401	0.0326025597751	0.0312104914337	0.0316482335329	0.0302555821836	0.0326329544187	0.0339600965381	0.0306492559612	0.0321102179587	0.0330268442631	0.033079687506	0.0305107552558	0.0311697218567	0.0336460359395	0.0321076177061	0.0306576751173	0.0321518518031	0.0341958105564	0.0304820798337	0.0315726436675	0.0311487931758	0.0328647010028	0.0320244058967	0.0333799123764	0.0321948863566	0.0330195426941	0.0330432914197	0.0294252317399	0.0305950827897	0.0315032452345	0.0336095318198	0.0325224548578	0.0332764089108	0.0317010805011	0.0315847024322	0.0294064059854	0.0315324179828	0.0313640348613	0.031921222806
7.88046435547	0.0291529074311	0.0278985910118	0.0311230607331	0.0286385081708	0.0294392220676	0.0263130180538	0.0268936604261	0.0292843468487	0.029868401587	0.0296102520078	0.0307669751346	0.0307290628552	0.030396528542	0.029937107116	0.0285937190056	0.0289942808449	0.0277148429304	0.0298938564956	0.0312070399523	0.0280150547624	0.0293541643769	0.030420999974	0.0303059648722	0.0278165172786	0.02847064659	0.0309294238687	0.0293308217078	0.0280044525862	0.0294112227857	0.0315169841051	0.028004091233	0.0288773365319	0.0284516327083	0.030162146315	0.0293385982513	0.0306936986744	0.029501426965	0.0302938204259	0.0303521510214	0.0269459392875	0.0279632695019	0.0289139263332	0.0309378169477	0.029878295958	0.0305231567472	0.0289179738611	0.0289611145854	0.0268023926765	0.0289037302136	0.0287093408406	0.0292632691562
10.0000019531	0.0270555522293	0.0258318278939	0.0290596336126	0.0264520887285	0.0272406078875	0.0242849756032	0.0248143672943	0.0272404868156	0.0277683250606	0.0274285078049	0.0286248475313	0.0286231376231	0.0282085202634	0.0278522688895	0.0264928434044	0.0268731731921	0.025648849085	0.0277301389724	0.0290287155658	0.0259253717959	0.0271483510733	0.0283630080521	0.0281355213374	0.0256622619927	0.0263868458569	0.0287245921791	0.0271123163402	0.0259062405676	0.027311520651	0.0293118841946	0.0259686037898	0.0267143566161	0.0263612549752	0.0279109217227	0.0272104553878	0.0286200400442	0.0274018980563	0.0282378960401	0.0282364767045	0.024948913604	0.0258034691215	0.026747463271	0.0287334807217	0.0277787465602	0.0283467881382	0.0267952345312	0.0268274117261	0.0247003491968	0.0267551597208	0.0265745855868	0.0271384138614


==> figs/gnuplot/global_and_local_mismatch_powerlaw_gamma2.5shift29.99999975e-05.dat <==
#noise: 0.0001 graphs: 50 data: 50
0.01	0.959934413433	0.957903623581	0.95735514164	0.959097743034	0.960642874241	0.957437515259	0.961136460304	0.959091365337	0.959156095982	0.958442926407	0.958881378174	0.956435084343	0.957128226757	0.958858966827	0.95810431242	0.960537195206	0.959863603115	0.958848893642	0.960526883602	0.957275927067	0.958044350147	0.959439992905	0.957294285297	0.959091126919	0.959275603294	0.960656285286	0.957914113998	0.957560896873	0.958522796631	0.957140266895	0.957226991653	0.960079789162	0.959418475628	0.960863411427	0.960524082184	0.957268595695	0.959755778313	0.960381627083	0.958377122879	0.96117913723	0.960201442242	0.960451602936	0.957258701324	0.957754969597	0.9579231143	0.958693385124	0.961239635944	0.959073424339	0.958807349205	0.960957109928	0.978548228741
0.0126896104813	0.951481461525	0.950743317604	0.949993133545	0.951229870319	0.953909695148	0.95051574707	0.94966262579	0.949417114258	0.952300131321	0.949414432049	0.949026405811	0.948644697666	0.948874533176	0.951209127903	0.947351753712	0.951200485229	0.954456150532	0.950956583023	0.953515648842	0.948149323463	0.951503574848	0.953741967678	0.951643705368	0.951956808567	0.950046062469	0.95239341259	0.952111423016	0.950552523136	0.950121760368	0.949908316135	0.949912309647	0.950742185116	0.954712688923	0.952298402786	0.952732145786	0.951646089554	0.951530814171	0.951259016991	0.951279878616	0.953713297844	0.948094785213	0.952085852623	0.949313640594	0.951608121395	0.949963986874	0.948970079422	0.950776696205	0.950217604637	0.952260255814	0.950977027416	0.970409452915
0.0161026210785	0.936911463737	0.935816347599	0.933660268784	0.933785796165	0.93907058239	0.935710549355	0.936148703098	0.939220368862	0.935866475105	0.934198379517	0.935568988323	0.932524085045	0.933014512062	0.941385805607	0.934011101723	0.93802177906	0.935861647129	0.938314974308	0.936531603336	0.932030081749	0.934604942799	0.939249277115	0.932651877403	0.934717237949	0.935905754566	0.936159431934	0.933693110943	0.934662699699	0.934934020042	0.930004417896	0.935160219669	0.937999248505	0.937361001968	0.93690931797	0.935328006744	0.934724271297	0.932939827442	0.937251567841	0.934845328331	0.937743425369	0.932491481304	0.937072575092	0.934086441994	0.932827472687	0.931112527847	0.933667421341	0.937111198902	0.934636592865	0.932956874371	0.938024878502	0.954455018044
0.0204335975647	0.921869516373	0.922097921371	0.917785465717	0.919760525227	0.923557460308	0.919792473316	0.921307981014	0.923631608486	0.922261595726	0.921677827835	0.920716226101	0.919174551964	0.915692508221	0.919999480247	0.917243480682	0.92341542244	0.924276947975	0.923293352127	0.922727108002	0.91797041893	0.919852495193	0.92192697525	0.917467176914	0.919730007648	0.923418521881	0.920970618725	0.915782928467	0.921599805355	0.92015349865	0.916992545128	0.919134497643	0.919687211514	0.923459470272	0.921531379223	0.922082185745	0.922040700912	0.919178247452	0.923582971096	0.916537880898	0.925437152386	0.9207046628	0.920854210854	0.917846858501	0.920611798763	0.919977247715	0.918346583843	0.923069059849	0.918681025505	0.917097270489	0.923823297024	0.939380168915
0.0259294395447	0.905968844891	0.901215195656	0.898039698601	0.902893543243	0.904296696186	0.906171441078	0.902986705303	0.902589201927	0.904131412506	0.899289488792	0.902535796165	0.897139191628	0.901581943035	0.905754029751	0.896474063396	0.904632210732	0.903977036476	0.9072483778	0.90620470047	0.898135900497	0.901594102383	0.905256509781	0.899453520775	0.904907524586	0.901986002922	0.90068346262	0.901196599007	0.902127981186	0.900555253029	0.898339509964	0.899730145931	0.905827283859	0.907761633396	0.903005003929	0.90326833725	0.899271070957	0.9021525383	0.902751326561	0.90013229847	0.906072378159	0.901797056198	0.90667283535	0.900583982468	0.900265753269	0.899336457253	0.899813175201	0.905572891235	0.903413593769	0.899026811123	0.903462052345	0.920753121376
0.0329034461975	0.878678262234	0.877464234829	0.871465444565	0.87824010849	0.882522821426	0.87814104557	0.878353714943	0.878692865372	0.877076387405	0.877795875072	0.87614351511	0.873228013515	0.871480464935	0.881253361702	0.879640221596	0.885591447353	0.876321971416	0.877156853676	0.877756893635	0.871186494827	0.87488502264	0.881864547729	0.872991263866	0.880931675434	0.87823086977	0.879724681377	0.875344932079	0.876980900764	0.876970112324	0.876698851585	0.876193642616	0.879834771156	0.883337259293	0.876362919807	0.883044600487	0.878811061382	0.880289137363	0.878309190273	0.876381516457	0.882061302662	0.879421293736	0.878858864307	0.870916724205	0.87804967165	0.873136997223	0.87220364809	0.879384279251	0.877677381039	0.876453101635	0.880846261978	0.895583629608
0.0417531929016	0.853677928448	0.852026343346	0.845989525318	0.858558297157	0.847994923592	0.846136629581	0.846748709679	0.852496802807	0.847186326981	0.846506357193	0.849480867386	0.841168165207	0.842315912247	0.849917173386	0.845293343067	0.854341685772	0.85164642334	0.847531676292	0.85121691227	0.843498468399	0.847136855125	0.852607250214	0.837647855282	0.850057899952	0.849637985229	0.84907323122	0.844042181969	0.841366946697	0.849102854729	0.840409219265	0.841246664524	0.85049366951	0.854335010052	0.850050330162	0.849317371845	0.841682732105	0.844496667385	0.849154055119	0.844660282135	0.85327911377	0.847661435604	0.854487359524	0.847834229469	0.845786452293	0.843789696693	0.843180716038	0.854061663151	0.845630943775	0.846265792847	0.846184790134	0.865058302879
0.0529831733704	0.815443277359	0.810793280602	0.804892063141	0.814623594284	0.816994905472	0.813788235188	0.816065430641	0.814560472965	0.812383174896	0.809831559658	0.81388258934	0.805801391602	0.806558609009	0.815495967865	0.809420347214	0.813772916794	0.824640035629	0.814007103443	0.821720421314	0.807197332382	0.819347202778	0.819916844368	0.805571436882	0.818668723106	0.81433057785	0.816118299961	0.806016385555	0.813861846924	0.812213659286	0.812542140484	0.805787682533	0.818763375282	0.818360447884	0.814801871777	0.814263999462	0.807425379753	0.807821333408	0.816924154758	0.818024992943	0.823430836201	0.813457250595	0.818322241306	0.815219163895	0.811684429646	0.811050355434	0.803544521332	0.814894556999	0.810762941837	0.818746507168	0.8148188591	0.830142617226
0.067233581543	0.78760010004	0.76885330677	0.760333836079	0.771437525749	0.770842373371	0.763532042503	0.766882956028	0.776492297649	0.768094718456	0.762828826904	0.774588525295	0.763603031635	0.764596939087	0.774277329445	0.76349657774	0.774448335171	0.776045084	0.771394431591	0.771858453751	0.790773391724	0.774090111256	0.776037216187	0.767033457756	0.776410222054	0.771184682846	0.771024405956	0.760481238365	0.766508281231	0.773529887199	0.762108147144	0.762711882591	0.770729362965	0.785910785198	0.77296936512	0.76811081171	0.771062552929	0.769816637039	0.773339927197	0.767601191998	0.776812195778	0.773427903652	0.775781393051	0.761169791222	0.771585941315	0.765510261059	0.765196681023	0.794525206089	0.766664981842	0.772138416767	0.769808590412	0.786764323711
0.0853167877197	0.728816509247	0.727143645287	0.714774608612	0.721449255943	0.728379905224	0.727082848549	0.719585478306	0.722465515137	0.718192756176	0.721551179886	0.731781482697	0.714053630829	0.715402960777	0.729214072227	0.71722304821	0.737294912338	0.726147294044	0.720954596996	0.734146595001	0.710777103901	0.723249077797	0.731765210629	0.712975382805	0.724193811417	0.722952783108	0.744249582291	0.722420096397	0.726279079914	0.721033036709	0.715931773186	0.710876464844	0.720057368279	0.737126946449	0.735684871674	0.728412389755	0.724289953709	0.718673884869	0.719959259033	0.722309470177	0.74135863781	0.729417800903	0.725083827972	0.716019690037	0.722116529942	0.710654973984	0.726275682449	0.726633906364	0.719535291195	0.718779742718	0.73245882988	0.738646745682
0.108263679504	0.67357301712	0.678197026253	0.696490764618	0.713980019093	0.689185380936	0.670311570168	0.668310761452	0.695733249187	0.6822052598	0.669260025024	0.67134475708	0.656800329685	0.664741277695	0.673053920269	0.66524296999	0.696631610394	0.682041406631	0.675317406654	0.683619081974	0.653518497944	0.659699618816	0.695346236229	0.66769528389	0.686159849167	0.671721816063	0.68129491806	0.664499819279	0.68312484026	0.677458405495	0.677350223064	0.658918440342	0.690500259399	0.696499586105	0.687368750572	0.679574429989	0.667338609695	0.668199717999	0.667133569717	0.662518322468	0.680443882942	0.675982296467	0.684852361679	0.673768222332	0.66969025135	0.668630838394	0.676926732063	0.695744156837	0.662256598473	0.684134304523	0.679412901402	0.690678656101
0.137382385254	0.655974566936	0.621446788311	0.608742952347	0.628917694092	0.620268583298	0.615775048733	0.621472299099	0.631789982319	0.625736176968	0.634170055389	0.612230300903	0.606232225895	0.608261585236	0.650767982006	0.624984800816	0.625801861286	0.616247415543	0.633672893047	0.61798709631	0.639997124672	0.61763548851	0.626789867878	0.614737331867	0.629218161106	0.621182441711	0.625201046467	0.610013067722	0.619428157806	0.6465690732	0.612149953842	0.594681441784	0.642607212067	0.645820438862	0.641736149788	0.621752738953	0.618078708649	0.62275582552	0.620838224888	0.622447490692	0.650507450104	0.640909790993	0.632110595703	0.623739123344	0.618468403816	0.611043155193	0.626543998718	0.667489171028	0.620985209942	0.625424742699	0.625961780548	0.638370454311
0.174332901001	0.599311828613	0.59129846096	0.574271559715	0.607637166977	0.589080572128	0.594691753387	0.582673966885	0.604154229164	0.578620195389	0.605759501457	0.571111500263	0.566820323467	0.568063735962	0.595583856106	0.566563129425	0.564629495144	0.602349996567	0.565103530884	0.588714957237	0.58698964119	0.574142813683	0.608207583427	0.591826856136	0.62138146162	0.586003541946	0.591370344162	0.546780645847	0.577925443649	0.560983002186	0.564343512058	0.544936597347	0.593714952469	0.651922464371	0.596976995468	0.576546311378	0.564919173717	0.575541317463	0.582205414772	0.559509217739	0.601204812527	0.615949630737	0.60381603241	0.56736522913	0.575869321823	0.558573961258	0.570399641991	0.606848835945	0.560659348965	0.560847401619	0.584908127785	0.594787478447
0.22122164917	0.539642810822	0.581538140774	0.568859755993	0.571340739727	0.520797669888	0.563999414444	0.555646896362	0.562231779099	0.546615242958	0.538026034832	0.543279051781	0.500372409821	0.52211689949	0.539092242718	0.505307793617	0.583470106125	0.532347559929	0.560290396214	0.52894192934	0.527844488621	0.554347217083	0.586683034897	0.552192747593	0.581346571445	0.544178068638	0.625123620033	0.539847135544	0.546822309494	0.542172312737	0.599509298801	0.514654397964	0.555110573769	0.612389326096	0.556605219841	0.525589764118	0.558448433876	0.525839745998	0.567074179649	0.54036039114	0.570539712906	0.551780343056	0.541182041168	0.527247369289	0.549674272537	0.543420493603	0.53463113308	0.623108267784	0.530430674553	0.553237020969	0.601352214813	0.562971353531
0.28072164917	0.584557890892	0.584858715534	0.548518300056	0.559675693512	0.526804149151	0.539034307003	0.555208146572	0.614299058914	0.557726144791	0.564610779285	0.514358878136	0.493730813265	0.537293076515	0.605643570423	0.491635411978	0.540694057941	0.54644548893	0.57998418808	0.551207780838	0.517571628094	0.545633852482	0.515556693077	0.528323948383	0.642370939255	0.527485847473	0.583956003189	0.496006458998	0.521322607994	0.531308293343	0.565897226334	0.511745929718	0.567201435566	0.580595374107	0.5697067976	0.523860633373	0.557559847832	0.541898548603	0.545196592808	0.5411054492	0.581853032112	0.593519389629	0.556770145893	0.533007860184	0.541374802589	0.503367304802	0.477292597294	0.569724619389	0.511331498623	0.572835922241	0.545839250088	0.556979835033
0.356224822998	0.528194248676	0.66060334444	0.562350749969	0.580847799778	0.52196264267	0.604282438755	0.592085957527	0.60305160284	0.657715320587	0.552783787251	0.550455451012	0.5278236866	0.596734762192	0.622355520725	0.53918159008	0.592974305153	0.519283533096	0.617463171482	0.564111948013	0.572930932045	0.552040100098	0.696238398552	0.57860738039	0.623531103134	0.524106740952	0.657174348831	0.525797247887	0.622577130795	0.544410645962	0.675080478191	0.535598874092	0.609686434269	0.61167049408	0.584271073341	0.562723338604	0.542009830475	0.549969494343	0.555191755295	0.574850320816	0.600702345371	0.548355877399	0.591191351414	0.544426202774	0.573731780052	0.552992463112	0.53850454092	0.610608160496	0.617982745171	0.554388284683	0.575495243073	0.588205933571
0.452035430908	0.665055155754	0.736910998821	0.679020524025	0.625924825668	0.605059683323	0.689076602459	0.69671446085	0.721934080124	0.677765130997	0.667558729649	0.601288378239	0.619073390961	0.613457143307	0.676192939281	0.598028242588	0.673813581467	0.637573301792	0.732066750526	0.721969902515	0.612196743488	0.59689861536	0.625097215176	0.647988796234	0.645389378071	0.621365904808	0.781088769436	0.702660441399	0.685129702091	0.559661269188	0.72450274229	0.529929816723	0.633711755276	0.722435474396	0.665483832359	0.648105621338	0.655973374844	0.635918617249	0.546684026718	0.627348542213	0.731706440449	0.68364149332	0.667552351952	0.685702562332	0.670338451862	0.625250995159	0.636299073696	0.704012215137	0.661810278893	0.673775494099	0.676586151123	0.665940880775
0.573615356445	0.75747781992	0.789938867092	0.758972883224	0.70914041996	0.684650957584	0.760524809361	0.820071458817	0.824359595776	0.775358915329	0.7644572258	0.711140692234	0.651532232761	0.722095429897	0.672038495541	0.655805110931	0.771588385105	0.731227576733	0.848140895367	0.696428537369	0.750751852989	0.666766941547	0.813595294952	0.69891500473	0.76369702816	0.701804757118	0.831593692303	0.779253840446	0.821928858757	0.6535192132	0.759735703468	0.602692365646	0.744290292263	0.786626040936	0.777134478092	0.715855419636	0.681601762772	0.725687563419	0.685092687607	0.768613100052	0.815825343132	0.761995613575	0.72861123085	0.86408919096	0.78085321188	0.735112071037	0.696708917618	0.747898578644	0.786314725876	0.731508970261	0.792738139629	0.752290546894
0.727895507813	0.778135895729	0.918714702129	0.822223365307	0.760248363018	0.652873694897	0.799476146698	0.773897528648	0.871796965599	0.825958192348	0.794555187225	0.715482413769	0.658174216747	0.79487657547	0.789055109024	0.711096704006	0.731874287128	0.760502099991	0.869164228439	0.738090574741	0.742744445801	0.693619370461	0.853514432907	0.72860044241	0.80089622736	0.780178427696	0.785420775414	0.77778506279	0.822049379349	0.68994820118	0.816111981869	0.691403269768	0.804966270924	0.86847037077	0.8389955163	0.806422173977	0.746322870255	0.784981071949	0.672504961491	0.786669611931	0.781808912754	0.785457253456	0.806167423725	0.837069451809	0.705401480198	0.787285387516	0.73990547657	0.780535519123	0.830743849277	0.812284946442	0.840309381485	0.785023570061
0.923671020508	0.652541041374	0.763962388039	0.617808282375	0.627959489822	0.511818468571	0.665939331055	0.716083168983	0.687229990959	0.754482090473	0.750046312809	0.588291823864	0.596219658852	0.672719240189	0.614422738552	0.619154453278	0.644178211689	0.65637254715	0.745567023754	0.685448229313	0.635887503624	0.666258096695	0.747116982937	0.633119523525	0.662752211094	0.676102399826	0.629589259624	0.683175683022	0.67400932312	0.597722709179	0.678011119366	0.563092112541	0.690394818783	0.695549070835	0.715095996857	0.667091906071	0.663414239883	0.651059091091	0.629568040371	0.734176278114	0.736986339092	0.680060446262	0.682927370071	0.67342287302	0.658239603043	0.697659134865	0.60914427042	0.699786961079	0.628631651402	0.658641219139	0.708679199219	0.670366883278
1.17210241699	0.43343013525	0.581951618195	0.430179178715	0.429359287024	0.348619043827	0.445695072412	0.47618752718	0.462814450264	0.52118319273	0.503191173077	0.407161027193	0.407443016768	0.453692406416	0.454027891159	0.406739920378	0.452217459679	0.432046622038	0.482902437449	0.456741034985	0.407546192408	0.455181479454	0.491549879313	0.442570447922	0.464794665575	0.451336175203	0.446636468172	0.476991802454	0.494036376476	0.417448014021	0.475390970707	0.386166006327	0.458316802979	0.473242223263	0.488379061222	0.482265710831	0.458427041769	0.423882603645	0.425237894058	0.529419481754	0.487675428391	0.466125398874	0.461005359888	0.453418046236	0.429080963135	0.468019217253	0.430954009295	0.423763245344	0.442670702934	0.457833886147	0.5149345994	0.45850944519
1.48735229492	0.227136611938	0.296325743198	0.254833400249	0.26481410861	0.195641636848	0.260096222162	0.273273766041	0.261568784714	0.274708092213	0.296248406172	0.231570914388	0.229993760586	0.260169893503	0.261983215809	0.23486238718	0.250299632549	0.273838222027	0.310243546963	0.26704326272	0.233536973596	0.242595687509	0.291127830744	0.2529271245	0.292510986328	0.253755927086	0.274442285299	0.273381531239	0.242641061544	0.24788145721	0.272333323956	0.236598953605	0.280209869146	0.252523541451	0.260067909956	0.266521960497	0.258897185326	0.235278010368	0.245876327157	0.297761052847	0.278156399727	0.240929946303	0.243053033948	0.262956500053	0.24931794405	0.277553737164	0.259459882975	0.25144341588	0.248530954123	0.288762539625	0.283574253321	0.262512266636
1.88739208984	0.120949715376	0.162582337856	0.162015646696	0.147766515613	0.101416580379	0.142336815596	0.152595341206	0.141512617469	0.145068928599	0.16276422143	0.112497508526	0.136063247919	0.136208921671	0.133598849177	0.117669790983	0.140611261129	0.124740868807	0.159087076783	0.129086062312	0.119126565754	0.141085848212	0.153401583433	0.138175174594	0.147715359926	0.132531657815	0.1422829777	0.147518485785	0.135021492839	0.132001817226	0.130790859461	0.142361521721	0.153791368008	0.130755871534	0.134762555361	0.170556768775	0.122233130038	0.135366261005	0.136153623462	0.182739242911	0.172373384237	0.131551384926	0.139668568969	0.154416918755	0.127905532718	0.159979239106	0.133581727743	0.144362047315	0.108360975981	0.165638312697	0.164324581623	0.142602398992
2.39502709961	0.0637741982937	0.0864484682679	0.102523572743	0.0750129446387	0.0513093322515	0.0768585801125	0.0791146755219	0.0711457431316	0.0821753591299	0.0929061993957	0.0625451356173	0.0666779950261	0.0737577602267	0.0822811499238	0.0647125765681	0.0752511844039	0.0797028318048	0.0902494415641	0.0724492818117	0.0670990794897	0.0667595863342	0.0913735181093	0.0692978203297	0.0843470990658	0.0768824666739	0.0897971317172	0.0893284901977	0.0716091394424	0.078473046422	0.0721445530653	0.080930262804	0.0795053690672	0.070647329092	0.0715949833393	0.0940286740661	0.0620651878417	0.0736129507422	0.0637296885252	0.0970555245876	0.0973082184792	0.0723480284214	0.0741188600659	0.0841247960925	0.0691166892648	0.0844538882375	0.0734860375524	0.0726824700832	0.062315646559	0.102847956121	0.0890020206571	0.0786127820611
3.03919604492	0.0354383811355	0.0498858727515	0.061631321907	0.0510079413652	0.0347094833851	0.0462306924164	0.0479948222637	0.0465807467699	0.0473259910941	0.0474059358239	0.0375504754484	0.0367955453694	0.0419010445476	0.0473458133638	0.039922285825	0.0439779274166	0.0391565822065	0.0505578406155	0.040041603148	0.0387193821371	0.0442892275751	0.0449223816395	0.0378746166825	0.0479925721884	0.0422277897596	0.0503870397806	0.046245649457	0.0423662848771	0.0356349460781	0.0423755086958	0.0417298264802	0.0468922033906	0.0453507378697	0.0392108187079	0.0458231717348	0.0363726317883	0.0472185611725	0.0396271981299	0.0558045655489	0.0530847758055	0.0484042800963	0.0390681624413	0.0506494864821	0.04302207008	0.0527434386313	0.0390549227595	0.0419460833073	0.0357085950673	0.0542237050831	0.0536407455802	0.0452719405293
3.85662109375	0.0232353955507	0.0302412249148	0.0324403047562	0.0289811249822	0.0206817332655	0.0286135505885	0.0280785057694	0.0299477148801	0.0289001110941	0.0296065323055	0.0240112952888	0.0245597790927	0.0263496115804	0.0267389342189	0.0231859795749	0.0261123850942	0.0252227038145	0.0318526290357	0.0249358527362	0.0248398110271	0.0249761436135	0.0329594686627	0.0244719814509	0.031653162092	0.0238090995699	0.0344427712262	0.0300936419517	0.0283061433583	0.0215970799327	0.0295917242765	0.0296290777624	0.0297771636397	0.0269082412124	0.0279510393739	0.0312269683927	0.0261506680399	0.024997446686	0.0233466476202	0.0350280255079	0.0304461531341	0.0287564415485	0.0257454868406	0.0314217247069	0.0275500863791	0.02966956608	0.0245579387993	0.0268278364092	0.0225932579488	0.0337967500091	0.033685348928	0.0283355657011
4.89390185547	0.0159858744591	0.0219113640487	0.0280682165176	0.01860807091	0.0161470659077	0.020514395088	0.0196375921369	0.0228548645973	0.0211147423834	0.0196936633438	0.0169093832374	0.017591279	0.0187216177583	0.0204395279288	0.0160756055266	0.0189666524529	0.0211176108569	0.021054463461	0.01815158315	0.0171180572361	0.0166598875076	0.020177423954	0.0172253344208	0.0236727446318	0.0185398329049	0.0215763002634	0.0190516225994	0.0188117753714	0.0159410554916	0.0214846972376	0.0161412172019	0.0192656777799	0.0195144340396	0.019215170294	0.0191235952079	0.0175263676792	0.0186997931451	0.0165568273515	0.0232122316957	0.0229996778071	0.020617865026	0.0185334105045	0.0211621001363	0.0193975605071	0.0218626968563	0.0199980456382	0.0195871721953	0.0199594311416	0.0205202009529	0.0216502528638	0.0200134608895
6.21017089844	0.0132860867307	0.0181581564248	0.0165724642575	0.0149875888601	0.0127784600481	0.014292142354	0.0154353706166	0.0183458793908	0.0179438125342	0.0173295550048	0.0149458181113	0.0141601506621	0.0143028087914	0.0144937122241	0.0127024920657	0.0144154941663	0.0146308802068	0.0152367232367	0.0151767516509	0.0142413564026	0.0128707280383	0.0160463470966	0.0146863451228	0.0168684516102	0.0153217129409	0.0173405986279	0.01647904329	0.0156021239236	0.0119445575401	0.0171305984259	0.013083267957	0.0160181671381	0.0149598233402	0.0154640432447	0.0141883222386	0.0148400245234	0.0150298299268	0.012742892839	0.0189026016742	0.0178742185235	0.0165105480701	0.0142260165885	0.0164187736809	0.0154792936519	0.0154408467934	0.0145465247333	0.0156226456165	0.0143775679171	0.0170459318906	0.017398674041	0.0157292038202
7.88046435547	0.0113546811044	0.0164617616683	0.0132549647242	0.0135508868843	0.0114227887243	0.0135133890435	0.0138086127117	0.0163100715727	0.0155673874542	0.0140762766823	0.0129224434495	0.0128900650889	0.0130133070052	0.0129878045991	0.0113907242194	0.0129137421027	0.0130428830162	0.0135461529717	0.013547917828	0.0127841420472	0.0113635314628	0.0140704130754	0.0132351983339	0.0158744864166	0.0131248673424	0.0146887712181	0.013650114648	0.0136749278754	0.0104012107477	0.0158018916845	0.0116158183664	0.0140828620642	0.0132618462667	0.013378970325	0.0128587670624	0.0134665854275	0.0132258608937	0.0115837994963	0.0156669579446	0.0163072682917	0.015089831315	0.0130559597164	0.0150113943964	0.0133702121675	0.0151022244245	0.0125920977443	0.0139337591827	0.0134432222694	0.0138291157782	0.0145088126883	0.0139332152903
10.0000019531	0.0105511592701	0.0152682354674	0.0125010684133	0.0126217482612	0.0107128322124	0.0121895112097	0.0123679367825	0.0154340853915	0.0144886337221	0.0130537915975	0.0122086349875	0.0117208492011	0.0121311629191	0.0118792112917	0.0105481604114	0.0121175237	0.0118620339781	0.0126259699464	0.0126578295603	0.0118603147566	0.0103280413896	0.0130293462425	0.012073176913	0.0141231473535	0.0123149994761	0.0132901379839	0.0126463426277	0.0125711970031	0.00951050780714	0.0146381994709	0.0107259340584	0.0131185464561	0.0124825779349	0.0125849600881	0.0117592569441	0.0125709958375	0.0123794898391	0.0105093084276	0.0145155284554	0.0145460367203	0.0142077505589	0.0118718566373	0.0141118457541	0.0124943414703	0.0129750380293	0.0114799709991	0.012982246466	0.0122741404921	0.0128118237481	0.013446489349	0.0128666600212


==> figs/gnuplot/global_evalcurve_powerlaw.dat <==
#Eval learning curve p10 a2 gamma2.5 shift 2
#averaged over 500 graphs with 1000 nodes
#noise 0.1
0.01	0.944210774848
0.0115139539933	0.936067644916
0.0132571136559	0.926785964556
0.0152641796718	0.916221944786
0.0175751062485	0.904218362477
0.0202358964773	0.890604822752
0.0232995181052	0.875198646882
0.0268269579528	0.857806617997
0.0308884359648	0.838227883898
0.0355648030622	0.816258400926
0.0409491506238	0.791697408172
0.0471486636346	0.764356546364
0.0542867543932	0.734072370465
0.0625055192527	0.700723118405
0.0719685673001	0.664250619212
0.0828642772855	0.624688009658
0.095409547635	0.582193224967
0.109854114199	0.537086637449
0.126485521686	0.489888232528
0.14563484775	0.441344991676
0.167683293681	0.392433277334
0.193069772888	0.344316875875
0.222299648253	0.29824522266
0.25595479227	0.255395382637
0.294705170255	0.216694182038
0.33932217719	0.182683318933
0.390693993705	0.153481417783
0.449843266897	0.128849616735
0.517947467923	0.108317833788
0.596362331659	0.0913147778854
0.686648845004	0.0772651060981
0.790604321091	0.0656452384864
0.910298177992	0.0560062910203
1.04811313415	0.0479767990398
1.20679264064	0.0412554958972
1.38949549437	0.0356005533161
1.59985871961	0.0308186167331
1.84206996933	0.0267550656471
2.12095088792	0.0232859204294
2.44205309455	0.0203113519756
2.81176869797	0.0177505743256
3.23745754282	0.0155378619224
3.72759372031	0.013619452654
4.29193426013	0.0119511364857
4.94171336132	0.0104963701874
5.68986602902	0.0092247947622
6.5512855686	0.0081110618207
7.54312006335	0.00713389846475
8.68511373751	0.00627535803147
10.0	0.0055202173061


#noise 0.01
0.01	0.93910105839
0.0115139539933	0.930186937958
0.0132571136559	0.920017919024
0.0152641796718	0.908432511976
0.0175751062485	0.895253002369
0.0202358964773	0.880285229372
0.0232995181052	0.863318894873
0.0268269579528	0.844128620516
0.0308884359648	0.822476041605
0.0355648030622	0.798113324999
0.0409491506238	0.770788633521
0.0471486636346	0.740254244927
0.0542867543932	0.706278282592
0.0625055192527	0.668661336968
0.0719685673001	0.627259646234
0.0828642772855	0.582016920633
0.095409547635	0.533007221097
0.109854114199	0.480491263186
0.126485521686	0.424987515021
0.14563484775	0.367356256738
0.167683293681	0.30888693348
0.193069772888	0.251362277477
0.222299648253	0.197040709656
0.25595479227	0.148451473404
0.294705170255	0.107877182805
0.33932217719	0.0765580252319
0.390693993705	0.0541061938442
0.449843266897	0.0387935703306
0.517947467923	0.0285166991633
0.596362331659	0.0215400626422
0.686648845004	0.0166789427246
0.790604321091	0.0131877044542
0.910298177992	0.0106064703617
1.04811313415	0.00864855949055
1.20679264064	0.00713082472553
1.38949549437	0.00593276538363
1.59985871961	0.00497268577751
1.84206996933	0.00419360306135
2.12095088792	0.00355472898369
2.44205309455	0.00302618536249
2.81176869797	0.00258563611081
3.23745754282	0.00221608310735
3.72759372031	0.00190438696777
4.29193426013	0.0016402508618
4.94171336132	0.00141550740133
5.68986602902	0.0012236084924
6.5512855686	0.00105925402048
7.54312006335	0.000918117353739
8.68511373751	0.000796639555685
10.0	0.000691873134899


#noise 0.001
0.01	0.938534713099
0.0115139539933	0.92953423774
0.0132571136559	0.919265517325
0.0152641796718	0.907564917867
0.0175751062485	0.894252199724
0.0202358964773	0.879130213412
0.0232995181052	0.861985102938
0.0268269579528	0.842587226265
0.0308884359648	0.820693071538
0.0355648030622	0.796048542445
0.0409491506238	0.768394117094
0.0471486636346	0.737472564642
0.0542867543932	0.703040146349
0.0625055192527	0.664882542375
0.0719685673001	0.622837129925
0.0828642772855	0.57682365904
0.095409547635	0.526885733192
0.109854114199	0.473245580452
0.126485521686	0.416373933707
0.14563484775	0.357074518796
0.167683293681	0.296577014419
0.193069772888	0.236620597364
0.222299648253	0.179488173306
0.25595479227	0.127914150325
0.294705170255	0.0847341515071
0.33932217719	0.0521068209423
0.390693993705	0.0303590942078
0.449843266897	0.0174425247144
0.517947467923	0.0102210605848
0.596362331659	0.00621413162777
0.686648845004	0.00396656853637
0.790604321091	0.00267554368549
0.910298177992	0.0019006523816
1.04811313415	0.00140906837522
1.20679264064	0.00107987923823
1.38949549437	0.000848899915997
1.59985871961	0.000680499993914
1.84206996933	0.00055386849069
2.12095088792	0.000456242457309
2.44205309455	0.000379443732711
2.81176869797	0.000318026662605
3.23745754282	0.000268242011553
3.72759372031	0.000227432636029
4.29193426013	0.000193667345147
4.94171336132	0.000165511385032
5.68986602902	0.000141878121924
6.5512855686	0.000121930555505
7.54312006335	0.000105014307714
8.68511373751	9.06110170148e-05
10.0	7.83052757418e-05


#noise 0.0001
0.01	0.938477460448
0.0115139539933	0.929468244552
0.0132571136559	0.919189428899
0.0152641796718	0.907477160454
0.0175751062485	0.894150941109
0.0202358964773	0.879013314738
0.0232995181052	0.86185005926
0.0268269579528	0.842431092431
0.0308884359648	0.820512368778
0.0355648030622	0.795839139434
0.0409491506238	0.768151076949
0.0471486636346	0.737189946172
0.0542867543932	0.70271074347
0.0625055192527	0.664497539448
0.0719685673001	0.622385642074
0.0828642772855	0.576292114421
0.095409547635	0.526257037749
0.109854114199	0.472497985072
0.126485521686	0.415479503209
0.14563484775	0.355997100396
0.167683293681	0.295269684663
0.193069772888	0.235022939587
0.222299648253	0.177525049079
0.25595479227	0.12550165702
0.294705170255	0.0818080598324
0.33932217719	0.0486945824518
0.390693993705	0.0266485829612
0.449843266897	0.0136701604434
0.517947467923	0.00649536239915
0.596362331659	0.0026969456169
0.686648845004	0.00106147338106
0.790604321091	0.000506955075139
0.910298177992	0.000297103422874
1.04811313415	0.00019743610629
1.20679264064	0.000141503944909
1.38949549437	0.000106448388747
1.59985871961	8.27609357396e-05
1.84206996933	6.58775874223e-05
2.12095088792	5.33618292907e-05
2.44205309455	4.38033776495e-05
2.81176869797	3.63327543574e-05
3.23745754282	3.03861481491e-05
3.72759372031	2.55825810153e-05
4.29193426013	2.16556645657e-05
4.94171336132	1.84136965238e-05
5.68986602902	1.57153010595e-05
6.5512855686	1.34540007122e-05
7.54312006335	1.15481293905e-05
8.68511373751	9.93405169342e-06
10.0	8.56149181916e-06




==> figs/gnuplot/global_variancevariance_poisson_c_3_p_10a_2.dat <==
#P = 10A= 2 POPSIZE = 1e+06 MONTELOOPS = 1e+07
#Noise = 0.1
0 0.58341 
0.0126896 0.59013 
0.0161026 0.592488 
0.0204336 0.583921 
0.0259294 0.586967 
0.0329034 0.591252 
0.0417532 0.584251 
0.0529832 0.577717 
0.0672336 0.568294 
0.0853168 0.551101 
0.108264 0.535136 
0.137382 0.501017 
0.174333 0.463994 
0.221222 0.411804 
0.280722 0.354506 
0.356225 0.291451 
0.452035 0.225727 
0.573615 0.16306 
0.727895 0.112652 
0.923671 0.070151 
1.1721 0.0400606 
1.48735 0.0204501 
1.88739 0.00884909 
2.39503 0.00328653 
3.0392 0.000920922 
3.85662 0.000194992 
4.8939 1.95696e-05 
6.21017 4.56736e-06 
7.88046 5.80839e-06 
10 5.3158e-05 


#Noise = 0.01
0 0.588897 
0.0126896 0.595033 
0.0161026 0.593856 
0.0204336 0.59296 
0.0259294 0.597089 
0.0329034 0.595304 
0.0417532 0.593133 
0.0529832 0.590337 
0.0672336 0.580617 
0.0853168 0.568134 
0.108264 0.543962 
0.137382 0.5157 
0.174333 0.474642 
0.221222 0.414569 
0.280722 0.350822 
0.356225 0.280043 
0.452035 0.216909 
0.573615 0.153491 
0.727895 0.104945 
0.923671 0.0655763 
1.1721 0.0398496 
1.48735 0.0193468 
1.88739 0.00940172 
2.39503 0.00519256 
3.0392 0.0204198 
3.85662 0.0436467 
4.8939 0.00440994 
6.21017 0.00173802 
7.88046 0.000479683 
10 0.00461008 


#Noise = 0.001


==> figs/gnuplot/global_variancevariance_powerlaw_shift_2_exponent_2.5_p_10a_2.dat <==
#P = 10A= 2 POPSIZE = 1e+06 MONTELOOPS = 1e+07
#Noise = 0.1
0 0.977678 
0.0126896 0.969924 
0.0161026 0.968202 
0.0204336 0.961919 
0.0259294 0.957222 
0.0329034 0.940681 
0.0417532 0.926533 
0.0529832 0.920825 
0.0672336 0.901461 
0.0853168 0.865492 
0.108264 0.828677 
0.137382 0.770975 
0.174333 0.714635 
0.221222 0.639831 
0.280722 0.548748 
0.356225 0.457695 
0.452035 0.363621 
0.573615 0.265662 
0.727895 0.187188 
0.923671 0.120521 
1.1721 0.0718061 
1.48735 0.035015 
1.88739 0.0153601 
2.39503 0.00583044 
3.0392 0.00158433 
3.85662 0.000443216 
4.8939 4.83189e-05 
6.21017 0.000114626 
7.88046 6.98065e-05 
10 0.00212117 


#Noise = 0.01
0 0.987606 
0.0126896 0.979552 
0.0161026 0.97404 
0.0204336 0.971699 
0.0259294 0.972101 
0.0329034 0.962391 
0.0417532 0.953511 
0.0529832 0.931701 
0.0672336 0.915704 
0.0853168 0.884313 
0.108264 0.837505 
0.137382 0.79148 
0.174333 0.717169 
0.221222 0.642465 
0.280722 0.54602 
0.356225 0.453875 
0.452035 0.353043 
0.573615 0.257891 
0.727895 0.176392 
0.923671 0.117946 
1.1721 0.0791471 
1.48735 0.0450133 
1.88739 0.0156595 
2.39503 0.00680597 
3.0392 0.0787387 
3.85662 0.00566426 
4.8939 0.000900093 
6.21017 0.000511082 
7.88046 0.0011257 
10 0.000468639 


#Noise = 0.001


==> figs/gnuplot/initial_depart.dat <==
0.1 0.489209129339
0.01 0.523688327298
0.001 0.592523141019
0.0001 0.712902127891


==> figs/gnuplot/log_regularcovariancessimulationsa2.dat <==
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
1.0 0.500333
1.0 0.500333
1.5 0.593404
2.0 0.652457
2.5 0.693443
3.5 0.747008
4.5 0.780826
6.0 0.813749
8.0 0.84148
11.0 0.867566
15.0 0.890089
20.5 0.912262
28.5 0.938086
39.0 0.96495
53.0 0.986208
73.0 0.996829
100.0 0.999566


==> figs/gnuplot/log_regularcovariancessimulationsa4.dat <==
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.5 0.214333
0.5 0.214333
0.75 0.306321
1.0 0.385659
1.25 0.452525
1.75 0.554014
2.25 0.623453
3.25 0.707426
4.25 0.75517
5.75 0.797938
8.0 0.834708
11.0 0.863301
15.0 0.887242
20.5 0.910211
28.25 0.935733
38.75 0.963215
53.0 0.985586
73.0 0.996647
100.0 0.999536


==> figs/gnuplot/log_regularcovariancestheorya2.dat <==
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.25 0.111111
0.5 0.214286
0.5 0.214286
0.75 0.306173
1.0 0.385362
1.25 0.452043
1.75 0.553102
2.25 0.622092
3.25 0.705248
4.25 0.752289
5.75 0.794096
8.0 0.829336
11.0 0.855464
15.0 0.87523
20.5 0.890743
28.25 0.903101
38.75 0.912524
53.0 0.919754
73.0 0.925448
100.0 0.929737


==> figs/gnuplot/log_regularcovariancestheorya4.dat <==
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
1.0 0.5
1.0 0.5
1.5 0.592593
2.0 0.651163
2.5 0.691706
3.5 0.744522
4.5 0.777702
6.0 0.809694
8.0 0.836041
11.0 0.859607
15.0 0.877865
20.5 0.892444
28.5 0.90449
39.0 0.913422
53.0 0.920255
73.0 0.925792
100.0 0.929977


==> figs/gnuplot/logscale_regularcovariancessimulations.dat <==
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
0.5 0.333333
1.0 0.500333
1.0 0.500333
1.5 0.593404
2.0 0.652457
3.0 0.723686
4.0 0.765603
6.0 0.813749
9.0 0.851606
13.0 0.879917
19.0 0.906764
28.5 0.938086
42.0 0.970909
62.5 0.993085
92.5 0.999251
137.5 0.99997
204.5 1.0


==> figs/gnuplot/master_lc.dat <==
1e-05	0.999996785885
1.26185688307e-05	0.999995944249
1.59228279334e-05	0.999994882226
2.00923300257e-05	0.999993542107
2.53536449397e-05	0.999991851072
3.1992671378e-05	0.999989717233
4.0370172586e-05	0.999987024641
5.09413801482e-05	0.999983626989
6.42807311728e-05	0.99997933966
8.1113083079e-05	0.999973929696
0.00010235310219	0.999967103149
0.000129154966501	0.999958489108
0.000162975083462	0.999947619554
0.000205651230835	0.999933903946
0.00025950242114	0.999916597149
0.000327454916288	0.999894758988
0.000413201240012	0.999867203212
0.0005214008288	0.999832433133
0.000657933224658	0.999788560445
0.000830217568132	0.999733202857
0.00104761575279	0.999663355019
0.00132194114847	0.999575225827
0.0016681005372	0.99946403338
0.00210490414451	0.999323746687
0.00265608778295	0.999146760394
0.00335160265094	0.998923485436
0.00422924287439	0.99864183419
0.00533669923121	0.998286573555
0.00673415065775	0.997838512948
0.00849753435909	0.997273486562
0.0107226722201	0.99656108005
0.0135304777458	0.99566304112
0.0170735264747	0.994531301457
0.0215443469003	0.993105524226
0.0271858824273	0.991310078301
0.0343046928631	0.989050329
0.0432876128108	0.986208128984
0.0546227721768	0.982636397802
0.0689261210435	0.978152703748
0.0869749002618	0.972531822201
0.109749876549	0.96549736325
0.138488637139	0.956712771868
0.174752840001	0.945772353667
0.22051307399	0.932193530626
0.278255940221	0.915412357734
0.351119173422	0.894785501542
0.443062145758	0.869603417572
0.559081018251	0.839121255401
0.705480231072	0.802615668136
0.890215085445	0.759476269705
1.12332403298	0.709338185947
1.41747416293	0.652254167336
1.78864952906	0.588887662024
2.25701971963	0.520680217638
2.84803586844	0.449912543473
3.5938136638	0.379558732826
4.53487850813	0.31286704082
5.72236765935	0.252724015437
7.22080901839	0.201034611672
9.11162756115	0.158422314922
11.497569954	0.124382336245
14.508287785	0.0977305782055
18.307382803	0.0770668410464
23.1012970008	0.0610786386248
29.1505306283	0.0486717179506
36.7837977183	0.038989290461
46.4158883361	0.0313815599106
58.5702081806	0.025362296298
73.9072203353	0.0205685438026
93.2603346883	0.016728285168
117.681195243	0.0136361221964
148.496826225	0.0111355263632
187.381742286	0.00910604140496
236.448941265	0.00745407306061
298.364724028	0.00610623618612
376.493580679	0.00500451265033
475.08101621	0.00410269384408
599.484250319	0.00336373920901
756.463327555	0.00275779297493
954.548456662	0.00226067834734
1204.50354026	0.00185274166682
1519.91108295	0.00151795599769
1917.91026167	0.00124321904932
2420.12826479	0.00101779849835
3053.85550883	0.000832890212502
3853.52859371	0.000681264032362
4862.60158007	0.000556977928501
6135.90727341	0.000455146251734
7742.63682681	0.000371750968918
9770.09957299	0.000303487487936
12328.4673944	0.000247638256707
15556.7614393	0.000201969016794
19630.4065004	0.000164643431796
24770.7635599	0.000134152889109
31257.1584969	0.00010925850555
39442.0605944	8.89435018439e-05
49770.2356433	7.23737831696e-05
62802.9144183	5.88655101284e-05
79248.2898354	4.78583515635e-05
100000.0	3.88934427605e-05


==> figs/gnuplot/master_learning_curve.dat <==
#Master learning curve first are rescaled eval approximations and last is actual master curve
#p=50.0
0.000131682712759	0.999941378587
0.000166164737476	0.999926028853
0.000209676117707	0.999906660047
0.000264581252343	0.99988221996
0.000333863674399	0.999851380984
0.000421288175546	0.999812468068
0.000531605384067	0.999763367857
0.00067080991296	0.999701414114
0.000846466105897	0.999623243242
0.00106811908201	0.999524612156
0.00134781341557	0.999400168758
0.00170074763552	0.999243162747
0.00214610011024	0.999045081438
0.00270807119586	0.998795191365
0.00341719827832	0.998479961673
0.00431201516831	0.998082339439
0.00544114602001	0.997580839859
0.00686594755712	0.996948405547
0.00866384318372	0.996150978836
0.0109325301552	0.995145718799
0.0137952884256	0.993878780874
0.0174076796538	0.99228256184
0.0219660003893	0.990272297475
0.0277179487847	0.987741886558
0.0349760844585	0.984558806597
0.0441348129166	0.980557990226
0.0556918174616	0.975534557184
0.0702751031944	0.969235362313
0.0886771226741	0.961349452031
0.111897837617	0.951497760988
0.141199056597	0.939222787044
0.178173001449	0.923979639791
0.224828828255	0.905130873647
0.283701804446	0.881949012974
0.357991074678	0.85363274997
0.451733501658	0.819345416641
0.570023028379	0.778287123313
0.719287481867	0.729813765402
0.907637859896	0.673614269066
1.14530908084	0.609946847042
1.4452161469	0.539907648149
1.82365594248	0.465653124325
2.30119280336	0.390426504453
2.90377597819	0.318199491571
3.66414970496	0.2528496633
4.62363252579	0.197131139813
5.83436252743	0.152023678935
7.36213051354	0.116868502788
9.28995506254	0.0900706586847
11.722593739	0.0698175119757
14.792235597	0.0544979955211
18.665684304	0.0428387974089
23.5534222161	0.0338895238104
29.7210479432	0.0269579048085
37.5037089191	0.0215427168085
47.32431324	0.0172795831817
59.7165103983	0.0139011413676
75.3536896788	0.0112089149354
95.0855719856	0.00905373597839
119.98438349	0.00732213507706
151.403120168	0.00592682260193
191.049069301	0.00479996431529
241.076583101	0.0038883726937
304.204145732	0.00315002235587
383.862095149	0.00255149048015
484.379026912	0.00206605127621
611.217009122	0.00167223896032
771.268390008	0.00135275083157
973.230326623	0.00109360057155
1228.07738646	0.000883458088282
1549.65790304	0.0007131302134
1955.44649135	0.000575149041123
2467.49361457	0.000463443450876
3113.62380147	0.000373075566236
3928.94762517	0.000300028363658
4957.76960402	0.000241033888835
6255.99569949	0.000193433929343
7894.17123383	0.000155066777281
9961.31430751	0.000124175065398
12569.7530233	9.9330692587e-05
15861.2293709	7.93736667609e-05
20014.6014556	6.33622040723e-05
25255.5626085	5.05322394318e-05
31868.9055133	4.02643180976e-05
40213.9977777	3.20567256853e-05
50744.3098914	2.55035702157e-05
64032.0567129	2.02769701382e-05
80799.2915001	1.61124737083e-05
101957.142126	1.2797143327e-05
128655.32157	1.01598653818e-05
162344.603066	8.06334829939e-06
204855.654807	6.39765621354e-06
258498.518054	5.07488431363e-06
326188.134268	4.02485366519e-06
411602.742401	3.19159054156e-06
519383.753587	2.53052804469e-06
655387.964417	2.00618720109e-06
827005.813978	1.59036619828e-06
1043562.9787	1.26065597669e-06
1316827.12759	9.9924604856e-07


#p=100.0
0.000372454956628	0.99984634368
0.000469984850653	0.999808728971
0.000593053618733	0.999761266911
0.000748348790826	0.999701380278
0.000944309072637	0.999625817797
0.00119158290305	0.999530478123
0.00150360708796	0.999410188005
0.00189733695336	0.999258422823
0.0023941676941	0.999066954664
0.00302109698401	0.998825409394
0.00381219202369	0.998520709573
0.00481044074466	0.998136374403
0.00607008776423	0.99765164098
0.00765958202611	0.997040362783
0.00966529630105	0.996269631407
0.0121962206644	0.995298055904
0.0153898849927	0.994073620959
0.0194198323076	0.992531030818
0.0245050490654	0.990588431475
0.030921864833	0.988143391157
0.0390189679768	0.98506801226
0.0492363533116	0.981203052873
0.0621292313234	0.976350963248
0.078398198185	0.970267808667
0.0989273059997	0.962654180638
0.124832101999	0.953145431899
0.157520247135	0.941301962309
0.198768008069	0.9266009075
0.250816779116	0.90843153284
0.316494879116	0.886098007869
0.399371241667	0.858835087629
0.503949350196	0.825844475533
0.635911956262	0.78636186975
0.802429879033	0.739765796397
1.01255166604	0.685736992474
1.27769528925	0.624467248901
1.6122685952	0.55689357302
2.0344522242	0.484892795623
2.56718754238	0.411319454858
3.23942327047	0.339741234371
4.08768855101	0.273797315392
5.15807793392	0.216334538834
6.50875614431	0.168741475324
8.21311874089	0.130870387422
10.3637804146	0.101516865761
13.0776076508	0.0790622719602
16.5020692282	0.0619380947124
20.8232496404	0.0488355304127
26.2759608866	0.0387426725742
33.1565021039	0.0309055560915
41.8387603982	0.0247704727057
52.7945277874	0.019931417613
66.6191382767	0.016089018211
84.0638181784	0.0130204662525
106.076507585	0.0105581171575
133.853371228	0.00857440250695
168.903797806	0.00697118653619
213.132419837	0.00567220955561
268.942610976	0.00461767093981
339.36708481	0.00376030112997
428.232691853	0.00306247798742
540.368369769	0.00249408297849
681.867546784	0.00203088743898
860.419257249	0.0016533232612
1085.72596208	0.00134553587755
1370.03077838	0.00109464716883
1728.78276771	0.00089017642382
2181.47643476	0.000723581724138
2752.71105444	0.000587894126608
3473.52739114	0.000477424104217
4383.09444703	0.000387524787319
5530.83789712	0.00031440023013
6979.1258696	0.000254949629838
8806.65801634	0.000206640432448
11112.7420347	0.000167404768481
14022.6900263	0.000135554810071
17694.6279287	0.00010971352554
22328.0880452	8.87579963516e-05
28174.8515855	7.17730143239e-05
35552.6304025	5.80130274011e-05
44862.3313845	4.68710936165e-05
56609.8416479	3.78533554073e-05
71433.5183327	3.0558210357e-05
90138.8767898	2.46592709919e-05
113742.362109	1.98914043066e-05
143526.582523	1.60393911289e-05
181110.00606	1.29286031909e-05
228534.907739	1.041743604e-05
288378.346351	8.39109715105e-06
363892.201271	6.75661555074e-06
459179.878868	5.43870654729e-06
579419.290715	4.37644254153e-06
731144.220169	3.52054449501e-06
922599.366735	2.83114920108e-06
1164188.36123	2.27605864457e-06
1469039.0968	1.82925563509e-06
1853717.09579	1.46973124181e-06
2339125.67658	1.18053310755e-06
2951641.83535	9.47966473957e-07
3724549.56628	7.61002602356e-07


#p=150.0
0.000684243446931	0.999346900114
0.000863417303203	0.999281540261
0.00108950906701	0.999199072681
0.00137480451536	0.999095021861
0.00173480654058	0.998963742867
0.00218907757402	0.998798116622
0.00276230260434	0.998589166262
0.0034856305544	0.998325574445
0.0043983669069	0.997993076509
0.00555010955572	0.99757369826
0.00700344394465	0.99704479984
0.00883734394673	0.996377878199
0.0111514632872	0.995537070249
0.0140715507052	0.994477286704
0.0177562831128	0.993141893133
0.0224058880635	0.991459840646
0.0282730240742	0.989342135137
0.0356765100331	0.986677523932
0.045018649749	0.983327276579
0.0568070930522	0.979118950172
0.0716824213748	0.973839071714
0.0904529568067	0.967224760331
0.11413868614	0.958954480876
0.14402668673	0.948638411516
0.181741065996	0.935809382805
0.229331215062	0.919916083481
0.289383172228	0.900321319005
0.36516014772	0.876309627424
0.460779845821	0.847110500293
0.581438220028	0.811945610001
0.73369182002	0.770110141067
0.925814073141	0.721098055304
1.16824486063	0.664776069788
1.4741578185	0.60159693448
1.86017618999	0.53281443238
2.34727612906	0.46061976019
2.96192653991	0.388076503616
3.73752739152	0.318735133483
4.71622466464	0.255926681909
5.95120055516	0.201974231538
7.50956338304	0.157732405189
9.47599424371	0.122703300719
11.9573485603	0.0955683253599
15.0884625841	0.0747584090405
19.0394803666	0.0588207197408
24.0250993506	0.0465653373077
30.3162369819	0.0370775221852
38.2547523042	0.0296751231611
48.2720225051	0.023855105498
60.9123838575	0.019246564794
76.8627108346	0.0155743608189
96.9897407177	0.0126324992461
122.387171911	0.0102651134703
154.435095275	0.0083529820457
194.87498796	0.00680395820215
245.904344895	0.00554613206281
310.296090182	0.00452289869261
391.549257184	0.00368936087164
494.079125237	0.00300967378003
623.45714496	0.00245506088486
786.713689664	0.00200231341373
992.720084305	0.00163264237352
1252.67067134	0.00133079071954
1580.69110884	0.00108433985993
1994.6059557	0.000883163086547
2516.9072542	0.000718991389269
3175.97674275	0.000585066177452
4007.6281133	0.000475859894672
5057.05311953	0.000386850162112
6381.27728691	0.000314336471054
8052.25866724	0.000255290937585
10160.7980235	0.000207236490383
12821.4729234	0.000168147263851
16178.8638594	0.000136367038794
20415.4107212	0.000110542399158
25761.3265392	8.95679185585e-05
32507.1072103	7.25411991845e-05
41019.3169819	5.87259906261e-05
51760.5074723	4.75219520086e-05
65314.3526249	3.84398032198e-05
82417.3654228	3.10810707755e-05
103998.919843	2.51213827879e-05
131231.752835	2.02968564257e-05
165595.690592	1.63929076864e-05
208958.061979	1.32351812717e-05
263675.168781	1.06820570948e-05
332720.32662	8.61857127311e-06
419845.434281	6.95145356934e-06
529784.851072	5.60504438511e-06
668512.660869	4.51803799567e-06
843567.302534	3.64075805356e-06
1064461.20703	2.93297568049e-06
1343197.70085	2.36213332378e-06
1694923.26414	1.90186925915e-06
2138750.58712	1.53088150431e-06
2698797.14952	1.23194189728e-06
3405495.75912	9.91127563936e-07
4297248.26389	7.97196532979e-07
5422512.30004	6.41053727983e-07
6842434.46931	5.15373764079e-07


#p=200.0
0.00105346170207	0.999016489685
0.00132931789981	0.99891881844
0.00167740894165	0.998795587633
0.00211665001874	0.998640113981
0.00267090939519	0.99844396986
0.00337030540437	0.998196529916
0.00425284307254	0.997884400966
0.00536647930368	0.997490705785
0.00677172884718	0.996994184405
0.00854495265607	0.99636806813
0.0107825073245	0.995578671455
0.0136059810842	0.994583635532
0.0171688008819	0.993329743803
0.0216645695669	0.991750216514
0.0273375862266	0.989761377295
0.0344961213464	0.987258573969
0.0435291681601	0.984111231504
0.0549275804569	0.980156924281
0.0693107454698	0.975194388926
0.0874602412415	0.968975475453
0.110362307405	0.961196180704
0.13926143723	0.951487163358
0.175728003115	0.939404560665
0.221743590278	0.924422586246
0.279808675668	0.905930371424
0.353078503333	0.883236896644
0.445534539693	0.85558966065
0.562200825555	0.822214797579
0.709416981393	0.782388141585
0.895182700934	0.735547009658
1.12959245278	0.681448843243
1.42538401159	0.620371526852
1.79863062604	0.55332665896
2.26961443556	0.482219426646
2.86392859742	0.40984661388
3.61386801327	0.339612323731
4.56018422703	0.274920227538
5.75429985493	0.218402300944
7.26110287917	0.171347430569
9.16247264673	0.133643783858
11.5617291752	0.104200067346
14.5892475399	0.0815158790624
18.4095424269	0.0641087095667
23.2302078255	0.0507197755294
29.3131976397	0.0403612910442
36.9890602063	0.0322882969024
46.6749002194	0.0259484181939
58.8970441083	0.0209335762685
74.3196405003	0.0169411078209
93.7807499123	0.0137447261195
118.337884776	0.0111735534065
149.325474432	0.00909717953618
188.427377729	0.0074150356381
237.768383546	0.00604880277717
300.029671353	0.00493694412614
378.59450592	0.0040307257354
477.732083186	0.00329128722907
602.82951743	0.00268745950983
760.684575885	0.00219411944605
959.875067922	0.00179093494207
1211.22496134	0.00146139718659
1528.39255441	0.00119206671497
1928.61266481	0.000971980580268
2433.63316586	0.000792182343246
3070.89676119	0.000645346739882
3875.0322153	0.000525478094945
4889.73607298	0.000427666728322
6170.14712006	0.000347891355694
7785.84261298	0.000282858242916
9824.61909166	0.000229869918663
12397.2632243	0.000186717788614
15643.5719308	0.000151594163102
19739.9489166	0.000123020109849
24908.9904118	9.97862430441e-05
31431.5810013	8.09041100755e-05
39662.1568322	6.55662736524e-05
50047.9655959	5.31135361992e-05
63153.3698706	4.30080348143e-05
79690.5144601	3.48111742663e-05
100558.024187	2.81654715397e-05
126889.834967	2.27797842617e-05
160116.811645	1.84170954673e-05
202044.500868	1.48845684625e-05
254951.244106	1.20254038296e-05
321711.982222	9.71233675996e-06
405954.479131	7.84129336885e-06
512256.453703	6.32879336328e-06
646394.332001	5.10644838426e-06
815657.13701	4.11894721932e-06
1029242.57256	3.32177129894e-06
1298756.82453	2.67756652318e-06
1638845.23846	2.15794358884e-06
2067988.14443	1.73865453277e-06
2609505.07415	1.40047790285e-06
3292821.93921	1.12778990606e-06
4155070.0287	9.07971225291e-07
5243103.71533	7.30820562259e-07
6616046.51182	5.88094295779e-07
8348503.82963	4.73133126151e-07
10534617.0207	3.80563145053e-07


#p=300.0
0.00193533272523	0.998232445862
0.00244211292036	0.998058634852
0.00308159699777	0.997839362806
0.00388853438248	0.997562756552
0.00490677387557	0.997213852252
0.00619164638853	0.996773796966
0.00781297161288	0.996218847563
0.00985885200692	0.995519117677
0.0124404602641	0.994637012741
0.0156980804127	0.993525280901
0.0198087308197	0.992124594234
0.0249957833296	0.990360561009
0.0315411012421	0.988140057356
0.0398003557019	0.98534675887
0.0502223527909	0.98183575465
0.0633734215529	0.97742714677
0.07996818819	0.97189859191
0.100908408694	0.964976849733
0.12733197007	0.956328598568
0.160674722867	0.945551108933
0.202748504984	0.932163893454
0.255839596546	0.915603255631
0.322832955862	0.895222820348
0.407368987435	0.870304693978
0.514041360742	0.840087808656
0.648646629233	0.803821927532
0.818499213775	0.760856878544
1.03282886669	0.710775110481
1.30328221446	0.653568665669
1.64455563289	0.58984509221
2.07519384495	0.521017333885
2.61859763694	0.449393084596
3.30429545216	0.378049137059
4.16954795999	0.310401686219
5.26137279259	0.249516090211
6.6390994727	0.197411297464
8.37759336699	0.154717351848
10.5713238537	0.120850296852
13.3394977679	0.0945188023971
16.832537075	0.0742327602835
21.2402527676	0.0586223475953
26.8021591528	0.0465640687728
33.820489008	0.0371900034153
42.6766168435	0.0298489579922
53.8517827099	0.0240577482216
67.9532426779	0.0194580410043
85.7472669997	0.0157826365408
108.200779068	0.0128305649951
136.53389782	0.0104491473275
172.286238736	0.00852118511759
217.400576206	0.00695580949209
274.328413468	0.00568190684483
346.163196755	0.00464335424486
436.80841249	0.00379552989888
551.189701881	0.00310272811472
695.522519194	0.0025362217111
877.649878173	0.00207279271312
1107.46853969	0.0016936055736
1397.46679959	0.00138333387648
1763.40309992	0.00112947685723
2225.16233926	0.000921819739019
2807.83641373	0.000752004274155
3543.08770519	0.000613184650204
4470.8696081	0.000499750184852
5641.59758827	0.000407100754605
7118.88874825	0.000331464200835
8983.01876676	0.000269747388448
11335.2840615	0.000219414408738
14303.5062146	0.000178386788195
18048.9777688	0.000144963632888
22775.2268299	0.000117744284617
28739.0767387	9.55932665286e-05
36264.6017957	7.75746566109e-05
45760.7373875	6.29248472409e-05
57743.5014466	5.10198300532e-05
72864.0347528	4.1349971794e-05
91943.9837808	3.34992939038e-05
116020.14879	2.71284598133e-05
146400.823325	2.1960825176e-05
184736.8866	1.77709416476e-05
233111.511912	1.43752464359e-05
294153.365828	1.16243236191e-05
371179.449347	9.39663444053e-06
468375.343011	7.59333717149e-06
591022.650437	6.13413326864e-06
745785.999502	4.95379289664e-06
941075.196766	3.99935922637e-06
1187502.21452	3.22786634471e-06
1498457.84305	2.60444306988e-06
1890839.34324	2.10083904992e-06
2385968.64004	1.69415282026e-06
3010750.95121	1.36583254057e-06
3799136.81098	1.10086211539e-06
4793966.93465	8.87068148629e-07
6049300.17367	7.14619699576e-07
7633351.06188	5.75558755981e-07
9632196.5783	4.63450839982e-07
12154453.5514	3.73095111237e-07
15337180.8737	3.00289244787e-07
19353327.2523	2.4163881812e-07


#p=500.0
0.00416417300788	0.996260512729
0.00525459037227	0.995896963718
0.00663054102895	0.995438450557
0.00836679383583	0.994860244398
0.0105576963909	0.994131222587
0.0133223018602	0.993212242506
0.0168108383006	0.992054117869
0.0212128720197	0.990595109873
0.0267676085677	0.988757832226
0.0337768911144	0.986445457625
0.0426216025412	0.983537107176
0.0537823625339	0.979882309593
0.067865644351	0.975294443399
0.085636730448	0.969543138376
0.108061297759	0.962345735757
0.13635789237	0.953358125192
0.172064145048	0.942165639966
0.217120325758	0.928275265301
0.273974777511	0.911111275933
0.345716958789	0.890017641354
0.43624532404	0.864272147372
0.550479164845	0.83311906992
0.694625923144	0.795828985621
0.876518502276	0.751794920263
1.10604090523	0.700671602886
1.39566532922	0.642556020885
1.76112990213	0.57818892679
2.22229388898	0.509126194655
2.80421684	0.437791451271
3.53852032117	0.367300614882
4.46510622313	0.300991179785
5.63432502128	0.241734102499
7.10971180953	0.191301202325
8.97143878348	0.150114593979
11.3206717799	0.117480025818
14.2850676064	0.0920901437296
18.0257108843	0.072493892155
22.7458673515	0.0573777771096
28.7020292787	0.0456707709982
36.2178532033	0.0365463662013
45.7017473545	0.0293835937278
57.6690644674	0.0237205286446
72.7701059382	0.0192135751767
91.8254590596	0.0156057297014
115.870587555	0.0127031129548
146.212098451	0.0103580209489
184.498742818	0.00845678346515
232.811008542	0.00691106186077
293.774173582	0.00565157683218
370.700963002	0.00462354854901
467.771561723	0.00378334730123
590.260764863	0.00309600560087
744.824608946	0.00253334876456
939.862059476	0.00207257408366
1185.97140888	0.00169515895852
1496.52618542	0.00138601306156
1888.40186776	0.0011328136373
2382.89289482	0.000925479834925
3006.86980094	0.000755753776226
3794.2393548	0.000616864438791
4787.78704586	0.000503256432257
6041.50203847	0.000410370080143
7623.5109313	0.000334462415217
9619.77974179	0.000272461000166
12138.7852808	0.00022184420864
15317.4097586	0.000180543086631
19328.3789346	0.000146860746172
24389.6479972	0.000119406054214
30776.2452008	9.70391063283e-05
38835.2168415	7.8826353036e-05
49004.4856768	6.40036693034e-05
61836.6475524	5.19459652094e-05
78028.9993398	4.21421858731e-05
98461.4298956	3.41747528189e-05
124244.23303	2.77026657429e-05
156778.440631	2.24476205281e-05
197831.954426	1.8182618058e-05
249635.613383	1.47225863541e-05
315004.417006	1.19167611497e-05
397490.491795	9.64234286477e-06
501576.113024	7.79940666622e-06
632917.270601	6.30665790321e-06
798651.01432	5.09800549239e-06
1007783.27959	4.11971393328e-06
1271678.26799	3.32815784283e-06
1604675.9755	2.68790800232e-06
2024871.42478	2.17021083559e-06
2555097.94468	1.75174762293e-06
3224167.9284	1.41358806628e-06
4068438.49262	1.14040935175e-06
5133787.11524	9.19788948687e-07
6478104.60756	7.41665306752e-07
8174440.88827	5.97892135087e-07
10314974.5001	4.81876181625e-07
13016021.5716	3.88283001016e-07
16424356.4102	3.12798062537e-07
20725187.1862	2.51932885288e-07
26152220.1037	2.02867782682e-07
33000358.9453	1.63324348676e-07
41641730.0788	1.31462098839e-07


#p=600.0
0.00547394757545	0.995107256915
0.00690733842563	0.994633195382
0.00871607253604	0.994035396807
0.0109984361229	0.99328169575
0.0138784523247	0.992331643277
0.0175126205922	0.991134419833
0.0220984208347	0.98962624962
0.0278850444352	0.987727213882
0.0351869352552	0.98533734967
0.0444008764458	0.982331915954
0.0560275515572	0.978555716876
0.0706987515738	0.97381640284
0.0892117062976	0.967876740662
0.112572405642	0.960445979211
0.142050264902	0.951170673865
0.179247104508	0.939625723303
0.226184192593	0.925306982939
0.285412080265	0.907627728282
0.360149197992	0.885922517462
0.454456744417	0.85946365623
0.573459370999	0.82749735469
0.723623654453	0.789308296786
0.913109489122	0.744321612894
1.15221349384	0.692248078088
1.45392852796	0.63326853634
1.8346497205	0.568233345962
2.31506537783	0.498820599307
2.92128118176	0.427560520806
3.68623876657	0.357619379646
4.65150576022	0.292291943495
5.86953456016	0.23430819403
7.40651258513	0.185244693312
9.34595888506	0.145346208816
11.793262548	0.113810990876
14.88140952	0.0892992813667
18.7782090325	0.0703768191875
23.6954123193	0.0557670902331
29.9002191322	0.0444379130636
37.7297973171	0.0355957468844
47.6096044413	0.0286450588898
60.0765070643	0.0231426795274
75.8079539497	0.0187585726909
95.6587884825	0.0152454852118
120.707700672	0.0124165684353
152.315842933	0.0101292252379
192.200794805	0.00827353151766
242.529895855	0.00676392685604
306.038018434	0.00553321565444
386.17618004	0.0045281981397
487.29907086	0.00370645522161
614.901686677	0.00303395584297
775.917925742	0.00248325588336
979.097375292	0.00203212689668
1235.4807622	0.00166250063555
1558.99990368	0.00135964824628
1967.23475916	0.00111153588476
2482.36872145	0.000908314488417
3132.39405747	0.000741912701417
3952.6330019	0.000605709952599
4987.65715968	0.000494272424776
6293.70951732	0.000403138811948
7941.76067444	0.000328645803783
10021.3653707	0.000267785489901
12645.5288707	0.000218088562618
15956.8476456	0.000177528474258
20135.2580336	0.000144442683678
25407.813942	0.000117467885097
32061.0249064	9.5486706e-05
40456.4249563	7.75838305804e-05
51050.2182953	6.30098756248e-05
64418.0693379	5.11516819998e-05
81286.3841879	4.15078820098e-05
102571.783387	3.36684420357e-05
129430.910875	2.7298864274e-05
163323.28577	2.21257880349e-05
206090.612313	1.79262788857e-05
260056.857683	1.45185708416e-05
328154.535855	1.17544885015e-05
414084.059779	9.51337359592e-06
522514.820999	7.6969704013e-06
659338.923382	6.22535171473e-06
831991.358743	5.03350706178e-06
1049854.02268	4.06859825212e-06
1324765.52474	3.28766980701e-06
1671664.49584	2.6558602774e-06
2109401.35025	2.14486168979e-06
2661762.61296	1.7317040502e-06
3358763.47425	1.3977635606e-06
4238278.80857	1.12791931981e-06
5348101.28695	9.09938005605e-07
6748538.42027	7.33901628076e-07
8515689.65626	5.91778119601e-07
10745581.6068	4.77065041626e-07
13559386.1131	3.8450010247e-07
17110004.697	3.09526129886e-07
21590377.1961	2.49599915461e-07
27243966.0729	2.01040995901e-07
34377986.1112	1.6189051592e-07
43380098.4003	1.30339554472e-07
54739475.7545	1.04916723616e-07


#p=1000.0
0.0117780598876	0.989741075798
0.0148622259384	0.98874137649
0.018754002098	0.987481698265
0.0236648666324	0.985895024625
0.029861674847	0.983897413702
0.0376811599455	0.981383930527
0.0475482310391	0.978223724953
0.0599990626144	0.974254151507
0.0757102301374	0.969273866468
0.0955354750174	0.963034921226
0.120552096728	0.955234027009
0.152119493024	0.94550343438
0.191953029321	0.933402306421
0.242217251274	0.918410136672
0.305643505717	0.899924747785
0.385678361454	0.877268762987
0.48667089505	0.849710146625
0.614109018707	0.816504253898
0.774917692208	0.776966195268
0.977835223722	0.730581908853
1.23388810756	0.67716182859
1.55699020146	0.617029090926
1.96469880257	0.551211492017
2.47916870718	0.48157308233
3.12835609744	0.410788565955
3.94753767423	0.342062809947
4.98122758539	0.278575301523
6.28559631474	0.222798298246
7.93152297393	0.17599404524
10.0084468579	0.138149054811
12.6292275564	0.108324388535
15.9362777198	0.085156181554
20.1093017312	0.0672526043477
25.3750608032	0.0534024299063
32.0196951327	0.0426366406417
40.4042726969	0.0342133807955
50.9844096079	0.0275762246843
64.3350281927	0.022310511508
81.1815981472	0.0181066722891
102.4395584	0.0147321051041
129.264061866	0.0120104933555
163.112746198	0.00980687301841
205.824941506	0.00801690903722
259.721619146	0.00655917911519
327.731512801	0.00536958609689
413.550265225	0.00439727545505
521.841248668	0.00360162130432
658.4889715	0.00294997639745
830.91884111	0.00241597330684
1048.50065892	0.0019782273561
1323.05777336	0.00161933561106
1669.50955801	0.00132509653542
2106.68212712	0.00108389601088
2658.33134254	0.00088622020806
3354.43370206	0.000724266240999
4232.81525573	0.000591628979889
5341.20706519	0.0004830477482
6739.83889909	0.000394200522348
8504.71210557	0.000321536125469
10731.7295089	0.0002621369204
13541.906748	0.000213606254264
17087.9482398	0.000173976087908
21562.5451039	0.000141630942131
27208.8459558	0.000115245349605
34333.6695496	9.37323375624e-05
43324.177242	7.62009927678e-05
54668.911256	6.19215064769e-05
68984.3419582	5.02963852228e-05
87048.3667237	4.08367467649e-05
109842.58071	3.31434412508e-05
138605.616523	2.68878503553e-05
174900.451241	2.18050032213e-05
220699.338249	1.76764006791e-05
278490.979058	1.43243190352e-05
351415.758796	1.1603806016e-05
443436.394055	9.39675172342e-06
559553.26604	7.60693978021e-06
706076.140195	6.15603566426e-06
890967.037473	4.98030206931e-06
1124272.88882	4.02787629713e-06
1418671.4832	3.2566170319e-06
1790160.37589	2.63227260828e-06
2258926.19211	2.12702212971e-06
2850441.56385	1.71828406504e-06
3596849.30712	1.38771290717e-06
4538709.05554	1.11459474066e-06
5727201.26197	9.04421626005e-07
7226908.33312	7.29866271604e-07
9119324.02344	5.8885779072e-07
11507281.7879	4.749795845e-07
14520542.7294	3.83035800543e-07
18322846.789	3.08820501195e-07
23120810.338	2.48930180619e-07
29175153.6671	2.00611547289e-07
36814868.4693	1.61637988029e-07
46455095.1772	1.30209355942e-07
58619681.6029	1.04871256718e-07
73969648.7137	8.44464724508e-08
93339110.3674	6.79870136531e-08
117780598.876	5.47254618485e-08


#p=1500.0
0.0216376776635	0.982130992768
0.0273036524932	0.980324271526
0.0344533018314	0.978050398047
0.0434751360603	0.975190539792
0.05485939968	0.971596787085
0.069224711087	0.967085717623
0.0873516781634	0.961430944368
0.110225316338	0.954354747634
0.139088574109	0.945519107772
0.175509874595	0.93451681239
0.221468343304	0.920863874635
0.27946135338	0.903995340946
0.352640232313	0.883267756327
0.44498150439	0.857973111886
0.561502974152	0.827370906229
0.708536392796	0.790746589443
0.894071524152	0.74750515093
1.1281903067	0.697306109096
1.42361470392	0.640237746652
1.79639801298	0.577010613632
2.2667971974	0.509121307482
2.86037364606	0.438902933879
3.60938217342	0.369360354148
4.55452373915	0.303728098875
5.74715712933	0.244821420754
7.25208978171	0.194429304324
9.15109940766	0.153053348891
11.5473777752	0.120101120823
14.571138127	0.0943511129464
18.3866909396	0.0744063581878
23.201372519	0.0589791344342
29.2768116096	0.0470060490892
36.9431462439	0.0376590003765
46.6169633699	0.0303117550481
58.823936096	0.0244963034284
74.2273886517	0.0198633761055
93.6643412822	0.0161511178587
118.190993745	0.0131616642598
149.140118973	0.0107440972697
188.193485668	0.00878217156032
237.473245238	0.00718548515228
299.657249048	0.00588309899981
378.124562271	0.00481889012525
477.139081558	0.00394813423014
602.081234244	0.00323496529977
759.740349596	0.00265046587964
958.683589481	0.00217121528161
1209.72148607	0.0017781738309
1526.49538379	0.0014558164694
1926.218707	0.00119145350593
2430.61233372	0.000974693424381
3067.08490337	0.000797014721685
3870.22219627	0.000651422315199
4883.66651736	0.000532170197963
6162.48820952	0.00043453646202
7776.178164	0.000354640056216
9812.42394019	0.000289291001246
12381.8746885	0.00023586791124
15624.1538009	0.000192216851986
19715.4460158	0.00015656894642
24878.0712577	0.000127472005238
31392.565454	0.000103734431262
39612.9247952	8.43789663095e-05
49985.8418112	6.86044241619e-05
63074.9785453	5.57550502876e-05
79591.5958267	4.52931213824e-05
100433.203028	3.67791702877e-05
126732.328529	2.98536913165e-05
159918.061062	2.42228397053e-05
201793.706077	1.96466189774e-05
254634.776973	1.59290734394e-05
321312.645992	1.2910340319e-05
405450.573961	1.04600469087e-05
511620.597495	8.47194086727e-06
645591.972468	6.85944123118e-06
814644.674111	5.55207644954e-06
1027964.98928	4.49248661907e-06
1297144.69727	3.63401286041e-06
1636810.96459	2.93872555238e-06
2065421.18194	2.375794046e-06
2606265.93486	1.92013188709e-06
3288734.60901	1.55145099584e-06
4149912.40295	1.25323518753e-06
5236595.52979	1.01207342234e-06
6607834.1131	8.17112919039e-07
8338140.95777	6.59546553817e-07
10521540.5595	5.32236659367e-07
13276678.3755	4.29400580692e-07
16753267.9924	3.46355001551e-07
21140226.53	2.79308194171e-07
26675940.3565	2.25191276308e-07
33661218.9511	1.81521192262e-07
42475640.8259	1.46289494464e-07
53598179.7388	1.17872106608e-07
67633232.0232	9.49561408606e-08
85343459.3524	7.64805682968e-08
107691231.609	6.15881370726e-08
135890921.851	4.95864195419e-08
171474895.084	3.99162659186e-08
216376776.635	3.21262647222e-08


#p=1900.0
0.0308463768223	0.973313256451
0.0389237129108	0.970772865431
0.049116155051	0.967579158824
0.0619775583209	0.963568026891
0.0782068085628	0.95853642757
0.0986857996876	0.952234501136
0.124527355597	0.944356905036
0.15713570079	0.934533845251
0.198282765617	0.922322731626
0.250204472587	0.907202076153
0.315722235908	0.88857025903
0.398396276517	0.865753156918
0.502719083711	0.838026325051
0.63435953603	0.804659202533
0.800470946877	0.764990004205
1.01007977401	0.718539196064
1.27457611528	0.665164349925
1.60833264406	0.605246429722
2.02948561717	0.539874169143
2.56092039511	0.47096026877
3.23151502755	0.401193432772
4.07770948024	0.333736127032
5.14548577479	0.271663090507
6.49286664164	0.217303126528
8.19306846258	0.171784009798
10.3384798329	0.135009283663
13.0456819376	0.106019453934
16.4617835473	0.0834743648234
20.7724148767	0.0660243732473
26.2118146901	0.0525009155482
33.0755587843	0.041970276942
41.7366215132	0.0337171222446
52.6656431324	0.0272040139722
66.4565042877	0.0220295974726
83.8585973599	0.0178935707178
105.817548283	0.0145698031908
133.52660165	0.01188653269
168.491461364	0.00971203408925
212.61211026	0.00794430265079
268.286054755	0.00650361270559
338.538604824	0.00532711662802
427.18726868	0.00436489005359
539.049195342	0.00357700626484
680.202937454	0.00293134805889
858.318758508	0.0024019527923
1083.07543329	0.00196774680703
1366.68619037	0.0016115673207
1724.56237632	0.00131939893528
2176.15090483	0.00107977220366
2745.99099785	0.000883285940013
3465.04764147	0.000722225039655
4372.39421655	0.000590252799482
5517.33573763	0.000482161845668
6962.08807671	0.00039367160451
8785.15876011	0.000321263064143
11085.6130503	0.00026204384697
13988.4571305	0.000213635529218
17651.4309136	0.000174085866083
22273.5795943	0.000141790346743
28106.0697216	0.000115432109193
35465.8375341	9.39307627699e-05
44752.8112061	7.64000447184e-05
56471.6428569	6.21140044787e-05
71259.1312371	5.04777395349e-05
89918.8252328	4.10043151982e-05
113464.688537	3.32953025643e-05
143176.198216	2.70249517928e-05
180667.87121	2.19270433281e-05
227976.996835	1.77841437627e-05
287674.342637	1.44187702617e-05
363003.849338	1.16861050319e-05
458058.905866	9.46808363168e-06
578004.783217	7.66847879861e-06
729359.314147	6.20891524828e-06
920347.070785	5.02555833712e-06
1161346.28608	4.06648597938e-06
1465452.80471	3.28945695024e-06
1849191.70844	2.6601282283e-06
2333415.2854	2.15059764601e-06
2944436.13893	1.7381782137e-06
3715457.00866	1.40447033685e-06
4688375.00011	1.13453260005e-06
5916058.26428	9.16242485042e-07
7465218.84141	7.39768276305e-07
9420037.77862	5.97139101386e-07
11886739.5097	4.81895033349e-07
14999364.0675	3.88802487058e-07
18927050.7902	3.13623609086e-07
23883229.3158	2.52924401671e-07
30137217.302	2.03929681923e-07
38028855.0889	1.6439136366e-07
47986972.5491	1.32491649066e-07
60552691.6086	1.06760597852e-07
76408830.6944	8.6009899604e-08
96417008.9388	6.92791806994e-08
121664466.374	5.57927906622e-08
153523144.319	4.49234970229e-08
193724236.368	3.61651166616e-08
244452261.078	2.91090937075e-08
308463768.223	2.34256928864e-08


#Master Curve
1e-05	0.999996785885
1.26185688307e-05	0.999995944249
1.59228279334e-05	0.999994882226
2.00923300257e-05	0.999993542107
2.53536449397e-05	0.999991851072
3.1992671378e-05	0.999989717233
4.0370172586e-05	0.999987024641
5.09413801482e-05	0.999983626989
6.42807311728e-05	0.99997933966
8.1113083079e-05	0.999973929696
0.00010235310219	0.999967103149
0.000129154966501	0.999958489108
0.000162975083462	0.999947619554
0.000205651230835	0.999933903946
0.00025950242114	0.999916597149
0.000327454916288	0.999894758988
0.000413201240012	0.999867203212
0.0005214008288	0.999832433133
0.000657933224658	0.999788560445
0.000830217568132	0.999733202857
0.00104761575279	0.999663355019
0.00132194114847	0.999575225827
0.0016681005372	0.99946403338
0.00210490414451	0.999323746687
0.00265608778295	0.999146760394
0.00335160265094	0.998923485436
0.00422924287439	0.99864183419
0.00533669923121	0.998286573555
0.00673415065775	0.997838512948
0.00849753435909	0.997273486562
0.0107226722201	0.99656108005
0.0135304777458	0.99566304112
0.0170735264747	0.994531301457
0.0215443469003	0.993105524226
0.0271858824273	0.991310078301
0.0343046928631	0.989050329
0.0432876128108	0.986208128984
0.0546227721768	0.982636397802
0.0689261210435	0.978152703748
0.0869749002618	0.972531822201
0.109749876549	0.96549736325
0.138488637139	0.956712771868
0.174752840001	0.945772353667
0.22051307399	0.932193530626
0.278255940221	0.915412357734
0.351119173422	0.894785501542
0.443062145758	0.869603417572
0.559081018251	0.839121255401
0.705480231072	0.802615668136
0.890215085445	0.759476269705
1.12332403298	0.709338185947
1.41747416293	0.652254167336
1.78864952906	0.588887662024
2.25701971963	0.520680217638
2.84803586844	0.449912543473
3.5938136638	0.379558732826
4.53487850813	0.31286704082
5.72236765935	0.252724015437
7.22080901839	0.201034611672
9.11162756115	0.158422314922
11.497569954	0.124382336245
14.508287785	0.0977305782055
18.307382803	0.0770668410464
23.1012970008	0.0610786386248
29.1505306283	0.0486717179506
36.7837977183	0.038989290461
46.4158883361	0.0313815599106
58.5702081806	0.025362296298
73.9072203353	0.0205685438026
93.2603346883	0.016728285168
117.681195243	0.0136361221964
148.496826225	0.0111355263632
187.381742286	0.00910604140496
236.448941265	0.00745407306061
298.364724028	0.00610623618612
376.493580679	0.00500451265033
475.08101621	0.00410269384408
599.484250319	0.00336373920901
756.463327555	0.00275779297493
954.548456662	0.00226067834734
1204.50354026	0.00185274166682
1519.91108295	0.00151795599769
1917.91026167	0.00124321904932
2420.12826479	0.00101779849835
3053.85550883	0.000832890212502
3853.52859371	0.000681264032362
4862.60158007	0.000556977928501
6135.90727341	0.000455146251734
7742.63682681	0.000371750968918
9770.09957299	0.000303487487936
12328.4673944	0.000247638256707
15556.7614393	0.000201969016794
19630.4065004	0.000164643431796
24770.7635599	0.000134152889109
31257.1584969	0.00010925850555
39442.0605944	8.89435018439e-05
49770.2356433	7.23737831696e-05
62802.9144183	5.88655101284e-05
79248.2898354	4.78583515635e-05
100000.0	3.88934427605e-05


==> figs/gnuplot/poisson_norm.dat <==
5.0 0.489209129339
5.96888 0.489209129339
7.12551 0.490224744931
8.50627 0.49148676901
10.1546 0.491947525493
12.1223 0.492907181509
14.4713 0.49319724807
17.2755 0.494151197421
20.6231 0.492373150854
24.6194 0.492823847958
29.3901 0.491551306502
35.0852 0.486294166729
41.8839 0.482659758089
50.0 0.471712869575
59.6888 0.457203172123
71.2551 0.441459755876
85.0627 0.421750163919
101.546 0.386809988278
121.223 0.346585827873
144.713 0.30369110467
172.755 0.259281113032
206.231 0.213718628316
246.194 0.167051101355
293.901 0.130246342801
350.852 0.091497645552
418.839 0.0629874091428
500.0 0.0421665013498
596.888 0.0280581876777
712.551 0.0136178086043
850.627 0.0078827362593
1015.46 0.00408703173026
1212.23 0.000246551756008
1447.13 0.000141352249351
1727.55 6.87752873152e-05
2062.31 1.83920383484e-05
2461.94 9.86532492298e-06
2939.01 5.42579624388e-06
3508.52 3.12759372048e-06
4188.39 1.85132236924e-06
5000.0 1.12623599572e-06


5.0 0.523688327298
5.96888 0.523688327298
7.12551 0.524859125813
8.50627 0.524391533679
10.1546 0.52630485784
12.1223 0.527423257862
14.4713 0.529777839792
17.2755 0.529433613527
20.6231 0.527362960095
24.6194 0.528256445963
29.3901 0.526534884201
35.0852 0.52285973133
41.8839 0.516658653387
50.0 0.508305525235
59.6888 0.492033295997
71.2551 0.473724922773
85.0627 0.439305160235
101.546 0.402990442565
121.223 0.363869603362
144.713 0.314336549537
172.755 0.26405544824
206.231 0.215930829864
246.194 0.167320645148
293.901 0.121716767229
350.852 0.0874976575112
418.839 0.0610845694951
500.0 0.0433053423338
596.888 0.0300699170867
712.551 0.0169099853784
850.627 0.00879203518174
1015.46 0.00404523793578
1212.23 0.000932110768357
1447.13 5.50515106052e-06
1727.55 2.36170975013e-06
2062.31 1.23992020437e-06
2461.94 3.81748655669e-07
2939.01 2.16324031055e-07
3508.52 1.29277608398e-07
4188.39 6.95160194926e-08
5000.0 4.00618719765e-08


5.0 0.712902127891
5.96888 0.712902127891
7.12551 0.715118295305
8.50627 0.717614871977
10.1546 0.718545997257
12.1223 0.718063454406
14.4713 0.720767890499
17.2755 0.721390549231
20.6231 0.72144802204
24.6194 0.716495114375
29.3901 0.709981884817
35.0852 0.706255520621
41.8839 0.698739481417
50.0 0.681594758717
59.6888 0.664569034311
71.2551 0.640928553234
85.0627 0.60767747411
101.546 0.561796564044
121.223 0.521955741525
144.713 0.464232392959
172.755 0.398717660637
206.231 0.327619410415
246.194 0.266071097414
293.901 0.204456493902
350.852 0.149676883235
418.839 0.115247470186
500.0 0.080632695732
596.888 0.0503832824823
712.551 0.0313035771988
850.627 0.0145593198546
1015.46 0.0101122448743
1212.23 0.00377644743667
1447.13 0.00195611994466
1727.55 3.45276602485e-07
2062.31 1.75439323774e-07
2461.94 8.17031002001e-08
2939.01 3.42512945415e-08
3508.52 9.03539320035e-09
4188.39 3.10642734978e-09
5000.0 6.27292693708e-10


5.0 0.592523141019
5.96888 0.592523141019
7.12551 0.592801217035
8.50627 0.594288518881
10.1546 0.594880541033
12.1223 0.595386593111
14.4713 0.597476959164
17.2755 0.597208773606
20.6231 0.597502540563
24.6194 0.596007726738
29.3901 0.59046220402
35.0852 0.585884874872
41.8839 0.581981427379
50.0 0.570345688635
59.6888 0.56158331701
71.2551 0.542421078174
85.0627 0.507198973192
101.546 0.469613849641
121.223 0.422429437218
144.713 0.360338989839
172.755 0.30308982732
206.231 0.242495826899
246.194 0.189255083783
293.901 0.143106697155
350.852 0.109026662131
418.839 0.0726152580236
500.0 0.0484881557764
596.888 0.0305299118146
712.551 0.0192506280411
850.627 0.0113815649265
1015.46 0.00586624736251
1212.23 0.000886018705918
1447.13 0.000847329985713
1727.55 0.000847066419363
2062.31 1.49378660765e-07
2461.94 6.52860857692e-08
2939.01 3.15686585717e-08
3508.52 5.19764995189e-09
4188.39 1.71765517173e-09
5000.0 1.71034108907e-09




==> figs/gnuplot/poisson_renorm.dat <==
5.0 0.0190894698977
5.96888 0.0190894698977
7.12551 0.0225524759768
8.50627 0.0258849160013
10.1546 0.0291635775595
12.1223 0.0322395985478
14.4713 0.0382014134669
17.2755 0.0438221304532
20.6231 0.0515028390607
24.6194 0.0582373866414
29.3901 0.0664188172399
35.0852 0.0747661724607
41.8839 0.0828975555645
50.0 0.0912178369392
59.6888 0.0973312897338
71.2551 0.101383654922
85.0627 0.102568250454
101.546 0.10072653246
121.223 0.0956050883906
144.713 0.087699353969
172.755 0.0773193495128
206.231 0.0657897318342
246.194 0.0549491336601
293.901 0.0445938959896
350.852 0.0353662259386
418.839 0.0276653804227
500.0 0.0211735998326
596.888 0.0162077082907
712.551 0.0124759434504
850.627 0.0090144795643
1015.46 0.00644237883413
1212.23 0.00425697934522
1447.13 0.00259306674872
1727.55 0.00147834744736
2062.31 0.000875787738772
2461.94 0.000390163255585
2939.01 0.000180675260127
3508.52 3.45107468058e-05
4188.39 1.8559606199e-05
5000.0 5.15577384167e-06


5.0 0.0225551961708
5.96888 0.0225551961708
7.12551 0.0266136545964
8.50627 0.030373005995
10.1546 0.0341549677951
12.1223 0.037716944547
14.4713 0.0448216447882
17.2755 0.0512804131485
20.6231 0.0604273452286
24.6194 0.0686698607474
29.3901 0.0778450141049
35.0852 0.08758353704
41.8839 0.0973978918741
50.0 0.106594556977
59.6888 0.113232520593
71.2551 0.117277273358
85.0627 0.117950060939
101.546 0.114520174447
121.223 0.107073309372
144.713 0.0958297107612
172.755 0.0820569504327
206.231 0.0686170624563
246.194 0.0557190361118
293.901 0.044588412778
350.852 0.0356385165164
418.839 0.028459263594
500.0 0.0227982923947
596.888 0.0181807859675
712.551 0.0139704190896
850.627 0.0104466941404
1015.46 0.00729507160373
1212.23 0.004927511414
1447.13 0.00309351970716
1727.55 0.00171950515382
2062.31 0.000925684814542
2461.94 0.000339038828273
2939.01 0.000100002701614
3508.52 5.00445165934e-05
4188.39 1.00971496179e-05
5000.0 7.75459085795e-08


5.0 0.0226849551174
5.96888 0.0226849551174
7.12551 0.0269492510518
8.50627 0.0309466567971
10.1546 0.0348720716097
12.1223 0.0384605639403
14.4713 0.0457497452379
17.2755 0.0523759518046
20.6231 0.0615730245838
24.6194 0.0697114696721
29.3901 0.0792104070614
35.0852 0.0893079687622
41.8839 0.0990015849829
50.0 0.108425666616
59.6888 0.115084128828
71.2551 0.119120721187
85.0627 0.119441469503
101.546 0.115152154171
121.223 0.106606845401
144.713 0.094256262832
172.755 0.0800920432012
206.231 0.065132210355
246.194 0.0516773244505
293.901 0.0403124584942
350.852 0.0319640514367
418.839 0.0257249122719
500.0 0.0204858608251
596.888 0.016303040991
712.551 0.0128596508392
850.627 0.00989286747547
1015.46 0.00722013074664
1212.23 0.0049922383026
1447.13 0.0030923364942
1727.55 0.00174317615117
2062.31 0.000996863635681
2461.94 0.000438703566305
2939.01 0.000209527186678
3508.52 8.98022978336e-05
4188.39 9.97986994207e-06
5000.0 1.00027906507e-09


5.0 0.0226096710647
5.96888 0.0226096710647
7.12551 0.0267104296762
8.50627 0.0307278907408
10.1546 0.0345368279211
12.1223 0.0382817353352
14.4713 0.0454703089527
17.2755 0.0522040127147
20.6231 0.0612514854753
24.6194 0.0691148722056
29.3901 0.0786242354151
35.0852 0.0885859273618
41.8839 0.0983478313211
50.0 0.107750100171
59.6888 0.114121621894
71.2551 0.117490669176
85.0627 0.11738871942
101.546 0.112629763109
121.223 0.103891605261
144.713 0.0911306380278
172.755 0.0764349345615
206.231 0.061455068935
246.194 0.0478458484013
293.901 0.0371501422092
350.852 0.0293436179659
418.839 0.0238981343356
500.0 0.0194572065465
596.888 0.0153249155571
712.551 0.011620932754
850.627 0.00869668710153
1015.46 0.0060399395931
1212.23 0.00394593265269
1447.13 0.00247823758772
1727.55 0.00135483748413
2062.31 0.000687706879059
2461.94 0.000269329417776
2939.01 0.000109776479312
3508.52 4.98986283113e-05
4188.39 9.9797842681e-06
5000.0 1.36745884897e-11




==> figs/gnuplot/poisson_teacher_global_student_local_c_3__Teacher_noise_0.0001_p_10_a_2_scale_1_Student_noise_0.0001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.0001 scale: 1
#Student: 
#p 10 a 2 noise: 0.0001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.956977069378	0.956921935081	0.957005679607	0.956641256809	0.95610243082	0.951553285122	0.956947386265	0.960081875324	0.958234250546	0.958933651447	0.95971685648	0.955825805664	0.953618407249	0.956769585609	0.957293391228	0.95695078373	0.959443688393	0.954379737377	0.958430230618	0.954760372639	0.956713318825	0.957303822041	0.957720935345	0.959175646305	0.956671476364	0.958235323429	0.956655979156	0.958200395107	0.954566955566	0.956680595875	0.956950306892
0.0126896109432	0.949565112591	0.94670176506	0.946870803833	0.948157429695	0.950101673603	0.944365620613	0.9467471838	0.94833111763	0.949394524097	0.948861002922	0.950523018837	0.947716653347	0.947271287441	0.947732746601	0.949735045433	0.947334587574	0.949010848999	0.947456717491	0.947321534157	0.947119534016	0.948155879974	0.948304057121	0.95048981905	0.949490904808	0.945823609829	0.951188504696	0.950878858566	0.949759423733	0.949424564838	0.949495136738	0.948444187641
0.0161026213318	0.935440599918	0.931482791901	0.931664943695	0.930842518806	0.932196497917	0.926168620586	0.931325376034	0.933563172817	0.936417937279	0.933856487274	0.931304454803	0.930361509323	0.931058347225	0.933040320873	0.930667579174	0.932432115078	0.932616889477	0.929271638393	0.929837942123	0.930380880833	0.930754601955	0.934119999409	0.933861494064	0.9324015975	0.929466247559	0.933024823666	0.933982670307	0.931950092316	0.932601869106	0.930422604084	0.931883871555
0.0204335972667	0.91873395443	0.915706694126	0.917933225632	0.914258420467	0.911964058876	0.909641444683	0.919088304043	0.915621340275	0.918402493	0.917518854141	0.918945074081	0.914314866066	0.915627241135	0.929841935635	0.915741801262	0.913724541664	0.91947799921	0.912865519524	0.914045095444	0.913145303726	0.913456022739	0.918951749802	0.919994294643	0.916514515877	0.911790132523	0.918533265591	0.916933000088	0.919903516769	0.913091659546	0.914679288864	0.916348218918
0.0259294398129	0.904727041721	0.900011122227	0.902998328209	0.900109946728	0.900785267353	0.890960097313	0.903131663799	0.903722584248	0.905138611794	0.905706703663	0.900843441486	0.914431929588	0.89881914854	0.896857380867	0.900340557098	0.903234481812	0.903868913651	0.89896941185	0.898310780525	0.898534297943	0.898301541805	0.903757035732	0.900346279144	0.903691351414	0.898215472698	0.902213335037	0.902083039284	0.901661753654	0.897133588791	0.899106383324	0.901267111301
0.0329034514725	0.869248270988	0.86995780468	0.870439589024	0.869185209274	0.865927219391	0.860119044781	0.871326208115	0.87904471159	0.879517614841	0.876110255718	0.873949825764	0.869585216045	0.868913888931	0.870881855488	0.871579110622	0.867519617081	0.874968707561	0.867472708225	0.892925560474	0.866203010082	0.865979611874	0.873860120773	0.876301407814	0.875717461109	0.862186610699	0.872252345085	0.873864412308	0.877914488316	0.861501514912	0.872075140476	0.871550917625
0.0417531915009	0.845673322678	0.847127139568	0.835954666138	0.846013844013	0.84965211153	0.832741975784	0.843966901302	0.844609022141	0.84682226181	0.846090614796	0.846873939037	0.838505625725	0.841545462608	0.845356762409	0.838807165623	0.842394351959	0.847974419594	0.837662279606	0.84047973156	0.835950016975	0.835858941078	0.84628111124	0.844123482704	0.842693626881	0.841280519962	0.846915185452	0.844231784344	0.845814585686	0.832446038723	0.845617890358	0.842648804188
0.0529831722379	0.804101586342	0.80004554987	0.809423148632	0.800957798958	0.804327368736	0.791192770004	0.798901438713	0.80450117588	0.810719430447	0.808796286583	0.80367732048	0.80191719532	0.803188920021	0.807277977467	0.797877907753	0.800070405006	0.806002140045	0.799276828766	0.794754207134	0.796826422215	0.797328770161	0.807207465172	0.801890432835	0.80495595932	0.797624409199	0.798707604408	0.805340051651	0.806084394455	0.796787798405	0.813714742661	0.802449285984
0.0672335848212	0.76074385643	0.749328315258	0.772499263287	0.750316917896	0.759150385857	0.746304690838	0.774508416653	0.767127096653	0.785944700241	0.773333728313	0.757748126984	0.752714395523	0.751893818378	0.761195898056	0.752996623516	0.757717609406	0.764310598373	0.754755496979	0.756945371628	0.754444897175	0.749850451946	0.758279085159	0.754604518414	0.766359865665	0.737210154533	0.763415694237	0.7620023489	0.776955664158	0.749878108501	0.756886720657	0.759314119816
0.0853167846799	0.724328398705	0.70921766758	0.710511445999	0.718821287155	0.715339303017	0.68042165041	0.70428031683	0.711908400059	0.727397739887	0.720723569393	0.724778532982	0.718935251236	0.699847459793	0.734676837921	0.699276745319	0.711455762386	0.705745697021	0.6997833848	0.699326097965	0.698480963707	0.696483254433	0.721623599529	0.708685278893	0.714128673077	0.697945415974	0.709922492504	0.705290734768	0.71756875515	0.708646416664	0.724006891251	0.710651934147
0.10826369375	0.663495779037	0.66965675354	0.645746767521	0.645398736	0.642052769661	0.626305401325	0.684403300285	0.6683177948	0.682786881924	0.658818304539	0.666739940643	0.639506876469	0.643890619278	0.662577152252	0.666021108627	0.650266349316	0.655408859253	0.663017988205	0.636014163494	0.650052130222	0.632657825947	0.64927726984	0.654493570328	0.671689093113	0.641320049763	0.663131475449	0.663240492344	0.66956537962	0.643063366413	0.652039647102	0.655365228653
0.137382403016	0.613288700581	0.615659713745	0.607638657093	0.614576756954	0.621069550514	0.586833417416	0.669845640659	0.626892030239	0.632359266281	0.628220617771	0.607322096825	0.599342346191	0.581980884075	0.620066404343	0.585800886154	0.594484806061	0.620662212372	0.599472939968	0.582800149918	0.574249982834	0.59193944931	0.62361985445	0.635695457458	0.6124304533	0.592456579208	0.601372241974	0.604922413826	0.60689496994	0.612704515457	0.598512530327	0.608770608902
0.174332916737	0.541880011559	0.541367411613	0.558909714222	0.538330554962	0.568386554718	0.499368667603	0.552153646946	0.549901068211	0.539366960526	0.563885450363	0.551272451878	0.550767958164	0.517905712128	0.562925577164	0.536767959595	0.54054415226	0.552566587925	0.591895580292	0.536401808262	0.506585717201	0.521733641624	0.572214066982	0.556933701038	0.552420675755	0.532704591751	0.541589558125	0.559318900108	0.560834288597	0.545020282269	0.550493836403	0.546481490135
0.221221670508	0.500882506371	0.508935570717	0.50157225132	0.503783583641	0.535979449749	0.444769620895	0.504759848118	0.546869277954	0.569187581539	0.510373473167	0.488906472921	0.5311845541	0.49329033494	0.529190957546	0.479389965534	0.526681184769	0.508785009384	0.590637803078	0.507133722305	0.461771041155	0.473271816969	0.511773645878	0.502934396267	0.539534628391	0.444645226002	0.521601557732	0.481875807047	0.510515272617	0.494090944529	0.526339173317	0.508355557919
0.280721634626	0.525113761425	0.474825710058	0.490878134966	0.615778625011	0.522387981415	0.435119330883	0.553958237171	0.565743982792	0.500441491604	0.495120406151	0.470870584249	0.461878955364	0.478577852249	0.550546228886	0.466511547565	0.524631977081	0.454543709755	0.511740624905	0.471647232771	0.444169551134	0.460099458694	0.487591862679	0.542637348175	0.589958488941	0.431610763073	0.525313436985	0.514304220676	0.609478592873	0.483665347099	0.537435770035	0.506552755833
0.356224834919	0.505214810371	0.592845499516	0.563446938992	0.479465395212	0.562324166298	0.441756844521	0.516162097454	0.615343868732	0.568097233772	0.49789005518	0.511591434479	0.507292449474	0.541551947594	0.698986113071	0.501139223576	0.518098056316	0.458813130856	0.556183218956	0.582851886749	0.521004617214	0.45475757122	0.564895868301	0.65231180191	0.643707811832	0.421935528517	0.514891266823	0.54519546032	0.512439727783	0.516806900501	0.527908086777	0.536496937275
0.452035427094	0.588948726654	0.64275765419	0.683823347092	0.697852551937	0.641412377357	0.431668698788	0.64287096262	0.676602840424	0.591141402721	0.582907319069	0.551780223846	0.612411558628	0.53790563345	0.674744129181	0.528442621231	0.60012793541	0.53141450882	0.679741680622	0.600371360779	0.656611382961	0.525717556477	0.558500885963	0.648903608322	0.686973869801	0.505244195461	0.571924388409	0.596415519714	0.62936091423	0.614675283432	0.52838742733	0.600654661655
0.573615312576	0.624919176102	0.735500633717	0.679207324982	0.733053028584	0.620827913284	0.571051418781	0.721983850002	0.844268977642	0.715623259544	0.617289483547	0.625387907028	0.622679531574	0.593654990196	0.744820952415	0.577200889587	0.643985211849	0.560129344463	0.803563833237	0.696353197098	0.624361455441	0.597486376762	0.700830459595	0.713664472103	0.814333200455	0.554476797581	0.677019834518	0.734956026077	0.733085036278	0.629213929176	0.59476262331	0.670189678669
0.727895438671	0.754872083664	0.634955048561	0.729703307152	0.665390074253	0.680347263813	0.44440895319	0.643033623695	0.796585083008	0.74783873558	0.624316871166	0.733043134212	0.633589506149	0.603504002094	0.72991591692	0.613683521748	0.686356186867	0.552634418011	0.799459397793	0.623375415802	0.690804362297	0.592832922935	0.680100619793	0.747523784637	0.751353025436	0.563024401665	0.632517516613	0.651243031025	0.597573876381	0.693987965584	0.570369780064	0.662278115749
0.923670947552	0.559205889702	0.529666244984	0.563697516918	0.610022306442	0.468681335449	0.414413452148	0.566965281963	0.621282696724	0.49144256115	0.479355722666	0.566354930401	0.53407138586	0.471986204386	0.700321674347	0.457762628794	0.497352451086	0.447418659925	0.62843734026	0.484507024288	0.493888825178	0.479265987873	0.523216664791	0.524206161499	0.59160554409	0.453522264957	0.469808965921	0.538313150406	0.463961213827	0.539696753025	0.458426833153	0.520961880684
1.17210268974	0.358383893967	0.303001791239	0.319936364889	0.325690180063	0.327085882425	0.255139231682	0.300383597612	0.36192035675	0.318387806416	0.304991364479	0.35048571229	0.31695741415	0.268584012985	0.384630352259	0.252858430147	0.311018973589	0.271676272154	0.412677794695	0.265075296164	0.324397355318	0.277216970921	0.276420742273	0.303566783667	0.416940152645	0.298047721386	0.253240525723	0.329465419054	0.320713490248	0.339413940907	0.272466242313	0.314025789499
1.4873521328	0.161739960313	0.133153557777	0.162551194429	0.151307165623	0.149237692356	0.134167447686	0.150743126869	0.196314379573	0.145462319255	0.147741273046	0.167384490371	0.1669549793	0.125923201442	0.216077759862	0.123977288604	0.143199890852	0.151761621237	0.186785101891	0.138241037726	0.159785568714	0.146499529481	0.147614970803	0.156946733594	0.166712209582	0.13534732163	0.121101766825	0.22361035645	0.155208781362	0.163711413741	0.129190027714	0.155281737447
1.8873924017	0.0817110463977	0.0657583326101	0.0752870291471	0.070404484868	0.0884979441762	0.0690897852182	0.0855077430606	0.106156378984	0.0855533704162	0.0809503719211	0.0841025337577	0.0813896879554	0.0674512162805	0.120815180242	0.0672342926264	0.0815006047487	0.0633912906051	0.09330817312	0.0616736076772	0.0772703662515	0.0704542249441	0.0743007734418	0.0813517868519	0.0898755714297	0.0662697181106	0.0722099989653	0.0712561532855	0.0768556669354	0.0847525522113	0.0676941275597	0.0787358060479
2.39502692223	0.047754354775	0.0404445938766	0.0419368743896	0.0575478300452	0.0443234406412	0.0365427173674	0.0439120829105	0.0525040142238	0.0406341589987	0.048088196665	0.0466652549803	0.0462527237833	0.0384896583855	0.0654113069177	0.030141890049	0.0409055314958	0.0380289927125	0.0571362935007	0.0328842699528	0.0392148606479	0.0396999791265	0.0429969318211	0.0414654538035	0.0557329803705	0.0373633354902	0.0317544564605	0.0450145155191	0.0469114892185	0.0528029389679	0.0387109331787	0.0440424010158
3.03919625282	0.0298079922795	0.0256636366248	0.0265729110688	0.0259703639895	0.0275092553347	0.0249404292554	0.0281078200787	0.0349187515676	0.0246342234313	0.0256902761757	0.0296123623848	0.0285908002406	0.0241180770099	0.0424205288291	0.0229398775846	0.0277576204389	0.0243943743408	0.0342826992273	0.0226447582245	0.0267906095833	0.0247405022383	0.0282144881785	0.0264974590391	0.0331845097244	0.0240825470537	0.0199272055179	0.0281729623675	0.0285570975393	0.0339359082282	0.0222696922719	0.0275649949908
3.85662055016	0.0194111112505	0.0179288629442	0.0186668578535	0.0187998209149	0.019729051739	0.0174275785685	0.0205947086215	0.0239111464471	0.0189102236181	0.0179831776768	0.0194851737469	0.0204917732626	0.0180645175278	0.0259849373251	0.0165886878967	0.0212367270142	0.0172142758965	0.0241370182484	0.0160375591367	0.0196113307029	0.0188652016222	0.0211623795331	0.0191016308963	0.0219608787447	0.0161669962108	0.0146142877638	0.0210711807013	0.0220210701227	0.0212609339505	0.0163406468928	0.0194926578552
4.89390230179	0.0165553838015	0.0147098358721	0.0146716311574	0.0165624246001	0.014964860864	0.0138162793592	0.0169932674617	0.0180468950421	0.0149149624631	0.0148674109951	0.0158866047859	0.0159131418914	0.0146033857018	0.0198895465583	0.0131378546357	0.0168909337372	0.0136183723807	0.0193024855107	0.0132920304313	0.0154098914936	0.0148490145802	0.0161565486342	0.0153280422091	0.0170392841101	0.0133993662894	0.0123037323356	0.016292443499	0.0172776002437	0.0168240685016	0.0133252236992	0.0155614186078
6.21016931534	0.0141361141577	0.0128738330677	0.0132106551901	0.0135653773323	0.0135642075911	0.0117023251951	0.0150168361142	0.0166919119656	0.0131390560418	0.0130155039951	0.0141637204215	0.0139610338956	0.0129094803706	0.0171476453543	0.0122940018773	0.0149831809103	0.0118412710726	0.0169198829681	0.0119591243565	0.0136518105865	0.0134011432528	0.0147740505636	0.0133665250614	0.015084288083	0.0115943625569	0.0108691407368	0.0138095328584	0.0142510421574	0.0151144778356	0.0116754164919	0.0136895664036
7.88046503067	0.0131387077272	0.0119060752913	0.0119885299355	0.0125344358385	0.0122392857447	0.0107746729627	0.0138138867915	0.0147722028196	0.0121787702665	0.0118384994566	0.0127916941419	0.0125542972237	0.0122063150629	0.0157436802983	0.0110867414623	0.0140121309087	0.011019016616	0.0156415421516	0.0110265407711	0.0125445071608	0.0120984269306	0.013368264772	0.01236711815	0.013901937753	0.0102926073596	0.0101222097874	0.0128654232249	0.0131172202528	0.0134404860437	0.0109711177647	0.0125452149659
10	0.012143086642	0.0111963935196	0.011193738319	0.0118263354525	0.0114346444607	0.0100474106148	0.0129004754126	0.0140012158081	0.0115117980167	0.0112555706874	0.0120656518266	0.0116426097229	0.0114753721282	0.0148618109524	0.0104172313586	0.013133415021	0.0102500990033	0.0144267966971	0.0103561198339	0.0118616111577	0.0113808456808	0.0126437339932	0.0116581590846	0.012995752506	0.00956407748163	0.00956754945219	0.0121890176088	0.0124782286584	0.0125373462215	0.0102365361527	0.0117750884965


==> figs/gnuplot/poisson_teacher_global_student_local_c_3__Teacher_noise_0.001_p_10_a_2_scale_1_Student_noise_0.001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.001 scale: 1
#Student: 
#p 10 a 2 noise: 0.001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.956535100937	0.957973837852	0.956099867821	0.957561790943	0.958505094051	0.958688676357	0.953223824501	0.957407355309	0.955598890781	0.959693312645	0.956354379654	0.956232964993	0.955092251301	0.954497992992	0.956451773643	0.958295047283	0.955260932446	0.954778432846	0.95939463377	0.957272708416	0.954990386963	0.956318497658	0.955809652805	0.957433521748	0.956437170506	0.957552134991	0.955889105797	0.955702900887	0.958213210106	0.957016766071	0.956676125526
0.0126896109432	0.947521805763	0.950161874294	0.946373701096	0.947014987469	0.950876951218	0.949139237404	0.947129070759	0.94994020462	0.95026999712	0.950440049171	0.948510587215	0.949112713337	0.945017755032	0.945725083351	0.949898958206	0.950569331646	0.943686008453	0.946358501911	0.946593999863	0.948192298412	0.9460324049	0.947094857693	0.947337269783	0.949663221836	0.949037790298	0.947410881519	0.948464751244	0.948499321938	0.950463652611	0.948594331741	0.948171019554
0.0161026213318	0.934490203857	0.937002718449	0.926370084286	0.931001722813	0.933786332607	0.932662665844	0.927815616131	0.931406199932	0.93058359623	0.934825062752	0.933194220066	0.931029200554	0.931750714779	0.929820537567	0.932082355022	0.930699586868	0.928230822086	0.92944008112	0.934423446655	0.930242717266	0.933186769485	0.93168091774	0.932683110237	0.935414969921	0.930319607258	0.932050943375	0.929440677166	0.930286407471	0.933149039745	0.932481944561	0.931718468666
0.0204335972667	0.915059685707	0.922136247158	0.911806643009	0.916330575943	0.916650176048	0.917364418507	0.910891473293	0.916774749756	0.916288375854	0.920629739761	0.913637518883	0.91495424509	0.911070644855	0.909890592098	0.916254341602	0.915469646454	0.913581550121	0.914386510849	0.920019388199	0.91557019949	0.914512813091	0.917685687542	0.911665260792	0.916571855545	0.916273117065	0.915559411049	0.916857898235	0.91443002224	0.918373048306	0.917246460915	0.915598094463
0.0259294398129	0.896037459373	0.905991077423	0.899439871311	0.898458659649	0.901967525482	0.90396797657	0.894913315773	0.904391765594	0.905911207199	0.903608620167	0.905922651291	0.898819446564	0.894630432129	0.897969722748	0.902914822102	0.901835918427	0.896148741245	0.897495806217	0.90161126852	0.897266209126	0.899093925953	0.899973273277	0.900003731251	0.902380883694	0.89814299345	0.899905622005	0.89802390337	0.899701058865	0.899964749813	0.900956571102	0.900248289108
0.0329034514725	0.868078052998	0.87376511097	0.863549649715	0.872340619564	0.872460484505	0.871843576431	0.865428209305	0.870166540146	0.870421648026	0.867700338364	0.865046977997	0.87423813343	0.864902973175	0.864780068398	0.86554902792	0.873309254646	0.863598942757	0.870023488998	0.872245848179	0.866464018822	0.86877822876	0.871908903122	0.866755545139	0.873616814613	0.866874396801	0.872553348541	0.867990195751	0.864217758179	0.873283982277	0.868506252766	0.869013249874
0.0417531915009	0.83963060379	0.849236607552	0.835810184479	0.843224585056	0.843517899513	0.844633698463	0.837321221828	0.842432379723	0.845421850681	0.848277688026	0.843347072601	0.838492870331	0.83757519722	0.832890331745	0.84516710043	0.843935251236	0.837144851685	0.83579069376	0.844251155853	0.838210523129	0.847705662251	0.843324661255	0.837105512619	0.849511563778	0.844368755817	0.843381345272	0.836216211319	0.84043776989	0.845966041088	0.843151390553	0.841916024685
0.0529831722379	0.806627869606	0.807092487812	0.796747028828	0.800611674786	0.803968667984	0.798598349094	0.792121946812	0.803705751896	0.800234615803	0.802631437778	0.801245748997	0.800846397877	0.790761768818	0.794656574726	0.802995443344	0.799354314804	0.79247289896	0.796082139015	0.800809860229	0.789944410324	0.797309398651	0.803774476051	0.795673310757	0.80744355917	0.799259781837	0.796190798283	0.799599528313	0.797914206982	0.806627988815	0.801768422127	0.799569010735
0.0672335848212	0.749547123909	0.765320181847	0.742790400982	0.761408984661	0.763614714146	0.750851154327	0.752416431904	0.765788316727	0.757792711258	0.764619588852	0.753803193569	0.753312468529	0.746510326862	0.753886163235	0.760040223598	0.763630628586	0.749808728695	0.746095955372	0.75703150034	0.752506554127	0.754306793213	0.75862288475	0.747539460659	0.76281195879	0.756659090519	0.754251718521	0.753309965134	0.758676528931	0.757338941097	0.757115423679	0.755713582039
0.0853167846799	0.70118111372	0.715513527393	0.698351979256	0.707178294659	0.712703108788	0.703442394733	0.684933304787	0.709755241871	0.711357653141	0.727244317532	0.707954645157	0.713680028915	0.693083703518	0.702261686325	0.713686347008	0.708932518959	0.693160772324	0.695932865143	0.70864212513	0.700113773346	0.70659583807	0.706785023212	0.707745075226	0.711615383625	0.705333948135	0.70831567049	0.703678965569	0.693804681301	0.712226331234	0.703248202801	0.705615222454
0.10826369375	0.648551881313	0.673368275166	0.633966267109	0.656635642052	0.648629128933	0.643614113331	0.637896180153	0.653563261032	0.645184874535	0.665592432022	0.654715418816	0.641445755959	0.625814914703	0.637571871281	0.649249136448	0.650053858757	0.626487255096	0.62945240736	0.657791614532	0.634156227112	0.642594397068	0.650301873684	0.633395075798	0.646267950535	0.634419500828	0.635082185268	0.645145177841	0.645569682121	0.647895276546	0.639281153679	0.644456505775
0.137382403016	0.590175330639	0.612903535366	0.577381849289	0.587077856064	0.592896282673	0.580044269562	0.57306933403	0.594357430935	0.576520562172	0.595404148102	0.587445437908	0.578311741352	0.577033638954	0.567335903645	0.585949778557	0.587461709976	0.57299387455	0.569722652435	0.583049535751	0.573863089085	0.590268969536	0.588190019131	0.578488349915	0.593701958656	0.582656562328	0.582651913166	0.570914328098	0.587868094444	0.583688497543	0.575641751289	0.583235621452
0.174332916737	0.524039447308	0.533863008022	0.502420246601	0.534934163094	0.523224055767	0.506931841373	0.494143754244	0.525418758392	0.522916436195	0.530277311802	0.52526307106	0.513576805592	0.497697234154	0.495516806841	0.527453124523	0.517827928066	0.492393791676	0.507097423077	0.524190485477	0.515976250172	0.51415002346	0.542897164822	0.510061085224	0.531167626381	0.510295510292	0.514541506767	0.508257329464	0.514901101589	0.522589564323	0.504704654217	0.516290903091
0.221221670508	0.473490357399	0.480755537748	0.435130149126	0.48050698638	0.456893384457	0.455049902201	0.427789449692	0.460632055998	0.455338716507	0.478853464127	0.446916341782	0.453032135963	0.449703633785	0.452439904213	0.470832139254	0.460147172213	0.428175747395	0.427790045738	0.474039465189	0.44352555275	0.446176230907	0.461617916822	0.448721885681	0.461948096752	0.437636941671	0.446814715862	0.455117404461	0.460966944695	0.459300577641	0.462760061026	0.455070108175
0.280721634626	0.422713518143	0.428876847029	0.391755908728	0.422898799181	0.417393654585	0.39477840066	0.38385245204	0.40636909008	0.406025469303	0.4119386971	0.419532626867	0.409734994173	0.393437027931	0.399999856949	0.412078052759	0.383085161448	0.365549623966	0.390538722277	0.408857107162	0.405067831278	0.375680565834	0.420375019312	0.392342984676	0.404637306929	0.376863718033	0.393312603235	0.387410312891	0.405430287123	0.41614446044	0.387136757374	0.4011272192
0.356224834919	0.396348804235	0.372147738934	0.332998931408	0.375793993473	0.364638477564	0.343010812998	0.341968536377	0.367195725441	0.387486815453	0.373260378838	0.357656061649	0.374367028475	0.34530505538	0.328057736158	0.363638699055	0.347899407148	0.338343918324	0.321552455425	0.368080675602	0.339366495609	0.339828491211	0.373362779617	0.340250372887	0.37438967824	0.3371925354	0.360031276941	0.34153214097	0.362431079149	0.370473086834	0.333126604557	0.355724513531
0.452035427094	0.351491749287	0.350106149912	0.300604909658	0.329172939062	0.337130934	0.282111734152	0.313886761665	0.325680911541	0.332917928696	0.325739473104	0.325163125992	0.332144916058	0.30999392271	0.293345302343	0.320382267237	0.317513644695	0.292091667652	0.300841242075	0.309274256229	0.310706228018	0.303105324507	0.349917501211	0.318192452192	0.327838867903	0.297132581472	0.304583609104	0.30483481288	0.349074542522	0.317638099194	0.325160712004	0.318592607975
0.573615312576	0.311858296394	0.299107730389	0.262792259455	0.28614333272	0.300882667303	0.249715328217	0.269047170877	0.274859905243	0.293676674366	0.289613217115	0.277551144361	0.297091394663	0.283613860607	0.24791790545	0.290479123592	0.266874670982	0.260920256376	0.268489718437	0.29835832119	0.272244274616	0.266079157591	0.295965850353	0.264698833227	0.288365185261	0.254427611828	0.277351051569	0.264076411724	0.294914633036	0.26536616683	0.251627057791	0.277470290661
0.727895438671	0.257095754147	0.231670379639	0.218627750874	0.228467106819	0.23417930305	0.207641169429	0.218616142869	0.231047645211	0.227044582367	0.237908557057	0.224584937096	0.233552530408	0.217356815934	0.200407281518	0.243301481009	0.204651087523	0.199951082468	0.199558660388	0.222406774759	0.211861357093	0.203048139811	0.219000265002	0.213020995259	0.218523457646	0.204879194498	0.225558161736	0.204596161842	0.23122189939	0.221258446574	0.208640784025	0.219989255071
0.923670947552	0.197683826089	0.162018895149	0.150763317943	0.163676694036	0.15019312501	0.142258927226	0.153941884637	0.163063600659	0.172454178333	0.174656197429	0.172443240881	0.170387923717	0.155229911208	0.150857403874	0.166873604059	0.147706285119	0.144964113832	0.138089239597	0.167264074087	0.148102775216	0.147031709552	0.183742314577	0.157876715064	0.17026232183	0.153847411275	0.169327557087	0.162080019712	0.167117655277	0.157952561975	0.14808960259	0.160331904888
1.17210268974	0.122437886894	0.112102471292	0.105749711394	0.113226167858	0.1093705073	0.0890744403005	0.102239951491	0.107386045158	0.109450817108	0.100954324007	0.122404053807	0.118307158351	0.0974683687091	0.0942887887359	0.108077742159	0.0929957777262	0.105460196733	0.0950747951865	0.104237012565	0.105873987079	0.0986274927855	0.113622516394	0.0981862097979	0.109992705286	0.0995590612292	0.105431206524	0.0965248793364	0.109113521874	0.123131990433	0.0974743068218	0.105594821274
1.4873521328	0.0883044451475	0.0704942047596	0.0688201338053	0.0744989141822	0.0671846270561	0.0640646666288	0.0715098902583	0.0687609687448	0.0746782645583	0.0757182762027	0.0707579106092	0.0677858740091	0.0658968240023	0.0619493424892	0.0678830593824	0.0600579231977	0.0656362101436	0.060046736151	0.0782142132521	0.0686727315187	0.0591238886118	0.0698318183422	0.0681887418032	0.0701087489724	0.0566344074905	0.0706219375134	0.0628704056144	0.0723267346621	0.063777692616	0.064518801868	0.0682979524136
1.8873924017	0.060534607619	0.0494907088578	0.0446018464863	0.0508134029806	0.0459206625819	0.0377989858389	0.0461156256497	0.0454060286283	0.0485021956265	0.0485779233277	0.0526892915368	0.0488559864461	0.0446616970003	0.0412710867822	0.0495833978057	0.0384153574705	0.0440568365157	0.0424608178437	0.0461555086076	0.0434015467763	0.0397237502038	0.0502485595644	0.043474778533	0.0442513264716	0.0377198532224	0.041320040822	0.0420469492674	0.0567963980138	0.044536203146	0.0382038205862	0.0455878414214
2.39502692223	0.0422453917563	0.0346081703901	0.0310040283948	0.0367439687252	0.0321143865585	0.0251814965159	0.0320276245475	0.0333419181406	0.035332094878	0.0310158878565	0.0379871092737	0.0324017703533	0.0294075272977	0.0308689977974	0.0340868569911	0.027395747602	0.0294284876436	0.0299683958292	0.0316778123379	0.0323551110923	0.0292468219995	0.0366487167776	0.0281906295568	0.0320458449423	0.0267221480608	0.0297389775515	0.0294860657305	0.0365430153906	0.0292288847268	0.0280308052897	0.0318358168006
3.03919625282	0.0343356505036	0.0235581025481	0.024981899187	0.0269739571959	0.0244422629476	0.0202443152666	0.0251613277942	0.0244156178087	0.0260844882578	0.0235305614769	0.0265842135996	0.0242162626237	0.0234252978116	0.0220208317041	0.0247395820916	0.021367540583	0.0235815420747	0.0242801550776	0.0257433038205	0.0241926163435	0.0223738718778	0.0292515251786	0.0222703162581	0.0245071724057	0.0207090973854	0.0220532231033	0.0237388666719	0.0283738207072	0.0212771184742	0.0218426212668	0.0243425723165
3.85662055016	0.0260439515114	0.0193137004972	0.0188897699118	0.0219464972615	0.0208367481828	0.0161274112761	0.0203208941966	0.0183180682361	0.0208453126252	0.0192932728678	0.0229594632983	0.0210799053311	0.0190210547298	0.018809935078	0.0204817913473	0.0172396041453	0.0192879922688	0.020106671378	0.0201138537377	0.0204561464489	0.0180140417069	0.0229182746261	0.0179571695626	0.0194280929863	0.0171494185925	0.0186811350286	0.0194440595806	0.0227942653	0.0173760373145	0.0178757682443	0.0197710115463
4.89390230179	0.02254444547	0.0168116912246	0.0168331190944	0.0187457110733	0.0175948180258	0.0137170311064	0.0181115176529	0.0156126050279	0.0183405000716	0.0172250494361	0.0193824321032	0.0174723789096	0.0168338604271	0.0167354568839	0.0175758488476	0.0154534745961	0.0158977545798	0.0175971053541	0.0173133332282	0.017919594422	0.0157870780677	0.019998755306	0.0154742440209	0.016827641055	0.0153905441985	0.0158416386694	0.0164137054235	0.0195793714374	0.0154115399346	0.0157985445112	0.0171413607895
6.21016931534	0.0204492025077	0.0155806057155	0.0150121152401	0.0175996068865	0.0160429533571	0.0127348853275	0.0162288509309	0.0145628461614	0.0171265602112	0.0156376063824	0.0173327233642	0.0159036777914	0.0151243209839	0.0147901931778	0.0159505363554	0.014064677991	0.01455639489	0.0162726379931	0.0161442756653	0.0163698922843	0.0146470796317	0.0185832064599	0.0141553822905	0.015594095923	0.0137753877789	0.0148110501468	0.015377510339	0.0181523859501	0.0138036552817	0.0146032990888	0.0156995858997
7.88046503067	0.0190251152962	0.0146373799071	0.0142174353823	0.0160336215049	0.0148676382378	0.011829839088	0.0153710059822	0.0136197758839	0.0158619657159	0.0147720491514	0.016418479383	0.0150136705488	0.0142431743443	0.01410654746	0.0150367924944	0.0132782291621	0.0137453265488	0.0152724925429	0.0150568159297	0.0155413616449	0.013844685629	0.0173355881125	0.0133538590744	0.0144151123241	0.0130251348019	0.0137582924217	0.0143864480779	0.0172243136913	0.0129603967071	0.0136605147272	0.0147304367274
10	0.0182653088123	0.0140491724014	0.0134693803266	0.0153791066259	0.0143484203145	0.0113167734817	0.0145761631429	0.0130010973662	0.0151145234704	0.0141603425145	0.015674745664	0.0141170583665	0.0135125853121	0.0135077955201	0.0142675228417	0.0126647381112	0.0129697807133	0.0146575821564	0.0143817784265	0.0148862460628	0.0132937403396	0.0166241712868	0.0125943534076	0.0137716047466	0.0124202398583	0.0130962692201	0.0137616721913	0.0165226440877	0.0122846420854	0.0131177818403	0.0140602402389


==> figs/gnuplot/poisson_teacher_global_student_local_c_3__Teacher_noise_0.01_p_10_a_2_scale_1_Student_noise_0.01_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.01 scale: 1
#Student: 
#p 10 a 2 noise: 0.01 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.95618224144	0.957648217678	0.957843542099	0.954849243164	0.957787573338	0.956303834915	0.956985712051	0.958188831806	0.954933702946	0.960817277431	0.955603420734	0.956847608089	0.955224454403	0.958280026913	0.957230329514	0.956699311733	0.956594526768	0.957995533943	0.95747256279	0.956075310707	0.955314457417	0.955189287663	0.956971883774	0.95940554142	0.959061205387	0.955737471581	0.958201467991	0.956481456757	0.958641052246	0.959101915359	0.957122445107
0.0126896109432	0.947400510311	0.952332079411	0.950204849243	0.946664214134	0.950930118561	0.948323965073	0.949003994465	0.948076784611	0.946445465088	0.950326681137	0.947896957397	0.948835670948	0.948348224163	0.950634777546	0.948651909828	0.947585046291	0.945931553841	0.947942733765	0.949281334877	0.949053347111	0.94877076149	0.945820868015	0.94839066267	0.949711024761	0.952741146088	0.949011027813	0.950088739395	0.945944726467	0.952148795128	0.948461711407	0.94883197546
0.0161026213318	0.933623254299	0.933885812759	0.935116350651	0.9278190732	0.93362981081	0.931330442429	0.930344462395	0.930954575539	0.928813993931	0.936610937119	0.929851353168	0.930177390575	0.93081086874	0.932401716709	0.93266505003	0.933152019978	0.933022618294	0.931676864624	0.93199968338	0.932140171528	0.929422676563	0.929813206196	0.932688891888	0.934564888477	0.937102079391	0.930490195751	0.934764146805	0.931649386883	0.935820221901	0.931579649448	0.932264089584
0.0204335972667	0.917459011078	0.918578028679	0.917366862297	0.915654361248	0.916725158691	0.916527330875	0.913273990154	0.912828922272	0.911654829979	0.920488417149	0.915038466454	0.919220864773	0.916769087315	0.921632945538	0.91677069664	0.914648294449	0.914881646633	0.918077647686	0.914123833179	0.916469633579	0.914772033691	0.914422094822	0.913747787476	0.92007368803	0.920115590096	0.912793576717	0.918962180614	0.91715669632	0.918324828148	0.915444195271	0.916466832161
0.0259294398129	0.900945365429	0.903570950031	0.900864720345	0.894680321217	0.899837493896	0.902546525002	0.898748457432	0.900526821613	0.894839882851	0.906127989292	0.897752463818	0.899791479111	0.900420069695	0.902705013752	0.89982676506	0.89834946394	0.89934194088	0.903261780739	0.898539423943	0.900045156479	0.900649428368	0.898623049259	0.90046620369	0.906713545322	0.908433020115	0.897211611271	0.905368328094	0.898635149002	0.904091656208	0.896627485752	0.900651395321
0.0329034514725	0.874033510685	0.873949766159	0.870678663254	0.867301940918	0.872060835361	0.876519083977	0.868275225163	0.873190402985	0.864300608635	0.877906501293	0.867649137974	0.867285311222	0.871826946735	0.875290811062	0.873154163361	0.869257330894	0.870514452457	0.870752334595	0.870078206062	0.872094511986	0.869965910912	0.868457257748	0.872385919094	0.877826631069	0.881532371044	0.86741989851	0.87474822998	0.869608700275	0.872832655907	0.867587983608	0.871616244316
0.0417531915009	0.844257175922	0.846288919449	0.846183300018	0.837505578995	0.843069136143	0.839194953442	0.838183641434	0.839321911335	0.835047483444	0.849023461342	0.839318454266	0.839058160782	0.843198180199	0.845908284187	0.845558643341	0.841986179352	0.841623067856	0.84385818243	0.843514084816	0.838876664639	0.836129963398	0.834143519402	0.836075544357	0.855597853661	0.855238139629	0.83538210392	0.849073648453	0.841770768166	0.845501840115	0.835337519646	0.842174112797
0.0529831722379	0.800373375416	0.801739871502	0.801851809025	0.791607141495	0.802810907364	0.803502261639	0.79847663641	0.797376692295	0.790991842747	0.810875415802	0.799837887287	0.795875489712	0.804063618183	0.809603214264	0.804328203201	0.796438992023	0.793551266193	0.803655922413	0.802895188332	0.80143237114	0.795480966568	0.797939658165	0.800122976303	0.809378862381	0.815337836742	0.792399585247	0.80516654253	0.796296238899	0.809498012066	0.793156206608	0.800868868828
0.0672335848212	0.75979924202	0.75886964798	0.758628249168	0.744325876236	0.758487939835	0.751908898354	0.754836142063	0.755635082722	0.744586408138	0.763748943806	0.754001259804	0.758108913898	0.760310232639	0.760429978371	0.757188260555	0.741627037525	0.749751508236	0.755477011204	0.758480846882	0.755724787712	0.74984061718	0.748566448689	0.758880376816	0.759425282478	0.774021983147	0.750840246677	0.760245680809	0.753650486469	0.764834284782	0.756871402264	0.75597012043
0.0853167846799	0.704652488232	0.715388059616	0.702038705349	0.689883410931	0.705351889133	0.706071019173	0.69566899538	0.701387047768	0.686801731586	0.717218399048	0.694704592228	0.701697468758	0.703317940235	0.703281164169	0.699025273323	0.702785313129	0.697288572788	0.703984498978	0.700483500957	0.706254243851	0.699760615826	0.694458901882	0.698167979717	0.718087911606	0.719466328621	0.690646052361	0.709820091724	0.697277128696	0.709180235863	0.692311167717	0.702215313911
0.10826369375	0.643838167191	0.652925312519	0.646635949612	0.623962759972	0.638338804245	0.64023154974	0.629558384418	0.629856109619	0.626787960529	0.651062369347	0.634664714336	0.640049517155	0.647570192814	0.645107626915	0.634963810444	0.63727748394	0.635944902897	0.637690901756	0.635393083096	0.639428794384	0.634080648422	0.625361263752	0.633767485619	0.650615990162	0.660396039486	0.625754475594	0.652915596962	0.639278292656	0.653607428074	0.635785996914	0.639428436756
0.137382403016	0.565831899643	0.582600593567	0.573225736618	0.566428005695	0.577092587948	0.576503276825	0.561209619045	0.567843019962	0.560291528702	0.58943271637	0.571929216385	0.570758342743	0.579330265522	0.576698184013	0.573057174683	0.570721566677	0.563600599766	0.56986194849	0.57463735342	0.57071596384	0.568119227886	0.561601579189	0.570489645004	0.584040701389	0.595404684544	0.55939000845	0.59245634079	0.575774133205	0.584825336933	0.572164952755	0.573534548283
0.174332916737	0.492544531822	0.509072184563	0.498951911926	0.481607973576	0.503458619118	0.493914216757	0.48757815361	0.48734074831	0.483420103788	0.520708084106	0.495635300875	0.497884899378	0.502160251141	0.511516213417	0.49774196744	0.497237235308	0.48853379488	0.50089097023	0.495832800865	0.49208137393	0.486916542053	0.488277554512	0.495965391397	0.517036497593	0.529869675636	0.48517921567	0.522296488285	0.502183556557	0.517056286335	0.490284562111	0.499105900526
0.221221670508	0.428426712751	0.42643982172	0.435552835464	0.408904761076	0.42727842927	0.42324218154	0.414361000061	0.420674741268	0.413346976042	0.43530601263	0.423208773136	0.41713860631	0.425174623728	0.428049385548	0.428985148668	0.423717498779	0.415789872408	0.427744030952	0.41698500514	0.426401793957	0.411587417126	0.404089927673	0.420922875404	0.438189864159	0.455336034298	0.420913606882	0.436145424843	0.429506897926	0.443716406822	0.41906774044	0.42487347126
0.280721634626	0.346839874983	0.356210947037	0.350030064583	0.327976256609	0.339203119278	0.349287122488	0.326647996902	0.350938290358	0.342918276787	0.366102904081	0.353934258223	0.353118628263	0.352137982845	0.36418351531	0.35235530138	0.342937380075	0.339948058128	0.352267861366	0.353487551212	0.346603959799	0.337363600731	0.329436123371	0.344814151525	0.360624015331	0.378938138485	0.33498570323	0.365591168404	0.352038472891	0.368959993124	0.344303548336	0.349472820759
0.356224834919	0.273910015821	0.289567857981	0.28321146965	0.256804555655	0.279162228107	0.279176086187	0.262733399868	0.277921587229	0.271049171686	0.294961601496	0.278856724501	0.285872995853	0.282130360603	0.294030845165	0.281280398369	0.278294593096	0.273950606585	0.283419013023	0.286016374826	0.279367774725	0.261615931988	0.26036131382	0.272592425346	0.293926805258	0.300818949938	0.27348819375	0.294345498085	0.284865677357	0.303331375122	0.275133520365	0.280406564474
0.452035427094	0.214805081487	0.222651004791	0.215021803975	0.211309015751	0.212233960629	0.218215674162	0.197560504079	0.218805789948	0.211477831006	0.23468247056	0.217447325587	0.222157672048	0.217466980219	0.224449113011	0.217080131173	0.203284874558	0.213929310441	0.21382753551	0.226453840733	0.21280618012	0.198476225138	0.19920194149	0.204353317618	0.224020689726	0.244500279427	0.206388548017	0.230123564601	0.21875077486	0.230844065547	0.208256304264	0.216352745891
0.573615312576	0.158185943961	0.159296736121	0.154797419906	0.153521046042	0.163700982928	0.161580771208	0.147869750857	0.169937208295	0.149224027991	0.17670378089	0.172496259212	0.171989738941	0.167468562722	0.170840144157	0.166269555688	0.159198522568	0.155974239111	0.160585418344	0.165642112494	0.159098669887	0.148371949792	0.149209797382	0.155010730028	0.16891784966	0.184716418386	0.154608666897	0.178066462278	0.174220889807	0.179188787937	0.156218335032	0.163097009063
0.727895438671	0.113432042301	0.120704747736	0.115044549108	0.112476252019	0.115242213011	0.117823906243	0.104686431587	0.119213879108	0.114415809512	0.127292588353	0.124995663762	0.127343788743	0.119223535061	0.124814011157	0.111167997122	0.112036637962	0.113780081272	0.113127954304	0.117120020092	0.116550721228	0.111642383039	0.109979845583	0.111124165356	0.120816737413	0.131384834647	0.115439347923	0.12772744894	0.127077832818	0.144126698375	0.118504226208	0.118610545993
0.923670947552	0.0802449733019	0.0905712395906	0.0814361274242	0.0790505111217	0.0797457024455	0.0786386430264	0.0740312337875	0.0904030129313	0.0852710977197	0.0960403606296	0.0932188034058	0.0970177873969	0.084190428257	0.0917960256338	0.0894100368023	0.0806304365396	0.0825605690479	0.0844034776092	0.0880332663655	0.0804484635592	0.0762842670083	0.0787933468819	0.0827411934733	0.0894261002541	0.0988774299622	0.0886923223734	0.0877234563231	0.0917329415679	0.0952331423759	0.0794282406569	0.0858691707253
1.17210268974	0.060183506459	0.0628685355186	0.0580044165254	0.0604838579893	0.0587802827358	0.0571751408279	0.0548865124583	0.0632053390145	0.0610982701182	0.0717025995255	0.0676935687661	0.0705735310912	0.0578143596649	0.0657925605774	0.0635733529925	0.0583013594151	0.062775157392	0.0630383044481	0.0648091360927	0.0584936700761	0.0551701113582	0.0573281347752	0.0588961206377	0.0614586211741	0.0720068961382	0.0608965717256	0.0620912462473	0.0661603808403	0.0676483884454	0.0604336373508	0.062111441046
1.4873521328	0.0443899296224	0.0443102605641	0.0453311428428	0.0463438406587	0.0427612103522	0.046554736793	0.0408585816622	0.0491472631693	0.0460478961468	0.0514613948762	0.054507818073	0.0505020320415	0.0428525097668	0.0482767187059	0.0489658340812	0.0432717092335	0.0475593805313	0.0468354597688	0.0459431707859	0.0442853532732	0.0400932841003	0.0448345653713	0.0433229207993	0.0422414913774	0.0489134564996	0.0466308481991	0.0444418825209	0.051677275449	0.0470235832036	0.0461706258357	0.0461852028966
1.8873924017	0.0340416878462	0.0366847030818	0.0348151214421	0.038521900773	0.0328594185412	0.0339589044452	0.0317793935537	0.0376434922218	0.0376432314515	0.0358368530869	0.0439861267805	0.0380887575448	0.0326718911529	0.0368684753776	0.0389477498829	0.032834969461	0.0384644716978	0.03671464324	0.0358592905104	0.0366650521755	0.0315557420254	0.034871481359	0.0351199358702	0.031349144876	0.0372648984194	0.036379352212	0.0320503041148	0.0430945828557	0.0379863865674	0.0349876508117	0.0359848551452
2.39502692223	0.0288547426462	0.0279599875212	0.028732271865	0.0308441091329	0.0267792828381	0.0271275863051	0.0270421151072	0.0310581307858	0.0312958471477	0.0272036120296	0.0358056537807	0.0289460085332	0.0271777082235	0.0282222684473	0.0313981026411	0.0273213237524	0.0306508168578	0.0306065008044	0.0298616234213	0.0302798971534	0.0265349633992	0.0281175095588	0.0292983595282	0.0250449031591	0.0290312953293	0.0302099939436	0.0282010771334	0.0350065268576	0.0320360697806	0.0304054711014	0.0293684601784
3.03919625282	0.0256011150777	0.0241966303438	0.0252959560603	0.0265803672373	0.0227844528854	0.023805020377	0.0235662776977	0.027655698359	0.0267586819828	0.0240563414991	0.0302525069565	0.0247705299407	0.02360069938	0.0256162378937	0.0264510866255	0.0237313341349	0.0269888117909	0.0267134662718	0.026275254786	0.0264264792204	0.0238680224866	0.0249526184052	0.0254391878843	0.0226382501423	0.0248408205807	0.0260343924165	0.0226493254304	0.029012946412	0.0253411754966	0.0269599407911	0.0254287850112
3.85662055016	0.0226276200265	0.0217797700316	0.0224802996963	0.0241358038038	0.0202685911208	0.021317506209	0.0213348791003	0.0243623182178	0.0242206715047	0.0214118175209	0.0276782605797	0.022447835654	0.0209442190826	0.022593177855	0.0244305618107	0.0213804133236	0.0240174941719	0.0242766402662	0.0227090548724	0.0237742681056	0.0208629537374	0.0223367065191	0.0228185970336	0.0188665818423	0.0213554762304	0.0229184553027	0.0206377506256	0.026535667479	0.0221898127347	0.024293506518	0.0227002240717
4.89390230179	0.0212127678096	0.0201405100524	0.0206471867859	0.0221578627825	0.0187285486609	0.0193593781441	0.0195355992764	0.0224631745368	0.022111358121	0.0195238683373	0.0247844345868	0.020405145362	0.0187999457121	0.0207788404077	0.0222578588873	0.0198011975735	0.02198760584	0.0224537923932	0.0209714882076	0.0219273399562	0.0189094934613	0.0207234676927	0.0211113784462	0.0171866565943	0.0195967983454	0.0209410432726	0.0185698978603	0.0240679718554	0.0205726940185	0.0224341694266	0.0208053831011
6.21016931534	0.019803866744	0.0186261851341	0.0194591786712	0.0205226391554	0.0175446756184	0.0181351229548	0.0183487217873	0.0210605282336	0.0207910966128	0.0183222517371	0.0233977753669	0.0188884306699	0.017560986802	0.0194019451737	0.0207710172981	0.018444057554	0.020792350173	0.0209608227015	0.0196340437979	0.0205408670008	0.0175883565098	0.0193281434476	0.0198730807751	0.0159766748548	0.0184759348631	0.0195439979434	0.0172902233899	0.0226327329874	0.0190898068249	0.0211927294731	0.0194666069001
7.88046503067	0.0189039707184	0.0176919847727	0.0185528881848	0.0196676179767	0.0166365411133	0.017226818949	0.0175294596702	0.0201154947281	0.0197048410773	0.0172640271485	0.0221450682729	0.0179127175361	0.0167276505381	0.0183065067977	0.019804218784	0.0175241678953	0.0197222940624	0.0200376659632	0.0186942629516	0.0195549800992	0.0167758651078	0.0183735173196	0.0188451744616	0.0151545489207	0.0174519345164	0.0185935441405	0.0165472310036	0.0215822979808	0.0183723513037	0.0201787501574	0.01851994358
10	0.0181539878249	0.0169253814965	0.0177634432912	0.0188262052834	0.0160185918212	0.0164698958397	0.016782335937	0.0192626994103	0.0189272351563	0.0166326854378	0.0212420672178	0.0171566251665	0.0160396490246	0.0175930410624	0.0189905706793	0.0168034527451	0.018923824653	0.0191977508366	0.0179815739393	0.0187781173736	0.0160454511642	0.0175914876163	0.0180998016149	0.0144252134487	0.0166950169951	0.0177661795169	0.0157396737486	0.0207159426063	0.017521508038	0.019514804706	0.0177528075874


==> figs/gnuplot/poisson_teacher_global_student_local_c_3__Teacher_noise_0.10000000000000001_p_10_a_2_scale_1_Student_noise_0.10000000000000001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.1 scale: 1
#Student: 
#p 10 a 2 noise: 0.1 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.960675418377	0.961801290512	0.96290320158	0.959284842014	0.962075710297	0.96144837141	0.961814343929	0.961538791656	0.960474491119	0.959100425243	0.962311863899	0.960847258568	0.960474193096	0.957977473736	0.958578288555	0.961589813232	0.95922678709	0.96156591177	0.957473814487	0.962589085102	0.962047278881	0.960484921932	0.9641264081	0.960884451866	0.960113525391	0.962728321552	0.961906969547	0.963787376881	0.964230358601	0.960528731346	0.961152970791
0.0126896109432	0.951398849487	0.954942762852	0.953395545483	0.952936768532	0.952401340008	0.954337894917	0.952829360962	0.95326346159	0.953603684902	0.950569152832	0.953321278095	0.953974127769	0.951827526093	0.949245631695	0.952376544476	0.951458156109	0.951615452766	0.953387618065	0.950273752213	0.954830646515	0.952240467072	0.949679434299	0.95641630888	0.95164167881	0.951916575432	0.955524623394	0.956614851952	0.953951776028	0.953749239445	0.955848872662	0.952985703945
0.0161026213318	0.935718715191	0.936697304249	0.939973056316	0.937150418758	0.936474084854	0.937772810459	0.942475557327	0.935869038105	0.938244462013	0.934007406235	0.940441668034	0.939304053783	0.935394346714	0.935393750668	0.941261529922	0.938184976578	0.934956729412	0.937912762165	0.936976194382	0.942002534866	0.937591850758	0.936541438103	0.938848674297	0.936206221581	0.936938107014	0.940089643002	0.938232898712	0.940392911434	0.94056725502	0.940139234066	0.938058674335
0.0204335972667	0.919919252396	0.923647284508	0.925702214241	0.922036886215	0.924026012421	0.925560355186	0.925674438477	0.92273491621	0.919914245605	0.917744576931	0.927788555622	0.922600030899	0.923732459545	0.919961094856	0.923408329487	0.921637892723	0.918859243393	0.923979580402	0.920725166798	0.928444981575	0.920520544052	0.92168879509	0.924262702465	0.924320697784	0.925250411034	0.924977421761	0.928500771523	0.926685929298	0.92561686039	0.92413687706	0.923468649387
0.0259294398129	0.906446397305	0.913391649723	0.911006629467	0.906658530235	0.910620629787	0.910506367683	0.912856280804	0.908223211765	0.906586825848	0.906412661076	0.914956510067	0.912191390991	0.90768289566	0.906727075577	0.908828258514	0.907085180283	0.90450668335	0.908157885075	0.904810488224	0.910739302635	0.906813502312	0.905452668667	0.910449922085	0.907068610191	0.907761156559	0.910862982273	0.911566495895	0.912752389908	0.916070044041	0.91196334362	0.909305155277
0.0329034514725	0.878214240074	0.885380089283	0.882473886013	0.87492197752	0.882242441177	0.882661640644	0.886245250702	0.883854150772	0.880095541477	0.875922977924	0.879245996475	0.877795279026	0.878978192806	0.876200556755	0.882158041	0.881613612175	0.876761317253	0.878477811813	0.875796198845	0.886092662811	0.878438413143	0.880832731724	0.885572612286	0.880805134773	0.877268970013	0.883642137051	0.883415222168	0.881126642227	0.884868144989	0.884292244911	0.880846619606
0.0417531915009	0.851583003998	0.854508280754	0.858333289623	0.852107822895	0.853608191013	0.855648636818	0.857684850693	0.853717625141	0.849576950073	0.84610837698	0.858969569206	0.854276657104	0.853275835514	0.84652274847	0.856293439865	0.856333076954	0.849094033241	0.852626860142	0.850536942482	0.864064455032	0.856426715851	0.850864768028	0.858891844749	0.850664973259	0.85323792696	0.858965456486	0.858673989773	0.861930310726	0.862229406834	0.858201920986	0.854831874371
0.0529831722379	0.810728788376	0.825985491276	0.826860189438	0.81437933445	0.81906157732	0.819587469101	0.82119756937	0.816402435303	0.810243964195	0.811011731625	0.819294154644	0.810545146465	0.809818804264	0.805631160736	0.814027070999	0.817731082439	0.81075668335	0.81452447176	0.811634123325	0.828334331512	0.817403197289	0.813916921616	0.823542237282	0.814233422279	0.818992555141	0.822272062302	0.82539921999	0.819625079632	0.825308978558	0.820226073265	0.817289233208
0.0672335848212	0.768582463264	0.775797605515	0.777309715748	0.768093883991	0.772947371006	0.779566287994	0.785473704338	0.777288198471	0.766461312771	0.767363190651	0.781581640244	0.778048336506	0.771139323711	0.765644311905	0.775605559349	0.770287036896	0.769067704678	0.777013778687	0.767127215862	0.783919513226	0.773213803768	0.768372416496	0.782121598721	0.769522488117	0.768007457256	0.78075003624	0.780204951763	0.782731771469	0.789794623852	0.779061734676	0.775069952011
0.0853167846799	0.718739569187	0.72801977396	0.736114323139	0.723871231079	0.722246944904	0.729466617107	0.738713502884	0.723203837872	0.720680475235	0.712489068508	0.728660881519	0.719189584255	0.719004154205	0.713947355747	0.723826646805	0.717289745808	0.712845385075	0.728801727295	0.716316461563	0.737384855747	0.723067045212	0.716035068035	0.729290246964	0.72197842598	0.728800833225	0.731523811817	0.738615334034	0.730231225491	0.738046705723	0.731635153294	0.725334525108
0.10826369375	0.659750461578	0.673134446144	0.669817209244	0.660814225674	0.663805484772	0.66652572155	0.676641523838	0.671253144741	0.658923864365	0.651435136795	0.677988350391	0.666469812393	0.655444085598	0.650686860085	0.668715715408	0.657102108002	0.65836417675	0.666277825832	0.655353188515	0.682594120502	0.664789915085	0.658028662205	0.677271068096	0.663104653358	0.662942886353	0.668528079987	0.664313673973	0.671821773052	0.682807922363	0.664291083813	0.665633320808
0.137382403016	0.598538517952	0.607896447182	0.610875368118	0.598035395145	0.604094147682	0.606961071491	0.622317671776	0.60755366087	0.595276713371	0.590461909771	0.610215306282	0.607110202312	0.606314301491	0.588168144226	0.603334665298	0.602096617222	0.588382959366	0.598807156086	0.590564668179	0.61893248558	0.610229790211	0.59480702877	0.615035414696	0.601980447769	0.602049171925	0.613120257854	0.615860283375	0.611781179905	0.619354784489	0.609316587448	0.604982316494
0.174332916737	0.521865129471	0.537561655045	0.542379796505	0.522337794304	0.529723882675	0.534737348557	0.538429737091	0.531094074249	0.52760964632	0.521350800991	0.54423815012	0.532769382	0.529094398022	0.515747189522	0.536620378494	0.522242069244	0.51814198494	0.537278473377	0.518005847931	0.551220476627	0.532539248466	0.521480381489	0.551234006882	0.529204428196	0.52849817276	0.531731367111	0.540324091911	0.550654649734	0.552030205727	0.540187299252	0.533011078835
0.221221670508	0.448366582394	0.474382281303	0.468337029219	0.452139467001	0.465064495802	0.455332040787	0.477720707655	0.463857829571	0.4536267519	0.43901860714	0.467700570822	0.460745513439	0.45860850811	0.436711847782	0.455395430326	0.456790655851	0.449034690857	0.465511709452	0.456643879414	0.472548753023	0.454057663679	0.453777581453	0.475157976151	0.455550760031	0.454776257277	0.469354331493	0.469682425261	0.46666353941	0.471723943949	0.463661581278	0.460398077965
0.280721634626	0.376152604818	0.397606402636	0.40288695693	0.380985826254	0.383675187826	0.38434997201	0.401456326246	0.385456889868	0.37718513608	0.372048467398	0.395524829626	0.380836069584	0.380587756634	0.365526437759	0.390822708607	0.371952354908	0.369540065527	0.386386364698	0.375692486763	0.397925108671	0.384191274643	0.375064402819	0.402081787586	0.387275189161	0.37966555357	0.389963507652	0.394087612629	0.396575659513	0.396336436272	0.395477682352	0.385910540819
0.356224834919	0.305645108223	0.317075699568	0.327895283699	0.301252663136	0.31279656291	0.314724385738	0.333788514137	0.315816521645	0.304755032063	0.296430826187	0.327630639076	0.31363466382	0.310590624809	0.295093774796	0.320481985807	0.304513603449	0.295252203941	0.308632701635	0.312144637108	0.339541941881	0.324702948332	0.300006717443	0.330036252737	0.308659940958	0.310254275799	0.321536570787	0.320961952209	0.319000422955	0.334174007177	0.323342770338	0.315012395382
0.452035427094	0.242925792933	0.255909472704	0.259699732065	0.242898240685	0.245500221848	0.246452540159	0.261621445417	0.249017298222	0.248198464513	0.235078200698	0.259942173958	0.243321210146	0.245140746236	0.232521876693	0.256668180227	0.236825585365	0.234065204859	0.242871463299	0.248843491077	0.262326359749	0.254183799028	0.241570144892	0.257417112589	0.239382520318	0.251280009747	0.258252650499	0.252426803112	0.256545603275	0.262454003096	0.254301726818	0.249254703522
0.573615312576	0.186274006963	0.198506787419	0.20544500649	0.186034798622	0.194675788283	0.198305264115	0.206284224987	0.19484987855	0.188345015049	0.183817461133	0.203171297908	0.193534418941	0.192342817783	0.177977263927	0.191284224391	0.184614464641	0.184931620955	0.190662264824	0.181069597602	0.204256132245	0.199007362127	0.181044638157	0.202418193221	0.190332889557	0.195428565145	0.191916286945	0.197097599506	0.201707214117	0.206920608878	0.200868830085	0.193770825863
0.727895438671	0.142777353525	0.154832825065	0.159419536591	0.144665807486	0.142007052898	0.146621584892	0.158206775784	0.144511640072	0.145143344998	0.139236539602	0.155590340495	0.146977320313	0.142020002007	0.135858401656	0.147082850337	0.138459086418	0.140245065093	0.14583298564	0.145210012794	0.157171264291	0.154397830367	0.143332108855	0.153995230794	0.147190585732	0.149618327618	0.149144932628	0.144725143909	0.14947296679	0.155798256397	0.148049622774	0.147586509585
0.923670947552	0.109482057393	0.11620426178	0.116898022592	0.11138997972	0.107019282877	0.106817156076	0.118518717587	0.112586185336	0.1144759655	0.104816883802	0.11441745609	0.112601280212	0.115039594471	0.101255610585	0.116650417447	0.10684325546	0.107070557773	0.108124926686	0.11295389384	0.118645600975	0.11292886734	0.109013386071	0.11209692806	0.109746359289	0.11192394048	0.112264148891	0.110370732844	0.115336529911	0.122049808502	0.118275977671	0.112193927169
1.17210268974	0.0820726752281	0.0925523862243	0.0913910269737	0.082509920001	0.0825519263744	0.081859394908	0.087063215673	0.0877735838294	0.0893152207136	0.084368750453	0.0876940339804	0.0845015496016	0.0875346884131	0.0800338834524	0.0856250673532	0.0786256194115	0.0827153325081	0.0836909487844	0.0848847031593	0.0860786437988	0.0889685600996	0.0857382714748	0.0849026963115	0.0853621736169	0.0888941586018	0.0874847695231	0.0860678553581	0.0894018486142	0.0890370905399	0.0854896605015	0.0858063325286
1.4873521328	0.0670650750399	0.0737952962518	0.0680955573916	0.0662975087762	0.0648510754108	0.0634230673313	0.0663442835212	0.0694109201431	0.0665712803602	0.0629920586944	0.0692650824785	0.0661236569285	0.0680312886834	0.0640933588147	0.0653151348233	0.0623411424458	0.0671052858233	0.0680932551622	0.0702323615551	0.0670455098152	0.0693019330502	0.0672467127442	0.0681021809578	0.06719122082	0.0719717666507	0.0671841800213	0.0670874640346	0.0688662230968	0.0690317600965	0.0698849931359	0.0674120262265
1.8873924017	0.054934464395	0.0590442605317	0.0552629865706	0.0526195466518	0.0531896874309	0.0517517514527	0.0525603145361	0.0567928887904	0.0542573072016	0.0540814623237	0.0561430417001	0.0546895936131	0.054452881217	0.0520206727087	0.0537986792624	0.052636012435	0.0557432062924	0.0536931194365	0.0550939701498	0.0511753559113	0.0553112775087	0.0565208829939	0.0557683892548	0.0552820079029	0.0582891218364	0.0551984161139	0.0542676672339	0.0541802421212	0.0541898161173	0.0570045895875	0.0546651259065
2.39502692223	0.0465840734541	0.048192512244	0.0445984266698	0.0427279807627	0.0434886738658	0.043224401772	0.0432122275233	0.0488979704678	0.0478031672537	0.0443045087159	0.0456728115678	0.0452454388142	0.0478524677455	0.0437542870641	0.0443358644843	0.0435084626079	0.0467728376389	0.0439060926437	0.0458443313837	0.0421803891659	0.0470060929656	0.0477942600846	0.0464005954564	0.0467140451074	0.0483140237629	0.0467848293483	0.0443206876516	0.0460615679622	0.0441767163575	0.0468029305339	0.0455494150519
3.03919625282	0.0403875336051	0.0411861613393	0.0392058007419	0.0369332619011	0.036648824811	0.0364729650319	0.0363673120737	0.0418922714889	0.0413468927145	0.0383901298046	0.0385671406984	0.0393584221601	0.0404933877289	0.0375923551619	0.0380776822567	0.0380607582629	0.0406743250787	0.0385243222117	0.0384362973273	0.0349359437823	0.0392714478076	0.0414531603456	0.0393724404275	0.0402775667608	0.0422572791576	0.0400411263108	0.0384296141565	0.0392863973975	0.0379884131253	0.0403280369937	0.0390752404928
3.85662055016	0.0356668122113	0.0365854948759	0.0338970124722	0.032184228301	0.0318055339158	0.0317071191967	0.0318080931902	0.0370273776352	0.035701032728	0.0337489657104	0.0339519940317	0.0346510708332	0.0358802191913	0.0330189391971	0.0336521305144	0.0328880660236	0.0361911170185	0.0332598090172	0.033880956471	0.0303147695959	0.03469209373	0.0366413146257	0.0353672243655	0.0354918949306	0.0373937487602	0.035270344466	0.0343035757542	0.0346093401313	0.0330286510289	0.0354846678674	0.0343367829919
4.89390230179	0.0320535302162	0.0329374112189	0.0300991311669	0.0286024715751	0.0282096751034	0.0281315203756	0.0282066687942	0.0333381220698	0.0319147668779	0.0299880933017	0.0302590876818	0.0309831686318	0.0320917852223	0.029348410666	0.0298233348876	0.029165610671	0.0324108600616	0.029702341184	0.0301244538277	0.0267699304968	0.0308335162699	0.0328896045685	0.0311885718256	0.0321340039372	0.033504460007	0.0317552909255	0.0300938468426	0.0304481014609	0.0294115003198	0.0318335518241	0.0306084249169
6.21016931534	0.0290674567223	0.0299864467233	0.0271163918078	0.0257283393294	0.0252444893122	0.0253717619926	0.0253472402692	0.0303623843938	0.0289210826159	0.026984995231	0.0274668447673	0.0280365012586	0.0291721150279	0.0264014825225	0.0268616303802	0.0260561760515	0.0295456144959	0.0266966074705	0.0271458048373	0.0238922145218	0.0278989095241	0.0298464372754	0.02823536098	0.0292576458305	0.0305856205523	0.0287667140365	0.0271683614701	0.0275120735168	0.0265271645039	0.0288575347513	0.0276687126607
7.88046503067	0.0267485324293	0.0276182983071	0.0248019322753	0.0234770104289	0.0229485947639	0.0230175573379	0.0231484938413	0.0280491821468	0.0265817474574	0.0246301051229	0.0251450967044	0.0256896391511	0.026858901605	0.024004470557	0.0245534721762	0.0237431116402	0.0271192546934	0.024380421266	0.0248437970877	0.0216748937964	0.0255923252553	0.0274569168687	0.0259151700884	0.0270988829434	0.0281497780234	0.0264440346509	0.0248995497823	0.025280887261	0.0242297239602	0.0265237856656	0.0253541823477
10	0.0248910970986	0.0257352087647	0.0228771325201	0.0215928796679	0.0210268571973	0.0212487820536	0.0213000755757	0.0261698588729	0.0246887486428	0.0227713752538	0.0233102552593	0.0237870197743	0.0250030048192	0.022192068398	0.022662665695	0.0218738391995	0.0251865498722	0.0225311741233	0.0229477472603	0.0198823288083	0.0236987471581	0.0255229715258	0.0241110250354	0.0252336971462	0.0262460950762	0.0245733764023	0.0230529662222	0.0234471317381	0.0224094577134	0.0246439594775	0.0234872698784


==> figs/gnuplot/poisson_teacher_local_student_global_d_3__Teacher_noise_0.0001_p_10_a_2_scale_1_Student_noise_0.0001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.0001 scale: 1
#Student: 
#p 10 a 2 noise: 0.0001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.955008327961	0.955283343792	0.957702934742	0.955459654331	0.955574035645	0.956317186356	0.955068349838	0.958075940609	0.955651938915	0.956093132496	0.955537736416	0.955553889275	0.955593049526	0.954247713089	0.953981876373	0.954334616661	0.955065369606	0.95627951622	0.955743193626	0.954617142677	0.954809486866	0.95636099577	0.955637276173	0.958064496517	0.956653535366	0.95587438345	0.957791268826	0.958007216454	0.955668270588	0.955625891685	0.955855965614
0.0126896109432	0.946652531624	0.945616304874	0.949720680714	0.947423398495	0.947433114052	0.948496997356	0.946083068848	0.947653889656	0.947933197021	0.947928488255	0.948343336582	0.947097837925	0.948462128639	0.945263922215	0.947451353073	0.947296321392	0.947286307812	0.948545396328	0.946588754654	0.946125209332	0.948808848858	0.948547363281	0.946889162064	0.947582066059	0.949320197105	0.94801312685	0.94922721386	0.949812114239	0.947021245956	0.944583892822	0.947573542595
0.0161026213318	0.930852115154	0.929201066494	0.935773611069	0.930630266666	0.929269433022	0.93244767189	0.927188038826	0.933300018311	0.928703308105	0.930788516998	0.929695308208	0.930905103683	0.932615041733	0.929311394691	0.927120387554	0.930647671223	0.930975973606	0.931636750698	0.929923176765	0.92969930172	0.930211484432	0.933515608311	0.931432366371	0.930831074715	0.93277412653	0.931787312031	0.934481501579	0.931961357594	0.93074452877	0.92775452137	0.930872619152
0.0204335972667	0.913382709026	0.910647809505	0.918374478817	0.912965476513	0.91353392601	0.9159309268	0.910833954811	0.915588736534	0.914012670517	0.914809167385	0.912347555161	0.913314044476	0.917909026146	0.913319766521	0.91441065073	0.913187205791	0.916620731354	0.912260055542	0.913391113281	0.911660969257	0.911134779453	0.916078031063	0.915846943855	0.914928495884	0.917457222939	0.915126979351	0.91886729002	0.916235983372	0.91454231739	0.913127064705	0.914394974709
0.0259294398129	0.898982644081	0.896036922932	0.901620864868	0.89677977562	0.898755252361	0.901980996132	0.895557701588	0.902896881104	0.897684633732	0.900291144848	0.896699309349	0.898312985897	0.899250090122	0.896327912807	0.896516859531	0.898658394814	0.899036228657	0.898403942585	0.895648419857	0.896665334702	0.898599088192	0.900284826756	0.896333515644	0.897576212883	0.90203166008	0.898615419865	0.903262794018	0.901538014412	0.899535834789	0.89748609066	0.898712337017
0.0329034514725	0.864414811134	0.865752696991	0.874200761318	0.865029156208	0.867330789566	0.870946586132	0.862231910229	0.871315598488	0.866574048996	0.865534186363	0.86513864994	0.866749286652	0.870978295803	0.867521524429	0.864819049835	0.865585923195	0.870788276196	0.86528134346	0.867562532425	0.865895688534	0.86440962553	0.869165599346	0.869632482529	0.871380925179	0.868119299412	0.867777407169	0.871987581253	0.87055259943	0.871594071388	0.868817567825	0.867903053761
0.0417531915009	0.837268471718	0.834965467453	0.84668046236	0.834815979004	0.839580357075	0.84126752615	0.835660040379	0.840062856674	0.836754441261	0.838803946972	0.837136030197	0.833858311176	0.8405610919	0.835931956768	0.836265921593	0.836862266064	0.843341112137	0.837788641453	0.835951864719	0.837766826153	0.830923974514	0.842032909393	0.838939905167	0.839499890804	0.842353463173	0.841547906399	0.844342470169	0.842286229134	0.83820950985	0.835286915302	0.838558256626
0.0529831722379	0.797221660614	0.791431367397	0.806586444378	0.790515065193	0.797657847404	0.799301981926	0.789720773697	0.803284704685	0.793518066406	0.795581281185	0.797032117844	0.791422128677	0.800004422665	0.796033501625	0.797367274761	0.793972492218	0.796780467033	0.798806130886	0.792779147625	0.790803015232	0.788241147995	0.799500524998	0.797906517982	0.798976004124	0.801598310471	0.79608130455	0.805497407913	0.804432153702	0.800913214684	0.793020606041	0.796866238117
0.0672335848212	0.751501441002	0.748413860798	0.76631718874	0.745854973793	0.751546323299	0.754094064236	0.744812607765	0.755548775196	0.757153451443	0.75316619873	0.758666098118	0.749831557274	0.760010242462	0.748648703098	0.747336149216	0.750855028629	0.753877162933	0.749375224113	0.749994635582	0.742089748383	0.749067902565	0.754954397678	0.7512139678	0.759167253971	0.753720998764	0.757181167603	0.764158248901	0.759020924568	0.759882450104	0.752456724644	0.753330528736
0.0853167846799	0.696855902672	0.692558884621	0.713028430939	0.696971893311	0.696842491627	0.714671075344	0.691150844097	0.706450343132	0.711469054222	0.701065063477	0.69888228178	0.696702420712	0.705142199993	0.692082047462	0.691234409809	0.700230181217	0.703272223473	0.702252149582	0.700955033302	0.694565951824	0.691044390202	0.704305112362	0.708725869656	0.706444621086	0.708409190178	0.701845109463	0.71437728405	0.712686777115	0.703686833382	0.700232326984	0.701937913895
0.10826369375	0.648503959179	0.62811434269	0.657632648945	0.642332315445	0.651085197926	0.650083482265	0.63011431694	0.649215102196	0.643588840961	0.645074367523	0.6393648386	0.627738714218	0.654010534286	0.635509252548	0.642241954803	0.625680029392	0.637788414955	0.639034330845	0.642565011978	0.622323215008	0.635870873928	0.641601383686	0.650775909424	0.643246769905	0.638216972351	0.642607808113	0.652771890163	0.638512611389	0.642123579979	0.630790710449	0.640950620174
0.137382403016	0.578012406826	0.568961262703	0.597460627556	0.572445631027	0.577990889549	0.593647241592	0.571884214878	0.589194595814	0.58299857378	0.580886006355	0.588106632233	0.580826103687	0.579138159752	0.581038117409	0.579201996326	0.579111039639	0.594880819321	0.573939263821	0.568872690201	0.570043683052	0.573724389076	0.583283662796	0.576651751995	0.585951328278	0.583518445492	0.580111682415	0.593612313271	0.577808856964	0.585138201714	0.572488725185	0.580697655678
0.174332916737	0.516816914082	0.510785222054	0.536069512367	0.506617307663	0.517652988434	0.536629378796	0.509564042091	0.544784188271	0.526428997517	0.52374380827	0.524825155735	0.50189435482	0.540120899677	0.502138078213	0.508975327015	0.511414706707	0.516387045383	0.515621900558	0.513638079166	0.498903274536	0.504755377769	0.513070583344	0.518549561501	0.52703088522	0.532805800438	0.518944442272	0.525560975075	0.532857298851	0.522545039654	0.510256767273	0.518979668617
0.221221670508	0.460903435946	0.426746547222	0.509952127934	0.457066267729	0.468001902103	0.480583310127	0.466142416	0.476322442293	0.509864330292	0.464950025082	0.473110795021	0.463372886181	0.480038493872	0.46343562007	0.46310672164	0.450666546822	0.477143257856	0.447648197412	0.45868396759	0.44092670083	0.467677891254	0.481782883406	0.488520652056	0.471900165081	0.471776157618	0.495486617088	0.491850733757	0.48808079958	0.459982991219	0.441521644592	0.469908207655
0.280721634626	0.446208447218	0.393878817558	0.49209728837	0.393287062645	0.433146029711	0.456831544638	0.396726518869	0.459763169289	0.439638733864	0.463309407234	0.455828309059	0.414222210646	0.45783290267	0.392027825117	0.436205714941	0.421979725361	0.43349468708	0.426660358906	0.422064483166	0.425336867571	0.443154990673	0.420894861221	0.450417518616	0.448931097984	0.454858511686	0.431469321251	0.456603765488	0.435884892941	0.454404860735	0.421476662159	0.435954540968
0.356224834919	0.397788882256	0.382527202368	0.51807051897	0.39657536149	0.384533047676	0.476634383202	0.37956854701	0.492873549461	0.458869546652	0.455692708492	0.450023114681	0.409039199352	0.480616718531	0.392893224955	0.399564325809	0.403696328402	0.462837457657	0.431867212057	0.466775089502	0.454585373402	0.424647778273	0.417586684227	0.443028986454	0.464560329914	0.442621231079	0.457389682531	0.455222040415	0.44263741374	0.468352288008	0.457100838423	0.43893930316
0.452035427094	0.50429546833	0.42841860652	0.538421690464	0.420625805855	0.430321604013	0.523858129978	0.424279034138	0.541060268879	0.505439043045	0.489095270634	0.52334856987	0.431622117758	0.56843239069	0.488194555044	0.484211832285	0.53092944622	0.553432226181	0.447117239237	0.45114120841	0.469834834337	0.502192020416	0.429588079453	0.523129284382	0.5312089324	0.48102965951	0.504107117653	0.487436205149	0.494713008404	0.525034844875	0.476531893015	0.490301698446
0.573615312576	0.556184053421	0.499294877052	0.594264090061	0.457811713219	0.50048494339	0.650161445141	0.513107359409	0.613509058952	0.570932209492	0.592630624771	0.54508638382	0.561935245991	0.600703060627	0.516298234463	0.539019525051	0.574188172817	0.651773393154	0.559167504311	0.602556586266	0.514028191566	0.532362639904	0.527846872807	0.676520705223	0.608430624008	0.548915088177	0.675056278706	0.615455150604	0.581164419651	0.65563249588	0.557523906231	0.573068261147
0.727895438671	0.583015084267	0.526982903481	0.630045890808	0.554854750633	0.561280667782	0.659324944019	0.537154138088	0.711829900742	0.599943876266	0.678584337234	0.636291384697	0.545690894127	0.724154889584	0.529802381992	0.630145251751	0.620348930359	0.683564305305	0.628821253777	0.541786134243	0.522262334824	0.695467829704	0.58432585001	0.705864787102	0.625753760338	0.598097145557	0.718335926533	0.606423914433	0.61799043417	0.622232615948	0.608299434185	0.616289198399
0.923670947552	0.483497649431	0.449948072433	0.614127099514	0.455589711666	0.505521953106	0.604687929153	0.473256289959	0.618368387222	0.516885042191	0.595279455185	0.554566383362	0.449030965567	0.588659584522	0.42463067174	0.498242497444	0.544210970402	0.530611634254	0.491955727339	0.545271158218	0.478948682547	0.557274520397	0.437106490135	0.603174209595	0.527626216412	0.521045267582	0.538585424423	0.505058586597	0.568550169468	0.58382409811	0.553881049156	0.527313888073
1.17210268974	0.328060984612	0.304590135813	0.500063419342	0.249599859118	0.250517725945	0.344349712133	0.338958442211	0.340210080147	0.331953883171	0.400627523661	0.35778003931	0.290652126074	0.416478812695	0.306499928236	0.364214360714	0.343045383692	0.364604711533	0.299176126719	0.321453630924	0.311935335398	0.288417458534	0.269717991352	0.381191164255	0.319156765938	0.369985461235	0.394701778889	0.346555411816	0.285070091486	0.506150841713	0.370347261429	0.343202233315
1.4873521328	0.144262909889	0.140688464046	0.165682017803	0.131466493011	0.162548184395	0.218600139022	0.117482922971	0.170261368155	0.185558021069	0.18634660542	0.165942624211	0.140796229243	0.14859034121	0.166181847453	0.161513790488	0.142075464129	0.16503944993	0.184386670589	0.142509058118	0.118711926043	0.182576090097	0.144369646907	0.224401533604	0.165155813098	0.169502064586	0.169603422284	0.158609583974	0.182346612215	0.192154616117	0.199602648616	0.164898887277
1.8873924017	0.0807794108987	0.0612815059721	0.082900673151	0.0724603012204	0.0660324767232	0.092728510499	0.0803635343909	0.0803555846214	0.0782093182206	0.0805437639356	0.0885049402714	0.0643175393343	0.0884608328342	0.0633298233151	0.0921198353171	0.0743229612708	0.0996047481894	0.0665154531598	0.0685785189271	0.0586694926023	0.0703683048487	0.0708644688129	0.088684566319	0.103949487209	0.0995195582509	0.0811978653073	0.0998551473022	0.0934689417481	0.092449054122	0.0735685005784	0.0804668366909
2.39502692223	0.0348482355475	0.0291733667254	0.0380240045488	0.0376709140837	0.0349823087454	0.0466762296855	0.0363518744707	0.0394518449903	0.0455369912088	0.0485530346632	0.0425388924778	0.0368061363697	0.0505353212357	0.0374829396605	0.0435137748718	0.0385111570358	0.044316958636	0.049518045038	0.0333724245429	0.0331596024334	0.039942022413	0.0413583815098	0.0381126068532	0.050733037293	0.0549407638609	0.0403387509286	0.0327670685947	0.0397076047957	0.0447638370097	0.0468942150474	0.0410194136202
3.03919625282	0.0210113357753	0.0185097455978	0.02351038903	0.0253829807043	0.0233171861619	0.0277003459632	0.0229499004781	0.0275424718857	0.0274826362729	0.0248683020473	0.0292236227542	0.0216153115034	0.0339138284326	0.0215545073152	0.0247490629554	0.0232580378652	0.0283002015203	0.0225970800966	0.0219066757709	0.022672213614	0.024400325492	0.0270239207894	0.035066626966	0.0270120613277	0.0228450875729	0.0239429790527	0.022558124736	0.0239453390241	0.030143417418	0.0276421383023	0.0252215284854
3.85662055016	0.0158940330148	0.0136491395533	0.0179798938334	0.0167995411903	0.0169348884374	0.0209446568042	0.0163685008883	0.0191523227841	0.019762981683	0.019358323887	0.0216165427119	0.0162044409662	0.0239334180951	0.0167629141361	0.0181066021323	0.0171686187387	0.0188116971403	0.0172229278833	0.0157492887229	0.0162429269403	0.0186732616276	0.0194503907114	0.0190504249185	0.0196647308767	0.0159502942115	0.0171918254346	0.0158453751355	0.01715731062	0.0209226887673	0.0185999814421	0.0180389974266
4.89390230179	0.0127165392041	0.0108118578792	0.0143851842731	0.0139615209773	0.0133667113259	0.0166468769312	0.0134092811495	0.0152460252866	0.0162908118218	0.0154953440651	0.0172485690564	0.0133058400825	0.0187938231975	0.0137413032353	0.0145098865032	0.0134849818423	0.0154316592962	0.0135805048048	0.0131345856935	0.0132303629071	0.014920563437	0.015663087368	0.0153483450413	0.0164119377732	0.0128375124186	0.0138129619882	0.012272823602	0.0135859176517	0.016090080142	0.0151124885306	0.0144949126989
6.21016931534	0.0111706089228	0.0093705393374	0.0120196733624	0.0122671760619	0.0117758680135	0.0143497698009	0.0116203185171	0.0136931454763	0.0140273943543	0.0131867341697	0.0152396513149	0.0114590656012	0.0164448954165	0.0118967620656	0.0124935079366	0.0119111742824	0.0131585001945	0.0118859931827	0.0116899488494	0.011442865245	0.0132292024791	0.0136980274692	0.0127534708008	0.0139745213091	0.0109907416627	0.0117571828887	0.0107579603791	0.0115093542263	0.0143880844116	0.0130881620571	0.0125750098377
7.88046503067	0.0100527135655	0.00836256239563	0.010765414685	0.01093377918	0.0108536956832	0.0131043996662	0.0106111476198	0.0124952336773	0.0128588685766	0.0120071331039	0.0136196818203	0.0102633694187	0.0151476785541	0.0106680998579	0.0113075431436	0.0108189918101	0.0122181186453	0.0107474150136	0.010517639108	0.0103872921318	0.0119019057602	0.0124359242618	0.0115490937606	0.0127998702228	0.00984980911016	0.0107240984216	0.00981250964105	0.0103781931102	0.0127959391102	0.0117612238973	0.0113916415721
10	0.00933971628547	0.00769302109256	0.0100273797289	0.0100742336363	0.0100950840861	0.012088874355	0.00978918652982	0.0115874195471	0.0118404105306	0.0112327337265	0.0126850446686	0.00956526584923	0.0139858350158	0.00992015376687	0.0103726526722	0.009974649176	0.0113419182599	0.00997638888657	0.00976561289281	0.00954946968704	0.0110089955851	0.0114532224834	0.0108075570315	0.0119845513254	0.00904296059161	0.00981944799423	0.00903157517314	0.00962027255446	0.0118261696771	0.0108336368576	0.010544446297


==> figs/gnuplot/poisson_teacher_local_student_global_d_3__Teacher_noise_0.001_p_10_a_2_scale_1_Student_noise_0.001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.001 scale: 1
#Student: 
#p 10 a 2 noise: 0.001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.957438826561	0.956264019012	0.957618117332	0.954905450344	0.956608712673	0.953305840492	0.956600904465	0.956367850304	0.956788182259	0.95537352562	0.955605268478	0.954606235027	0.956557750702	0.955801069736	0.958269834518	0.956542611122	0.957248747349	0.957285284996	0.955401241779	0.958220422268	0.955537497997	0.956672847271	0.95645815134	0.955010533333	0.956287145615	0.955667316914	0.955190062523	0.955093741417	0.956628024578	0.957368671894	0.956224262714
0.0126896109432	0.947452306747	0.945920586586	0.94796204567	0.946510910988	0.948267519474	0.945960938931	0.946986854076	0.947579205036	0.948433697224	0.947314441204	0.949045181274	0.946410417557	0.949524104595	0.948111057281	0.949197232723	0.948935031891	0.946733176708	0.947388291359	0.948579788208	0.949425518513	0.947628796101	0.948472380638	0.946723937988	0.949298858643	0.949062943459	0.948461294174	0.949413776398	0.945091187954	0.946428120136	0.949567317963	0.947862803936
0.0161026213318	0.931594252586	0.932189941406	0.932172000408	0.928947687149	0.931385219097	0.929500102997	0.930347263813	0.930795490742	0.930931031704	0.930933356285	0.929805457592	0.929618358612	0.933294892311	0.931479394436	0.934398651123	0.931042432785	0.930672228336	0.93115311861	0.93002820015	0.933904409409	0.930862665176	0.930549681187	0.930305182934	0.933003604412	0.931307077408	0.931171655655	0.932246088982	0.931493997574	0.929120659828	0.934055566788	0.931277036667
0.0204335972667	0.916301727295	0.915860116482	0.916947484016	0.913197755814	0.912984013557	0.912633836269	0.916015923023	0.914858460426	0.91598212719	0.913233101368	0.91507422924	0.914337873459	0.920035839081	0.913865685463	0.915843784809	0.915611863136	0.917569577694	0.915832459927	0.914948582649	0.918295145035	0.913518071175	0.914694845676	0.915294647217	0.913782835007	0.91574215889	0.915390074253	0.915284872055	0.91505163908	0.913770437241	0.917728424072	0.915323078632
0.0259294398129	0.899206101894	0.899201512337	0.900843858719	0.896949470043	0.898938059807	0.896105110645	0.897619068623	0.89773106575	0.898919999599	0.899224460125	0.898558557034	0.897549986839	0.906152486801	0.901058197021	0.902872383595	0.899323403835	0.900355398655	0.901365995407	0.89702475071	0.902541100979	0.898216426373	0.90028244257	0.898645460606	0.899295032024	0.899887382984	0.901049554348	0.898562192917	0.898551046848	0.897804737091	0.902423024178	0.899541854858
0.0329034514725	0.871387124062	0.86783105135	0.872274577618	0.865269899368	0.86808013916	0.863437712193	0.869554817677	0.868463456631	0.869599461555	0.865919291973	0.868125975132	0.867465674877	0.871680736542	0.871652007103	0.872376322746	0.868863165379	0.869595468044	0.871740043163	0.870514988899	0.873392105103	0.86848282814	0.872362911701	0.872928261757	0.869084596634	0.866853952408	0.870650053024	0.868682146072	0.869288861752	0.865599393845	0.871875584126	0.869434475899
0.0417531915009	0.843647539616	0.842978715897	0.845482707024	0.836437940598	0.838298976421	0.833705425262	0.838058233261	0.836306452751	0.841198444366	0.837902367115	0.837464988232	0.83589476347	0.845146238804	0.84169369936	0.842759549618	0.839042127132	0.839112401009	0.84055441618	0.839402854443	0.846619486809	0.838630378246	0.840506792068	0.843028128147	0.841921448708	0.837997615337	0.842166364193	0.838754951954	0.842830061913	0.835601866245	0.845316231251	0.840282082558
0.0529831722379	0.801183760166	0.793229043484	0.801243185997	0.792705535889	0.794503390789	0.795739591122	0.794222712517	0.795467853546	0.804564416409	0.797456026077	0.795961678028	0.790901184082	0.807824850082	0.80012345314	0.801934063435	0.799565255642	0.797402858734	0.800489962101	0.79585146904	0.805091679096	0.796819984913	0.803008854389	0.805289745331	0.79994225502	0.799832284451	0.80108076334	0.795685350895	0.798153698444	0.792776882648	0.804539084435	0.798752963543
0.0672335848212	0.751842319965	0.751229405403	0.758677005768	0.746493518353	0.750925004482	0.745117664337	0.748589575291	0.754571139812	0.759759426117	0.752284407616	0.749814808369	0.748496770859	0.762332558632	0.754263520241	0.758389592171	0.755980908871	0.753932356834	0.750530540943	0.753609240055	0.761428594589	0.754008233547	0.759876191616	0.755533158779	0.75491386652	0.752209186554	0.753215193748	0.75392305851	0.752838969231	0.744572401047	0.762113928795	0.753715693951
0.0853167846799	0.705091953278	0.698406815529	0.710237562656	0.69541656971	0.700139224529	0.698513567448	0.699688851833	0.70183390379	0.699436664581	0.699675500393	0.697658717632	0.690447032452	0.707621753216	0.702562689781	0.7091832757	0.700994968414	0.700000166893	0.707617104053	0.702089488506	0.714190423489	0.698054909706	0.707036137581	0.708750844002	0.707374870777	0.701777637005	0.705153048038	0.700311183929	0.704005658627	0.696736216545	0.712607622147	0.702753841877
0.10826369375	0.64458078146	0.632428348064	0.643306732178	0.630814194679	0.635507106781	0.629213929176	0.629835605621	0.637982189655	0.648089468479	0.637301146984	0.635711312294	0.633430242538	0.647550404072	0.641106963158	0.646221160889	0.633223354816	0.638280153275	0.648602843285	0.640259385109	0.662621676922	0.632767319679	0.641999959946	0.642539441586	0.645455598831	0.635461747646	0.642911911011	0.644152700901	0.637626051903	0.631771087646	0.650379955769	0.64003777504
0.137382403016	0.588526129723	0.567078530788	0.59420889616	0.564448416233	0.578202426434	0.570937991142	0.57217413187	0.569628894329	0.574706971645	0.567357540131	0.576990127563	0.568103432655	0.586667537689	0.583118200302	0.59737932682	0.582979977131	0.573969900608	0.580075144768	0.577019870281	0.59098315239	0.578434407711	0.580920815468	0.581226706505	0.579590082169	0.57428586483	0.579441428185	0.57219851017	0.57434630394	0.568520963192	0.594497859478	0.578267276287
0.174332916737	0.513815402985	0.495984107256	0.529930472374	0.49535793066	0.505395829678	0.497884362936	0.496050298214	0.504744887352	0.514788925648	0.508430480957	0.509321391582	0.508125662804	0.518826663494	0.50875544548	0.537365436554	0.506474077702	0.515765666962	0.509923458099	0.508722782135	0.533186852932	0.504880666733	0.509245276451	0.51513594389	0.509014308453	0.507340908051	0.509072363377	0.512965798378	0.503936052322	0.489136010408	0.5309227705	0.510349988937
0.221221670508	0.455246686935	0.441282510757	0.459308326244	0.442179948092	0.440284579992	0.43764603138	0.430856525898	0.438091814518	0.446029961109	0.43853354454	0.447153776884	0.427902579308	0.45384272933	0.452565431595	0.470953166485	0.438670128584	0.448134243488	0.462466597557	0.450395733118	0.481746822596	0.442854464054	0.446304708719	0.452954113483	0.45350548625	0.441723108292	0.442749947309	0.439682006836	0.442527383566	0.424274414778	0.472876131535	0.447424769402
0.280721634626	0.393456220627	0.376960933208	0.409734010696	0.372353553772	0.37673458457	0.373429566622	0.387557297945	0.38100785017	0.395702719688	0.380176544189	0.382831931114	0.378517299891	0.40702816844	0.381832033396	0.425303161144	0.395188063383	0.422582745552	0.404245555401	0.396385222673	0.434699237347	0.387035340071	0.402260512114	0.394838750362	0.388760715723	0.4044534266	0.391835331917	0.377122461796	0.390247583389	0.363634645939	0.420074731112	0.393199622631
0.356224834919	0.349371641874	0.333469510078	0.375103592873	0.33048632741	0.347340196371	0.322402954102	0.337914079428	0.356581956148	0.361223936081	0.343616485596	0.328029870987	0.314825892448	0.357007622719	0.341781377792	0.378687888384	0.346632421017	0.361117273569	0.360111087561	0.346375763416	0.378307312727	0.341779023409	0.362595677376	0.353390276432	0.342694729567	0.344606161118	0.332164406776	0.343966215849	0.339727222919	0.313356518745	0.380204170942	0.347495734692
0.452035427094	0.316379308701	0.292893975973	0.350302249193	0.315593898296	0.320544749498	0.294901669025	0.307954519987	0.308072030544	0.324370741844	0.29994571209	0.306678235531	0.290817081928	0.340009182692	0.307032346725	0.36107647419	0.332046955824	0.328678429127	0.351849108934	0.315771281719	0.366595625877	0.325043439865	0.325475841761	0.311046540737	0.323234707117	0.306831032038	0.306582689285	0.308792412281	0.29735827446	0.285072237253	0.347392618656	0.318944811821
0.573615312576	0.304937511683	0.256080061197	0.322234243155	0.272935956717	0.275662869215	0.28613820672	0.263723492622	0.281251579523	0.291627109051	0.290612131357	0.266503453255	0.271297752857	0.298636764288	0.293413251638	0.329223334789	0.261534571648	0.321133643389	0.311473816633	0.287843465805	0.333684355021	0.284970641136	0.293232113123	0.291389495134	0.289883971214	0.280502617359	0.284574121237	0.270667761564	0.276720315218	0.246522888541	0.327951580286	0.288878768682
0.727895438671	0.254257172346	0.212138980627	0.274245113134	0.229763075709	0.246426716447	0.227251946926	0.225930169225	0.231888860464	0.245727837086	0.236962407827	0.225687235594	0.205630734563	0.247104376554	0.23861014843	0.272286236286	0.230644643307	0.238639444113	0.27227422595	0.248047947884	0.300323367119	0.231414601207	0.247433871031	0.252335309982	0.236531749368	0.231634557247	0.220020070672	0.241801217198	0.22831903398	0.199618518353	0.259501636028	0.240415036678
0.923670947552	0.18175688386	0.155303806067	0.192628666759	0.178117126226	0.180093854666	0.174839094281	0.163616329432	0.16610661149	0.177050918341	0.161900043488	0.14945615828	0.153606936336	0.195062965155	0.181069895625	0.210357680917	0.171272456646	0.179846987128	0.191008910537	0.193016141653	0.204543888569	0.172173365951	0.183222427964	0.175630584359	0.178756967187	0.168151050806	0.147617697716	0.173806339502	0.17952978611	0.149169117212	0.214561343193	0.1767757833
1.17210268974	0.121164262295	0.114655666053	0.126949489117	0.11713116616	0.115476608276	0.102348528802	0.114526644349	0.104619592428	0.11269877106	0.107115514576	0.101280614734	0.107497252524	0.128904700279	0.116059653461	0.139938890934	0.11043677479	0.11908198148	0.128774955869	0.125222876668	0.13865275681	0.109202049673	0.124792426825	0.130408018827	0.124737195671	0.108544521034	0.0971344560385	0.117067240179	0.116126202047	0.10394859314	0.143833607435	0.117611043155
1.4873521328	0.0795888602734	0.0712781175971	0.082040078938	0.0681032687426	0.067066423595	0.0739592462778	0.0728404521942	0.0725862905383	0.0820868015289	0.07028555125	0.0673574507236	0.0619326792657	0.0818287730217	0.0764598920941	0.088995911181	0.0670203864574	0.0695690661669	0.0834301784635	0.0830824673176	0.0995587557554	0.0730058401823	0.0757122784853	0.0747338831425	0.0749446898699	0.075172290206	0.0642868727446	0.0766405314207	0.0768662244081	0.0618370436132	0.0764138251543	0.0749561414123
1.8873924017	0.050741456449	0.0485970005393	0.0517841205001	0.0449891388416	0.0469875708222	0.0431262105703	0.0453504957259	0.0454383641481	0.0441950373352	0.0451337657869	0.0422206744552	0.0407532565296	0.050441365689	0.0481465831399	0.0587043650448	0.0449824035168	0.0473038777709	0.0523286610842	0.0539587289095	0.0659023746848	0.0464267842472	0.0506679303944	0.0537619106472	0.0471078827977	0.0420569479465	0.0436254180968	0.0474606119096	0.0446216762066	0.0369276255369	0.0588476099074	0.0480863302946
2.39502692223	0.0333089865744	0.0310689713806	0.0620607994497	0.0301204081625	0.0314284600317	0.0333903171122	0.0312708765268	0.0320315845311	0.0321339629591	0.0323670469224	0.031646784395	0.0278398226947	0.0322762131691	0.0335986241698	0.0393714271486	0.0308322925121	0.0329031720757	0.0342785865068	0.0363349430263	0.0451901592314	0.0338761359453	0.03352496773	0.038538698107	0.0296213533729	0.0311450306326	0.0301194209605	0.0317916274071	0.0313285551965	0.0266456753016	0.0392034575343	0.0339749455452
3.03919625282	0.0257750526071	0.0223134737462	0.0257665105164	0.0241780802608	0.0245875176042	0.0238998215646	0.0251500774175	0.0246240645647	0.0230171624571	0.0248239450157	0.0231700800359	0.0225516930223	0.0249090194702	0.0241765435785	0.0304501242936	0.0235617384315	0.0254109762609	0.0273347273469	0.0291406363249	0.0319330245256	0.0254545733333	0.0244087483734	0.0276920553297	0.0228185579181	0.0230342559516	0.0217448230833	0.0241034440696	0.0229833833873	0.0217845682055	0.0272801145911	0.0249359607697
3.85662055016	0.0202228184789	0.0174078736454	0.0211061909795	0.0188106521964	0.0199019368738	0.0190157722682	0.0202543679625	0.0200569294393	0.019264511764	0.0202316660434	0.018824826926	0.0185161456466	0.0197205729783	0.0197631195188	0.0236503593624	0.0183919332922	0.0203254818916	0.0220811720937	0.0227241143584	0.0265665929765	0.0198814161122	0.0200707167387	0.0229244157672	0.0179139524698	0.0192601215094	0.0174234397709	0.0191851835698	0.0190406534821	0.0172280594707	0.0217110961676	0.0200492050499
4.89390230179	0.0178348571062	0.014437103644	0.0179909486324	0.0162684861571	0.0173471197486	0.0160992927849	0.0173543039709	0.0175462439656	0.0161270741373	0.0175461992621	0.0164002645761	0.0162762422115	0.0164966806769	0.0164155382663	0.0208285208791	0.0162087772042	0.0177824571729	0.0189180281013	0.0192295089364	0.0231036599725	0.0174250584096	0.0172724016011	0.0197467301041	0.0152984634042	0.0163814108819	0.014994087629	0.0167057681829	0.0164970774204	0.0149011192843	0.0193138495088	0.0172915756702
6.21016931534	0.0159549564123	0.013021863997	0.0165829136968	0.0148874111474	0.0155287673697	0.0144149027765	0.0158464368433	0.0158637575805	0.014489710331	0.0160390790552	0.0147926900536	0.0144482515752	0.0147387078032	0.0146441087127	0.0186461750418	0.0148169258609	0.0161040835083	0.0171305276453	0.0175646133721	0.0209548212588	0.0156627818942	0.0154557516798	0.017720496282	0.0136772813275	0.0147384153679	0.0132327945903	0.0150493588299	0.0149471033365	0.0136574245989	0.0171253923327	0.0155912507325
7.88046503067	0.0150603875518	0.0120872417465	0.0153329977766	0.0138342073187	0.0144813153893	0.0133884204552	0.014717085287	0.0150313219056	0.0136049930006	0.0149664115161	0.0139147602022	0.013636585325	0.0137774599716	0.0135573614389	0.0174301639199	0.0137452278286	0.0147001799196	0.0159831941128	0.016164528206	0.0195236578584	0.0145460320637	0.0145088946447	0.0167529210448	0.0126999905333	0.0137727651745	0.0124610494822	0.0140010621399	0.0138489138335	0.0128154465929	0.0160785876215	0.0145474392921
10	0.014248280786	0.0113444831222	0.014458540827	0.0131242955104	0.0137495882809	0.0125137744471	0.0139038143679	0.0141936419532	0.0128047810867	0.0142222633585	0.0132178710774	0.0129547575489	0.0129733430222	0.0127001348883	0.0164778716862	0.0131226722151	0.0139390416443	0.015199707821	0.0152852274477	0.0185610465705	0.0137496329844	0.0136860990897	0.015793364495	0.011939897202	0.0130882440135	0.0117860231549	0.0132551901042	0.0130855217576	0.0121895242482	0.0152515424415	0.0137606700882


==> figs/gnuplot/poisson_teacher_local_student_global_d_3__Teacher_noise_0.01_p_10_a_2_scale_1_Student_noise_0.01_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.01 scale: 1
#Student: 
#p 10 a 2 noise: 0.01 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.957264661789	0.958506405354	0.956956148148	0.956524431705	0.956297397614	0.956330239773	0.95800191164	0.955620586872	0.956302821636	0.95681643486	0.957003653049	0.955687880516	0.956324756145	0.955343008041	0.954363644123	0.95750951767	0.955700457096	0.957549214363	0.959265768528	0.956605434418	0.958231985569	0.95876955986	0.958986639977	0.955960035324	0.955860972404	0.954999387264	0.955000460148	0.955975055695	0.955388307571	0.956285476685	0.956647753716
0.0126896109432	0.947784781456	0.950217843056	0.947566270828	0.94710624218	0.94735455513	0.947552204132	0.947776198387	0.946838200092	0.949019253254	0.946880578995	0.946734845638	0.94855427742	0.946004509926	0.946180105209	0.946596741676	0.948451519012	0.949239969254	0.950157225132	0.95072478056	0.94994187355	0.949246644974	0.949678421021	0.95173895359	0.949008643627	0.948093235493	0.947643220425	0.947869181633	0.949181437492	0.945622861385	0.948350012302	0.94823718071
0.0161026213318	0.932016193867	0.93448227644	0.931083381176	0.929748177528	0.930347263813	0.93205499649	0.932932376862	0.929750084877	0.931639492512	0.93232178688	0.93207025528	0.933679759502	0.929946124554	0.929045081139	0.930242300034	0.931388795376	0.930560290813	0.934011518955	0.934263765812	0.932579934597	0.930722594261	0.935757994652	0.932134628296	0.931463778019	0.93153655529	0.930367052555	0.930911660194	0.932553708553	0.929187178612	0.931350767612	0.931671559811
0.0204335972667	0.916240930557	0.918535709381	0.914811909199	0.914469301701	0.912883996964	0.915411055088	0.916193187237	0.913193225861	0.914335727692	0.915139377117	0.916416704655	0.917257666588	0.913613975048	0.912948608398	0.912851572037	0.915714800358	0.913419485092	0.916703701019	0.920153677464	0.917581915855	0.916005373001	0.919247150421	0.917407631874	0.915228903294	0.918097853661	0.914164125919	0.912915587425	0.914703726768	0.914340436459	0.915946125984	0.915531218052
0.0259294398129	0.899962544441	0.905402004719	0.900702238083	0.896353662014	0.896970570087	0.902130186558	0.900949776173	0.898894369602	0.899779379368	0.897604048252	0.900937855244	0.900182425976	0.899057328701	0.897165238857	0.897046029568	0.900212466717	0.898716807365	0.901291251183	0.903796076775	0.900829136372	0.900153636932	0.904628992081	0.898386538029	0.899214982986	0.899368524551	0.897179484367	0.899104833603	0.902165174484	0.895493686199	0.901916205883	0.899853169918
0.0329034514725	0.869736790657	0.872359335423	0.868596494198	0.867784440517	0.867815256119	0.872165739536	0.869302272797	0.863689422607	0.871758103371	0.86790907383	0.871402919292	0.871066749096	0.869495868683	0.864506304264	0.868029773235	0.868064939976	0.868048727512	0.874039232731	0.87298065424	0.869927883148	0.870919585228	0.872564077377	0.87080270052	0.868245065212	0.87238919735	0.867751300335	0.866689741611	0.869564056396	0.867535471916	0.87164068222	0.869559407234
0.0417531915009	0.841595411301	0.843495428562	0.841093540192	0.836602628231	0.838912367821	0.842624366283	0.841617047787	0.83697783947	0.84127831459	0.839945733547	0.841113984585	0.845753729343	0.838417768478	0.837900698185	0.839393854141	0.841278553009	0.837419748306	0.841695606709	0.847617328167	0.83997374773	0.839550554752	0.845063149929	0.844445168972	0.839460670948	0.840581834316	0.841152131557	0.836781322956	0.841255486012	0.839283704758	0.840279221535	0.840751886368
0.0529831722379	0.797890305519	0.806541979313	0.798759937286	0.793867051601	0.795668423176	0.801372826099	0.80221259594	0.795909881592	0.800065457821	0.800764262676	0.798837423325	0.800734639168	0.795353293419	0.794886827469	0.793528437614	0.801050364971	0.799197614193	0.799459695816	0.805727303028	0.799370110035	0.802680194378	0.805025935173	0.801097929478	0.79387152195	0.798125684261	0.797995448112	0.79455268383	0.802093684673	0.792129456997	0.802333533764	0.799036681652
0.0672335848212	0.752950847149	0.761318027973	0.75183480978	0.750498831272	0.750217974186	0.754278540611	0.755720615387	0.748917639256	0.754470527172	0.752381682396	0.755895376205	0.760019659996	0.747995197773	0.746852099895	0.747774720192	0.755600690842	0.75211596489	0.760880231857	0.763125598431	0.754077196121	0.757650911808	0.760271310806	0.755660176277	0.751022338867	0.753819942474	0.755570173264	0.747419297695	0.753558635712	0.748025000095	0.754552125931	0.753815948963
0.0853167846799	0.701311707497	0.708536624908	0.700712025166	0.694860637188	0.697273433208	0.706136405468	0.703855514526	0.692676067352	0.700245499611	0.698140561581	0.709245979786	0.704678893089	0.694396793842	0.695369958878	0.694332063198	0.702559351921	0.700206518173	0.710294961929	0.70956414938	0.704573214054	0.701628029346	0.711469948292	0.702843725681	0.695696890354	0.701038181782	0.699997961521	0.694081068039	0.703251242638	0.693702340126	0.705264270306	0.70126491785
0.10826369375	0.640294730663	0.64346075058	0.635294735432	0.63218075037	0.629536807537	0.636294007301	0.642715811729	0.630509495735	0.636934936047	0.639629006386	0.641315996647	0.638332486153	0.629816234112	0.634238302708	0.628458857536	0.642101764679	0.631166934967	0.643067955971	0.649624049664	0.635791063309	0.641359090805	0.649494111538	0.640666484833	0.63408446312	0.633588731289	0.636535823345	0.634019732475	0.637286961079	0.628976643085	0.639967978001	0.637224853039
0.137382403016	0.571594953537	0.581973433495	0.571146249771	0.564000427723	0.563924193382	0.575440347195	0.578218698502	0.5650857687	0.575779438019	0.574886918068	0.580791294575	0.576401591301	0.564110815525	0.565892994404	0.563340067863	0.569748222828	0.5677511096	0.577497303486	0.587969005108	0.571745932102	0.573203086853	0.586313188076	0.581595182419	0.571504235268	0.569634377956	0.574413537979	0.558305859566	0.575793623924	0.567600250244	0.576255381107	0.572730600834
0.174332916737	0.500117897987	0.510548889637	0.495228409767	0.488691240549	0.486541867256	0.497830480337	0.508904576302	0.488333553076	0.495262682438	0.501967668533	0.499332308769	0.502510368824	0.49125289917	0.486916184425	0.486423611641	0.500841140747	0.487830668688	0.506072580814	0.51256608963	0.50071388483	0.496501892805	0.508932173252	0.507449746132	0.495538622141	0.496648520231	0.502169847488	0.487107723951	0.499138683081	0.489800721407	0.502413094044	0.497786313295
0.221221670508	0.422340303659	0.437136203051	0.420073121786	0.414887458086	0.41929256916	0.429709464312	0.429170638323	0.418991804123	0.425320804119	0.429963886738	0.428395658731	0.433885812759	0.417910814285	0.415224462748	0.416592031717	0.421221315861	0.415701627731	0.432733893394	0.440938591957	0.422729492188	0.423308193684	0.43876978755	0.431488722563	0.416684925556	0.421822249889	0.428815335035	0.413905411959	0.426302790642	0.412973672152	0.43002730608	0.424543917179
0.280721634626	0.356726378202	0.364695459604	0.352573364973	0.337956398726	0.343638509512	0.355232149363	0.35584256053	0.339540481567	0.36028522253	0.361115336418	0.359794616699	0.35777541995	0.343199461699	0.332274705172	0.341236680746	0.348654031754	0.334993124008	0.360123932362	0.375135958195	0.353425055742	0.354754179716	0.366039723158	0.357722193003	0.346602201462	0.343691915274	0.356882631779	0.333766222	0.353309512138	0.350453495979	0.354332357645	0.351725757122
0.356224834919	0.281889051199	0.29120400548	0.286157131195	0.270408064127	0.276682585478	0.293270200491	0.288043111563	0.270732700825	0.28762948513	0.287950277328	0.292020231485	0.293011158705	0.277817070484	0.270533889532	0.266147017479	0.278917580843	0.264729946852	0.294094622135	0.302963882685	0.278972864151	0.282739698887	0.297908186913	0.294390320778	0.279663413763	0.273793071508	0.288082778454	0.261598974466	0.286489129066	0.280464053154	0.284828126431	0.282771080732
0.452035427094	0.227732166648	0.237940728664	0.228388085961	0.207622602582	0.221662253141	0.231753215194	0.230780169368	0.212971001863	0.22895757854	0.2353810817	0.234951242805	0.232735350728	0.213551864028	0.207711875439	0.2136759758	0.220950052142	0.206442475319	0.231828227639	0.248563379049	0.221291139722	0.226579621434	0.238556921482	0.231588318944	0.219754040241	0.216961339116	0.230985417962	0.206928059459	0.22178709507	0.223480641842	0.224390313029	0.224530085921
0.573615312576	0.176368907094	0.179143562913	0.178048744798	0.1592476964	0.168588936329	0.177595213056	0.179195269942	0.161612123251	0.180734008551	0.191256374121	0.182492747903	0.183481678367	0.164020389318	0.163152068853	0.16324095428	0.164077326655	0.154232382774	0.184595942497	0.194073602557	0.16691057384	0.179509371519	0.190482705832	0.18275333941	0.173714995384	0.164656370878	0.183402553201	0.156146481633	0.172534137964	0.169933363795	0.174816593528	0.174000605941
0.727895438671	0.133030369878	0.137954726815	0.138099372387	0.116962626576	0.124054737389	0.137485086918	0.135885670781	0.123952969909	0.13731212914	0.144011721015	0.141457304358	0.137828230858	0.125191733241	0.118922531605	0.122102223337	0.125055685639	0.112927950919	0.141160234809	0.148048996925	0.122757740319	0.130650758743	0.148331478238	0.138796657324	0.127465263009	0.123440086842	0.138427481055	0.118496954441	0.127392366529	0.129886209965	0.133642628789	0.131357714534
0.923670947552	0.0996231138706	0.10166233778	0.109435841441	0.0891280397773	0.0946972966194	0.102546088398	0.104788139462	0.0946759134531	0.10330812633	0.11325725913	0.107902288437	0.106586873531	0.0942144170403	0.0889541879296	0.0935903266072	0.0932085737586	0.0853621959686	0.108352296054	0.117824904621	0.096931964159	0.1036818102	0.107280902565	0.106209471822	0.0978930592537	0.0950683653355	0.105532467365	0.0863673612475	0.0978200137615	0.0990654379129	0.101396426558	0.100212194026
1.17210268974	0.0761043950915	0.0772229731083	0.0777073800564	0.0668401792645	0.074747659266	0.0776604264975	0.0758004486561	0.0713568106294	0.0783073827624	0.0852140262723	0.0824090391397	0.0819382295012	0.0685909762979	0.0665035322309	0.0693916678429	0.0702553391457	0.0605582967401	0.0808066353202	0.0877871513367	0.0743978619576	0.0772347673774	0.0869007483125	0.083664983511	0.0738733112812	0.0697425976396	0.0806224793196	0.065467171371	0.0736208185554	0.0744624510407	0.075406871736	0.0754865407944
1.4873521328	0.0567883215845	0.0604762546718	0.0588420331478	0.0510132089257	0.055548299104	0.0600171461701	0.0581246614456	0.0532666668296	0.0583540871739	0.0660909488797	0.0638862624764	0.0611470267177	0.0541252791882	0.0503409020603	0.0531968027353	0.0504031404853	0.0461450703442	0.0638684481382	0.0672655329108	0.0544836632907	0.0616951994598	0.0642295628786	0.0615228712559	0.0540838986635	0.0543021671474	0.0622836910188	0.0505284443498	0.0554342791438	0.0561780966818	0.0565708242357	0.0573404207826
1.8873924017	0.0463111884892	0.0466683357954	0.0479971654713	0.0409035123885	0.0427548252046	0.0454734228551	0.0455290190876	0.0403481610119	0.046294875443	0.0510480180383	0.0492225363851	0.0472802072763	0.0418844521046	0.0405109077692	0.0409079417586	0.0410868935287	0.0378410108387	0.0497132688761	0.0528814680874	0.0435694120824	0.0456620231271	0.0506895147264	0.0498813949525	0.0441161841154	0.0410518348217	0.0504941642284	0.0397276729345	0.0430413372815	0.043698117137	0.0449271537364	0.0450505279005
2.39502692223	0.0364657305181	0.0368612110615	0.0375627204776	0.0332086570561	0.0337815321982	0.0373854450881	0.036936879158	0.0329587012529	0.0372468307614	0.0407168231905	0.0403305441141	0.0379716940224	0.0334196574986	0.0329277515411	0.0328704416752	0.032846339047	0.0311023965478	0.0390626005828	0.0431320145726	0.035080101341	0.0357989445329	0.0401169508696	0.039513554424	0.0360314324498	0.0321134477854	0.0392526239157	0.0302520487458	0.0334888920188	0.0362985245883	0.0361975207925	0.0360310673714
3.03919625282	0.0303471200168	0.0299777369946	0.0312122087926	0.0284171700478	0.0279861334711	0.0296029187739	0.0291251018643	0.0273851919919	0.030700199306	0.0337668769062	0.0325411185622	0.0308047514409	0.0273623708636	0.0276883561164	0.0272613484412	0.026763536036	0.0254896432161	0.0331222899258	0.0349083952606	0.0298875588924	0.0289963986725	0.034735456109	0.0320816747844	0.0307575482875	0.0270110033453	0.0332210101187	0.0251749269664	0.0279182251543	0.0305167753249	0.0294078364968	0.0298056956381
3.85662055016	0.0259919706732	0.0260100644082	0.0271484274417	0.0240989420563	0.0239266399294	0.0250389054418	0.0240631215274	0.023014837876	0.0262743066996	0.0272862967104	0.0276420935988	0.0251935720444	0.0227424502373	0.0239862781018	0.0235214084387	0.0231332890689	0.0226907562464	0.0279312487692	0.0301212985069	0.0256915856153	0.0243063680828	0.0301949102432	0.0274435020983	0.0265021510422	0.0225417353213	0.0277802255005	0.0215910580009	0.0240828618407	0.0258472301066	0.0252448655665	0.0253680832684
4.89390230179	0.0226693488657	0.0227738451213	0.0238130576909	0.0217779278755	0.0211043674499	0.0217144582421	0.0202284008265	0.020141100511	0.023091616109	0.0239978972822	0.0243182834238	0.0219745486975	0.0196582227945	0.0216939300299	0.0207081716508	0.0207773726434	0.0202365256846	0.0240444261581	0.0264786332846	0.0228420514613	0.0205507613719	0.026628440246	0.0234624240547	0.0237419493496	0.0199569612741	0.0245191678405	0.0186792165041	0.0207917764783	0.0230228025466	0.0219367090613	0.0222444795072
6.21016931534	0.0206920839846	0.0203483588994	0.0216722656041	0.0201287008822	0.0190594866872	0.0197250451893	0.0183228868991	0.0182322207838	0.0212976820767	0.0216372627765	0.02159650065	0.0198146160692	0.0176472794265	0.019984330982	0.0189529284835	0.0187304541469	0.018621923402	0.0220135599375	0.0242730025202	0.0208631735295	0.0182485468686	0.0245285090059	0.0215288996696	0.0218555051833	0.0179353412241	0.02234412916	0.0168836731464	0.0188840143383	0.0211570188403	0.0197876449674	0.0202255677432
7.88046503067	0.0192237850279	0.018872288987	0.0202128887177	0.0188687331975	0.0176737457514	0.0182350426912	0.016658294946	0.0168059058487	0.0196216404438	0.0201056003571	0.0200915616006	0.0182092003524	0.0163802895695	0.0185931958258	0.0176273938268	0.017465589568	0.0175369400531	0.0202161185443	0.0225311461836	0.0195491258055	0.016663974151	0.0229148678482	0.0200613196939	0.0204228330404	0.0166293904185	0.02076433599	0.0154876001179	0.0176317822188	0.0196387916803	0.0185397211462	0.0187744367868
10	0.0180904325098	0.0176724754274	0.019110225141	0.0179390758276	0.0165382903069	0.0172063875943	0.0156351700425	0.0158535465598	0.0185454841703	0.0189256295562	0.0190250519663	0.0169681292027	0.0154372584075	0.0176613032818	0.0166013929993	0.0165213793516	0.0166261345148	0.0190857872367	0.0213517006487	0.0185387935489	0.0155659541488	0.0216464884579	0.0188560858369	0.0193974878639	0.0155956186354	0.0196604970843	0.0145604619756	0.0166068654507	0.0186816826463	0.0173233579844	0.0177076067775


==> figs/gnuplot/poisson_teacher_local_student_global_d_3__Teacher_noise_0.10000000000000001_p_10_a_2_scale_1_Student_noise_0.10000000000000001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.1 scale: 1
#Student: 
#p 10 a 2 noise: 0.1 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.959862887859	0.958003282547	0.960357069969	0.958543539047	0.960272192955	0.959888160229	0.95875954628	0.959760189056	0.960259854794	0.961636722088	0.961238384247	0.959546864033	0.960435152054	0.961151897907	0.9608309865	0.958733975887	0.961626052856	0.961662888527	0.959899067879	0.959713041782	0.960270404816	0.959733128548	0.958580255508	0.959920406342	0.961912751198	0.960783600807	0.960853815079	0.960860073566	0.96119427681	0.960898041725	0.960239589214
0.0126896109432	0.950611174107	0.950468957424	0.9531057477	0.952980935574	0.951992630959	0.95374250412	0.95383888483	0.949491500854	0.951714396477	0.954982995987	0.953865230083	0.950871229172	0.953451216221	0.954521477222	0.953651368618	0.951728582382	0.954306364059	0.952784478664	0.951680421829	0.952634036541	0.951288163662	0.951561868191	0.951215028763	0.950683534145	0.954236507416	0.953174054623	0.953247606754	0.951451778412	0.954185307026	0.953712284565	0.952572703362
0.0161026213318	0.934870362282	0.934900105	0.935988366604	0.938566148281	0.938457667828	0.937452852726	0.93758302927	0.935396373272	0.93619787693	0.938622295856	0.940012812614	0.937893748283	0.935786604881	0.935811161995	0.938520371914	0.934392154217	0.939758598804	0.93849503994	0.937661647797	0.936843574047	0.937377631664	0.936793684959	0.935721218586	0.935331106186	0.940481722355	0.938238739967	0.937009215355	0.937017738819	0.938860416412	0.939342677593	0.937312841415
0.0204335972667	0.920899033546	0.919616341591	0.92111158371	0.923824369907	0.923064410686	0.922860085964	0.921818554401	0.920890629292	0.920645833015	0.925881147385	0.925716340542	0.923672318459	0.922653377056	0.921267449856	0.925428032875	0.921641945839	0.925584077835	0.924176335335	0.921650528908	0.922508299351	0.920542299747	0.922486484051	0.917665541172	0.921832203865	0.926170349121	0.924535214901	0.92310833931	0.92267537117	0.923535525799	0.924082994461	0.922718346119
0.0259294398129	0.905147910118	0.906634092331	0.907874524593	0.908301234245	0.910165548325	0.908611476421	0.907358169556	0.905786216259	0.906964421272	0.910284876823	0.911750555038	0.908777296543	0.90797239542	0.906309485435	0.911119759083	0.906325399876	0.91109418869	0.911657571793	0.908067345619	0.908809363842	0.907640397549	0.906420767307	0.904151856899	0.908110737801	0.912940979004	0.908294677734	0.908632338047	0.908557593822	0.909029304981	0.907479643822	0.908342421055
0.0329034514725	0.875834286213	0.875641345978	0.877426207066	0.882503867149	0.881052315235	0.881310522556	0.879298269749	0.875419974327	0.879893183708	0.884550392628	0.884831249714	0.878593087196	0.881598055363	0.880045831203	0.881405472755	0.878461897373	0.882799506187	0.882063925266	0.88174277544	0.878341972828	0.880127191544	0.88136690855	0.875002980232	0.875767350197	0.881428658962	0.88109588623	0.8809004426	0.881938993931	0.881411135197	0.884463489056	0.880210638046
0.0417531915009	0.847614765167	0.847947597504	0.852367937565	0.855601549149	0.855481088161	0.853831112385	0.85390818119	0.849716186523	0.851914465427	0.859438836575	0.856528997421	0.852488279343	0.856656730175	0.855689644814	0.855658650398	0.851502001286	0.855052709579	0.856162846088	0.855350255966	0.853084266186	0.849626481533	0.854992926121	0.847540795803	0.848554253578	0.857963323593	0.855555415154	0.854512274265	0.854282319546	0.853394985199	0.856761574745	0.853639483452
0.0529831722379	0.808799684048	0.810494840145	0.814819872379	0.815029144287	0.818642199039	0.815175712109	0.812512338161	0.811075687408	0.813574671745	0.82432615757	0.819578528404	0.814993083477	0.817600846291	0.815416932106	0.819197535515	0.8123280406	0.819139540195	0.819507837296	0.815159916878	0.814513444901	0.813707888126	0.813807964325	0.807153761387	0.809789061546	0.823465883732	0.820713877678	0.815504848957	0.818249821663	0.814955472946	0.81537348032	0.815486907959
0.0672335848212	0.768990039825	0.767291486263	0.768971800804	0.77324795723	0.778285205364	0.773029267788	0.771772444248	0.768261313438	0.769906938076	0.783817589283	0.777336299419	0.777003884315	0.775865077972	0.777371525764	0.776889324188	0.772133648396	0.781175434589	0.776700496674	0.775729835033	0.773213326931	0.772488117218	0.770638406277	0.763397812843	0.770261824131	0.780124187469	0.778138399124	0.776022434235	0.773751080036	0.776206374168	0.775678575039	0.774123311043
0.0853167846799	0.719517946243	0.719674050808	0.721206724644	0.731510877609	0.728375375271	0.729830682278	0.720921397209	0.718101501465	0.722998738289	0.73492783308	0.725936055183	0.727144300938	0.724998533726	0.72749209404	0.729848384857	0.723325550556	0.731089949608	0.729582369328	0.723601102829	0.722657084465	0.720524072647	0.723839581013	0.714067816734	0.721218407154	0.734075605869	0.732539951801	0.724912285805	0.726850807667	0.728323996067	0.727859318256	0.725565135479
0.10826369375	0.659416377544	0.657646179199	0.664203166962	0.666948854923	0.671700596809	0.662732303143	0.668648481369	0.658806025982	0.661278665066	0.679053485394	0.670695781708	0.664906024933	0.669853210449	0.6668369174	0.670727670193	0.66129219532	0.673543155193	0.670857012272	0.66753000021	0.664066135883	0.666241705418	0.663924694061	0.656730651855	0.667427778244	0.673634946346	0.672859251499	0.666486680508	0.673737347126	0.667101681232	0.671315789223	0.667006731033
0.137382403016	0.597544133663	0.596249163151	0.600503563881	0.610962688923	0.613190174103	0.604004561901	0.599686980247	0.600594043732	0.602203071117	0.616560697556	0.610670268536	0.607555747032	0.60675907135	0.605010807514	0.611987054348	0.599973142147	0.615455329418	0.609404444695	0.603839874268	0.601400375366	0.603631436825	0.602932751179	0.590570151806	0.602321267128	0.612986147404	0.6149263978	0.607306718826	0.607170879841	0.610704183578	0.608788311481	0.605829775333
0.174332916737	0.523709356785	0.525940537453	0.52837818861	0.538926303387	0.535488247871	0.534601449966	0.532988369465	0.526438653469	0.531011521816	0.550086140633	0.543924510479	0.534685194492	0.537285983562	0.540650308132	0.540859758854	0.527587652206	0.545834004879	0.544777929783	0.539095759392	0.532437801361	0.5323818326	0.533041238785	0.522373259068	0.532327055931	0.546183347702	0.5498239398	0.534903585911	0.537465810776	0.538318812847	0.539535343647	0.53603541851
0.221221670508	0.456405192614	0.454993396997	0.45810803771	0.474024802446	0.474487036467	0.459743916988	0.459963619709	0.460452854633	0.457827806473	0.483816176653	0.474520415068	0.468646556139	0.471226423979	0.467282027006	0.472639262676	0.457879215479	0.481297641993	0.476167321205	0.465263873339	0.463247805834	0.46614253521	0.468660801649	0.451700508595	0.465911328793	0.476922422647	0.474176555872	0.46009349823	0.470934063196	0.466650277376	0.474497437477	0.467122703791
0.280721634626	0.384585410357	0.384181410074	0.38432174921	0.401374697685	0.402480840683	0.383879363537	0.392865210772	0.389155298471	0.382326245308	0.414922446012	0.401289761066	0.398930847645	0.401450186968	0.394778430462	0.400798559189	0.384192198515	0.410615950823	0.403169751167	0.393954128027	0.396554350853	0.394563823938	0.394172221422	0.38060054183	0.391719043255	0.403586775064	0.408426731825	0.392811268568	0.395940691233	0.398825347424	0.401973485947	0.395614892244
0.356224834919	0.31724819541	0.319168686867	0.314961731434	0.334661215544	0.334594130516	0.317952275276	0.326898425817	0.324017673731	0.321605801582	0.34868401289	0.329542815685	0.325651288033	0.333051323891	0.328435540199	0.330502867699	0.318830132484	0.344299733639	0.339760869741	0.331018358469	0.330443233252	0.328667074442	0.328272402287	0.311274290085	0.321426391602	0.342106640339	0.342284053564	0.316643297672	0.329069316387	0.330722212791	0.333044230938	0.328494608402
0.452035427094	0.254685848951	0.256161034107	0.256378471851	0.277402698994	0.277041912079	0.253204226494	0.268855363131	0.266963988543	0.25542935729	0.290301024914	0.276495635509	0.268439978361	0.274657577276	0.271772682667	0.272541463375	0.258577048779	0.28473803401	0.276908457279	0.271154284477	0.265704870224	0.266462564468	0.26705622673	0.248261466622	0.267094373703	0.280508041382	0.281278699636	0.263022512197	0.269431352615	0.276164293289	0.274885743856	0.269052624702
0.573615312576	0.206216812134	0.208839476109	0.206090986729	0.224654525518	0.22589674592	0.204670205712	0.22140416503	0.218631491065	0.207942008972	0.236393749714	0.221083983779	0.216264262795	0.221493780613	0.224038481712	0.220217749476	0.207794815302	0.234297007322	0.231172606349	0.220814689994	0.214642867446	0.217853620648	0.218813091516	0.200741678476	0.217855259776	0.22969327867	0.232850089669	0.207913175225	0.221641212702	0.221616446972	0.224084928632	0.218854114413
0.727895438671	0.166169047356	0.168212503195	0.165179133415	0.183802172542	0.185775324702	0.161895155907	0.178636029363	0.177695691586	0.165785238147	0.198566660285	0.178325310349	0.176143631339	0.182997375727	0.180494993925	0.17627632618	0.166239663959	0.191425189376	0.189051821828	0.180668145418	0.174298673868	0.17739546299	0.177849680185	0.160485729575	0.177508309484	0.186225190759	0.188476234674	0.169020101428	0.178994446993	0.181160524487	0.184996053576	0.177658349276
0.923670947552	0.135089620948	0.136335909367	0.133540943265	0.150986120105	0.153782859445	0.129874110222	0.147539496422	0.146725207567	0.132226243615	0.164099559188	0.148589268327	0.143287912011	0.149807646871	0.149101883173	0.146770194173	0.132628068328	0.158315047622	0.156804084778	0.150760024786	0.143023371696	0.143942892551	0.142667278647	0.125946700573	0.146394625306	0.154709756374	0.158038839698	0.13829614222	0.145337939262	0.151864722371	0.152188912034	0.145622506738
1.17210268974	0.111056253314	0.112994529307	0.107966087759	0.126855149865	0.130116388202	0.104830376804	0.122206903994	0.121607035398	0.108068972826	0.137886077166	0.122646465898	0.118521548808	0.125511571765	0.124063968658	0.122196950018	0.110207863152	0.132489219308	0.132478952408	0.125939697027	0.117094166577	0.121006019413	0.121080264449	0.103646382689	0.123184941709	0.129552662373	0.133386313915	0.113032385707	0.121057964861	0.126282677054	0.126729637384	0.121123239398
1.4873521328	0.0936475470662	0.0952614322305	0.0905680060387	0.107227571309	0.111303769052	0.0877757444978	0.105413734913	0.103766858578	0.0900141224265	0.119390100241	0.105334550142	0.099368005991	0.106811583042	0.105616405606	0.103680543602	0.0920146405697	0.114695012569	0.113458126783	0.108119137585	0.0992621928453	0.103226073086	0.102479889989	0.085989266634	0.103823147714	0.111000806093	0.114861361682	0.0947601497173	0.102211236954	0.107815459371	0.108261369169	0.102905258536
1.8873924017	0.0798051953316	0.0819472596049	0.0770392939448	0.0929708406329	0.0961220487952	0.0744460448623	0.0905294716358	0.0891134291887	0.0763933882117	0.104078046978	0.0903472900391	0.0863851010799	0.0921659246087	0.0907416716218	0.0891341567039	0.0786213651299	0.0988513529301	0.0989729240537	0.0925252139568	0.0844011604786	0.090239264071	0.0877686142921	0.0729734450579	0.0892504528165	0.0960538983345	0.100933253765	0.0812960118055	0.0883984193206	0.0927565172315	0.0937335714698	0.0885998234153
2.39502692223	0.069356508553	0.0711499899626	0.0667571946979	0.0811993405223	0.0848017707467	0.0642221197486	0.0798164308071	0.0773200690746	0.0662078410387	0.091975748539	0.0792406722903	0.0744346827269	0.0800743997097	0.0785645395517	0.0782186686993	0.0683607757092	0.086670525372	0.0862648561597	0.0810201242566	0.0744306892157	0.0784460306168	0.0754125714302	0.0628163591027	0.0780338421464	0.0845757424831	0.0889585912228	0.0716377943754	0.0770531222224	0.0820158571005	0.0819897055626	0.0773675516248
3.03919625282	0.0602719783783	0.061813455075	0.0584062039852	0.0705956891179	0.0748736262321	0.0553678274155	0.070174485445	0.0679083317518	0.0578954443336	0.081396445632	0.069987013936	0.0652983412147	0.0704621002078	0.069036796689	0.0684849247336	0.0593930147588	0.0768068432808	0.0762998089194	0.0717837139964	0.0648820623755	0.0684978067875	0.0663510262966	0.0542082078755	0.0683491379023	0.0749399513006	0.07790979743	0.062538638711	0.0670174658298	0.0716013386846	0.0723243579268	0.0678291991353
3.85662055016	0.0528252571821	0.0543672479689	0.0514324344695	0.0622744262218	0.065269857645	0.0487874299288	0.0616679862142	0.0594160892069	0.0505898483098	0.0721279233694	0.061632681638	0.0569199174643	0.0618756823242	0.0604866445065	0.0606566853821	0.0523100569844	0.0673572272062	0.0669622942805	0.0626133009791	0.0570517629385	0.0600109919906	0.0579336024821	0.0474400036037	0.059445630759	0.0658782497048	0.0682879313827	0.0553581863642	0.0590216964483	0.0626909956336	0.0631647855043	0.0595285631716
4.89390230179	0.0460984557867	0.0484478920698	0.045769367367	0.0547007024288	0.0574000626802	0.0425519496202	0.0544996224344	0.0512950308621	0.0443309023976	0.0629021525383	0.0539914369583	0.049316663295	0.0541319474578	0.0529224835336	0.0532209053636	0.0460577532649	0.0589284226298	0.0583736561239	0.0543171130121	0.0507939048111	0.052713509649	0.0509761460125	0.0413577221334	0.0513743981719	0.0587574467063	0.0601755008101	0.0493624396622	0.0514011718333	0.0553852319717	0.0555721372366	0.0522375367582
6.21016931534	0.0407492928207	0.0427047498524	0.0405854992568	0.0477653779089	0.050070270896	0.0372058823705	0.0477855540812	0.0444596894085	0.0391675233841	0.0551116429269	0.0475852712989	0.0435058251023	0.0474693961442	0.0461490601301	0.0463127791882	0.0404540672898	0.0506959669292	0.0508399344981	0.0473449118435	0.0442775599658	0.04602984339	0.0442651472986	0.0363800004125	0.0444773733616	0.0512550063431	0.0526597984135	0.0436807647347	0.0448771901429	0.0485866814852	0.0479931794107	0.0456815138459
7.88046503067	0.0358570367098	0.0380683876574	0.0361877195537	0.0417145267129	0.0432042442262	0.0324452407658	0.0415919572115	0.0384861119092	0.0344179905951	0.0481819361448	0.0420141592622	0.0379461608827	0.0412358231843	0.0399513915181	0.0406653694808	0.0359782651067	0.0440701469779	0.04407100752	0.0409098751843	0.0394534505904	0.0396839156747	0.0387624874711	0.0321034900844	0.0384743250906	0.0445851124823	0.0459999591112	0.0386912450194	0.0391260050237	0.0421649850905	0.0413750857115	0.0399139150977
10	0.0316597782075	0.0336615592241	0.0325131900609	0.036538399756	0.0375544391572	0.0284349396825	0.0368791781366	0.0333781056106	0.0303108207881	0.0418945364654	0.0366461239755	0.0330546163023	0.0359297208488	0.0346025936306	0.0356184802949	0.032234493643	0.0383578874171	0.0381703488529	0.0355198085308	0.0349446758628	0.0342358015478	0.033839687705	0.0285878106952	0.0336086265743	0.0390395224094	0.0401401221752	0.0348445363343	0.0344794169068	0.0366049073637	0.0357677564025	0.0349683947861


==> figs/gnuplot/poissonp10cavity.dat <==
0.01 0.95814614
0.012223047 0.94996633
0.014940288 0.93475882
0.018261585 0.9217862
0.022321221 0.90899439
0.027283334 0.89536943
0.033348548 0.86576303
0.040762087 0.84384093
0.049823691 0.81627745
0.060899732 0.77854765
0.07443803 0.73678812
0.090985955 0.69507958
0.11121256 0.64502207
0.13593564 0.58840456
0.16615477 0.52603625
0.20309176 0.46124736
0.24824002 0.39986884
0.30342495 0.33516185
0.37087774 0.27061953
0.45332561 0.21799353
0.55410203 0.16879865
0.67728153 0.12840536
0.82784441 0.095800618
1.0118781 0.071820328
1.2368234 0.053446912
1.5117751 0.039705925
1.8478498 0.030385793
2.2586355 0.023672988
2.7607408 0.01869158
3.3744666 0.015087825
4.1246264 0.012335971
5.0415503 0.010169131
6.1623107 0.008401915
7.5322214 0.006961838
9.2066697 0.005772364
11.253356 0.004791905
13.75503 0.003984126
16.812838 0.003309803
20.550411 0.002750767
25.118864 0.002284529


0.01 0.96155321
0.012223047 0.94308401
0.014940288 0.93251163
0.018261585 0.92227456
0.022321221 0.89920012
0.027283334 0.88295591
0.033348548 0.86259711
0.040762087 0.82653599
0.049823691 0.80027661
0.060899732 0.76417429
0.07443803 0.71615353
0.090985955 0.67250308
0.11121256 0.6055746
0.13593564 0.54159403
0.16615477 0.47631527
0.20309176 0.4026535
0.24824002 0.33215634
0.30342495 0.26393745
0.37087774 0.19838694
0.45332561 0.1434804
0.55410203 0.096785032
0.67728153 0.0660587
0.82784441 0.041801635
1.0118781 0.026087282
1.2368234 0.016352014
1.5117751 0.009843421
1.8478498 0.006211792
2.2586355 0.004103864
2.7607408 0.002934028
3.3744666 0.002169279
4.1246264 0.001686305
5.0415503 0.001349067
6.1623107 0.001090634
7.5322214 0.000886696
9.2066697 0.000722522
11.253356 0.00059088
13.75503 0.000484618
16.812838 0.000397646
20.550411 0.000326429
25.118864 0.000268549


0.01 0.95652419
0.012223047 0.95548559
0.014940288 0.93403971
0.018261585 0.92828428
0.022321221 0.91083807
0.027283334 0.88301237
0.033348548 0.86424089
0.040762087 0.83626715
0.049823691 0.80468347
0.060899732 0.7637848
0.07443803 0.71291492
0.090985955 0.66155138
0.11121256 0.60698889
0.13593564 0.53530613
0.16615477 0.46943033
0.20309176 0.39684839
0.24824002 0.31837791
0.30342495 0.24000304
0.37087774 0.18114459
0.45332561 0.12179375
0.55410203 0.07868493
0.67728153 0.04676911
0.82784441 0.026392867
1.0118781 0.015511386
1.2368234 0.008351626
1.5117751 0.00456917
1.8478498 0.002360876
2.2586355 0.001104626
2.7607408 0.000566819
3.3744666 0.000344038
4.1246264 0.000223103
5.0415503 0.000164566
6.1623107 0.000128506
7.5322214 0.00010229
9.2066697 8.2503e-05
11.253356 6.6897e-05
13.75503 5.4442e-05
16.812838 4.4465e-05
20.550411 3.6368e-05
25.118864 2.9812e-05


0.01 0.94799945
0.012223047 0.94397661
0.014940288 0.93057739
0.018261585 0.91280968
0.022321221 0.89582103
0.027283334 0.88015868
0.033348548 0.85778647
0.040762087 0.82932805
0.049823691 0.80088959
0.060899732 0.75689797
0.07443803 0.71155042
0.090985955 0.65456194
0.11121256 0.59528798
0.13593564 0.53310869
0.16615477 0.46335684
0.20309176 0.39113357
0.24824002 0.31641424
0.30342495 0.24138298
0.37087774 0.17101013
0.45332561 0.11842622
0.55410203 0.071754981
0.67728153 0.042898853
0.82784441 0.023352994
1.0118781 0.012225104
1.2368234 0.006641976
1.5117751 0.003431036
1.8478498 0.001541253
2.2586355 0.000598493
2.7607408 0.000287139
3.3744666 0.000116414
4.1246264 4.7849e-05
5.0415503 2.4709e-05
6.1623107 1.5623e-05
7.5322214 1.1643e-05
9.2066697 9.124e-06
11.253356 7.328e-06
13.75503 5.938e-06
16.812838 4.839e-06
20.550411 3.94e-06
25.118864 3.218e-06



==> figs/gnuplot/poissonp10eval.dat <==
0.01 0.95003506
0.011513954 0.94266281
0.013257114 0.93423594
0.01526418 0.92461427
0.017575106 0.91364249
0.020235896 0.90114976
0.023299518 0.88694973
0.026826958 0.87084141
0.030888436 0.85261096
0.035564803 0.83203508
0.040949151 0.80888629
0.047148664 0.78294103
0.054286754 0.75399136
0.062505519 0.72186121
0.071968567 0.68642858
0.082864277 0.64765454
0.095409548 0.60561965
0.10985411 0.56056703
0.12648552 0.51294835
0.14563485 0.46346411
0.16768329 0.41308257
0.19306977 0.36301466
0.22229965 0.314622
0.25595479 0.26925145
0.29470517 0.22802698
0.33932218 0.19166972
0.39069399 0.16042121
0.44984327 0.13409487
0.51794747 0.11221385
0.59636233 0.094164982
0.68664885 0.079318076
0.79060432 0.06709596
0.91029818 0.057003912
1.0481131 0.048633998
1.2067926 0.041657082
1.3894955 0.035810493
1.5998587 0.03088543
1.84207 0.026715845
2.1209509 0.023169263
2.4420531 0.020139485
2.8117687 0.017540887
3.2374575 0.015304014
3.7275937 0.013372176
4.2919343 0.011698827
4.9417134 0.010245527
5.689866 0.0089803568
6.5512856 0.0078766758
7.5431201 0.0069121371
8.6851137 0.0060679059
10 0.0053280322


0.01 0.94544201
0.011513954 0.937367
0.013257114 0.92812849
0.01526418 0.91756898
0.017575106 0.90551294
0.020235896 0.89176584
0.023299518 0.87611364
0.026826958 0.8583228
0.030888436 0.83814125
0.035564803 0.81530071
0.040949151 0.78952086
0.047148664 0.7605162
0.054286754 0.72800661
0.062505519 0.69173297
0.071968567 0.65147966
0.082864277 0.60710634
0.095409548 0.55859166
0.10985411 0.50609218
0.12648552 0.45001897
0.14563485 0.39113224
0.16768329 0.33064769
0.19306977 0.27033252
0.22229965 0.21253623
0.25595479 0.16004526
0.29470517 0.1155962
0.33932218 0.080983621
0.39069399 0.056199663
0.44984327 0.039507856
0.51794747 0.028529523
0.59636233 0.021240873
0.68664885 0.016266265
0.79060432 0.012756113
0.91029818 0.01019828
1.0481131 0.0082805438
1.2067926 0.0068074572
1.3894955 0.0056527674
1.5998587 0.004732293
1.84207 0.0039882001
2.1209509 0.0033796526
2.4420531 0.0028770972
2.8117687 0.0024586714
3.2374575 0.0021078839
3.7275937 0.0018120792
4.2919343 0.0015613966
4.9417134 0.0013480494
5.689866 0.0011658152
6.5512856 0.0010096693
7.5431201 0.00087551635
8.6851137 0.00075999079
10 0.000660306610.01 0.94488165


0.01 0.9449331
0.011513954 0.93677946
0.013257114 0.92744986
0.01526418 0.91678472
0.017575106 0.90460606
0.020235896 0.89071643
0.023299518 0.87489826
0.026826958 0.8569138
0.030888436 0.83650587
0.035564803 0.81339995
0.040949151 0.78730807
0.047148664 0.75793525
0.054286754 0.7249895
0.062505519 0.68819678
0.071968567 0.64732254
0.082864277 0.60220221
0.095409548 0.55278335
0.10985411 0.49918261
0.12648552 0.44176026
0.14563485 0.38121361
0.16768329 0.31868574
0.19306977 0.25587492
0.22229965 0.19510818
0.25595479 0.13930391
0.29470517 0.091689926
0.33932218 0.05508095
0.39069399 0.030595746
0.44984327 0.016518646
0.51794747 0.0092030516
0.59636233 0.0054678134
0.68664885 0.0034913831
0.79060432 0.0023813507
0.91029818 0.0017137215
1.0481131 0.0012850399
1.2067926 0.00099393796
1.3894955 0.00078705092
1.5998587 0.00063456414
1.84207 0.00051885892
2.1209509 0.00042899085
2.4420531 0.00035786033
2.8117687 0.00030068654
3.2374575 0.00025414485
3.7275937 0.00021585804
4.2919343 0.00018408475
4.9417134 0.00015752232
5.689866 0.00013517807
6.5512856 0.00011628323
7.5431201 0.00010023389
8.6851137 8.6549622e-05
10 7.4843944e-05


0.011513954 0.93672005
0.013257114 0.92738123
0.01526418 0.9167054
0.017575106 0.90451432
0.020235896 0.89061023
0.023299518 0.87477523
0.026826958 0.8567711
0.030888436 0.83634016
0.035564803 0.81320723
0.040949151 0.78708355
0.047148664 0.75767312
0.054286754 0.72468273
0.062505519 0.68783672
0.071968567 0.64689847
0.082864277 0.60170074
0.095409548 0.55218756
0.10985411 0.49847085
0.12648552 0.4409045
0.14563485 0.3801772
0.16768329 0.31742022
0.19306977 0.25431604
0.22229965 0.19317162
0.25595479 0.1368843
0.29470517 0.088676347
0.33932218 0.051424297
0.39069399 0.026449851
0.44984327 0.012258312
0.51794747 0.0051632496
0.59636233 0.0019687555
0.68664885 0.00080771525
0.79060432 0.00041769666
0.91029818 0.00025752637
1.0481131 0.00017631302
1.2067926 0.00012874063
1.3894955 9.8059317e-05
1.5998587 7.6910036e-05
1.84207 6.1616071e-05
2.1209509 5.0154812e-05
2.4420531 4.1328198e-05
2.8117687 3.4383997e-05
3.2374575 2.8827183e-05
3.7275937 2.4319182e-05
4.2919343 2.0620846e-05
4.9417134 1.7558594e-05
5.689866 1.5003478e-05
6.5512856 1.2857763e-05
7.5431201 1.104608e-05
8.6851137 9.5094176e-06
10 8.2009591e-06



==> figs/gnuplot/poissonp10numerics.dat <==
0.01 0.95866576
0.01268961 0.94210983
0.01610262 0.92703058
0.020433597 0.91267269
0.025929438 0.89792026
0.032903446 0.86767393
0.041753189 0.84072103
0.052983169 0.80290078
0.067233575 0.75757452
0.085316785 0.70740619
0.10826367 0.64324574
0.13738238 0.58033131
0.17433288 0.5068597
0.22122163 0.43345128
0.28072162 0.35674717
0.35622479 0.28252572
0.45203537 0.21848558
0.57361525 0.16123144
0.72789538 0.11704751
0.92367086 0.082476484
1.1721023 0.057652707
1.4873521 0.040973722
1.8873918 0.029429489
2.3950266 0.022149999
3.0391954 0.017047314
3.8566204 0.013130024
4.8939009 0.0104204
6.2101694 0.008319412
7.8804628 0.006655698
10 0.005342206


0.01 0.95440846
0.01268961 0.93668183
0.01610262 0.91968238
0.020433597 0.90161485
0.025929438 0.88593256
0.032903446 0.85496609
0.041753189 0.82202681
0.052983169 0.7792879
0.067233575 0.72956903
0.085316785 0.67218124
0.10826367 0.60133188
0.13738238 0.53094201
0.17433288 0.44775027
0.22122163 0.36523487
0.28072162 0.27922792
0.35622479 0.20330496
0.45203537 0.13797018
0.57361525 0.09155142
0.72789538 0.055126612
0.92367086 0.032882223
1.1721023 0.018073009
1.4873521 0.010528775
1.8873918 0.00590262
2.3950266 0.003697753
3.0391954 0.002504259
3.8566204 0.00187407
4.8939009 0.001387451
6.2101694 0.001079433
7.8804628 0.000845356
10 0.000665073


0.01 0.95396451
0.01268961 0.9363068
0.01610262 0.91728288
0.020433597 0.90133499
0.025929438 0.88370961
0.032903446 0.85091438
0.041753189 0.81952369
0.052983169 0.77510088
0.067233575 0.72582828
0.085316785 0.6691592
0.10826367 0.59812275
0.13738238 0.522003
0.17433288 0.43729061
0.22122163 0.35090752
0.28072162 0.26293804
0.35622479 0.1817845
0.45203537 0.11791933
0.57361525 0.069159614
0.72789538 0.037631165
0.92367086 0.01846073
1.1721023 0.008702668
1.4873521 0.004791805
1.8873918 0.001881927
2.3950266 0.000593059
3.0391954 0.000395925
3.8566204 0.000294543
4.8939009 0.00016772
6.2101694 0.000126817
7.8804628 9.7121e-05
10 7.55e-05


0.01 0.9538311
0.01268961 0.93611718
0.01610262 0.91828822
0.020433597 0.90140048
0.025929438 0.88404488
0.032903446 0.85210109
0.041753189 0.8206395
0.052983169 0.77609792
0.067233575 0.72606967
0.085316785 0.66770336
0.10826367 0.59588318
0.13738238 0.52225706
0.17433288 0.4364756
0.22122163 0.34848809
0.28072162 0.2608571
0.35622479 0.18000871
0.45203537 0.11253847
0.57361525 0.063671915
0.72789538 0.032344913
0.92367086 0.014148237
1.1721023 0.0069821575
1.4873521 0.0030890827
1.8873918 0.001406313
2.3950266 0.00042776859
3.0391954 0.00021863622
3.8566204 5.8862379e-05
4.8939009 3.4516716e-05
6.2101694 1.5013487e-05
7.8804628 1.0920512e-05
10 8.3254002e-06



==> figs/gnuplot/poissonrenormp10_cavity.dat <==
0.01 0.95740698
0.01268961 0.94125744
0.01610262 0.9250348
0.020433597 0.90971166
0.025929438 0.89448873
0.032903446 0.86466203
0.041753189 0.83667937
0.052983169 0.79649481
0.067233575 0.75356264
0.085316785 0.70132866
0.10826367 0.64001194
0.13738238 0.57539188
0.17433288 0.50231047
0.22122163 0.4295901
0.28072162 0.35455813
0.35622479 0.28483716
0.45203537 0.22248457
0.57361525 0.17078481
0.72789538 0.1286154
0.92367086 0.095853883
1.1721023 0.070924927
1.4873521 0.052560667
1.8873918 0.038948895
2.3950266 0.028820309
3.0391954 0.021347961
3.8566204 0.015862176
4.8939009 0.012057626
6.2101694 0.0093138166
7.8804628 0.0072979472
10 0.0057682972


0.01 0.9538252
0.01268961 0.9357813
0.01610262 0.91831746
0.020433597 0.90145382
0.025929438 0.88447148
0.032903446 0.85225887
0.041753189 0.82148049
0.052983169 0.77690855
0.067233575 0.72840436
0.085316785 0.67111013
0.10826367 0.60090342
0.13738238 0.52960211
0.17433288 0.44672699
0.22122163 0.36474849
0.28072162 0.2826706
0.35622479 0.20744605
0.45203537 0.14518894
0.57361525 0.098297943
0.72789538 0.06491394
0.92367086 0.042703382
1.1721023 0.028334517
1.4873521 0.01903102
1.8873918 0.012375582
2.3950266 0.0079092688
3.0391954 0.0048649222
3.8566204 0.0029025055
4.8939009 0.0018443311
6.2101694 0.0012285373
7.8804628 0.0008915985
10 0.0006815615


0.01 0.95342882
0.01268961 0.93562534
0.01610262 0.91770768
0.020433597 0.90059253
0.025929438 0.88346781
0.032903446 0.85083204
0.041753189 0.81939061
0.052983169 0.77440527
0.067233575 0.7251407
0.085316785 0.66640632
0.10826367 0.59588003
0.13738238 0.52240568
0.17433288 0.43731078
0.22122163 0.35300157
0.28072162 0.26723745
0.35622479 0.18947727
0.45203537 0.12608773
0.57361525 0.079189955
0.72789538 0.048398443
0.92367086 0.03052708
1.1721023 0.01978505
1.4873521 0.013231839
1.8873918 0.0084964871
2.3950266 0.0049943873
3.0391954 0.0026413323
3.8566204 0.001235437
4.8939009 0.0005375384
6.2101694 0.0002292729
7.8804628 0.0001206736
10 7.7096219e-05


0.01 0.95324509
0.01268961 0.93550775
0.01610262 0.91790066
0.020433597 0.90058172
0.025929438 0.88372724
0.032903446 0.85070814
0.041753189 0.81955843
0.052983169 0.77427339
0.067233575 0.72510218
0.085316785 0.66619912
0.10826367 0.59469702
0.13738238 0.52176432
0.17433288 0.43592638
0.22122163 0.35094333
0.28072162 0.26415073
0.35622479 0.18558069
0.45203537 0.12046543
0.57361525 0.07346218
0.72789538 0.043048796
0.92367086 0.026649044
1.1721023 0.017626564
1.4873521 0.011827238
1.8873918 0.0075091428
2.3950266 0.0045022196
3.0391954 0.0023945173
3.8566204 0.0010247129
4.8939009 0.0003749002
6.2101694 0.0001149248
7.8804628 2.997821e-05
10 1.1520931e-05



==> figs/gnuplot/poissonrenormp10_numerics.dat <==
0.01 0.958957
0.0126896 0.949568
0.0161026 0.937181
0.0204336 0.91937
0.0259294 0.898803
0.0329034 0.874819
0.0417532 0.844015
0.0529832 0.806945
0.0672336 0.76283
0.0853168 0.711555
0.108264 0.651856
0.137382 0.585907
0.174333 0.50942
0.221222 0.435681
0.280722 0.363558
0.356225 0.288943
0.452035 0.227435
0.573615 0.172563
0.727895 0.128327
0.923671 0.0950442
1.1721 0.0697889
1.48735 0.0515974
1.88739 0.0379833
2.39503 0.0279893
3.0392 0.0206786
3.85662 0.015382
4.8939 0.0116615
6.21017 0.0090395
7.88046 0.00707387
10 0.0055934


0.01 0.95551
0.0126896 0.944391
0.0161026 0.927877
0.0204336 0.913194
0.0259294 0.888801
0.0329034 0.862028
0.0417532 0.826831
0.0529832 0.785051
0.0672336 0.737842
0.0853168 0.684013
0.108264 0.614007
0.137382 0.538789
0.174333 0.457138
0.221222 0.371639
0.280722 0.292268
0.356225 0.214611
0.452035 0.149582
0.573615 0.101538
0.727895 0.0664704
0.923671 0.0432921
1.1721 0.0287481
1.48735 0.0191613
1.88739 0.0126649
2.39503 0.00791167
3.0392 0.0048072
3.85662 0.00291052
4.8939 0.00183256
6.21017 0.00120446
7.88046 0.000869512
10 0.000667016


0.01 0.955944
0.0126896 0.942694
0.0161026 0.928703
0.0204336 0.912118
0.0259294 0.890806
0.0329034 0.85841
0.0417532 0.828753
0.0529832 0.786681
0.0672336 0.736649
0.0853168 0.682084
0.108264 0.609667
0.137382 0.532215
0.174333 0.451183
0.221222 0.359099
0.280722 0.277143
0.356225 0.192613
0.452035 0.129278
0.573615 0.0806022
0.727895 0.049626
0.923671 0.0310159
1.1721 0.0204573
1.48735 0.0132375
1.88739 0.0086437
2.39503 0.00506329
3.0392 0.00272309
3.85662 0.0012892
4.8939 0.000554884
6.21017 0.000232547
7.88046 0.000120685
10 7.80415e-05


0.01 0.955397
0.0126896 0.945521
0.0161026 0.927221
0.0204336 0.911244
0.0259294 0.889476
0.0329034 0.859223
0.0417532 0.828108
0.0529832 0.783834
0.0672336 0.73407
0.0853168 0.678394
0.108264 0.602337
0.137382 0.531084
0.174333 0.447486
0.221222 0.360188
0.280722 0.27043
0.356225 0.190273
0.452035 0.123551
0.573615 0.0746551
0.727895 0.0444811
0.923671 0.0277086
1.1721 0.0182542
1.48735 0.0122006
1.88739 0.00799175
2.39503 0.00470348
3.0392 0.00245048
3.85662 0.00109099
4.8939 0.000410667
6.21017 0.000107941
7.88046 3.26344e-05
10 1.12252e-05



==> figs/gnuplot/poissonrenormp10_singlevertexcontribution.dat <==
0.01 0.04933661
0.01258925 0.04922067
0.01584893 0.04907512
0.01995262 0.04889252
0.02511886 0.04866365
0.03162278 0.04837713
0.03981072 0.04801892
0.05011872 0.04757192
0.06309573 0.04701538
0.07943282 0.04632443
0.1 0.04546971
0.12589254 0.04441718
0.15848932 0.04312843
0.19952623 0.04156171
0.25118864 0.03967416
0.31622777 0.03742568
0.39810717 0.03478505
0.50118723 0.03173869
0.63095734 0.02830193
0.79432823 0.02453164
1 0.02053733
1.2589254 0.01648551
1.5848932 0.01259041
1.9952623 0.00908488
2.5118864 0.00617109
3.1622777 0.00396304
3.9810717 0.00244603
5.0118723 0.00148225
6.3095734 0.00087526
7.9432824 0.00046713
10 0.00019638


0.01 0.04929657
0.01258925 0.04917036
0.01584893 0.04901194
0.01995262 0.04881322
0.02511886 0.0485642
0.03162278 0.04825252
0.03981072 0.04786299
0.05011872 0.0473771
0.06309573 0.04677244
0.07943282 0.04602223
0.1 0.04509495
0.12589254 0.04395423
0.15848932 0.04255931
0.19952623 0.04086631
0.25118864 0.0388309
0.31622777 0.03641279
0.39810717 0.03358274
0.50118723 0.03033239
0.63095734 0.02668671
0.79432823 0.02271757
1 0.01855494
1.2589254 0.01438964
1.5848932 0.01046007
1.9952623 0.00701644
2.5118864 0.00426423
3.1622777 0.0023025
3.9810717 0.00108747
5.0118723 0.00045054
6.3095734 0.00017115
7.9432824 6.36e-05
10 2.203e-05


0.01 0.04929217
0.01258925 0.04916484
0.01584893 0.049005
0.01995262 0.04880451
0.02511886 0.04855328
0.03162278 0.04823883
0.03981072 0.04784587
0.05011872 0.0473557
0.06309573 0.04674576
0.07943282 0.04598905
0.1 0.04505382
0.12589254 0.04390344
0.15848932 0.04249689
0.19952623 0.04079007
0.25118864 0.03873851
0.31622777 0.03630191
0.39810717 0.03345125
0.50118723 0.03017878
0.63095734 0.02651056
0.79432823 0.02252015
1 0.01833976
1.2589254 0.01416289
1.5848932 0.01023054
1.9952623 0.00679476
2.5118864 0.00406119
3.1622777 0.00212705
3.9810717 0.00094519
5.0118723 0.00034345
6.3095734 9.864e-05
7.9432824 2.228e-05
10 4.24e-06


0.01 0.04929173
0.01258925 0.04916428
0.01584893 0.04900429
0.01995262 0.04880363
0.02511886 0.04855217
0.03162278 0.04823745
0.03981072 0.04784414
0.05011872 0.04735354
0.06309573 0.04674307
0.07943282 0.0459857
0.1 0.04504966
0.12589254 0.04389831
0.15848932 0.04249058
0.19952623 0.04078238
0.25118864 0.03872918
0.31622777 0.03629071
0.39810717 0.03343798
0.50118723 0.03016328
0.63095734 0.02649279
0.79432823 0.02250023
1 0.01831805
1.2589254 0.01414003
1.5848932 0.01020741
1.9952623 0.00677243
2.5118864 0.00404075
3.1622777 0.00210941
3.9810717 0.0009309
5.0118723 0.0003327
6.3095734 9.136e-05
7.9432824 1.814e-05
10 2.46e-06



==> figs/gnuplot/powerlaw_global_variances.dat <==
#P = 10 POPSIZE = 1e+06 MONTELOOPS = 1e+07
#Noise = 0.1
0.01 0.972245
0.0123909 0.977389
0.0153535 0.969595
0.0190244 0.963769
0.0235729 0.959745
0.029209 0.956877
0.0361927 0.945493
0.044846 0.931711
0.0555684 0.914347
0.0688543 0.895094
0.0853168 0.866196
0.105715 0.829003
0.130991 0.787943
0.16231 0.73997
0.201117 0.674245
0.249202 0.598023
0.308784 0.511593
0.382612 0.430979
0.474091 0.341976
0.587443 0.263451
0.727895 0.186394
0.901929 0.129548
1.11757 0.0775334
1.38478 0.0457398
1.71586 0.0219648
2.12611 0.00993369
2.63445 0.00318998
3.26432 0.00108964
4.0448 0.000194417
5.01187 4.74698e-05


#Noise = 0.01
0.01 0.980672
0.0123909 0.980831
0.0153535 0.977883
0.0190244 0.97292
0.0235729 0.972965
0.029209 0.964468
0.0361927 0.95801
0.044846 0.945857
0.0555684 0.925304
0.0688543 0.914607
0.0853168 0.882936
0.105715 0.838117
0.130991 0.802364
0.16231 0.750819
0.201117 0.67504
0.249202 0.598495
0.308784 0.515858
0.382612 0.420943
0.474091 0.335784
0.587443 0.249701
0.727895 0.178609
0.901929 0.11813
1.11757 0.0748653
1.38478 0.0415019
1.71586 0.0215642
2.12611 0.00904521
2.63445 0.00342979
3.26432 0.00101263
4.0448 0.000172541
5.01187 4.51479e-05


#Noise = 0.001
0.01 0.982213
0.0123909 0.978018
0.0153535 0.972597
0.0190244 0.968736
0.0235729 0.964939
0.029209 0.964242
0.0361927 0.959674
0.044846 0.933565
0.0555684 0.932791
0.0688543 0.900746
0.0853168 0.877195
0.105715 0.845072
0.130991 0.798585
0.16231 0.740432
0.201117 0.677805
0.249202 0.593972
0.308784 0.505508
0.382612 0.40876
0.474091 0.321149
0.587443 0.240839
0.727895 0.173048
0.901929 0.115907
1.11757 0.071305
1.38478 0.0408448
1.71586 0.0209202
2.12611 0.00896804
2.63445 0.00346307
3.26432 0.000817404
4.0448 0.000237233
5.01187 1.49602e-05


#Noise = 0.0001
0.01 0.972866
0.0123909 0.972516
0.0153535 0.967973
0.0190244 0.965174
0.0235729 0.965312
0.029209 0.959583
0.0361927 0.949021
0.044846 0.936583
0.0555684 0.922452
0.0688543 0.90288
0.0853168 0.876729
0.105715 0.845479
0.130991 0.796964
0.16231 0.738142
0.201117 0.67496
0.249202 0.594129
0.308784 0.503603
0.382612 0.407328
0.474091 0.319536
0.587443 0.236601
0.727895 0.166539
0.901929 0.113435
1.11757 0.07007
1.38478 0.041237
1.71586 0.02013
2.12611 0.00887736
2.63445 0.00297988
3.26432 0.00102659
4.0448 0.000199605
5.01187 2.96468e-05




==> figs/gnuplot/powerlaw_local_variances.dat <==
1.0 0.00199888509978
1.62378 0.00199888509978
2.63665 0.00390425528686
4.28133 0.00572692743809
6.95193 0.00944949531465
11.2884 0.0165162105032
18.3298 0.0277528251402
29.7635 0.0429988946475
48.3293 0.0627768655454
78.476 0.0845698434205
127.428 0.10028960934
206.914 0.101232530486
335.982 0.0833171438222
545.56 0.0564483563525
885.867 0.033438272354
1438.45 0.0174939717987
2335.72 0.00711432161534
3792.69 0.00172327889829
6158.48 0.000198522029927
10000.0 7.90695928344e-06


1.0 0.00227312379799
1.62378 0.00227312379799
2.63665 0.00457509707775
4.28133 0.00688713990738
6.95193 0.0112490902009
11.2884 0.0196391019771
18.3298 0.0329848540995
29.7635 0.051365270929
48.3293 0.0748487292068
78.476 0.100259361727
127.428 0.117587307984
206.914 0.114605478105
335.982 0.0880284375834
545.56 0.0557936293378
885.867 0.0324233400674
1438.45 0.0172893779381
2335.72 0.00698940022656
3792.69 0.0015345575426
6158.48 0.000125175701952
10000.0 9.97194302855e-08


1.0 0.00239211111988
1.62378 0.00239211111988
2.63665 0.00473138114775
4.28133 0.00698682255244
6.95193 0.0114722562951
11.2884 0.0199080794176
18.3298 0.0334336035301
29.7635 0.0522066084009
48.3293 0.0762549673954
78.476 0.102286062568
127.428 0.119712831898
206.914 0.115861367946
335.982 0.0871066092427
545.56 0.0530681466036
885.867 0.0309367906184
1438.45 0.0169101759472
2335.72 0.00667003075526
3792.69 0.00167970113107
6158.48 0.000124823082336
10000.0 1.1780389672e-09


1.0 0.00242339206841
1.62378 0.00242339206841
2.63665 0.00483204193723
4.28133 0.00720633312425
6.95193 0.011591601567
11.2884 0.0202085429218
18.3298 0.0339656606531
29.7635 0.0525984757497
48.3293 0.0767682868996
78.476 0.102935073427
127.428 0.120429605663
206.914 0.116331352358
335.982 0.0879569572437
545.56 0.0533678649401
885.867 0.031106688753
1438.45 0.0171263252715
2335.72 0.00686089570075
3792.69 0.00157094138529
6158.48 0.000119876687545
10000.0 4.99491542149e-06




==> figs/gnuplot/powerlaw_teacher_global_student_local_exponent_2.5_cutoff_2_Teacher_noise_0.0001_p_10_a_2_scale_1_Student_noise_0.0001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.0001 scale: 1
#Student: 
#p 10 a 2 noise: 0.0001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.958926677704	0.95562171936	0.956666946411	0.958373963833	0.958802163601	0.9578307271	0.958548069	0.956217169762	0.958099126816	0.961549282074	0.959115922451	0.957877933979	0.958291649818	0.957485973835	0.957704484463	0.960448503494	0.954499661922	0.956859529018	0.955771803856	0.953650653362	0.957055211067	0.954634845257	0.956017613411	0.957129061222	0.955845355988	0.955861568451	0.95892137289	0.958215355873	0.95947676897	0.959028959274	0.957484424114
0.0126896109432	0.948015511036	0.944793224335	0.948105573654	0.948401927948	0.949536442757	0.967125475407	0.949479579926	0.946640849113	0.94887650013	0.949839711189	0.951220750809	0.947887420654	0.949277043343	0.950158536434	0.947428286076	0.951466679573	0.945479273796	0.953427433968	0.948819220066	0.948105871677	0.948162078857	0.94629752636	0.947410941124	0.948278903961	0.947078168392	0.946389555931	0.950782597065	0.952296733856	0.948973894119	0.948683261871	0.949281394482
0.0161026213318	0.936129927635	0.929702937603	0.934216141701	0.930898666382	0.933573544025	0.936659693718	0.935359895229	0.930251598358	0.933285236359	0.933512747288	0.93066072464	0.936468303204	0.930165529251	0.935211181641	0.932412803173	0.936619997025	0.929588913918	0.934863805771	0.931666195393	0.932157576084	0.934379816055	0.92777633667	0.930233538151	0.935218751431	0.931863486767	0.930628120899	0.935071349144	0.934422433376	0.932638347149	0.934359788895	0.932999849319
0.0204335972667	0.922656178474	0.916058301926	0.916838824749	0.91398203373	0.919695496559	0.920216083527	0.918643712997	0.913630127907	0.918789148331	0.91541826725	0.918129324913	0.91616410017	0.916807353497	0.918343901634	0.916209876537	0.919509112835	0.912408351898	0.918305873871	0.916740179062	0.9136069417	0.916097581387	0.909449338913	0.914458334446	0.915030539036	0.915626883507	0.915964722633	0.920961976051	0.917225122452	0.917130231857	0.920716941357	0.916827142239
0.0259294398129	0.905659079552	0.896962285042	0.898366928101	0.900985896587	0.903725385666	0.905847787857	0.900743842125	0.897464215755	0.906543791294	0.896886825562	0.901935517788	0.905548334122	0.90148460865	0.905348837376	0.904424190521	0.903099656105	0.897225320339	0.903787255287	0.899835526943	0.898644566536	0.897838592529	0.89871686697	0.897065401077	0.900068044662	0.898199081421	0.897260904312	0.901299536228	0.907528817654	0.904042482376	0.905369699001	0.901396989822
0.0329034514725	0.874123990536	0.872208118439	0.8724411726	0.872364521027	0.876155138016	0.87640953064	0.874269127846	0.868209481239	0.873112797737	0.870956480503	0.877889335155	0.876312732697	0.874641418457	0.880307793617	0.874334156513	0.879356980324	0.869994938374	0.873803019524	0.880082726479	0.875985860825	0.872389018536	0.865222394466	0.868235647678	0.87617868185	0.869841754436	0.86899125576	0.868653476238	0.878546833992	0.876987397671	0.874854326248	0.873762249947
0.0417531915009	0.844614624977	0.841142416	0.848123073578	0.8570073843	0.843035578728	0.849216461182	0.845080554485	0.838206887245	0.842775642872	0.837691426277	0.847557783127	0.850329816341	0.842103719711	0.845869600773	0.84558069706	0.854198157787	0.838218986988	0.850442826748	0.845448732376	0.835657417774	0.849803745747	0.83753412962	0.842055380344	0.84568887949	0.846925139427	0.843363940716	0.839561283588	0.857385337353	0.849900960922	0.847125530243	0.845388412476
0.0529831722379	0.816731870174	0.810656428337	0.81111228466	0.805226147175	0.813680112362	0.819063007832	0.807414650917	0.802118480206	0.811302542686	0.804222583771	0.808267354965	0.814957559109	0.809272825718	0.804026722908	0.80665743351	0.815051138401	0.792055428028	0.803866863251	0.810877382755	0.80294585228	0.806484997272	0.792898893356	0.799302697182	0.810306787491	0.805453777313	0.801998376846	0.807773649693	0.813511133194	0.802596509457	0.818462610245	0.807609796524
0.0672335848212	0.778868496418	0.756379246712	0.759543478489	0.773225307465	0.770129442215	0.771450817585	0.764911949635	0.747898280621	0.768460214138	0.758730947971	0.767206668854	0.761875748634	0.766287088394	0.768431603909	0.766814827919	0.786194145679	0.818646848202	0.766838908195	0.770648062229	0.766680896282	0.775035619736	0.756644129753	0.757140874863	0.773580372334	0.770440161228	0.768038809299	0.762062609196	0.780821621418	0.765212953091	0.768249809742	0.768881678581
0.0853167846799	0.73317861557	0.709784269333	0.713807225227	0.717912912369	0.726050198078	0.728300333023	0.720099806786	0.718440294266	0.708660066128	0.70743650198	0.735222041607	0.721482217312	0.715939044952	0.728855133057	0.727888047695	0.724753975868	0.69742423296	0.729254841805	0.728058636189	0.717416703701	0.721084594727	0.703088998795	0.722256481647	0.72403627634	0.708546221256	0.716043710709	0.714486598969	0.729332149029	0.716933429241	0.729583144188	0.719845235348
0.10826369375	0.667280435562	0.676778554916	0.673168241978	0.656511306763	0.66497862339	0.672936499119	0.659742832184	0.651144564152	0.660279035568	0.683859467506	0.665585458279	0.668234109879	0.662228226662	0.670482039452	0.671559929848	0.679001152515	0.661064624786	0.689794063568	0.677365243435	0.669045627117	0.669638156891	0.634571135044	0.675068199635	0.65786242485	0.683323681355	0.660414099693	0.658632218838	0.685351967812	0.656220495701	0.670834481716	0.667765200138
0.137382403016	0.625417470932	0.615086019039	0.639053881168	0.612479567528	0.618579566479	0.639532148838	0.639596581459	0.600257754326	0.623122990131	0.605290055275	0.615404129028	0.639604210854	0.617026388645	0.620174348354	0.614279687405	0.655490100384	0.596503436565	0.639846563339	0.625723898411	0.591989278793	0.605402171612	0.620815634727	0.608320891857	0.627216339111	0.609169602394	0.598241269588	0.623834788799	0.634596645832	0.630846321583	0.62090086937	0.620460093021
0.174332916737	0.593553066254	0.556926250458	0.591554820538	0.62094861269	0.571386694908	0.570127487183	0.571377038956	0.537851512432	0.565788209438	0.593368172646	0.622425675392	0.55153042078	0.562653064728	0.581930339336	0.570785999298	0.598609089851	0.55604159832	0.585951626301	0.624295592308	0.555056929588	0.544441342354	0.545655608177	0.558673143387	0.620156526566	0.5890609622	0.553747534752	0.557816028595	0.563992619514	0.635809719563	0.583965957165	0.577849268913
0.221221670508	0.560131132603	0.525766670704	0.538436174393	0.552833974361	0.487771123648	0.542340993881	0.570133447647	0.627906084061	0.520846307278	0.584632217884	0.572116911411	0.538459599018	0.559408724308	0.569431006908	0.523545324802	0.540798306465	0.53408819437	0.556072831154	0.536062061787	0.54019755125	0.509371995926	0.539643466473	0.501858174801	0.580657541752	0.517907977104	0.54976195097	0.574661195278	0.544558346272	0.513972878456	0.567374706268	0.546024918556
0.280721634626	0.57552587986	0.509430706501	0.564230561256	0.485347181559	0.521071791649	0.502969563007	0.498118549585	0.469925582409	0.520393788815	0.515046000481	0.556181132793	0.50967925787	0.554451465607	0.525111377239	0.584026992321	0.507303059101	0.606306433678	0.621076583862	0.553040921688	0.508677959442	0.577039241791	0.569705486298	0.668912172318	0.52718603611	0.534920394421	0.545222043991	0.514050662518	0.546750724316	0.512589037418	0.531083285809	0.540512502193
0.356224834919	0.606508672237	0.629578053951	0.576289892197	0.51187235117	0.507016718388	0.509956121445	0.552685916424	0.481604963541	0.51676517725	0.579803824425	0.608115673065	0.589337527752	0.517191767693	0.605543076992	0.621633887291	0.536790072918	0.54830211401	0.664112389088	0.565962672234	0.639245808125	0.650366306305	0.518734693527	0.597472548485	0.535310685635	0.593259930611	0.563875377178	0.541494131088	0.544921457767	0.539724469185	0.547809183598	0.566709518433
0.452035427094	0.779743790627	0.617565631866	0.730984091759	0.654381394386	0.625550985336	0.516707777977	0.661714613438	0.579371929169	0.728104770184	0.659937143326	0.627109348774	0.637225866318	0.587059736252	0.706270039082	0.638747930527	0.645987153053	0.717646181583	0.657501935959	0.690701901913	0.696017384529	0.613790512085	0.639834880829	0.66178971529	0.618495464325	0.657469630241	0.688908934593	0.55883961916	0.572844207287	0.621732652187	0.658069968224	0.648336827755
0.573615312576	0.70302015543	0.704969227314	0.815260648727	0.662380516529	0.674069344997	0.614838421345	0.778464972973	0.583565592766	0.728095829487	0.782815337181	0.693306803703	0.646375119686	0.647945642471	0.727773845196	0.69828748703	0.63909047842	0.859859645367	0.842190861702	0.741840064526	0.740459084511	0.788296818733	0.778751730919	0.811936736107	0.656765043736	0.775181293488	0.768582463264	0.695485532284	0.692053377628	0.701682448387	0.713016688824	0.722212016582
0.727895438671	0.674212872982	0.686360239983	0.764138996601	0.787022829056	0.702196359634	0.668930113316	0.899765074253	0.656908869743	0.809800028801	0.818087995052	0.680545449257	0.787676155567	0.742270350456	0.875174462795	0.792002260685	0.651475012302	0.869047641754	0.801834821701	0.796317994595	0.750426888466	0.819544315338	0.771897137165	0.772105336189	0.750821888447	0.750997543335	0.831106483936	0.719072520733	0.66136431694	0.816710054874	0.732299506664	0.761337161064
0.923670947552	0.629348754883	0.599875092506	0.658171594143	0.702792525291	0.597036242485	0.471616595984	0.749273478985	0.576298594475	0.662508487701	0.637742161751	0.640322506428	0.631582736969	0.629914164543	0.673537313938	0.700953364372	0.556017935276	0.77171343565	0.73000639677	0.605421602726	0.656211793423	0.723016798496	0.60187125206	0.648696362972	0.643566966057	0.646695017815	0.682591795921	0.620837986469	0.532087028027	0.634129464626	0.618861854076	0.641090035439
1.17210268974	0.431593805552	0.396881490946	0.397244036198	0.453379780054	0.474087804556	0.353682547808	0.546489357948	0.390754252672	0.400068581104	0.394233465195	0.41544508934	0.381633043289	0.431352585554	0.497656702995	0.474576115608	0.373043239117	0.487534105778	0.462726593018	0.439091444016	0.476091265678	0.473257631063	0.419339716434	0.473251253366	0.410713285208	0.389925092459	0.476336181164	0.394516706467	0.391940414906	0.405889749527	0.41204303503	0.430825918913
1.4873521328	0.239187151194	0.241967871785	0.237080097198	0.235882937908	0.228026375175	0.197296023369	0.288311630487	0.237039789557	0.210943222046	0.204944416881	0.262547820807	0.189267933369	0.232768967748	0.283006101847	0.258071869612	0.223972380161	0.312250286341	0.298728913069	0.263338178396	0.315422087908	0.272507965565	0.258044302464	0.306123256683	0.240285113454	0.205117985606	0.271584719419	0.250583022833	0.208948180079	0.2241961658	0.251874774694	0.248310640454
1.8873924017	0.12130074203	0.118831291795	0.133406072855	0.127196222544	0.123647376895	0.108695417643	0.150818914175	0.118813730776	0.109604328871	0.129739448428	0.16498374939	0.0994548872113	0.114855468273	0.177802920341	0.126635298133	0.116072289646	0.15941798687	0.149228781462	0.12243887037	0.209051251411	0.167839929461	0.13872885704	0.174090027809	0.129945576191	0.127416044474	0.127771690488	0.132211565971	0.125249475241	0.112956903875	0.153533399105	0.135724633932
2.39502692223	0.0597824081779	0.0677213147283	0.0626680478454	0.0794267877936	0.0677541568875	0.0562602654099	0.0832596793771	0.0679136887193	0.0600862465799	0.0638317987323	0.0860375761986	0.0544120036066	0.0592665039003	0.101755149662	0.0711168274283	0.0618644095957	0.0950442701578	0.0928218662739	0.0639456957579	0.09799759835	0.0846722871065	0.0731033682823	0.094279691577	0.066508166492	0.0605471171439	0.0705243200064	0.0758197754622	0.0574423186481	0.0655998513103	0.0826091691852	0.0728024095297
3.03919625282	0.032875880599	0.039876960218	0.0387797914445	0.0453311912715	0.0347427353263	0.0347674079239	0.0492058508098	0.0375654138625	0.0355566591024	0.0428417101502	0.0512535199523	0.0326968729496	0.0319594740868	0.0575947239995	0.0451761335135	0.0374315753579	0.0522911027074	0.0491903573275	0.043992549181	0.0571951717138	0.048784788698	0.0434709601104	0.0551369935274	0.0367790013552	0.0438835397363	0.0412240847945	0.0436327680945	0.0334528982639	0.0349517054856	0.0476576425135	0.0426433160901
3.85662055016	0.0227788928896	0.0265629701316	0.0250509046018	0.0292978119105	0.0231970865279	0.0246364902705	0.0293090064079	0.0254113655537	0.0231286045164	0.0265935715288	0.0371232666075	0.0228237565607	0.0217375941575	0.0355172753334	0.0256370063871	0.024909703061	0.0345181599259	0.0302704721689	0.0259536337107	0.0318721495569	0.0287744402885	0.029262015596	0.0316421538591	0.0271790120751	0.0239016599953	0.0247349664569	0.0316388495266	0.0227259136736	0.0253391582519	0.0290621165186	0.0273529998958
4.89390230179	0.0157915335149	0.018968898803	0.0182794965804	0.0217529311776	0.0165939014405	0.0177033226937	0.0213494729251	0.0166253726929	0.0177882052958	0.020767044276	0.0200517363846	0.0175841171294	0.0160542614758	0.025170320645	0.0173580106348	0.0172458179295	0.0239133220166	0.0246283747256	0.0203908607364	0.0223058518022	0.0199344828725	0.0180631298572	0.0207152608782	0.0190412979573	0.0175573155284	0.0189597867429	0.0200851149857	0.0159955471754	0.0175184514374	0.0183482840657	0.0192180518061
6.21016931534	0.0125364782289	0.0156514625996	0.015332554467	0.0175933018327	0.0136146405712	0.0138287087902	0.0157397463918	0.0128192054108	0.014739472419	0.0171280875802	0.018513912335	0.0138894990087	0.0135229174048	0.0181706529111	0.0144933946431	0.0144329909235	0.0201819296926	0.0199484527111	0.0169932022691	0.017364250496	0.0158869363368	0.0155753269792	0.01741110906	0.0158684700727	0.0141555741429	0.0147938560694	0.0141758238897	0.0128993941471	0.0143472217023	0.0145635390654	0.0155390705913
7.88046503067	0.0110912565142	0.0140056880191	0.01336538326	0.0160634964705	0.0119014121592	0.0130274053663	0.0146026555449	0.0114155886695	0.0132883414626	0.0157975200564	0.0161075219512	0.0126010524109	0.0118812965229	0.0163915157318	0.0128085566685	0.0132991494611	0.0179308727384	0.0178919862956	0.0151132857427	0.0152785405517	0.0144468750805	0.0139620415866	0.0148018905893	0.0156066445634	0.0129294563085	0.0134923895821	0.0132891414687	0.0117412507534	0.0125445844606	0.0128436638042	0.0139840152115
10	0.0102171078324	0.0130533101037	0.0129343960434	0.0151889743283	0.0111811710522	0.0121856937185	0.0134614296257	0.0107401050627	0.0125471837819	0.0147637836635	0.0152086699381	0.0116491140798	0.0111587764695	0.0153222791851	0.0120930252597	0.0126208951697	0.0167317930609	0.0166410300881	0.0142018198967	0.014294818975	0.0136766843498	0.0132304988801	0.0138835404068	0.0139059014618	0.012204322964	0.0125705096871	0.0120727494359	0.0109519902617	0.0117472521961	0.012142858468	0.0130860563368


==> figs/gnuplot/powerlaw_teacher_global_student_local_exponent_2.5_cutoff_2_Teacher_noise_0.001_p_10_a_2_scale_1_Student_noise_0.001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.001 scale: 1
#Student: 
#p 10 a 2 noise: 0.001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.95710515976	0.958041846752	0.95654797554	0.95806235075	0.957485556602	0.95604300499	0.953310489655	0.959595620632	0.958472669125	0.956084370613	0.957595288754	0.958055257797	0.9587495327	0.95604634285	0.957632958889	0.953706562519	0.956330120564	0.957148075104	0.954137086868	0.956592202187	0.958694398403	0.954632818699	0.95393037796	0.957077860832	0.9572737813	0.952767252922	0.957345664501	0.957481861115	0.954792618752	0.95427274704	0.956500351429
0.0126896109432	0.952055990696	0.951427996159	0.951898872852	0.949870467186	0.946879982948	0.946895599365	0.946346640587	0.950662970543	0.949299693108	0.947359263897	0.950175881386	0.95134216547	0.951127529144	0.949386954308	0.949490904808	0.947639167309	0.950368523598	0.950721025467	0.946361243725	0.949749350548	0.950180947781	0.945830285549	0.948963403702	0.945271849632	0.95010638237	0.946981906891	0.951962292194	0.951556682587	0.945827484131	0.949537873268	0.94917589426
0.0161026213318	0.934328913689	0.933827638626	0.932822287083	0.931218743324	0.932382941246	0.930227816105	0.930364429951	0.93668794632	0.937356889248	0.929758250713	0.935042023659	0.936042010784	0.934356153011	0.931175291538	0.933924019337	0.929690718651	0.935346961021	0.932205677032	0.929819047451	0.934041500092	0.936287939548	0.926974713802	0.930107057095	0.930307209492	0.932211220264	0.929575324059	0.936139583588	0.93298882246	0.93026715517	0.935858130455	0.932711243629
0.0204335972667	0.915739357471	0.919425904751	0.913984358311	0.916367948055	0.919964969158	0.916030883789	0.908749341965	0.919278025627	0.920068204403	0.91858869791	0.917210102081	0.917232036591	0.920421361923	0.913449645042	0.917918026447	0.918771147728	0.915966629982	0.919915854931	0.91533613205	0.91958206892	0.914544761181	0.914791464806	0.912192285061	0.914608716965	0.916756987572	0.909488916397	0.923985302448	0.918861925602	0.914919614792	0.917669296265	0.916727244854
0.0259294398129	0.898941278458	0.901159107685	0.899103224277	0.905332326889	0.905315637589	0.902063429356	0.899604320526	0.90168017149	0.905515313148	0.900022566319	0.900072336197	0.906489729881	0.906713783741	0.901575624943	0.903314113617	0.901023387909	0.900775432587	0.905010998249	0.899512350559	0.903605222702	0.908377230167	0.901336669922	0.895669162273	0.897655844688	0.903624773026	0.898171901703	0.904278159142	0.904122233391	0.901524960995	0.900726079941	0.902077257633
0.0329034514725	0.871074855328	0.874780476093	0.875215470791	0.872861146927	0.872279584408	0.871636807919	0.859685122967	0.877746105194	0.87139493227	0.869966268539	0.877180874348	0.880513846874	0.876362323761	0.870790243149	0.874370872974	0.871921539307	0.873265683651	0.875907599926	0.870761275291	0.873281002045	0.884452223778	0.867572188377	0.867408037186	0.865211427212	0.878100037575	0.8684476614	0.876732349396	0.878445148468	0.871063053608	0.870475709438	0.872963547707
0.0417531915009	0.839598178864	0.850293576717	0.841971755028	0.846171855927	0.848650693893	0.846012055874	0.83197760582	0.849111258984	0.857327699661	0.840594410896	0.844466328621	0.84910172224	0.848614275455	0.844813406467	0.848212957382	0.838035106659	0.846116960049	0.848311841488	0.842364907265	0.8451192379	0.850704133511	0.837946474552	0.834729671478	0.831851899624	0.846027612686	0.836907744408	0.860986888409	0.847740650177	0.839386165142	0.844747722149	0.844596505165
0.0529831722379	0.807773292065	0.80508607626	0.809122622013	0.807091832161	0.812126994133	0.800738215446	0.793646633625	0.807183861732	0.811135053635	0.807600736618	0.806096255779	0.815243840218	0.805740296841	0.803699433804	0.808448016644	0.804135978222	0.806133985519	0.8111089468	0.80175870657	0.81218034029	0.818718135357	0.802717506886	0.796435415745	0.801964521408	0.814582824707	0.801358282566	0.822637617588	0.812357485294	0.7953799963	0.805543959141	0.806924879551
0.0672335848212	0.764946222305	0.767453670502	0.766587853432	0.751708805561	0.765326976776	0.757056057453	0.753574371338	0.764134049416	0.77130818367	0.762210130692	0.774502933025	0.778304815292	0.768207013607	0.750609755516	0.765824437141	0.755566179752	0.764077663422	0.773985624313	0.754131555557	0.759355247021	0.772875726223	0.755097568035	0.750298559666	0.756344556808	0.775545835495	0.759129703045	0.77233171463	0.765214860439	0.759964883327	0.767722308636	0.763446569443
0.0853167846799	0.717644095421	0.714112520218	0.713009059429	0.705090463161	0.717061519623	0.702928066254	0.701827287674	0.722500026226	0.717850446701	0.710667729378	0.715562820435	0.725227117538	0.719704151154	0.708744287491	0.708220720291	0.71187710762	0.720082044601	0.720506608486	0.707969129086	0.717047095299	0.72090536356	0.705051958561	0.703104317188	0.709189891815	0.73279851675	0.711826086044	0.738655090332	0.722778141499	0.711116075516	0.722971260548	0.715201020241
0.10826369375	0.654812157154	0.656415104866	0.656870782375	0.649477601051	0.667813360691	0.654623866081	0.64593309164	0.673556149006	0.668756127357	0.643594443798	0.655338227749	0.673447549343	0.671414792538	0.639312148094	0.644502639771	0.652511656284	0.653227627277	0.661748588085	0.647889614105	0.666923582554	0.66654586792	0.647567212582	0.648520588875	0.651167809963	0.673502981663	0.656432032585	0.669157028198	0.656293690205	0.647271752357	0.660817801952	0.657181501389
0.137382403016	0.60840678215	0.597493886948	0.606393992901	0.606486260891	0.615710020065	0.591541230679	0.57598567009	0.604061126709	0.611885607243	0.610285282135	0.612550258636	0.628135323524	0.604236662388	0.591541945934	0.599334776402	0.605627834797	0.616518259048	0.600318849087	0.581864595413	0.594358503819	0.592046678066	0.587680578232	0.583791255951	0.587964832783	0.603025257587	0.594378650188	0.609164774418	0.597562968731	0.592956364155	0.606785237789	0.600603103638
0.174332916737	0.54181522131	0.54691773653	0.547534584999	0.532840073109	0.553261339664	0.51750177145	0.50603723526	0.54251742363	0.547805190086	0.522415459156	0.556797206402	0.553265810013	0.554640054703	0.530594944954	0.538315594196	0.533587157726	0.54634386301	0.546126365662	0.530944108963	0.548439025879	0.553452849388	0.538994729519	0.532899975777	0.528414666653	0.542600631714	0.541854321957	0.559084177017	0.556813061237	0.531941115856	0.543595790863	0.5409116745
0.221221670508	0.490954220295	0.474809259176	0.497383385897	0.482399910688	0.497055709362	0.462862938643	0.440395951271	0.479632973671	0.513248860836	0.47059905529	0.494401961565	0.499941676855	0.483999818563	0.466691255569	0.471612840891	0.480620235205	0.48660826683	0.494001537561	0.47790774703	0.472987473011	0.504653453827	0.485542267561	0.463727653027	0.473770916462	0.499551653862	0.492280691862	0.488245010376	0.477589696646	0.466810822487	0.491467356682	0.482725203037
0.280721634626	0.46807834506	0.417448997498	0.4279743433	0.4298581779	0.459979504347	0.427178293467	0.380942761898	0.446026802063	0.431478410959	0.41281825304	0.451166272163	0.463450789452	0.42588531971	0.416948854923	0.425540208817	0.42457279563	0.432446777821	0.433722615242	0.433481931686	0.426557779312	0.445266723633	0.414568930864	0.430011212826	0.419962197542	0.440515011549	0.424018055201	0.448658555746	0.445516824722	0.408723562956	0.428587138653	0.431379467249
0.356224834919	0.413611412048	0.401565462351	0.387170940638	0.392232716084	0.418331503868	0.382034212351	0.345631241798	0.392500728369	0.418335139751	0.364797502756	0.391791164875	0.408944815397	0.392294198275	0.365541100502	0.377649337053	0.390103161335	0.402204781771	0.381804347038	0.388897359371	0.381918102503	0.413615226746	0.366309404373	0.37723338604	0.39871737361	0.401105970144	0.413864850998	0.406504780054	0.39239063859	0.356947869062	0.356698900461	0.389358222485
0.452035427094	0.382541924715	0.375324428082	0.366562992334	0.362615466118	0.388489723206	0.346359819174	0.311598390341	0.35879907012	0.38978767395	0.341779440641	0.375057250261	0.357173383236	0.349786311388	0.332642793655	0.351657509804	0.362163037062	0.369900792837	0.349177271128	0.34691426158	0.343425989151	0.381624132395	0.351429104805	0.363207250834	0.341965854168	0.378889799118	0.408587872982	0.371280908585	0.3513045609	0.327005654573	0.328630357981	0.35885605216
0.573615312576	0.353459745646	0.31780898571	0.310474693775	0.338646203279	0.349934339523	0.306529134512	0.281952947378	0.311699271202	0.324877887964	0.307192534208	0.360169231892	0.350109249353	0.299415975809	0.314109772444	0.326319426298	0.343074917793	0.348417431116	0.314999580383	0.338707000017	0.31562268734	0.333934932947	0.335462659597	0.337836563587	0.317927718163	0.334164083004	0.356753915548	0.312024712563	0.315091252327	0.288341611624	0.294069230556	0.324637591839
0.727895438671	0.301353245974	0.286957263947	0.287726193666	0.283542603254	0.304778397083	0.267075419426	0.246193662286	0.278554737568	0.277256727219	0.268350034952	0.276490449905	0.301320642233	0.262617826462	0.259876191616	0.289274513721	0.279451280832	0.295852482319	0.258552253246	0.275542467833	0.286975175142	0.286017715931	0.279506325722	0.275237560272	0.242672264576	0.261775225401	0.292400181293	0.273158937693	0.277124166489	0.234943240881	0.229903742671	0.274682730436
0.923670947552	0.232665628195	0.222256168723	0.198752805591	0.223774716258	0.238693416119	0.199184209108	0.193019688129	0.210785210133	0.221662044525	0.186687171459	0.216430276632	0.213690906763	0.195116877556	0.201332822442	0.219494566321	0.229305446148	0.228938177228	0.192237511277	0.229044780135	0.215795397758	0.222504913807	0.220851972699	0.205361440778	0.199720799923	0.206460133195	0.247527554631	0.199482768774	0.214921727777	0.177328780293	0.177104830742	0.211337774992
1.17210268974	0.162961691618	0.158221721649	0.153236478567	0.160050734878	0.167602837086	0.140406414866	0.131006091833	0.149046123028	0.166827142239	0.127798840404	0.150159031153	0.165001213551	0.150845065713	0.12955366075	0.155104473233	0.152619749308	0.15711376071	0.132668957114	0.163067996502	0.177626803517	0.172175526619	0.142929941416	0.156135067344	0.132174000144	0.150019347668	0.185103833675	0.132884070277	0.139325127006	0.12531504035	0.113967984915	0.150031641126
1.4873521328	0.117602370679	0.109943702817	0.102655336261	0.10979860276	0.123115994036	0.0852586776018	0.0876094549894	0.0985429361463	0.105929344893	0.0903656706214	0.101884908974	0.11299046874	0.0945864394307	0.0878623425961	0.106510102749	0.108447596431	0.108260661364	0.0932395383716	0.117025338113	0.115237802267	0.12176708132	0.103170387447	0.0985778048635	0.095911309123	0.0939062908292	0.124683707952	0.0900875777006	0.0938215851784	0.0780574008822	0.0762939229608	0.101771473885
1.8873924017	0.0696726217866	0.0731859132648	0.0747561082244	0.0817599743605	0.0813069045544	0.0619463212788	0.0637141242623	0.0614917129278	0.072298720479	0.0599481910467	0.0675856992602	0.073888912797	0.0652135908604	0.0642798021436	0.0729953795671	0.0713311359286	0.0749156698585	0.0600901506841	0.0794610381126	0.084898635745	0.0859022736549	0.0667671114206	0.0656651034951	0.0678782016039	0.0651318952441	0.0903857052326	0.0633644685149	0.0670993551612	0.0538619086146	0.0487894043326	0.069652877748
2.39502692223	0.0525787435472	0.0588346272707	0.0516761690378	0.0499407537282	0.0509632974863	0.0393402911723	0.0449129119515	0.0449478253722	0.05096372962	0.0419394224882	0.0480124056339	0.0488050803542	0.0410839095712	0.0392988137901	0.0474932864308	0.0482856929302	0.0495991669595	0.0419771634042	0.0572532862425	0.0631883963943	0.063550747931	0.0468295253813	0.0461837090552	0.0471413955092	0.0452034957707	0.0564733780921	0.0473551973701	0.0429437533021	0.0371902920306	0.0348209440708	0.0479595772922
3.03919625282	0.037794675678	0.0443212538958	0.0359503142536	0.0387915186584	0.0353048220277	0.031466498971	0.0313163623214	0.0314581729472	0.0360807664692	0.029476435855	0.0339190773666	0.0345297418535	0.0304651018232	0.0292926747352	0.0313151404262	0.0325590409338	0.0366162881255	0.0300983004272	0.0415855459869	0.0389762409031	0.0447197183967	0.0349150076509	0.0338298380375	0.0349193699658	0.0313136354089	0.0414544716477	0.0324225127697	0.0311032515019	0.0253110788763	0.024437405169	0.0341914780438
3.85662055016	0.0287090856582	0.0291770808399	0.0257590841502	0.0278917998075	0.0274716522545	0.0233025606722	0.02223142609	0.0241909846663	0.0275706499815	0.023858115077	0.0255653001368	0.025642266497	0.0232515186071	0.0222161747515	0.0234527774155	0.0244194921106	0.0265894308686	0.0216085407883	0.0294069293886	0.0298610217869	0.0329068340361	0.0268955212086	0.0293487496674	0.025620572269	0.0245208330452	0.0318578332663	0.0242345444858	0.022881757468	0.0198371242732	0.0188515428454	0.0256377067417
4.89390230179	0.0232839174569	0.023431962356	0.0205663796514	0.0213179774582	0.0223495457321	0.0190457105637	0.0167415626347	0.0202571731061	0.0214876811951	0.0195143073797	0.0194714516401	0.0218246411532	0.0186278801411	0.0193972792476	0.020210808143	0.0209516957402	0.0217072311789	0.0174335353076	0.0230525229126	0.019093060866	0.0251773744822	0.0208740662783	0.0209975149482	0.0214352346957	0.0203738212585	0.0247693397105	0.0198240000755	0.0176940411329	0.0163852460682	0.0167187098414	0.0204671900719
6.21016931534	0.0203007087111	0.0179399251938	0.0173944756389	0.0195253621787	0.0188119690865	0.0169819835573	0.0154305072501	0.0176983401179	0.0194180030376	0.0182126276195	0.0178993232548	0.0185550935566	0.0161976609379	0.0172910969704	0.0172892156988	0.01839033328	0.0183555129915	0.0155547186732	0.0194283667952	0.0168717671186	0.0205039661378	0.0188663713634	0.018883774057	0.0194400176406	0.0187197048217	0.0230047106743	0.0180369056761	0.0155454836786	0.0148978494108	0.0141455400735	0.0179863777012
7.88046503067	0.0190242491663	0.01672979258	0.017143053934	0.0170261003077	0.0172474179417	0.0158875603229	0.0138479461893	0.0165976323187	0.0180056598037	0.0164552088827	0.016491420567	0.0172228757292	0.0147931659594	0.0160409267992	0.0159142650664	0.0171009451151	0.0169560499489	0.0146182850003	0.0173898097128	0.016454314813	0.0193156208843	0.0175778549165	0.0174999106675	0.0180580429733	0.0169278886169	0.0209173224866	0.0162010546774	0.0141290258616	0.0136424060911	0.0130732106045	0.0166096333414
10	0.0182049889117	0.016024524346	0.0146571882069	0.0163640026003	0.0161189436913	0.0149001237005	0.0129321357235	0.0157843735069	0.0171058978885	0.0156870633364	0.0154196582735	0.0162520650774	0.0140496911481	0.0153087386861	0.0150595875457	0.0162397623062	0.0159733053297	0.0138730872422	0.0165448803455	0.0140794264153	0.0183002185076	0.0167440529913	0.0167746841908	0.0171949863434	0.0162822883576	0.0195071753114	0.0155375888571	0.0134116578847	0.0129441889003	0.0124201169237	0.0156565476209


==> figs/gnuplot/powerlaw_teacher_global_student_local_exponent_2.5_cutoff_2_Teacher_noise_0.01_p_10_a_2_scale_1_Student_noise_0.01_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.01 scale: 1
#Student: 
#p 10 a 2 noise: 0.01 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.958015441895	0.954472362995	0.952236711979	0.962051570415	0.95687097311	0.959770977497	0.95759344101	0.958782672882	0.955904006958	0.956813812256	0.958651959896	0.954865217209	0.959448218346	0.958382844925	0.958298325539	0.958399534225	0.954673230648	0.957283198833	0.955180287361	0.957501590252	0.958410322666	0.957242488861	0.959629654884	0.955062389374	0.960444569588	0.956863343716	0.961484849453	0.955232143402	0.959201276302	0.952611088753	0.95737940073
0.0126896109432	0.944807589054	0.948071241379	0.946019411087	0.953718900681	0.948251366615	0.951044082642	0.948539674282	0.946876585484	0.948659360409	0.952312171459	0.948651731014	0.947962284088	0.948990643024	0.952503919601	0.948741734028	0.947870731354	0.944164514542	0.947499334812	0.946483314037	0.949484884739	0.949450552464	0.946211218834	0.951690912247	0.949796378613	0.950403749943	0.947949528694	0.95065420866	0.948025286198	0.95035815239	0.945395052433	0.948686361313
0.0161026213318	0.930082559586	0.932528376579	0.928881406784	0.939278244972	0.934278309345	0.936942458153	0.934350430965	0.934467792511	0.931054055691	0.935821175575	0.938825905323	0.928762257099	0.932996213436	0.935886561871	0.931968510151	0.930192708969	0.934441506863	0.937045872211	0.932223558426	0.935406208038	0.935890138149	0.932198047638	0.936574101448	0.935688495636	0.936273753643	0.930324554443	0.934831142426	0.934792041779	0.932218849659	0.927559792995	0.933726131916
0.0204335972667	0.91641253233	0.916080832481	0.912177562714	0.926248908043	0.919453680515	0.919976115227	0.912936091423	0.921254396439	0.916689991951	0.918571472168	0.92020624876	0.916428744793	0.916534721851	0.921534657478	0.919658184052	0.913842022419	0.915838062763	0.917826533318	0.912796080112	0.92324256897	0.915369808674	0.917424917221	0.919765770435	0.917152225971	0.915845870972	0.914257407188	0.92131704092	0.914568483829	0.919079601765	0.91295003891	0.917514622211
0.0259294398129	0.904907226562	0.895835101604	0.898932278156	0.915965676308	0.899497151375	0.907765030861	0.903359770775	0.905783176422	0.900203406811	0.904796898365	0.902687430382	0.899744093418	0.902276992798	0.907119810581	0.907136380672	0.897983551025	0.899441957474	0.906429648399	0.897774279118	0.904422998428	0.900406122208	0.899115085602	0.906212747097	0.902989864349	0.904163897038	0.89932012558	0.908482193947	0.899474561214	0.902118861675	0.896154940128	0.902683258057
0.0329034514725	0.87105345726	0.869969010353	0.865600585938	0.879404246807	0.869138777256	0.875615537167	0.870047211647	0.87389588356	0.872838199139	0.873768210411	0.875210106373	0.870719373226	0.872865915298	0.878656685352	0.874465346336	0.866826474667	0.872200727463	0.873452365398	0.870423734188	0.873490691185	0.871258795261	0.867768645287	0.874987125397	0.865141391754	0.873958647251	0.872458100319	0.876093804836	0.869975268841	0.872520267963	0.870638668537	0.872147977352
0.0417531915009	0.840845644474	0.842982470989	0.838256120682	0.860398411751	0.840653538704	0.848968565464	0.83944940567	0.847929358482	0.842330574989	0.845493555069	0.84811091423	0.84047049284	0.848160028458	0.849575638771	0.843654036522	0.844851315022	0.843300998211	0.849908649921	0.838627636433	0.846939563751	0.843890368938	0.837728261948	0.849935829639	0.843528747559	0.848651349545	0.837471783161	0.849627733231	0.845077991486	0.847417235374	0.840708613396	0.844831466675
0.0529831722379	0.806006848812	0.804775416851	0.798430502415	0.813724696636	0.800137162209	0.805993139744	0.804163575172	0.805992126465	0.798916637897	0.8045373559	0.806700468063	0.796754896641	0.80216896534	0.817645847797	0.806091845036	0.799745857716	0.799943745136	0.806079506874	0.800965249538	0.80769598484	0.804979562759	0.796317577362	0.813101887703	0.804609537125	0.810790300369	0.802398979664	0.814420163631	0.803995192051	0.811898946762	0.798753738403	0.804924666882
0.0672335848212	0.761329352856	0.765177547932	0.746721982956	0.785838842392	0.758569359779	0.776859760284	0.759568095207	0.768248319626	0.759653151035	0.766125559807	0.767759382725	0.754277706146	0.764206409454	0.767071783543	0.762297809124	0.757118761539	0.755819559097	0.762941718102	0.752962112427	0.760661363602	0.764622628689	0.760728240013	0.767137885094	0.756247341633	0.764732837677	0.7580499053	0.769752502441	0.758203566074	0.764633238316	0.752870738506	0.762339472771
0.0853167846799	0.711227118969	0.71058011055	0.69566988945	0.736459136009	0.711377620697	0.719812989235	0.706180810928	0.710070014	0.703922986984	0.710669696331	0.723013818264	0.70360994339	0.714418947697	0.720919787884	0.708571374416	0.707652747631	0.703356802464	0.716452360153	0.697246313095	0.713770449162	0.710371851921	0.698237538338	0.717181563377	0.712923288345	0.719161987305	0.701436817646	0.722423374653	0.709647297859	0.711845695972	0.698724985123	0.710897982121
0.10826369375	0.652624845505	0.646847605705	0.63638317585	0.676283717155	0.651850879192	0.659304261208	0.648303747177	0.653516054153	0.643363237381	0.647145330906	0.658439874649	0.64189440012	0.648350000381	0.65644043684	0.650648057461	0.645435929298	0.643201291561	0.652911543846	0.653063893318	0.655742406845	0.646618902683	0.643182575703	0.66533857584	0.649337232113	0.657924354076	0.639011025429	0.654574155807	0.636631071568	0.651476919651	0.640501856804	0.650211513042
0.137382403016	0.58419328928	0.58024096489	0.575588464737	0.607894539833	0.586936175823	0.597503781319	0.583345890045	0.598789274693	0.58089864254	0.588482677937	0.592118859291	0.565801799297	0.606594026089	0.601019799709	0.58915156126	0.576146602631	0.573068797588	0.590964972973	0.586104989052	0.585224568844	0.596188127995	0.579426705837	0.595314800739	0.590551018715	0.596810042858	0.576364040375	0.602475106716	0.58039689064	0.594989895821	0.577370584011	0.587998569012
0.174332916737	0.510828197002	0.517053365707	0.49594950676	0.543827176094	0.517697811127	0.527806818485	0.501596271992	0.525598108768	0.504347324371	0.517556369305	0.529478192329	0.49942356348	0.529152929783	0.530132651329	0.508864343166	0.503387928009	0.502710342407	0.523209929466	0.509352982044	0.512645661831	0.508449077606	0.50478386879	0.521085143089	0.522464156151	0.52744102478	0.506356418133	0.527529895306	0.518109500408	0.517149209976	0.507577598095	0.515718817711
0.221221670508	0.441038042307	0.4402769804	0.4326595366	0.491163372993	0.442212671041	0.464103877544	0.440147161484	0.453781038523	0.437915802002	0.451010167599	0.452557533979	0.431172728539	0.451172918081	0.460911184549	0.433605223894	0.436186075211	0.429479509592	0.449717134237	0.450392842293	0.449230015278	0.44485232234	0.429429829121	0.442168682814	0.444389998913	0.469828337431	0.428186297417	0.447036087513	0.439803898335	0.452867418528	0.437106907368	0.445813506842
0.280721634626	0.372087478638	0.361859589815	0.353027850389	0.399822235107	0.374424934387	0.380744487047	0.367793351412	0.376768529415	0.358062773943	0.372810930014	0.38844448328	0.36204212904	0.385345429182	0.381575405598	0.369580507278	0.365071386099	0.354663074017	0.380162358284	0.378289818764	0.361778438091	0.381353825331	0.359713256359	0.376707077026	0.366960078478	0.401130139828	0.365497201681	0.38339817524	0.369889914989	0.376402497292	0.3646261096	0.373001128435
0.356224834919	0.292152047157	0.298662275076	0.291196465492	0.32468983531	0.297833353281	0.320861279964	0.29682469368	0.315242409706	0.299326568842	0.297735184431	0.307752370834	0.286151081324	0.303753346205	0.310029298067	0.297946900129	0.311976462603	0.297178000212	0.309650987387	0.297407716513	0.297569990158	0.305795490742	0.288521260023	0.31258559227	0.308679014444	0.32880756259	0.293717414141	0.307388603687	0.28769081831	0.316011190414	0.295982539654	0.303303986788
0.452035427094	0.238563895226	0.23280672729	0.227422997355	0.268003314734	0.240911573172	0.257698357105	0.239888250828	0.2592446208	0.231017127633	0.23042999208	0.24863807857	0.226786151528	0.25146651268	0.245072513819	0.230426639318	0.242371499538	0.234505876899	0.244418919086	0.244866579771	0.233563780785	0.249270454049	0.225850790739	0.253408640623	0.246769681573	0.259806841612	0.229353070259	0.234842896461	0.234186425805	0.257374823093	0.246099814773	0.24216888845
0.573615312576	0.182710036635	0.180701881647	0.180642455816	0.202228978276	0.185674190521	0.194886118174	0.18830524385	0.202244982123	0.183924600482	0.184150412679	0.196269720793	0.173316285014	0.193324893713	0.188407838345	0.181599482894	0.20024625957	0.181603774428	0.197425112128	0.196184679866	0.181207835674	0.185763269663	0.182786807418	0.193150743842	0.19321654737	0.199431836605	0.18028563261	0.182073771954	0.178079992533	0.195227205753	0.19931845367	0.188812941313
0.727895438671	0.142145246267	0.13211736083	0.13289180398	0.160154521465	0.138400018215	0.150239169598	0.13798828423	0.150098025799	0.135260641575	0.140383392572	0.15329760313	0.132740035653	0.152603581548	0.148104861379	0.130012258887	0.152617797256	0.129203915596	0.145923137665	0.151851505041	0.13171954453	0.144316360354	0.132548347116	0.142790183425	0.147270083427	0.145241498947	0.134423881769	0.137324571609	0.136207431555	0.14542734623	0.1467872262	0.14200296998
0.923670947552	0.104887768626	0.0942693054676	0.105332821608	0.109769128263	0.0976570919156	0.0933824628592	0.0957119762897	0.116107836366	0.104458227754	0.100408621132	0.11344089359	0.101238280535	0.112556420267	0.101830281317	0.0987517163157	0.115989752114	0.0937757566571	0.109016649425	0.116645976901	0.102504819632	0.109120503068	0.0963361337781	0.102897614241	0.115037061274	0.110787160695	0.0979208350182	0.0935978218913	0.100681632757	0.108701944351	0.111355088651	0.104472383857
1.17210268974	0.0737576261163	0.0662364065647	0.0784889906645	0.0822713002563	0.0786104872823	0.0713462233543	0.0763016715646	0.0924262776971	0.0773125439882	0.0720074772835	0.0811087340117	0.078036673367	0.084982611239	0.0722104087472	0.0696894899011	0.0927673280239	0.0689955726266	0.0857324823737	0.0875290557742	0.0706812813878	0.0817210674286	0.0728754252195	0.0805156901479	0.0789196044207	0.0809265673161	0.0741593390703	0.0699412673712	0.0757046192884	0.0804347619414	0.0826877653599	0.0779459625483
1.4873521328	0.0566312931478	0.0524034835398	0.0585568323731	0.0554156266153	0.0579717680812	0.0555708520114	0.0533850565553	0.0615761764348	0.0594796165824	0.0553689040244	0.0596709139645	0.05807447806	0.0656906068325	0.0542402043939	0.0527358017862	0.0690406113863	0.0563051365316	0.0588579885662	0.0658227875829	0.0505104288459	0.0608248002827	0.0544225089252	0.0544571168721	0.0610888451338	0.0646603554487	0.0550696291029	0.0517733730376	0.0542706623673	0.0597012713552	0.0660074353218	0.0579861477017
1.8873924017	0.0435122437775	0.0367879159749	0.0473714061081	0.0426818802953	0.045060262084	0.0392530597746	0.0427274256945	0.0459568500519	0.0481191985309	0.0418172068894	0.0462447367609	0.0423995144665	0.0502980984747	0.0369245074689	0.0413166508079	0.0530429594219	0.045668438077	0.0482788383961	0.0517335571349	0.0402695424855	0.0454129613936	0.0425761640072	0.0451860949397	0.0479392446578	0.0493178926408	0.0430751815438	0.0410134978592	0.0447778739035	0.0451177246869	0.0537912845612	0.0449224039912
2.39502692223	0.0355909317732	0.0289477985352	0.0386623851955	0.0308618526906	0.0381442084908	0.0326102003455	0.0355074740946	0.0392773523927	0.0384595505893	0.0340879522264	0.0388283319771	0.0331751592457	0.0412642769516	0.0287616588175	0.0330079831183	0.0440019927919	0.0355949401855	0.0364275127649	0.0434737168252	0.0316266529262	0.0345413535833	0.0342174954712	0.0335158370435	0.0352457389235	0.0390890389681	0.034710302949	0.0302053466439	0.0364095121622	0.0354642234743	0.0448636673391	0.0358858108521
3.03919625282	0.0302131529897	0.0240315962583	0.0310132168233	0.0259852223098	0.0315860323608	0.0259543843567	0.0298666525632	0.0302971936762	0.0330067537725	0.0288478545845	0.0303393844515	0.0284016020596	0.0357273668051	0.0244928169996	0.0286853667349	0.0370501764119	0.0303021911532	0.0309814810753	0.0382826812565	0.0255215242505	0.0297098606825	0.0293632633984	0.0288678631186	0.0291348099709	0.0346655659378	0.0288376044482	0.0249611083418	0.030202480033	0.0299404598773	0.0360671728849	0.0300778988749
3.85662055016	0.0245701428503	0.0203543752432	0.028657477349	0.0234930180013	0.0276298001409	0.0234898831695	0.027014484629	0.0268988851458	0.0299710892141	0.0237613171339	0.0271959025413	0.0248584151268	0.0313185080886	0.0214674416929	0.0256024431437	0.0317145809531	0.0266240723431	0.0276001617312	0.0321522057056	0.0230266675353	0.024673352018	0.0251590535045	0.0250488687307	0.0256632547826	0.0293050147593	0.0253718085587	0.0212745647877	0.0270208399743	0.0266618132591	0.0308787673712	0.0262819416821
4.89390230179	0.0221657659858	0.0184776261449	0.025117309764	0.0206326562911	0.0250803641975	0.0211227256805	0.0240200217813	0.0239591021091	0.0261270292103	0.0207672696561	0.0242682192475	0.0221434403211	0.0278520211577	0.019339768216	0.0230243206024	0.0287692826241	0.0243343636394	0.0249846428633	0.0292703360319	0.0208841972053	0.0219442751259	0.0228363964707	0.0225536916405	0.0226400513202	0.0266609471291	0.0226767342538	0.0184831768274	0.0246808603406	0.0236660484225	0.0268345121294	0.0235105697066
6.21016931534	0.0203974582255	0.0172782950103	0.0231379196048	0.0191999748349	0.0236449930817	0.0195575561374	0.0220982432365	0.0220502447337	0.0239907130599	0.0190031211823	0.0225545167923	0.0203221421689	0.0258158370852	0.0179712604731	0.0212298557162	0.026332905516	0.0224361363798	0.0224578883499	0.027040688321	0.019181445241	0.0204311106354	0.0207451004535	0.0208096094429	0.0209423713386	0.0246560312808	0.021032622084	0.0172800645232	0.0227489359677	0.0215855650604	0.0252084229141	0.0217047035694
7.88046503067	0.0192542821169	0.016269762069	0.0216570086777	0.0180384423584	0.0221889261156	0.0186091773212	0.0208935961127	0.020485304296	0.0227046534419	0.0179468374699	0.0213292520493	0.0192938931286	0.0243033282459	0.0168170910329	0.0200255867094	0.0248141344637	0.0210831835866	0.0210698246956	0.0253173820674	0.0181304570287	0.0192266516387	0.0196682903916	0.0199549011886	0.0197171717882	0.0233421511948	0.0198631733656	0.0163659267128	0.0216430705041	0.0204042904079	0.0239320974797	0.0204783268273
10	0.0183023437858	0.0154845193028	0.020816700533	0.0171995442361	0.0212170723826	0.0176475197077	0.0200180392712	0.0195199679583	0.021594395861	0.0171003025025	0.0204461365938	0.0182685237378	0.0232499726117	0.0160443596542	0.019153393805	0.0237491223961	0.0201793089509	0.0201350823045	0.0242567230016	0.0173178352416	0.0182810612023	0.0187001209706	0.0189054887742	0.0188313666731	0.0224442072213	0.0189375746995	0.0154970921576	0.0207619667053	0.0192957874388	0.0224854890257	0.0195280350745


==> figs/gnuplot/powerlaw_teacher_global_student_local_exponent_2.5_cutoff_2_Teacher_noise_0.10000000000000001_p_10_a_2_scale_1_Student_noise_0.10000000000000001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.1 scale: 1
#Student: 
#p 10 a 2 noise: 0.1 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.958249807358	0.958261668682	0.960542142391	0.958590090275	0.962652385235	0.958398520947	0.957174837589	0.964571356773	0.962985098362	0.960334479809	0.958526611328	0.95908510685	0.956345379353	0.958806216717	0.960416197777	0.960668623447	0.962888240814	0.959526658058	0.961720049381	0.9588945508	0.961151480675	0.959821939468	0.960943579674	0.962626516819	0.963780522346	0.960612714291	0.958224236965	0.961569011211	0.959255754948	0.964569032192	0.960373044014
0.0126896109432	0.951367616653	0.950812578201	0.952679514885	0.952603518963	0.95510238409	0.956486344337	0.951872885227	0.957021772861	0.955298006535	0.953814387321	0.956438422203	0.95350843668	0.948292076588	0.955670535564	0.949692666531	0.950944542885	0.954948663712	0.952301502228	0.94911801815	0.951078951359	0.954536676407	0.953681230545	0.956056237221	0.952288210392	0.956162035465	0.953793406487	0.953220427036	0.952787220478	0.951976001263	0.955713629723	0.953308880329
0.0161026213318	0.936141252518	0.938957452774	0.93700170517	0.939584970474	0.935898900032	0.939785897732	0.936008214951	0.939645528793	0.939204931259	0.939175128937	0.939866304398	0.942134797573	0.932656526566	0.936173260212	0.93756622076	0.93700927496	0.946792423725	0.937858343124	0.93824160099	0.938589811325	0.936028063297	0.939548313618	0.940102994442	0.939735472202	0.942413508892	0.937927961349	0.940116643906	0.937789976597	0.939276576042	0.9418643713	0.938769757748
0.0204335972667	0.92103266716	0.922114431858	0.926545321941	0.927601337433	0.925286233425	0.922423124313	0.921175181866	0.925509929657	0.925654470921	0.921962916851	0.923172473907	0.925295174122	0.918200671673	0.923475861549	0.923460781574	0.924333512783	0.926195144653	0.923412501812	0.921665370464	0.918063879013	0.925100028515	0.924688875675	0.921537220478	0.924363791943	0.927922904491	0.92223906517	0.921327888966	0.922804117203	0.92572915554	0.923063457012	0.923511922359
0.0259294398129	0.904653906822	0.906404316425	0.91081994772	0.912469267845	0.910976111889	0.911343753338	0.905482888222	0.91743850708	0.910641610622	0.909704685211	0.912332355976	0.915048122406	0.902950823307	0.909810483456	0.91135430336	0.907550752163	0.917880773544	0.911370515823	0.908038794994	0.906036317348	0.908197939396	0.910671174526	0.911085903645	0.911512553692	0.910049378872	0.905034303665	0.908468425274	0.90838342905	0.909719944	0.913070082664	0.909950077534
0.0329034514725	0.881626963615	0.877348005772	0.880887210369	0.886267483234	0.888565123081	0.884970784187	0.877642869949	0.890913546085	0.888699054718	0.88258856535	0.882374703884	0.883731484413	0.874206185341	0.879290223122	0.883261203766	0.879523694515	0.894531965256	0.879099667072	0.87964785099	0.874260544777	0.885062992573	0.88822388649	0.887382984161	0.882519960403	0.885910570621	0.881454825401	0.885050594807	0.883337318897	0.880617856979	0.887935340405	0.883231043816
0.0417531915009	0.848497867584	0.852416098118	0.85226225853	0.861180484295	0.863588035107	0.855712175369	0.852893650532	0.865626275539	0.856951594353	0.855153203011	0.860448539257	0.857982873917	0.845327198505	0.855511009693	0.858450770378	0.855877816677	0.866074442863	0.85588991642	0.855151832104	0.845935225487	0.857792615891	0.859766602516	0.857299625874	0.854648649693	0.857804477215	0.853000164032	0.854472637177	0.860658824444	0.856661379337	0.857208430767	0.856341481209
0.0529831722379	0.812196731567	0.812226057053	0.8183375597	0.818991184235	0.820421755314	0.826779186726	0.813225567341	0.831661403179	0.829993665218	0.8175547719	0.82047444582	0.820194840431	0.811554431915	0.812715053558	0.822887182236	0.819474577904	0.831772208214	0.820055902004	0.816178917885	0.811194360256	0.823001921177	0.823606789112	0.818098306656	0.819043517113	0.828220069408	0.820467472076	0.824584364891	0.821610510349	0.820330858231	0.824983596802	0.820394635201
0.0672335848212	0.765943288803	0.771654188633	0.777138054371	0.788273692131	0.780371069908	0.786202251911	0.782343387604	0.791416943073	0.784937620163	0.782002568245	0.784226000309	0.781139135361	0.760299146175	0.77317994833	0.780250370502	0.776520252228	0.792136073112	0.782381355762	0.774021208286	0.771490097046	0.77777081728	0.784964680672	0.784458220005	0.779969036579	0.787182092667	0.775356471539	0.779134213924	0.778395533562	0.777600347996	0.786558747292	0.779910504818
0.0853167846799	0.718753218651	0.720127046108	0.729981839657	0.741522848606	0.733491718769	0.738745331764	0.720545589924	0.750145554543	0.73581802845	0.729834675789	0.734124422073	0.73273473978	0.719359278679	0.726769089699	0.728729486465	0.734612226486	0.745472311974	0.736784517765	0.724719464779	0.716489076614	0.729287266731	0.739116132259	0.731724143028	0.726428687572	0.744569003582	0.728549897671	0.73664444685	0.73115003109	0.725744068623	0.737286448479	0.731642007828
0.10826369375	0.658288478851	0.663848161697	0.672289431095	0.681829631329	0.675571918488	0.671285033226	0.665176451206	0.685558080673	0.682528555393	0.671523272991	0.674391269684	0.678946971893	0.656669378281	0.672709643841	0.673834383488	0.666453838348	0.694369792938	0.671087324619	0.665433943272	0.655941605568	0.674417674541	0.679188132286	0.67887789011	0.671224534512	0.684230625629	0.670395255089	0.672319710255	0.673687815666	0.67341452837	0.68520539999	0.673356592655
0.137382403016	0.59915137291	0.594478607178	0.611831665039	0.626403093338	0.620011746883	0.620500683784	0.609212040901	0.638918042183	0.620239138603	0.607367873192	0.619929850101	0.624703884125	0.596750676632	0.611035883427	0.615270018578	0.611052155495	0.644083738327	0.61513531208	0.612541258335	0.597085177898	0.607995450497	0.612101972103	0.615423381329	0.61101770401	0.626335680485	0.60948985815	0.609168827534	0.612163066864	0.6084420681	0.629696786404	0.614584505558
0.174332916737	0.527800619602	0.52847468853	0.538911044598	0.556063890457	0.547986507416	0.551299273968	0.532292306423	0.570056200027	0.550391077995	0.541465461254	0.549110531807	0.553022921085	0.519180774689	0.543054699898	0.555464506149	0.54853272438	0.574248552322	0.54443448782	0.54687422514	0.524015545845	0.545683562756	0.550901353359	0.541174411774	0.535123825073	0.553178369999	0.538134336472	0.545723438263	0.54364669323	0.545542359352	0.561163187027	0.545431792736
0.221221670508	0.462063968182	0.451372653246	0.472815126181	0.480387687683	0.476692974567	0.48181861639	0.471439957619	0.500585913658	0.480612635612	0.476844757795	0.475162535906	0.48188740015	0.446790039539	0.479490578175	0.470299601555	0.47121322155	0.500533103943	0.470162838697	0.472240030766	0.451049000025	0.481664538383	0.476235151291	0.483577609062	0.468156427145	0.491257548332	0.474461525679	0.469939261675	0.470004618168	0.467738687992	0.492246538401	0.474958240986
0.280721634626	0.389248728752	0.383421868086	0.39830249548	0.407833486795	0.41042843461	0.415966063738	0.393473625183	0.427016615868	0.40719717741	0.408578276634	0.4097404778	0.408224225044	0.380657047033	0.404695928097	0.398592978716	0.395283997059	0.422621011734	0.399390816689	0.402463376522	0.375626385212	0.404021948576	0.408956676722	0.410650968552	0.392946630716	0.416929900646	0.393714308739	0.396061807871	0.392039299011	0.400021135807	0.418316930532	0.402414113283
0.356224834919	0.318148255348	0.308765977621	0.333737641573	0.340669184923	0.326991856098	0.342846035957	0.325384825468	0.357584774494	0.335975468159	0.333492815495	0.337701290846	0.335835725069	0.312315136194	0.330406755209	0.3229778409	0.325079351664	0.353794634342	0.329286336899	0.322972178459	0.299192517996	0.336398094893	0.326320618391	0.332121759653	0.313964754343	0.3377353549	0.321184575558	0.329573661089	0.322916150093	0.324524432421	0.354375422001	0.329742461443
0.452035427094	0.25077277422	0.253360509872	0.267149150372	0.264122724533	0.259259283543	0.27224034071	0.256731718779	0.280444711447	0.270198315382	0.266966611147	0.272143810987	0.274101436138	0.258253335953	0.266494184732	0.267280459404	0.258638679981	0.290398269892	0.267836600542	0.262163877487	0.239785954356	0.257951021194	0.274775743484	0.26227375865	0.252832949162	0.27755099535	0.261235773563	0.261312574148	0.261849224567	0.263817489147	0.283256441355	0.2651732862
0.573615312576	0.202182754874	0.192436739802	0.214427992702	0.212498545647	0.207546025515	0.211704447865	0.203957647085	0.22585529089	0.208413675427	0.210416227579	0.213108628988	0.212503001094	0.197891145945	0.209782347083	0.2183380723	0.20687097311	0.219279170036	0.201066702604	0.202382683754	0.191326349974	0.208857521415	0.211193427444	0.214507296681	0.205538734794	0.217811450362	0.205906376243	0.203133165836	0.199782446027	0.206266060472	0.223014697433	0.208599984646
0.727895438671	0.150704354048	0.150292679667	0.163535892963	0.160315111279	0.159159675241	0.166605755687	0.158519104123	0.172709852457	0.166015282273	0.156668752432	0.166776433587	0.165480047464	0.153448134661	0.158907011151	0.16489353776	0.161062017083	0.176809489727	0.160250857472	0.163181185722	0.145097717643	0.162109553814	0.164212346077	0.165145516396	0.152172505856	0.177307128906	0.164291784167	0.155838996172	0.15466144681	0.161408543587	0.170735642314	0.161610558629
0.923670947552	0.113170616329	0.116278275847	0.123061902821	0.125310853124	0.121125653386	0.130877062678	0.122304111719	0.127150207758	0.126728445292	0.119014054537	0.125477313995	0.127588227391	0.122049979866	0.126802191138	0.12030493468	0.120396465063	0.135949894786	0.122018568218	0.118522264063	0.113392956555	0.128462567925	0.119171380997	0.125891551375	0.118614971638	0.12834469974	0.12129638344	0.119818851352	0.116574190557	0.124178029597	0.129166528583	0.122968107462
1.17210268974	0.0953489989042	0.0915356054902	0.0961214825511	0.10109012574	0.0946394503117	0.0947001576424	0.0935037061572	0.10143365711	0.0932444855571	0.0934771373868	0.0989312678576	0.0958544313908	0.0967881605029	0.103145428002	0.0937232077122	0.0967475399375	0.0967605486512	0.0951816663146	0.0938014090061	0.0913527086377	0.0993893891573	0.0945693999529	0.0905797854066	0.0939874351025	0.0994196534157	0.0981853082776	0.0966961681843	0.0919561758637	0.0932138338685	0.099854528904	0.0958410874009
1.4873521328	0.0721568390727	0.0737736821175	0.0759182050824	0.0790903940797	0.0729675814509	0.0760117843747	0.0744872838259	0.0759634897113	0.075513266027	0.0765671655536	0.0771537348628	0.0768940746784	0.0792000889778	0.0774509012699	0.0755645483732	0.0760248303413	0.0811929032207	0.0787285417318	0.0750512927771	0.0752723887563	0.0740343034267	0.0765010491014	0.0733998939395	0.0750712454319	0.074438534677	0.078329756856	0.0745495781302	0.0700164809823	0.0768466070294	0.0782300308347	0.0758800208569
1.8873924017	0.0598893985152	0.0599382631481	0.0646441727877	0.0627526044846	0.0586033351719	0.0611223503947	0.0621689893305	0.0598982237279	0.0610345937312	0.063672631979	0.0610913522542	0.0596539527178	0.0678471401334	0.0656692609191	0.0612418986857	0.0646660774946	0.0621591582894	0.0655310750008	0.063839957118	0.0626462772489	0.0596450380981	0.0607308298349	0.0601737461984	0.0628631189466	0.0643062144518	0.0665475279093	0.0598083622754	0.0588075406849	0.06322465837	0.0635071247816	0.0622561573982
2.39502692223	0.0494473613799	0.0513011217117	0.0533454231918	0.0510798357427	0.049027595669	0.0502386726439	0.052744217217	0.0461977012455	0.050660289824	0.0527294576168	0.0520892255008	0.0488216355443	0.0575761571527	0.0559299886227	0.0508829131722	0.0534646362066	0.0533399544656	0.054611030966	0.0539378076792	0.0540792644024	0.0482173115015	0.0500015169382	0.0516426004469	0.0542704835534	0.0512410588562	0.0551552884281	0.0506839379668	0.0481357611716	0.0533627942204	0.051060013473	0.0518425032496
3.03919625282	0.0427798219025	0.0447169579566	0.0462365485728	0.0447631068528	0.0429867990315	0.0439357757568	0.0456766933203	0.0394602641463	0.0436785332859	0.0460488796234	0.0445051044226	0.0415007546544	0.0505360364914	0.0490494929254	0.0433017499745	0.0466917417943	0.0452487915754	0.0497036278248	0.0468353480101	0.0476195067167	0.0409213006496	0.0437586121261	0.0440464057028	0.0468649417162	0.0452514998615	0.0479431822896	0.0441355668008	0.0411114804447	0.0458820201457	0.043481554836	0.0449557416141
3.85662055016	0.037714548409	0.0393652953207	0.0407599359751	0.0394252948463	0.037242975086	0.0390540212393	0.040156468749	0.0344772823155	0.0384028181434	0.0408687442541	0.0395755246282	0.0363101512194	0.0451561883092	0.0440682731569	0.0382506512105	0.0414256304502	0.0400347746909	0.0429955907166	0.0415348559618	0.0424364618957	0.0358537919819	0.0393206588924	0.039457693696	0.0416370332241	0.0400703586638	0.0426811091602	0.0391189716756	0.0364551283419	0.04082223773	0.0384558439255	0.0397709459066
4.89390230179	0.0335415787995	0.0352107994258	0.0363607443869	0.0351566374302	0.0331858918071	0.0349285900593	0.035901363939	0.0305913928896	0.0342192649841	0.0368136353791	0.0352420769632	0.0320456437767	0.0405958220363	0.0396742075682	0.0341902151704	0.0371127799153	0.0359394140542	0.0386276058853	0.0374325215816	0.0381928905845	0.0318781286478	0.0346473306417	0.0343651734293	0.0374273657799	0.035180427134	0.0385767705739	0.0342720597982	0.0323584973812	0.036691993475	0.0344718955457	0.035494428128
6.21016931534	0.0301828607917	0.0319323800504	0.0329339206219	0.03173308447	0.0298117380589	0.031726192683	0.0325633920729	0.0273680239916	0.0309727024287	0.0334155224264	0.0320266969502	0.0287492442876	0.0370200909674	0.0363837294281	0.0308566708118	0.0336123220623	0.0324531309307	0.0351995192468	0.0341758802533	0.0349575169384	0.0286679435521	0.0313278883696	0.0310617461801	0.0338070690632	0.0319983065128	0.0351650305092	0.0309727974236	0.0292287152261	0.0332789123058	0.0311218686402	0.0321568287909
7.88046503067	0.0274881552905	0.0292965993285	0.0303582958877	0.0290320627391	0.0272011980414	0.029181253165	0.0297797415406	0.0247995778918	0.0282835718244	0.030783675611	0.0293714143336	0.0260834638029	0.0342163741589	0.0337605960667	0.0282023046166	0.0308612827212	0.0299184266478	0.032563816756	0.0316049680114	0.0321989618242	0.0261428002268	0.0286923311651	0.0282658394426	0.0310605838895	0.0293220803142	0.0325062647462	0.0283214543015	0.0266443379223	0.0306211132556	0.0286486297846	0.0295070391148
10	0.0253746695817	0.0270948670805	0.0280845332891	0.0267967917025	0.025113997981	0.0271154530346	0.0276063848287	0.0227672718465	0.0261586215347	0.0286245532334	0.0272535998374	0.0239652413875	0.0319951586425	0.0316109992564	0.0261037088931	0.0286980252713	0.0278022605926	0.0302787050605	0.029414286837	0.0300761703402	0.0240755844861	0.0267052426934	0.0260576158762	0.0288957618177	0.0272476933897	0.030292334035	0.0262683127075	0.0247026775032	0.0285739246756	0.0265282802284	0.0273760873824


==> figs/gnuplot/powerlaw_teacher_local_student_global_exponent_2.5_cutoff_2_Teacher_noise_0.0001_p_10_a_2_scale_1_Student_noise_0.0001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.0001 scale: 1
#Student: 
#p 10 a 2 noise: 0.0001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.956335902214	0.961100816727	0.956239700317	0.957778334618	0.956182301044	0.959960877895	0.958233237267	0.956471681595	0.955927252769	0.9578140378	0.961180865765	0.957152724266	0.958437025547	0.956857740879	0.956106483936	0.956459820271	0.957792043686	0.957501590252	0.957236886024	0.958452045918	0.957305669785	0.958670735359	0.956437706947	0.956428587437	0.956810235977	0.957887411118	0.956441879272	0.956321001053	0.958119034767	0.956896960735	0.957484781742
0.0126896109432	0.948923587799	0.951022326946	0.947563111782	0.951080679893	0.946371436119	0.948267161846	0.950057804585	0.94751816988	0.946826696396	0.950086236	0.950297832489	0.95031785965	0.950551986694	0.952672660351	0.947913944721	0.94683855772	0.94867181778	0.949477910995	0.949509263039	0.950268268585	0.948444008827	0.951372385025	0.945165932178	0.946951746941	0.948303461075	0.950346589088	0.946169197559	0.950762867928	0.946436107159	0.94696867466	0.948838472366
0.0161026213318	0.932874917984	0.933956325054	0.931390821934	0.93840187788	0.932617008686	0.933027207851	0.934870660305	0.931684851646	0.930230855942	0.935590684414	0.93496131897	0.93345528841	0.936990499496	0.932757794857	0.934814631939	0.932260334492	0.93426823616	0.933130025864	0.930476248264	0.936894655228	0.929716825485	0.934564650059	0.930689573288	0.933592677116	0.934306204319	0.935752570629	0.930494368076	0.935446023941	0.930048823357	0.935493469238	0.933491945267
0.0204335972667	0.916100740433	0.919811248779	0.915293574333	0.921015501022	0.914003133774	0.916675329208	0.918856978416	0.915696322918	0.916288971901	0.919497132301	0.918605983257	0.921735703945	0.919979631901	0.916562736034	0.917799711227	0.915134251118	0.919656693935	0.917098104954	0.919049143791	0.924832165241	0.914468288422	0.918366372585	0.916250288486	0.919507086277	0.9159501791	0.919127881527	0.914056241512	0.918713629246	0.917668104172	0.918926775455	0.917890965939
0.0259294398129	0.901509463787	0.907124638557	0.899178683758	0.904356718063	0.900084733963	0.908294975758	0.902710139751	0.900465905666	0.899492800236	0.90457701683	0.906068861485	0.904939711094	0.903704881668	0.903716444969	0.900790631771	0.902428507805	0.902350306511	0.898188173771	0.906104683876	0.904598414898	0.902498066425	0.903673648834	0.900959789753	0.901037395	0.906161665916	0.905538201332	0.89771926403	0.904848992825	0.899573087692	0.901852369308	0.902818143368
0.0329034514725	0.872912228107	0.880268990993	0.8723295331	0.876592278481	0.868612647057	0.873260140419	0.87588262558	0.869602560997	0.870901584625	0.8809440732	0.876997172832	0.878920376301	0.873730063438	0.874686419964	0.870566427708	0.870931982994	0.875580072403	0.874823212624	0.876677036285	0.879250109196	0.869837641716	0.871953725815	0.866870582104	0.873195707798	0.875312209129	0.876781761646	0.872670412064	0.87971830368	0.872849524021	0.873011529446	0.874189019203
0.0417531915009	0.851079404354	0.851424813271	0.845420897007	0.84941971302	0.840770661831	0.846337735653	0.854701638222	0.841517925262	0.843363642693	0.846432328224	0.850019693375	0.852903842926	0.847957253456	0.847892999649	0.844284296036	0.842618107796	0.848875522614	0.848475515842	0.846624553204	0.854754209518	0.841683268547	0.847980201244	0.841044783592	0.844660818577	0.845173597336	0.853577554226	0.842284321785	0.851782619953	0.84208714962	0.849824547768	0.847165763378
0.0529831722379	0.803113937378	0.819333434105	0.803195655346	0.811058223248	0.801329553127	0.813761293888	0.809192061424	0.805214762688	0.800951182842	0.813262581825	0.814549326897	0.812486588955	0.812698185444	0.806813657284	0.806678712368	0.807083487511	0.812447071075	0.806336462498	0.813274025917	0.819843888283	0.801851332188	0.811741948128	0.803493976593	0.802342236042	0.805133998394	0.813177585602	0.801678597927	0.810740709305	0.805319070816	0.812031030655	0.808671116829
0.0672335848212	0.768839597702	0.777792751789	0.761707007885	0.770079553127	0.763631284237	0.768127501011	0.767525851727	0.768825471401	0.759762942791	0.778112769127	0.771696329117	0.773268520832	0.77148848772	0.773524522781	0.763597548008	0.76727694273	0.772352218628	0.768987476826	0.770563304424	0.774089097977	0.760787665844	0.770891427994	0.767084419727	0.765423178673	0.768616437912	0.775196313858	0.758497297764	0.769135951996	0.764316380024	0.769966483116	0.768705427647
0.0853167846799	0.71346616745	0.728946447372	0.712074995041	0.728123784065	0.726613104343	0.723075330257	0.721713960171	0.716038107872	0.708949685097	0.723112106323	0.720737814903	0.733489394188	0.725751340389	0.723782598972	0.712788939476	0.714991092682	0.71596801281	0.722151935101	0.738223791122	0.736617028713	0.715378046036	0.726010918617	0.716301500797	0.720239698887	0.722136855125	0.727296054363	0.710036873817	0.72602814436	0.725017607212	0.723268032074	0.721944391727
0.10826369375	0.660971403122	0.681935787201	0.651822268963	0.677117228508	0.653545856476	0.661557912827	0.668783664703	0.663112938404	0.647645115852	0.666914045811	0.676268994808	0.677900612354	0.680087268353	0.671245872974	0.665339827538	0.665805518627	0.674454569817	0.669537127018	0.670594036579	0.676997423172	0.655084788799	0.673095464706	0.656514406204	0.660242974758	0.666991591454	0.671495735645	0.649716496468	0.664226531982	0.663494408131	0.671361744404	0.666462063789
0.137382403016	0.607215702534	0.649334490299	0.602146685123	0.610313057899	0.610504388809	0.621104001999	0.616589069366	0.609016895294	0.611320197582	0.614351987839	0.62388420105	0.62217259407	0.616504430771	0.611699700356	0.605412602425	0.613287746906	0.617890775204	0.615851461887	0.616724491119	0.631734609604	0.603135585785	0.618496119976	0.599048495293	0.60285204649	0.613708794117	0.621930003166	0.599654912949	0.615494430065	0.614985525608	0.612368524075	0.614291071892
0.174332916737	0.553315162659	0.585394322872	0.569947481155	0.567766368389	0.542097866535	0.558664798737	0.579550266266	0.544723153114	0.543129265308	0.56171900034	0.582960426807	0.568931519985	0.594908356667	0.555528521538	0.553021013737	0.547642052174	0.555374085903	0.554141163826	0.566092431545	0.573059737682	0.539878368378	0.558750331402	0.545116007328	0.551711261272	0.573072731495	0.567238330841	0.533217251301	0.566521823406	0.550309658051	0.557233333588	0.560033917427
0.221221670508	0.500213086605	0.543016552925	0.510116279125	0.510638713837	0.487853139639	0.540036678314	0.528675794601	0.498009711504	0.497721374035	0.52586466074	0.543170213699	0.562540590763	0.515199124813	0.51556199789	0.496982127428	0.507966816425	0.518456339836	0.516157209873	0.545880734921	0.539301156998	0.495673745871	0.52236533165	0.493036001921	0.507977128029	0.534305810928	0.543118298054	0.503185510635	0.530596196651	0.509762883186	0.516351521015	0.518657803535
0.280721634626	0.50289440155	0.536716103554	0.489242732525	0.492708981037	0.473703503609	0.470544815063	0.509277045727	0.466425925493	0.466525882483	0.518554449081	0.55587887764	0.524959921837	0.491012841463	0.513369739056	0.478631287813	0.501881897449	0.49781191349	0.493909865618	0.498366594315	0.512051105499	0.45392626524	0.506025135517	0.455392479897	0.491216629744	0.518477797508	0.512416243553	0.449071198702	0.511175394058	0.477083295584	0.477377533913	0.494887679815
0.356224834919	0.497613132	0.560144603252	0.479095220566	0.529327750206	0.422129780054	0.531879901886	0.510907530785	0.461991280317	0.491545289755	0.517963349819	0.531345367432	0.54646062851	0.471218466759	0.528217196465	0.472450077534	0.499648213387	0.473526149988	0.490916490555	0.538994252682	0.583784759045	0.434548944235	0.513630926609	0.454323112965	0.488231658936	0.552930235863	0.556329846382	0.467026591301	0.53550028801	0.490257769823	0.489105820656	0.504034817219
0.452035427094	0.557446300983	0.669924855232	0.573260545731	0.568444728851	0.529594659805	0.562079668045	0.570620417595	0.521646559238	0.536989748478	0.579680263996	0.584814429283	0.572211205959	0.526154875755	0.570670902729	0.558384358883	0.625261425972	0.511959016323	0.564602851868	0.584231555462	0.661831080914	0.500509083271	0.641243577003	0.47763261199	0.537066698074	0.678372979164	0.587284982204	0.49040594697	0.617100656033	0.580543100834	0.542919576168	0.569429636002
0.573615312576	0.719644248486	0.736504137516	0.621420741081	0.67016762495	0.611417591572	0.670415699482	0.704671144485	0.622427463531	0.615080058575	0.739884495735	0.75247490406	0.746201872826	0.6118683815	0.659177780151	0.572745740414	0.694874346256	0.622879207134	0.644969642162	0.723826050758	0.742683053017	0.552496016026	0.723268508911	0.552755534649	0.697907030582	0.768051981926	0.756502330303	0.546309947968	0.699866354465	0.672242224216	0.636078238487	0.669627130032
0.727895438671	0.752703070641	0.783500850201	0.718127429485	0.713035345078	0.706775903702	0.727527081966	0.7971971035	0.776515722275	0.781075060368	0.865609049797	0.766008138657	0.723676919937	0.758936405182	0.718133687973	0.683108270168	0.76205688715	0.771359086037	0.770562946796	0.939149022102	0.89236330986	0.6141051054	0.810450971127	0.688014626503	0.737781047821	0.911158084869	0.791559159756	0.6493729949	0.768403470516	0.837785959244	0.676646649837	0.763090014458
0.923670947552	0.709815382957	0.724019527435	0.741500258446	0.642644822598	0.623634397984	0.661894738674	0.677688002586	0.620540440083	0.680538356304	0.735618770123	0.796217978001	0.82427406311	0.67340695858	0.700807750225	0.568586528301	0.699230968952	0.679985582829	0.715719401836	0.909224271774	0.805361866951	0.577999472618	0.715075671673	0.639432430267	0.668233036995	0.884435594082	0.733760237694	0.5628079772	0.688668608665	0.738167405128	0.649474561214	0.701625525951
1.17210268974	0.470136374235	0.58777230978	0.482959598303	0.492449373007	0.41966933012	0.488607943058	0.484773278236	0.513001859188	0.45838740468	0.467077344656	0.528170347214	0.524527907372	0.350454986095	0.557273864746	0.39372459054	0.550218701363	0.454757779837	0.52513563633	0.576976835728	0.640389025211	0.377236783504	0.551499128342	0.453075557947	0.463220983744	0.634055793285	0.594905614853	0.393881618977	0.529515624046	0.528205692768	0.461322426796	0.498446136713
1.4873521328	0.276538580656	0.401713490486	0.238623291254	0.243654385209	0.21189185977	0.310645103455	0.231049820781	0.291123390198	0.21263423562	0.259964108467	0.305341422558	0.305350780487	0.236053884029	0.324743270874	0.249001711607	0.274571686983	0.255752772093	0.225445821881	0.316509962082	0.279784798622	0.225761011243	0.252230674028	0.246874764562	0.262352228165	0.325493901968	0.292191416025	0.2296243608	0.299433022738	0.286760538816	0.2567884624	0.270930141211
1.8873924017	0.111726619303	0.255435705185	0.142948672175	0.127802699804	0.112410470843	0.149623319507	0.112322159111	0.134948641062	0.133023142815	0.116597063839	0.133009344339	0.179136827588	0.110661841929	0.172333315015	0.101365461946	0.133177503943	0.137054160237	0.124138221145	0.130438864231	0.298971474171	0.101695753634	0.182182177901	0.113609664142	0.117900550365	0.200676232576	0.153857082129	0.114670842886	0.191528320312	0.127944409847	0.146506741643	0.145589888096
2.39502692223	0.0762299895287	0.075040794909	0.0672154054046	0.0585348047316	0.0557618886232	0.0693682059646	0.0615611262619	0.0574396140873	0.0576917938888	0.0983150675893	0.0808959752321	0.0738258138299	0.0660251155496	0.0938161537051	0.0546222366393	0.0606928579509	0.0655081197619	0.0652647465467	0.0697348192334	0.0737084001303	0.0604034475982	0.0652050897479	0.0485967844725	0.0564698129892	0.0897057130933	0.074529953301	0.0511282645166	0.0658952444792	0.0664500445127	0.0715387612581	0.0677058696747
3.03919625282	0.0435822308064	0.0436610430479	0.0347562395036	0.0344031751156	0.0333334095776	0.0742789879441	0.0382575690746	0.0349148772657	0.0318803302944	0.0411011278629	0.0448074378073	0.0357002913952	0.0357935726643	0.0380016416311	0.0308894440532	0.037740688771	0.0395613275468	0.034846726805	0.041959643364	0.0379282049835	0.0315741300583	0.0390323102474	0.0283051617444	0.0526582822204	0.0394317917526	0.0360236801207	0.0283202026039	0.0378326997161	0.0401913821697	0.0378289334476	0.0386198870838
3.85662055016	0.0212615150958	0.0294556878507	0.0214358046651	0.0205327775329	0.0222648121417	0.0220730639994	0.024765772745	0.0226591639221	0.0231508631259	0.0263460278511	0.0308157578111	0.0242943670601	0.0244024824351	0.0229676719755	0.022733034566	0.0236524883658	0.0241570957005	0.0229694843292	0.026065312326	0.0283930748701	0.0204692222178	0.0232782177627	0.0198513176292	0.021149283275	0.024820137769	0.0249317698181	0.018364707008	0.0253877304494	0.026242678985	0.023173218593	0.0237354878336
4.89390230179	0.0168429426849	0.0224804896861	0.0179795622826	0.0155214574188	0.0168392825872	0.0161050502211	0.0181636754423	0.0164711251855	0.01617064327	0.0201089531183	0.0224243141711	0.0183638390154	0.0167128983885	0.0160365160555	0.0164462700486	0.0180380064994	0.0180751886219	0.0162788201123	0.0190518721938	0.0190066806972	0.0147872390226	0.0184478797019	0.0148754455149	0.0164466388524	0.0188104398549	0.0193676482886	0.0140650942922	0.0182765405625	0.0196504313499	0.0168133713305	0.0176219437271
6.21016931534	0.0145899392664	0.0191305242479	0.0149723365903	0.0128460070118	0.0137079330161	0.0134363416582	0.015621044673	0.0133849540725	0.0138021595776	0.0151139292866	0.0180464051664	0.0149715403095	0.0135915074497	0.0132044162601	0.0132583770901	0.0148771582171	0.0148977050558	0.0139281582087	0.0155758121982	0.0168643444777	0.0126214930788	0.0151875428855	0.0121535910293	0.0139911351725	0.0157785806805	0.0154344867915	0.0114242611453	0.0156232882291	0.0168834328651	0.0142889786512	0.014640246518
7.88046503067	0.0124548114836	0.016811080277	0.0135148651898	0.0113700767979	0.0121909240261	0.0117035536095	0.0138105629012	0.0119805643335	0.0120744453743	0.0137043753639	0.0156568977982	0.0130845652893	0.012250656262	0.0118461074308	0.0118831722066	0.0134908594191	0.0135465227067	0.0120130963624	0.013802244328	0.0146797625348	0.0107319820672	0.0135438023135	0.0106524182484	0.0125558292493	0.013804779388	0.013771539554	0.0101657332852	0.0139384446666	0.0145844444633	0.0126708503813	0.0129429679364
10	0.0115744173527	0.0153033062816	0.0123863732442	0.0104014994577	0.0110951028764	0.0106958709657	0.0126146748662	0.010993193835	0.0110500371084	0.0125767132267	0.0144676826894	0.0120592368767	0.0112795373425	0.0109181227162	0.0110063729808	0.0124235926196	0.0123793566599	0.0108673414215	0.0126621266827	0.0133206285536	0.00969177577645	0.012260010466	0.00979811698198	0.011463906616	0.0126872984692	0.0125672686845	0.00935212336481	0.0130081605166	0.0129927257076	0.0116550382227	0.0118517195806


==> figs/gnuplot/powerlaw_teacher_local_student_global_exponent_2.5_cutoff_2_Teacher_noise_0.001_p_10_a_2_scale_1_Student_noise_0.001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.001 scale: 1
#Student: 
#p 10 a 2 noise: 0.001 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.957906365395	0.955953419209	0.955254793167	0.958023011684	0.958911299706	0.957700431347	0.957047939301	0.957671225071	0.95818990469	0.957150399685	0.95572912693	0.956126272678	0.958983004093	0.957045376301	0.957125246525	0.957336187363	0.95655977726	0.955258846283	0.956794440746	0.956835091114	0.95771509409	0.956829428673	0.955694019794	0.956640481949	0.957392275333	0.956129908562	0.957446753979	0.956847012043	0.955192565918	0.959630966187	0.957037329674
0.0126896109432	0.949794471264	0.948724925518	0.949703216553	0.947822749615	0.95022892952	0.948565542698	0.947987735271	0.949784040451	0.950878918171	0.947807133198	0.949112832546	0.946228325367	0.950773775578	0.949854433537	0.949346184731	0.947712004185	0.949801206589	0.94724214077	0.947906732559	0.94877165556	0.948528826237	0.949549913406	0.948444545269	0.950472772121	0.94948297739	0.948179721832	0.948829948902	0.950693964958	0.948503196239	0.951350331306	0.949069440365
0.0161026213318	0.932153701782	0.931666135788	0.935258150101	0.933779478073	0.936383426189	0.93680781126	0.931285858154	0.934329986572	0.936227560043	0.935698866844	0.93143171072	0.931657195091	0.934756040573	0.933690309525	0.931740105152	0.931607663631	0.932447373867	0.929331183434	0.933685004711	0.930828332901	0.931911766529	0.936626493931	0.934641242027	0.933641731739	0.930983185768	0.931653439999	0.932446122169	0.935151576996	0.929911673069	0.936922073364	0.933288455009
0.0204335972667	0.917467832565	0.919619739056	0.918603301048	0.915976762772	0.91995537281	0.916654229164	0.916031956673	0.917306363583	0.921207427979	0.919336140156	0.914566636086	0.915569126606	0.919711709023	0.919763326645	0.916947424412	0.918090522289	0.916443228722	0.913852930069	0.917283296585	0.918558657169	0.916916489601	0.917143464088	0.920560896397	0.917824685574	0.916925728321	0.917205452919	0.919695734978	0.91864991188	0.916645407677	0.920158088207	0.917822301388
0.0259294398129	0.902231156826	0.900064468384	0.903957664967	0.902318775654	0.904289424419	0.903475701809	0.902882218361	0.903051972389	0.907332539558	0.904699265957	0.898669838905	0.897570014	0.904038608074	0.905857086182	0.90199226141	0.900110006332	0.902267515659	0.899856209755	0.899897634983	0.900940179825	0.903424441814	0.902078807354	0.903403937817	0.904756486416	0.903018593788	0.904236555099	0.902840256691	0.906344890594	0.900296390057	0.904263734818	0.902672231197
0.0329034514725	0.872665166855	0.873088538647	0.876164257526	0.876053571701	0.876343607903	0.876406550407	0.873580753803	0.872921705246	0.877527236938	0.876765429974	0.87244528532	0.86906182766	0.874142408371	0.875271677971	0.87168264389	0.870916306973	0.874056577682	0.87403190136	0.87436401844	0.874765217304	0.873812317848	0.877886414528	0.871583938599	0.873291254044	0.870198667049	0.871849417686	0.872733771801	0.874809086323	0.871490001678	0.877091169357	0.873900055885
0.0417531915009	0.841442108154	0.843654692173	0.84592628479	0.845131695271	0.851529538631	0.850156486034	0.843470513821	0.846679866314	0.853804409504	0.849661231041	0.841831564903	0.845762848854	0.852776885033	0.847374200821	0.848045825958	0.842954039574	0.846168041229	0.838869810104	0.846451580524	0.844533860683	0.848739862442	0.850320279598	0.847015202045	0.848819553852	0.843534767628	0.845102012157	0.842934548855	0.846221089363	0.845540523529	0.851812124252	0.846542179585
0.0529831722379	0.804932653904	0.803174734116	0.812407016754	0.808960139751	0.813648402691	0.811614394188	0.810606718063	0.81078261137	0.808273136616	0.810551702976	0.805476903915	0.805525958538	0.81479460001	0.806292772293	0.806709051132	0.80530333519	0.809431254864	0.80385863781	0.806806325912	0.805262744427	0.813003242016	0.809813857079	0.809286653996	0.808188199997	0.801337897778	0.806708276272	0.805655956268	0.811281561852	0.803394377232	0.81051492691	0.808119893074
0.0672335848212	0.763995528221	0.766600370407	0.766663789749	0.764810085297	0.773664474487	0.773689627647	0.761983931065	0.763797700405	0.766026735306	0.767121732235	0.763444900513	0.762331724167	0.773392081261	0.765683233738	0.76448738575	0.760058164597	0.767176270485	0.760080099106	0.761741399765	0.763083100319	0.76788687706	0.765876233578	0.763134777546	0.763854146004	0.762107908726	0.766779780388	0.765407562256	0.778482079506	0.762258708477	0.774593949318	0.766007184982
0.0853167846799	0.714347243309	0.714095532894	0.723404228687	0.720560669899	0.727596223354	0.726007938385	0.71366995573	0.71885663271	0.72166544199	0.7260633111	0.71126973629	0.719091951847	0.730099439621	0.719774842262	0.722435832024	0.713852763176	0.715512871742	0.712058186531	0.706717848778	0.713145196438	0.71904283762	0.720619738102	0.715125203133	0.718838870525	0.711483061314	0.719648003578	0.719591498375	0.729083776474	0.711361706257	0.7282807827	0.718776762486
0.10826369375	0.661158144474	0.658482611179	0.664511084557	0.671499550343	0.67511922121	0.667061984539	0.670809566975	0.660585343838	0.666577935219	0.666253447533	0.655976653099	0.66202634573	0.668459653854	0.663198471069	0.659613847733	0.653475999832	0.655885636806	0.653764009476	0.656670451164	0.654453217983	0.662097454071	0.661484062672	0.657984137535	0.660803318024	0.651831865311	0.661768019199	0.66149687767	0.669175803661	0.654257357121	0.66665327549	0.661771118641
0.137382403016	0.604191064835	0.602321326733	0.60566431284	0.619865775108	0.619567990303	0.613135755062	0.617682933807	0.60967451334	0.61848783493	0.610333323479	0.588883578777	0.601538181305	0.617232918739	0.609420239925	0.602837920189	0.601134240627	0.61183822155	0.592804193497	0.598087847233	0.594443142414	0.611350119114	0.601833403111	0.601486682892	0.597205996513	0.594297230244	0.606847286224	0.601560890675	0.625760793686	0.59895914793	0.613338828087	0.606392860413
0.174332916737	0.538861334324	0.542253732681	0.547920286655	0.549122750759	0.560952425003	0.550108909607	0.541881084442	0.551638782024	0.55074095726	0.542596876621	0.530188322067	0.543230414391	0.547550201416	0.555594086647	0.542817771435	0.530627846718	0.541871845722	0.539165556431	0.536620438099	0.547360777855	0.543629944324	0.54339659214	0.547492444515	0.545516550541	0.53166872263	0.532796859741	0.541590213776	0.558860480785	0.535066068172	0.561042308807	0.544405519962
0.221221670508	0.481264293194	0.49738869071	0.492198109627	0.493776232004	0.507909595966	0.496910810471	0.486875414848	0.51048463583	0.494152158499	0.484987765551	0.477352797985	0.506064713001	0.503809034824	0.501338124275	0.475027650595	0.465362399817	0.487866312265	0.473298788071	0.479232817888	0.479902952909	0.485194206238	0.492438882589	0.501596152782	0.488113284111	0.469574064016	0.476296305656	0.489840149879	0.512311339378	0.477989733219	0.512329220772	0.490029603243
0.280721634626	0.442271590233	0.446711272001	0.447527319193	0.447768509388	0.457406997681	0.456432372332	0.452814221382	0.465913414955	0.455331236124	0.434629023075	0.419286847115	0.456854104996	0.460882633924	0.461635679007	0.426807820797	0.426197201014	0.442594885826	0.423032522202	0.426883101463	0.438693225384	0.450977742672	0.441939860582	0.43862247467	0.442829668522	0.427661299706	0.446395367384	0.429921507835	0.469423651695	0.424767524004	0.451000988483	0.44377374649
0.356224834919	0.418391674757	0.408507078886	0.402433842421	0.4159296453	0.447316735983	0.422122359276	0.412134051323	0.426865875721	0.394765466452	0.396867603064	0.376353234053	0.435489565134	0.407788187265	0.413222491741	0.394446402788	0.372426897287	0.405867606401	0.374683231115	0.386244237423	0.413036733866	0.401451408863	0.396194368601	0.415991127491	0.408180266619	0.379697412252	0.415504366159	0.406572073698	0.4593488276	0.369305580854	0.419141769409	0.406542688608
0.452035427094	0.390822917223	0.401538014412	0.381041526794	0.389677852392	0.424653291702	0.402064502239	0.400049567223	0.405640095472	0.368777692318	0.368682205677	0.350069701672	0.406228899956	0.396975785494	0.395883381367	0.384489327669	0.349509686232	0.395342558622	0.354248285294	0.361292392015	0.389443784952	0.393427819014	0.372182577848	0.379936873913	0.394911050797	0.354756474495	0.380219578743	0.37701806426	0.435712724924	0.339113354683	0.384256541729	0.384265571833
0.573615312576	0.352032065392	0.397436499596	0.347892045975	0.360826522112	0.426363021135	0.364644616842	0.362587690353	0.398134827614	0.364279299974	0.34230440855	0.322439968586	0.383064717054	0.379851877689	0.394872695208	0.35644993186	0.321060448885	0.371536910534	0.340891450644	0.347280412912	0.36626586318	0.378448933363	0.359502673149	0.389022678137	0.376644283533	0.319359958172	0.369654804468	0.34819701314	0.408497959375	0.32443484664	0.38062146306	0.365153342485
0.727895438671	0.297483712435	0.331260293722	0.309891790152	0.311927706003	0.37162476778	0.324852287769	0.315336793661	0.366001844406	0.305190980434	0.308530509472	0.2901917696	0.343419611454	0.347408413887	0.333156198263	0.336023449898	0.291983485222	0.347146272659	0.291266143322	0.327618420124	0.349408507347	0.328280806541	0.295890390873	0.336837351322	0.336545169353	0.272271573544	0.323708146811	0.311988264322	0.387431293726	0.280157119036	0.36425191164	0.324569493532
0.923670947552	0.240666106343	0.266162484884	0.255436807871	0.258155912161	0.341818422079	0.273065686226	0.272576808929	0.277749359608	0.247755661607	0.237323850393	0.214842543006	0.301968663931	0.247917175293	0.261690378189	0.24188067019	0.217623114586	0.255863159895	0.226572915912	0.269234716892	0.258366703987	0.251888155937	0.246488854289	0.278009325266	0.251061201096	0.2206094414	0.242081284523	0.237704396248	0.318599581718	0.213908001781	0.28012573719	0.256904929876
1.17210268974	0.18313857913	0.204955756664	0.181805789471	0.179560914636	0.207118630409	0.199236214161	0.180109292269	0.176683217287	0.170572087169	0.176539614797	0.148672446609	0.193110540509	0.165121152997	0.201358169317	0.187770113349	0.142200693488	0.169447422028	0.152499184012	0.174650683999	0.178476884961	0.180283367634	0.174933388829	0.199647709727	0.171801105142	0.158193007112	0.184742450714	0.172848105431	0.201077803969	0.150729387999	0.23312087357	0.180013477802
1.4873521328	0.108080223203	0.117049343884	0.120986364782	0.12695106864	0.13601821661	0.114845573902	0.129873663187	0.136074647307	0.109389275312	0.109555758536	0.0962721928954	0.12628389895	0.112587407231	0.118369191885	0.126811563969	0.0955745205283	0.11171977967	0.109645783901	0.114958040416	0.137770786881	0.120163328946	0.0960942432284	0.116437159479	0.119982175529	0.10644286871	0.107977420092	0.118880599737	0.129140093923	0.091870047152	0.1724614501	0.117942236364
1.8873924017	0.0690392777324	0.074925377965	0.0847389027476	0.0782916843891	0.0799081921577	0.0829179510474	0.0849359035492	0.0745040774345	0.0759640038013	0.0646007657051	0.0615122020245	0.0946375206113	0.0690802112222	0.0763013958931	0.0815438628197	0.0651864260435	0.0656133890152	0.0624667927623	0.0690017342567	0.0767467468977	0.0764423012733	0.0632033273578	0.0748994350433	0.0734667778015	0.0657496228814	0.0784506574273	0.0714377388358	0.0762290507555	0.062343750149	0.0894740000367	0.0741204321384
2.39502692223	0.045228946954	0.0513058789074	0.0549406297505	0.0477005690336	0.0686731934547	0.0497533120215	0.0616680011153	0.0529049672186	0.0481200367212	0.0462957173586	0.0422424823046	0.0588377527893	0.0455522015691	0.0517184734344	0.0557556264102	0.0393481366336	0.0495221465826	0.0421909317374	0.0475779660046	0.0549976788461	0.0485563613474	0.0406456030905	0.0496071204543	0.0478470847011	0.0418967120349	0.0540844351053	0.0488233752549	0.0524156317115	0.0392347089946	0.0653693154454	0.0500938296318
3.03919625282	0.0354605168104	0.0372506789863	0.0353408902884	0.0408617593348	0.0400704815984	0.0351741872728	0.0416466668248	0.0358391851187	0.0340422354639	0.0281918104738	0.0298223849386	0.0427685640752	0.0338946022093	0.0392887704074	0.0381204374135	0.0285739116371	0.0343052148819	0.03177094087	0.033924087882	0.0358477383852	0.0332881174982	0.0287856087089	0.0363421365619	0.0353340618312	0.0333168022335	0.0358696430922	0.0338382646441	0.036265488714	0.0277906302363	0.0381972454488	0.0350407734513
3.85662055016	0.0273942518979	0.027928866446	0.0264727231115	0.0267552081496	0.0286088306457	0.0305238291621	0.0314787440002	0.0282447319478	0.0259479824454	0.0221659913659	0.0230872537941	0.033281031996	0.0251930356026	0.0289915464818	0.0277799870819	0.0215281620622	0.0245393589139	0.0232067424804	0.0248696487397	0.0289570111781	0.0258084442466	0.0223411154002	0.0293094348162	0.0267446301877	0.0250360444188	0.0283978581429	0.0275218598545	0.0271608773619	0.0213689729571	0.0292035061866	0.0266615916044
4.89390230179	0.023071764037	0.0233677309006	0.0225871261209	0.0214818902314	0.0256376769394	0.022728420794	0.0264188926667	0.0240370016545	0.0212232135236	0.0172228571028	0.0194185357541	0.0273771714419	0.0215718168765	0.0240886900574	0.0234553646296	0.0176402982324	0.0209331661463	0.0185342989862	0.021281413734	0.0236799567938	0.0210098847747	0.0187749620527	0.0245372038335	0.0213995669037	0.0201614424586	0.0241023544222	0.0224187653512	0.023150600493	0.0181598737836	0.0233622808009	0.0220944713801
6.21016931534	0.0201426092535	0.0205640625209	0.0196727849543	0.0200906116515	0.0213758833706	0.0196191109717	0.0231316778809	0.020555684343	0.0189791880548	0.0151134738699	0.0172171536833	0.0240773968399	0.0193766131997	0.0213582590222	0.0206336397678	0.0155373215675	0.0184152182192	0.0163361039013	0.0185009296983	0.0204956308007	0.0184233784676	0.0168077964336	0.0225941427052	0.0186522658914	0.0176623929292	0.0207190234214	0.019119668752	0.0196461919695	0.0157885085791	0.0207787565887	0.0193795170635
7.88046503067	0.0183531194925	0.0187314022332	0.017384391278	0.0177469030023	0.0193918850273	0.018211664632	0.0214999988675	0.0188962891698	0.0173409190029	0.0137906111777	0.0159024558961	0.0223112814128	0.0177616085857	0.0199875421822	0.0189851336181	0.0141760166734	0.0167492479086	0.0150718782097	0.0169096011668	0.0185282304883	0.016895275563	0.015335005708	0.0205939747393	0.017268544063	0.0163809563965	0.0192296691239	0.018072264269	0.0177807994187	0.0143597805873	0.0188330300152	0.0177493151277
10	0.0171498786658	0.0175030939281	0.0164345912635	0.0168007537723	0.0180000215769	0.0170361995697	0.0199551265687	0.0178374592215	0.0163814779371	0.0128847798333	0.01503370516	0.0209433659911	0.0165862161666	0.018700286746	0.0177722591907	0.0133066438138	0.0157296080142	0.0140980705619	0.0159347783774	0.0173804890364	0.0158472619951	0.0144078982994	0.019444739446	0.0161277875304	0.0154150314629	0.0181865114719	0.0166414268315	0.0167301949114	0.0134064760059	0.0176091250032	0.0166428424418


==> figs/gnuplot/powerlaw_teacher_local_student_global_exponent_2.5_cutoff_2_Teacher_noise_0.01_p_10_a_2_scale_1_Student_noise_0.01_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.01 scale: 1
#Student: 
#p 10 a 2 noise: 0.01 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.955964803696	0.960462510586	0.958172082901	0.957879543304	0.957143247128	0.957165300846	0.957471132278	0.960201025009	0.957579135895	0.959251224995	0.955167531967	0.955518722534	0.957898795605	0.959303915501	0.955538988113	0.956966936588	0.956973314285	0.95771497488	0.960143268108	0.956453084946	0.955874800682	0.957749187946	0.960101902485	0.95889300108	0.957102179527	0.9586160779	0.958529412746	0.95566123724	0.958399415016	0.955100238323	0.957633256912
0.0126896109432	0.9502581954	0.952582299709	0.949859619141	0.948080897331	0.948170721531	0.949261248112	0.95002156496	0.950842797756	0.949519872665	0.950945615768	0.949649095535	0.947153925896	0.950873970985	0.950729072094	0.946851551533	0.949122369289	0.949981212616	0.949769437313	0.948818147182	0.950081169605	0.944792628288	0.950775921345	0.952795922756	0.950311183929	0.949626863003	0.949763774872	0.952413856983	0.949281334877	0.949304878712	0.948246777058	0.949662864208
0.0161026213318	0.932019114494	0.934780955315	0.933779358864	0.934343636036	0.930832743645	0.93261474371	0.933681666851	0.936551988125	0.933877587318	0.934452533722	0.935665726662	0.931231617928	0.934406876564	0.934437692165	0.930954575539	0.934228539467	0.934394598007	0.933001339436	0.934822261333	0.933340251446	0.931146621704	0.934246003628	0.936168313026	0.933921098709	0.934633851051	0.937106192112	0.934548258781	0.933968782425	0.935850918293	0.93138974905	0.933879971504
0.0204335972667	0.916567027569	0.920908510685	0.9195535779	0.916678071022	0.914466142654	0.918418884277	0.914777219296	0.920400977135	0.919492661953	0.92101418972	0.919150292873	0.915785372257	0.919576823711	0.920714139938	0.915698707104	0.918131411076	0.919952392578	0.918567895889	0.918472886086	0.914942085743	0.912042677402	0.919075250626	0.921939134598	0.917815625668	0.919385910034	0.918282449245	0.921162247658	0.918506920338	0.916849374771	0.916503846645	0.918161094189
0.0259294398129	0.902041852474	0.905123949051	0.904693126678	0.90455198288	0.897671043873	0.905194163322	0.901373445988	0.90567189455	0.90461653471	0.905276358128	0.906221091747	0.900942742825	0.903901815414	0.905884623528	0.901330053806	0.902571737766	0.900162518024	0.903772175312	0.903619527817	0.902553081512	0.898994505405	0.906240820885	0.908201694489	0.904014587402	0.905159711838	0.902826368809	0.907126665115	0.901941001415	0.904547214508	0.901621222496	0.903594911098
0.0329034514725	0.871706485748	0.879451155663	0.877505660057	0.877173006535	0.871970355511	0.872457206249	0.871658027172	0.874936044216	0.873971641064	0.877986192703	0.880259692669	0.871190667152	0.873679757118	0.878363847733	0.870399534702	0.877758622169	0.870810389519	0.87514424324	0.87492531538	0.870327889919	0.868360519409	0.875754773617	0.882483065128	0.874815762043	0.875202655792	0.878121197224	0.875016450882	0.8702044487	0.874629497528	0.870429635048	0.874556422234
0.0417531915009	0.843986868858	0.852832734585	0.846813499928	0.849047243595	0.843838572502	0.848769128323	0.842875123024	0.852910637856	0.846785783768	0.849667131901	0.851570129395	0.838738203049	0.844690561295	0.851486802101	0.841031968594	0.845872938633	0.843613266945	0.847555100918	0.847376167774	0.844499409199	0.839846730232	0.849725246429	0.851363420486	0.850733041763	0.846303641796	0.850206077099	0.847806870937	0.845075011253	0.849265158176	0.844650864601	0.846964716911
0.0529831722379	0.805231571198	0.815838038921	0.809066176414	0.814356386662	0.804681777954	0.808981001377	0.805093586445	0.816949307919	0.811393141747	0.814751267433	0.813175916672	0.804232478142	0.809265136719	0.815822958946	0.803072333336	0.807996451855	0.804579615593	0.810583353043	0.810098350048	0.805807054043	0.797859251499	0.810146510601	0.811803638935	0.80866754055	0.813488066196	0.811621010303	0.810191333294	0.807332515717	0.806805551052	0.804264903069	0.809105157852
0.0672335848212	0.760587334633	0.770354688168	0.769311666489	0.769012928009	0.758035182953	0.765245378017	0.76171785593	0.773786067963	0.764931261539	0.772199988365	0.770801305771	0.762803137302	0.76891875267	0.769651353359	0.753837883472	0.769890844822	0.759828805923	0.763473033905	0.765763998032	0.758590757847	0.751640796661	0.765198051929	0.771559476852	0.767889261246	0.768063187599	0.764652192593	0.771270275116	0.760332584381	0.765717983246	0.761661291122	0.765224218369
0.0853167846799	0.716034531593	0.72684687376	0.719851732254	0.72336858511	0.708343446255	0.71733468771	0.710435152054	0.721742391586	0.717281579971	0.718291938305	0.725675225258	0.7149772048	0.719697892666	0.72767996788	0.707294464111	0.716130018234	0.718914866447	0.715922117233	0.717056035995	0.711765766144	0.70246309042	0.716453850269	0.726959764957	0.717137515545	0.71604436636	0.714775979519	0.721726894379	0.718945980072	0.71553170681	0.70945841074	0.717138111591
0.10826369375	0.651812136173	0.671633481979	0.660968840122	0.665597856045	0.650709688663	0.657649993896	0.65853279829	0.666377961636	0.65862685442	0.66370588541	0.667948126793	0.651140451431	0.662510991096	0.662824809551	0.645120620728	0.654447615147	0.655987679958	0.657337665558	0.655969679356	0.657332777977	0.639118850231	0.660294473171	0.670747578144	0.65532720089	0.656861186028	0.655072927475	0.659058451653	0.657298505306	0.662321269512	0.655689775944	0.658267557621
0.137382403016	0.595728039742	0.615732908249	0.601401805878	0.60230576992	0.584080934525	0.599307477474	0.592967510223	0.610012173653	0.596991181374	0.602952837944	0.603838443756	0.592870354652	0.599057674408	0.603685855865	0.581317782402	0.596323907375	0.594318568707	0.595643639565	0.596599876881	0.59285825491	0.576752185822	0.604985594749	0.610731303692	0.599728822708	0.599898636341	0.602448105812	0.602234125137	0.590834259987	0.597359895706	0.589657068253	0.597754120827
0.174332916737	0.525241494179	0.543817639351	0.533636987209	0.541475236416	0.514699995518	0.535495281219	0.5269343853	0.537111639977	0.526460468769	0.538262307644	0.537058770657	0.522469341755	0.536485910416	0.540980160236	0.516485571861	0.526450157166	0.527953863144	0.528750896454	0.533622026443	0.526416540146	0.50949215889	0.534638226032	0.54157948494	0.533595323563	0.532236635685	0.531186878681	0.531805157661	0.528578519821	0.533117651939	0.528164505959	0.530806839466
0.221221670508	0.44493880868	0.479806125164	0.467477947474	0.480745464563	0.450236707926	0.463830977678	0.463267743587	0.473267674446	0.463658750057	0.466220766306	0.480387717485	0.455510139465	0.469445943832	0.470667868853	0.437005847692	0.457870036364	0.454040706158	0.455283969641	0.461846202612	0.460665255785	0.441536188126	0.45680102706	0.480147242546	0.466009825468	0.466299414635	0.460776209831	0.469055742025	0.459887385368	0.464900165796	0.461410790682	0.462766647339
0.280721634626	0.383661299944	0.413542032242	0.402087926865	0.41089490056	0.379334867001	0.397576183081	0.389726668596	0.401507347822	0.386325806379	0.395451664925	0.403857082129	0.384890794754	0.398342788219	0.400564730167	0.380018115044	0.389905959368	0.38657027483	0.390019446611	0.398618251085	0.387472122908	0.367756813765	0.397260129452	0.41226580739	0.391860127449	0.39947900176	0.394497185946	0.397488623857	0.382265925407	0.398268520832	0.384344786406	0.393528491259
0.356224834919	0.32428458333	0.351234525442	0.348570644855	0.347798913717	0.313543111086	0.33370912075	0.334951788187	0.33954179287	0.329997986555	0.32754996419	0.343960911036	0.323874235153	0.337117105722	0.333913207054	0.310682743788	0.327049285173	0.322127938271	0.325282007456	0.337045431137	0.328026086092	0.311367154121	0.330946654081	0.348086476326	0.328801691532	0.332625210285	0.325021088123	0.335945039988	0.325884670019	0.333254992962	0.32591342926	0.331270247698
0.452035427094	0.26203045249	0.300685584545	0.288834005594	0.288378685713	0.252057909966	0.280454546213	0.277646899223	0.28028306365	0.268690347672	0.27061137557	0.273345321417	0.258880227804	0.275684803724	0.272627592087	0.262657880783	0.269958138466	0.266378372908	0.265027761459	0.270996630192	0.27212330699	0.255704909563	0.272785365582	0.298047363758	0.274272203445	0.272946834564	0.264043331146	0.269888967276	0.268098264933	0.267575830221	0.267617434263	0.272277742624
0.573615312576	0.208228930831	0.243990883231	0.240104556084	0.235244467854	0.203214243054	0.225952342153	0.222299829125	0.229353681207	0.217051044106	0.2150131464	0.231047481298	0.219483375549	0.219399407506	0.216179162264	0.206846371293	0.216632887721	0.213079974055	0.21649992466	0.232524469495	0.218057990074	0.20391137898	0.217577069998	0.24358074367	0.222888797522	0.218881428242	0.215750008821	0.217901721597	0.20965705812	0.218660011888	0.219122424722	0.220604509115
0.727895438671	0.161486893892	0.196410253644	0.186236813664	0.184278741479	0.160363823175	0.179820120335	0.18007440865	0.184122681618	0.1689953655	0.173625901341	0.181442737579	0.16944719851	0.18917389214	0.169607415795	0.163606107235	0.170925527811	0.165589481592	0.174543783069	0.183476731181	0.174187883735	0.160889580846	0.175401255488	0.202124029398	0.168623968959	0.178463116288	0.164577141404	0.173515439034	0.165168195963	0.17728921771	0.175731986761	0.175306648016
0.923670947552	0.129046618938	0.150190785527	0.151968732476	0.141151368618	0.121350117028	0.14373165369	0.139325752854	0.142712593079	0.134106561542	0.140632927418	0.142353102565	0.130824819207	0.138553321362	0.128487065434	0.130947947502	0.131874710321	0.129029393196	0.142373472452	0.143030524254	0.13272665441	0.125804185867	0.13514906168	0.152105867863	0.131383240223	0.138107597828	0.125547602773	0.137385487556	0.125092759728	0.137151360512	0.137353420258	0.136316627264
1.17210268974	0.094748057425	0.117195941508	0.112438976765	0.110176488757	0.0921968445182	0.110515698791	0.109743207693	0.104902289808	0.101850941777	0.103065989912	0.10385441035	0.100928790867	0.107271529734	0.101583503187	0.0989271476865	0.0982905700803	0.0972906425595	0.111678764224	0.10732319206	0.104137614369	0.0975899249315	0.104603789747	0.116281569004	0.0993377938867	0.10475949198	0.0989960581064	0.106863677502	0.0970185548067	0.105629682541	0.10327373445	0.104082487524
1.4873521328	0.0722878947854	0.0918833613396	0.0877115353942	0.0873530656099	0.0687140449882	0.0814375802875	0.0843440443277	0.0807042792439	0.0816188305616	0.0777399390936	0.082342453301	0.0736187323928	0.0829733014107	0.0770692676306	0.0751177892089	0.0741201043129	0.0737241208553	0.0790681242943	0.0890321359038	0.0819654017687	0.0720415338874	0.0829639434814	0.0952277109027	0.0757295116782	0.0788913369179	0.0745741203427	0.0760393217206	0.0764433145523	0.0764923170209	0.0771271064878	0.0796118825674
1.8873924017	0.0558898150921	0.0695631802082	0.0663530752063	0.0670566037297	0.0520490407944	0.0624544918537	0.0659781843424	0.0629246234894	0.0610353127122	0.0579329691827	0.0631080493331	0.0602345168591	0.0624974668026	0.0589961484075	0.0572650916874	0.0561227686703	0.0582052469254	0.0562953576446	0.065136000514	0.0626012012362	0.0558635368943	0.0614528469741	0.0683152377605	0.062002453953	0.0617276914418	0.056746263057	0.0606774240732	0.0587106198072	0.0607449002564	0.0614945590496	0.0609811544418
2.39502692223	0.0453262627125	0.0548031367362	0.0518990792334	0.0530220083892	0.0411630123854	0.0490386113524	0.053195528686	0.0495381355286	0.0485575906932	0.0464819446206	0.0487544238567	0.0469954200089	0.0469783358276	0.0450603254139	0.0448572263122	0.0455053560436	0.0446726717055	0.0448907800019	0.0499231629074	0.0470756627619	0.0427734218538	0.048322673887	0.0523561947048	0.047475155443	0.0444733649492	0.0461420789361	0.0503857880831	0.0471054762602	0.0464767850935	0.0479763001204	0.0477075353265
3.03919625282	0.0365657992661	0.0449796169996	0.0410145670176	0.0426779463887	0.0335113368928	0.0413170307875	0.0437726341188	0.0404037944973	0.040351446718	0.0371350459754	0.038209721446	0.036974824965	0.0365707725286	0.0364230647683	0.0370837748051	0.0375945605338	0.0373658500612	0.0353342331946	0.0394501835108	0.0384429059923	0.0351427085698	0.0394201427698	0.0432099215686	0.0376985408366	0.036478985101	0.0369308441877	0.0416097827256	0.0368381254375	0.0390626750886	0.0410804115236	0.0387550368905
3.85662055016	0.0313374809921	0.0372088588774	0.0346884131432	0.0364250168204	0.0288802012801	0.033711284399	0.037503618747	0.0347150340676	0.0342209488153	0.0314729437232	0.0316286198795	0.0313350707293	0.0310806185007	0.030727725476	0.0317158959806	0.0315647013485	0.0312696285546	0.0295087676495	0.0331101380289	0.0324203036726	0.0291391778737	0.0315188132226	0.0361481383443	0.0314523689449	0.0303493887186	0.0314566530287	0.0347965545952	0.0315272696316	0.033603399992	0.0342158377171	0.0326244235039
4.89390230179	0.0280114598572	0.0326924696565	0.0302505400032	0.0314316116273	0.0246376749128	0.0299893673509	0.0330545194447	0.0299119595438	0.030373763293	0.0273297335953	0.0268628522754	0.027314953506	0.0266316719353	0.0268810018897	0.0281556099653	0.0275186635554	0.0274195056409	0.025520214811	0.0285317208618	0.0278329309076	0.0257205963135	0.0276401266456	0.0311907026917	0.0272888727486	0.026017902419	0.0271441712976	0.0307420920581	0.0272176042199	0.0288968849927	0.030223775655	0.0284144990146
6.21016931534	0.0255956370384	0.0291582457721	0.0274535901845	0.0279902629554	0.0223922468722	0.0273338779807	0.0303491894156	0.0271863657981	0.027547635138	0.0245477017015	0.023855863139	0.0244259741157	0.023800380528	0.023993153125	0.0258183125407	0.0248034503311	0.0247158650309	0.0227839779109	0.025629164651	0.025217814371	0.0233095027506	0.0245076529682	0.028365297243	0.0248431134969	0.0229589585215	0.0243480540812	0.028180276975	0.0242333244532	0.0262073520571	0.0276810508221	0.025641111657
7.88046503067	0.0235573817044	0.0268443990499	0.0252518709749	0.026119241491	0.0206017866731	0.0251832678914	0.028115760535	0.0250320974737	0.0255327485502	0.0225517898798	0.0219584777951	0.022779636085	0.0219776555896	0.0221005752683	0.0237412471324	0.0228996053338	0.0226746425033	0.0209980234504	0.0235358476639	0.0233980156481	0.0215936955065	0.022442497313	0.026190308854	0.0229226723313	0.0212733466178	0.022590175271	0.0259129945189	0.0223476607352	0.0243834629655	0.0257355328649	0.0236748829484
10	0.0221939627081	0.0250410251319	0.0237892754376	0.0244932584465	0.0193671751767	0.0236019678414	0.0265327915549	0.0234627183527	0.0241207126528	0.0210515204817	0.0205727927387	0.0214507039636	0.0205052047968	0.0206495374441	0.0223964359611	0.0214037783444	0.021348439157	0.0195683371276	0.0221666600555	0.0219163522124	0.0203456189483	0.021055996418	0.0244331471622	0.0215064641088	0.0199203267694	0.0210706479847	0.024554843083	0.0209567900747	0.0230006463826	0.024101447314	0.0222192909569


==> figs/gnuplot/powerlaw_teacher_local_student_global_exponent_2.5_cutoff_2_Teacher_noise_0.10000000000000001_p_10_a_2_scale_1_Student_noise_0.10000000000000001_p_10_a_2_scale_1.dat <==
#Teacher: 
#p 10 a 2 noise: 0.1 scale: 1
#Student: 
#p 10 a 2 noise: 0.1 scale: 1
#NODES 500 graphs: 30 data: 50 Final col contains graph average
0.00999999977648	0.960965931416	0.960420072079	0.956212460995	0.960947811604	0.958712160587	0.960085809231	0.96040815115	0.95963549614	0.959702968597	0.95909935236	0.96035951376	0.959740757942	0.959354996681	0.959201753139	0.960216701031	0.959623157978	0.958959341049	0.958825588226	0.960696041584	0.959206938744	0.96065056324	0.961180567741	0.959412992001	0.959309756756	0.962266206741	0.961849808693	0.961074233055	0.958086550236	0.961033701897	0.957821726799	0.959835350513
0.0126896109432	0.951034188271	0.953571498394	0.950337767601	0.95385068655	0.953423142433	0.953029632568	0.951862514019	0.951362669468	0.949433267117	0.953569889069	0.952117860317	0.950862884521	0.951816558838	0.951490402222	0.952732264996	0.95095038414	0.950856983662	0.953254342079	0.953570783138	0.951807320118	0.952079057693	0.955811321735	0.951661586761	0.952811956406	0.953273534775	0.952414751053	0.952952504158	0.953095376492	0.954027116299	0.951120376587	0.952339470387
0.0161026213318	0.937584996223	0.938342034817	0.933146297932	0.939003050327	0.937496125698	0.937194645405	0.936862587929	0.937044501305	0.936511158943	0.934583306313	0.937465131283	0.935760319233	0.936601996422	0.936634838581	0.938166737556	0.935866773129	0.935896217823	0.939122974873	0.938510835171	0.935836315155	0.937335669994	0.938907802105	0.937407374382	0.938020408154	0.940437555313	0.939249038696	0.937498986721	0.936436533928	0.939797461033	0.935185909271	0.937263548374
0.0204335972667	0.920698225498	0.923890590668	0.920687735081	0.925158023834	0.92036730051	0.921619057655	0.921381533146	0.923020124435	0.920205712318	0.922605454922	0.921185731888	0.920431315899	0.922263503075	0.924197554588	0.921744465828	0.922380745411	0.921124339104	0.920882046223	0.926393806934	0.922790169716	0.924976050854	0.923819065094	0.924293994904	0.922192931175	0.925194561481	0.926074981689	0.923723578453	0.923511981964	0.922216951847	0.919821679592	0.922628283501
0.0259294398129	0.906994700432	0.910217046738	0.902808666229	0.911963701248	0.909763097763	0.910387814045	0.908370137215	0.906508803368	0.906950294971	0.907379209995	0.907038927078	0.908416032791	0.907039344311	0.907849550247	0.907733142376	0.908714771271	0.906737685204	0.908050715923	0.909505367279	0.904894769192	0.912107169628	0.910764455795	0.906061887741	0.908015370369	0.912446796894	0.912628889084	0.909372627735	0.909716010094	0.911744713783	0.90545541048	0.908521234989
0.0329034514725	0.877985835075	0.88225966692	0.875715434551	0.885321855545	0.879951834679	0.882855594158	0.877888083458	0.881438016891	0.878014802933	0.880405426025	0.879063546658	0.883372426033	0.880170285702	0.883418500423	0.877012312412	0.880797445774	0.88082420826	0.883365988731	0.883829653263	0.877836704254	0.886168420315	0.883204340935	0.880609869957	0.881130158901	0.885470867157	0.885849058628	0.882519006729	0.883704006672	0.883819758892	0.877655804157	0.881388425827
0.0417531915009	0.852476418018	0.855091631413	0.846048653126	0.860788702965	0.858825981617	0.857461750507	0.850417613983	0.855804502964	0.852001726627	0.854914844036	0.851173043251	0.856731593609	0.854092001915	0.853400170803	0.852417707443	0.851853847504	0.853572010994	0.854018449783	0.859108328819	0.855730831623	0.859617292881	0.860805571079	0.855127394199	0.85372453928	0.861207902431	0.860658466816	0.854336857796	0.858726203442	0.859681785107	0.850707948208	0.855350792408
0.0529831722379	0.818150579929	0.822605967522	0.809073388577	0.825627088547	0.817718684673	0.822148740292	0.814450085163	0.815901041031	0.8154104352	0.821332156658	0.816029965878	0.82002145052	0.818143069744	0.820192635059	0.820407271385	0.814545214176	0.815059483051	0.817124545574	0.822293996811	0.816146910191	0.82142329216	0.826539814472	0.81698423624	0.818793356419	0.824294745922	0.82411634922	0.821274399757	0.820946514606	0.82243180275	0.815391242504	0.819152593613
0.0672335848212	0.775447070599	0.781455516815	0.771305978298	0.78537106514	0.783018648624	0.782731831074	0.77170830965	0.778734743595	0.774233222008	0.776791155338	0.776606976986	0.781385064125	0.775329232216	0.77829015255	0.782202005386	0.773925423622	0.779063045979	0.776783704758	0.784253537655	0.776957631111	0.788291037083	0.785299479961	0.77401560545	0.779221177101	0.786957979202	0.781330108643	0.783604681492	0.779582977295	0.782976865768	0.772547960281	0.779314100742
0.0853167846799	0.72965323925	0.735636293888	0.720614552498	0.73904967308	0.734170377254	0.735375881195	0.729682981968	0.732651889324	0.725945353508	0.729929745197	0.731274425983	0.730381548405	0.726413667202	0.73478102684	0.732830107212	0.726337790489	0.730787038803	0.727691292763	0.737030029297	0.727810680866	0.737493276596	0.738297045231	0.728067994118	0.734010517597	0.740574061871	0.738663613796	0.733754217625	0.731962561607	0.734694004059	0.727081537247	0.732088208199
0.10826369375	0.668314576149	0.683018326759	0.667418837547	0.680587828159	0.676324129105	0.678592324257	0.675473570824	0.679241716862	0.670471787453	0.674831628799	0.67213332653	0.678601741791	0.672534763813	0.678901493549	0.675124824047	0.670118570328	0.675418794155	0.674551784992	0.681206226349	0.672463059425	0.683431446552	0.680416822433	0.672740995884	0.673732817173	0.683186352253	0.684481441975	0.675678253174	0.678891003132	0.684343338013	0.671049356461	0.676442682743
0.137382403016	0.614465415478	0.624385893345	0.609366178513	0.626557171345	0.617652654648	0.621910512447	0.612384319305	0.622767031193	0.615828573704	0.618198275566	0.615425169468	0.619699120522	0.618021965027	0.619970619678	0.620330870152	0.606534361839	0.616603970528	0.619209468365	0.628001749516	0.611215770245	0.627364754677	0.626601874828	0.616421878338	0.618085324764	0.630893468857	0.632834076881	0.623281419277	0.621456444263	0.622111082077	0.609782457352	0.619578659534
0.174332916737	0.548002660275	0.552375555038	0.540121257305	0.558835685253	0.553870558739	0.554792046547	0.550074517727	0.553432762623	0.546728312969	0.55174767971	0.545236051083	0.555314302444	0.542345702648	0.554604589939	0.557202398777	0.544339358807	0.546734452248	0.551431179047	0.5628682971	0.548783242702	0.556840538979	0.562675952911	0.546770036221	0.546131372452	0.570009112358	0.563343822956	0.555498480797	0.553219199181	0.561860859394	0.542651832104	0.552594780922
0.221221670508	0.483513653278	0.489562898874	0.469521701336	0.494362831116	0.489888548851	0.489027261734	0.480452239513	0.490124434233	0.483161479235	0.488534480333	0.476384699345	0.489511072636	0.479720771313	0.490386039019	0.489809304476	0.473687440157	0.484310984612	0.487013101578	0.496591418982	0.481905162334	0.497583836317	0.494350194931	0.479113429785	0.48423999548	0.502306640148	0.498834043741	0.488466560841	0.490189135075	0.497262597084	0.479651987553	0.487315624952
0.280721634626	0.413364648819	0.422197073698	0.404941052198	0.426713764668	0.418828547001	0.422325849533	0.41482013464	0.427699387074	0.416076540947	0.420617371798	0.410850435495	0.418667495251	0.410937160254	0.423643290997	0.426315426826	0.400930523872	0.417262941599	0.417255848646	0.430050194263	0.412460416555	0.426628082991	0.431197404861	0.415904462337	0.416443556547	0.439302831888	0.431965738535	0.423615336418	0.426799684763	0.43108856678	0.40825521946	0.420238614082
0.356224834919	0.352494776249	0.357037723064	0.342468112707	0.364589869976	0.353893280029	0.354745984077	0.350752145052	0.36073577404	0.35332775116	0.354029804468	0.347920179367	0.351208239794	0.347537726164	0.360294699669	0.364664375782	0.343465834856	0.350934714079	0.352933526039	0.368645250797	0.352959811687	0.365611851215	0.364238619804	0.347301334143	0.352030307055	0.37867385149	0.366612702608	0.354166895151	0.35682323575	0.36996537447	0.341742277145	0.356060177088
0.452035427094	0.297497063875	0.300004780293	0.277708292007	0.302735924721	0.300158262253	0.300519645214	0.291574656963	0.304755806923	0.293774962425	0.296109318733	0.287833809853	0.29246866703	0.288542211056	0.300311416388	0.308630108833	0.278033226728	0.293112725019	0.296813517809	0.307285487652	0.292519241571	0.303227186203	0.305379360914	0.289693146944	0.29268437624	0.322396308184	0.309347718954	0.298669040203	0.297530442476	0.312686860561	0.282614737749	0.297487288713
0.573615312576	0.247160315514	0.247994467616	0.232179015875	0.2500423491	0.245860308409	0.246637225151	0.241608545184	0.252795934677	0.248969882727	0.245594993234	0.234593465924	0.244551926851	0.239674925804	0.249836370349	0.256076425314	0.232874587178	0.241271361709	0.245611712337	0.259238749743	0.241508081555	0.254467278719	0.255537450314	0.236997514963	0.242295861244	0.273454070091	0.259609252214	0.250263422728	0.246621325612	0.258143365383	0.233149394393	0.24715398252
0.727895438671	0.206512585282	0.205500558019	0.19165495038	0.211224988103	0.202786430717	0.207273691893	0.198911651969	0.210892677307	0.2048420012	0.203187555075	0.19362154603	0.20314848423	0.198913693428	0.206071510911	0.215364173055	0.186250910163	0.200648963451	0.204559028149	0.215758755803	0.201373502612	0.210667833686	0.215563341975	0.196323543787	0.202451765537	0.232355415821	0.219158694148	0.211116537452	0.205918237567	0.219318851829	0.192106097937	0.205782592297
0.923670947552	0.172659516335	0.173428192735	0.158243641257	0.177516281605	0.169805258512	0.170665949583	0.166755586863	0.173856303096	0.171000525355	0.167954012752	0.160758063197	0.169108241796	0.163699537516	0.173024192452	0.182653024793	0.15577685833	0.167695432901	0.171395227313	0.181071430445	0.167872577906	0.178388267756	0.178154870868	0.162620291114	0.170432090759	0.200176492333	0.182418063283	0.17948114872	0.170688778162	0.184999451041	0.159756556153	0.172068536282
1.17210268974	0.145929008722	0.146335318685	0.131800919771	0.147233814001	0.143588766456	0.145804226398	0.138902574778	0.148753240705	0.145564317703	0.141115546227	0.135684996843	0.140995919704	0.139166072011	0.14850962162	0.155532702804	0.130530625582	0.139900356531	0.145395323634	0.155707642436	0.142109781504	0.150531619787	0.152368232608	0.136338293552	0.142668530345	0.172243192792	0.157032370567	0.15107190609	0.144542694092	0.15713468194	0.132873028517	0.14551217854
1.4873521328	0.127094849944	0.126787677407	0.112224273384	0.12842823565	0.122559793293	0.124987773597	0.119538217783	0.126890644431	0.125533252954	0.121520794928	0.114054165781	0.12135270983	0.117979310453	0.127357423306	0.136384636164	0.110431268811	0.119450069964	0.12437993288	0.134095966816	0.121717318892	0.131855636835	0.13111576438	0.116041228175	0.123213462532	0.149728298187	0.135572299361	0.130439341068	0.123811222613	0.135839402676	0.112446114421	0.125094354153
1.8873924017	0.111394949257	0.11042137444	0.0969394519925	0.111206576228	0.106164567173	0.108583547175	0.102999120951	0.110908545554	0.108807906508	0.104027077556	0.0987531393766	0.105224885046	0.102341592312	0.108610153198	0.118827953935	0.0955807939172	0.103323601186	0.107478640974	0.116950131953	0.105745360255	0.113157398999	0.114363700151	0.100384570658	0.10640719533	0.130740314722	0.117798253894	0.113606363535	0.107397273183	0.119054168463	0.0964211449027	0.10845399648
2.39502692223	0.0967553406954	0.0955983698368	0.0835959166288	0.0984605029225	0.0926949009299	0.0945738703012	0.0895235836506	0.0968276411295	0.094939276576	0.0902634561062	0.0861536487937	0.0918693318963	0.0903674662113	0.0934205502272	0.103506475687	0.0832026600838	0.0903188213706	0.094206161797	0.101906888187	0.0923215895891	0.0999720841646	0.10076802969	0.087086699903	0.0929211527109	0.115741163492	0.103462278843	0.0996861159801	0.0933653637767	0.104438304901	0.0840662941337	0.0947338119149
3.03919625282	0.0855833888054	0.084262996912	0.0731052458286	0.0867107585073	0.0812982544303	0.082836933434	0.0774202123284	0.0844205096364	0.0822781026363	0.0794810280204	0.0752626657486	0.0805715918541	0.0797147527337	0.0816072449088	0.0907412990928	0.0721075832844	0.0794428884983	0.0816133022308	0.0892529562116	0.0795823261142	0.087943226099	0.0883326083422	0.0767426639795	0.0814177319407	0.100699178874	0.0902738198638	0.0868033617735	0.0816294550896	0.0919029340148	0.0725516527891	0.0828530266881
3.85662055016	0.0754244104028	0.0733175650239	0.0637393891811	0.0764994993806	0.0708109736443	0.0728638246655	0.0671587437391	0.0740834772587	0.07221057266	0.0697557479143	0.0658445581794	0.0712736994028	0.0698689296842	0.0706958323717	0.0792506635189	0.0630103573203	0.0700928270817	0.071592181921	0.0779832303524	0.0691454261541	0.0776861384511	0.077987626195	0.0678967982531	0.0719518661499	0.088788382709	0.0791597962379	0.0763725489378	0.0711233615875	0.0799365490675	0.063321493566	0.0726282149553
4.89390230179	0.066387206316	0.0634989589453	0.0553519576788	0.0673420354724	0.0618934743106	0.0638282224536	0.058317553252	0.0650111362338	0.0636870115995	0.06169610098	0.0574249513447	0.0628453940153	0.0619736202061	0.0613164901733	0.068711258471	0.0548653453588	0.0616082064807	0.0623872801661	0.0669739618897	0.0599327236414	0.0681971311569	0.0683506727219	0.0594291053712	0.062336858362	0.0770123302937	0.0687858760357	0.0667941570282	0.0623283833265	0.0699628666043	0.055039640516	0.0634429901838
6.21016931534	0.0586371533573	0.0552212819457	0.048688903451	0.0588838607073	0.0533127039671	0.0547982603312	0.0504813529551	0.0569893270731	0.0555625073612	0.053738489747	0.0503191277385	0.0546736717224	0.0549900978804	0.05262767151	0.0608207210898	0.0479154400527	0.0541612282395	0.0540896654129	0.0578987300396	0.0519423596561	0.0597113594413	0.0589654408395	0.0524699725211	0.0541587844491	0.0666316896677	0.0594439655542	0.0572601929307	0.0539342984557	0.0611132346094	0.0477770343423	0.0552406199276
7.88046503067	0.0516211986542	0.0481973327696	0.0425841063261	0.0518784075975	0.0464431755245	0.0480472743511	0.0437475889921	0.0496473945677	0.0485868752003	0.0472925528884	0.0439726412296	0.0482938997447	0.0481634959579	0.0452662222087	0.0531278699636	0.0414797365665	0.0478937104344	0.0476230233908	0.0497114881873	0.0444346144795	0.0523243695498	0.0514333918691	0.0461510531604	0.04733684659	0.0569639876485	0.0512282960117	0.0496577993035	0.0470916740596	0.0535584539175	0.0414834730327	0.048174738884
10	0.045390419662	0.0419192351401	0.037682659924	0.0453789867461	0.0402679145336	0.0419822633266	0.0380251742899	0.043758507818	0.0428473725915	0.0414898879826	0.0389228574932	0.0425781533122	0.0427845604718	0.0389506667852	0.046460647136	0.0363529808819	0.0422537699342	0.0416268110275	0.0426721572876	0.0384457521141	0.0459226742387	0.0449259616435	0.0408919192851	0.0412986651063	0.0491638816893	0.0443572700024	0.0431540459394	0.0408957190812	0.0470668449998	0.0362753756344	0.042124774307


==> figs/gnuplot/pprocess_poisson.dat <==
0	4	[[118,7],[4435,9],[5770,1],[7889,4],]	1.02054
1	3	[[252,3],[3594,4],[9885,5],]	0.765424
2	1	[[8666,5],]	0.556138
3	2	[[5026,4],[5857,6],]	0.564083
4	3	[[4040,4],[7809,4],[9270,5],]	0.702902
5	4	[[2360,7],[7092,5],[7250,2],[9038,5],]	0.743001
6	5	[[1727,2],[2424,1],[2550,4],[4268,3],[5301,5],]	1.62412
7	1	[[9136,8],]	0.349053
8	2	[[5045,4],[9584,2],]	1.23662
9	4	[[1978,4],[6901,7],[7280,4],[8228,4],]	0.559884
10	6	[[690,3],[869,2],[2895,5],[7457,5],[7554,4],[7663,6],]	0.726151
11	3	[[3104,3],[4107,4],[6806,4],]	0.897318
12	2	[[1836,2],[3142,3],]	1.4682
13	2	[[1319,5],[4036,7],]	0.479767
14	3	[[724,3],[3981,4],[9676,8],]	0.749011
15	4	[[2403,4],[3646,5],[4666,7],[8904,8],]	0.445082
16	1	[[7121,3],]	0.990252
17	2	[[5917,7],[6125,8],]	0.375579
18	1	[[6162,6],]	0.522114
19	3	[[3178,6],[4381,3],[9213,5],]	0.722865
20	5	[[4870,5],[5694,2],[6855,3],[9488,1],[9541,6],]	1.38445
21	2	[[1713,3],[3569,5],]	0.745453
22	2	[[708,3],[6546,5],]	0.865194
23	2	[[4322,3],[5681,2],]	1.52261
24	4	[[1027,6],[2841,3],[7884,3],[8283,2],]	1.15016
25	3	[[3330,3],[6392,5],[9583,4],]	0.759823
26	3	[[2071,4],[2793,5],[9509,3],]	0.754856
27	3	[[7411,4],[7779,2],[7786,3],]	1.26422
28	2	[[818,4],[6431,3],]	0.722475
29	3	[[304,2],[1718,3],[3960,2],]	1.77832
30	6	[[113,2],[328,6],[1248,4],[3744,6],[7810,2],[9671,2],]	0.977156
31	2	[[2227,1],[4746,4],]	2.60773
32	0	[]	0.0134471
33	4	[[8403,2],[8752,2],[9155,5],[9789,5],]	1.04552
34	2	[[1491,3],[1979,2],]	1.63502
35	2	[[5798,8],[6857,3],]	0.535648
36	3	[[1647,1],[2173,6],[4069,4],]	1.68536
37	2	[[6115,8],[8892,5],]	0.529486
38	3	[[1809,2],[4341,4],[6674,3],]	1.12949
39	3	[[2030,1],[4213,2],[6819,6],]	2.04416
40	3	[[1305,6],[6960,6],[7327,4],]	0.536147
41	4	[[1267,5],[3321,3],[5705,4],[9156,4],]	0.68556
42	4	[[712,8],[2632,4],[4121,5],[9043,2],]	0.820788
43	5	[[397,2],[2172,7],[4919,1],[5551,8],[6412,4],]	1.24681
44	4	[[313,5],[445,4],[5091,7],[7359,4],]	0.594495
45	2	[[5270,7],[9812,5],]	0.42304
46	2	[[4739,4],[9698,2],]	1.39997
47	3	[[3902,6],[4973,6],[8775,2],]	0.765604
48	2	[[2102,3],[6691,2],]	1.68326
49	2	[[4237,5],[6267,5],]	0.514399
50	3	[[56,4],[466,3],[6937,2],]	1.29428
51	2	[[389,3],[5299,2],]	1.69288
52	2	[[605,2],[2803,3],]	1.37838
53	4	[[1910,4],[2535,1],[2544,2],[6155,6],]	1.64378
54	2	[[645,6],[6368,3],]	0.590999
55	4	[[2745,4],[6136,5],[7997,2],[8211,1],]	1.66977
56	4	[[50,3],[2981,4],[4103,3],[6689,4],]	0.847049
57	3	[[1804,7],[3222,6],[7330,4],]	0.483665
58	2	[[104,3],[1431,4],]	0.753415
59	1	[[2630,5],]	0.558784
60	6	[[1733,8],[2441,5],[2457,2],[3392,3],[3869,5],[6176,2],]	0.89219
61	5	[[157,9],[692,8],[957,2],[1790,2],[2064,6],]	0.817409
62	2	[[3744,6],[5957,6],]	0.354042
63	0	[]	0.0134471
64	1	[[1611,1],]	6.88491
65	5	[[2864,1],[3467,4],[4678,1],[7867,3],[9237,8],]	1.94834
66	3	[[6091,5],[9108,5],[9946,5],]	0.617724
67	2	[[6267,5],[8761,5],]	0.61446
68	2	[[7786,3],[9614,4],]	1.00576
69	3	[[5553,2],[8630,3],[8904,8],]	0.967358
70	3	[[2094,4],[4404,3],[5622,7],]	0.660193
71	3	[[2689,5],[3843,4],[4923,2],]	0.863294
72	8	[[584,2],[1452,5],[1872,7],[4402,3],[5274,2],[6627,3],[7765,2],[9477,3],]	1.24328
73	3	[[136,5],[3410,4],[8041,3],]	0.868529
74	0	[]	0.0134471
75	4	[[2223,4],[5351,7],[7345,3],[7959,4],]	0.648267
76	6	[[1035,3],[1816,8],[4184,3],[4609,3],[6936,5],[7763,3],]	0.848805
77	3	[[530,7],[8009,5],[8275,7],]	0.448549
78	2	[[1868,5],[4817,6],]	0.474038
79	3	[[2136,4],[6512,4],[7387,3],]	0.854538
80	1	[[9351,3],]	1.1314
81	0	[]	0.0134471
82	2	[[804,4],[7987,7],]	0.481128
83	4	[[565,1],[982,8],[3279,7],[4780,2],]	1.438
84	3	[[5958,4],[7070,5],[8929,1],]	1.53879
85	4	[[2217,2],[2792,9],[7078,2],[7647,5],]	0.890201
86	1	[[213,6],]	0.398737
87	1	[[5382,2],]	2.0852
88	3	[[7145,5],[7394,4],[9935,4],]	0.685506
89	1	[[9554,6],]	0.382121
90	9	[[1032,3],[2483,5],[5034,5],[5582,3],[6516,5],[7403,2],[8782,6],[8938,8],[9866,4],]	0.728072
91	1	[[3639,3],]	1.55892
92	5	[[2021,5],[2779,2],[7255,3],[7526,3],[8588,5],]	0.866716
93	0	[]	0.0134471
94	1	[[5136,5],]	0.612288
95	5	[[821,4],[1188,5],[3597,2],[4280,5],[7190,2],]	1.19597
96	2	[[3063,5],[5646,5],]	0.560557
97	6	[[1318,3],[3926,3],[4058,3],[9436,2],[9524,4],[9831,3],]	1.269
98	2	[[819,3],[3728,4],]	0.741524
99	3	[[3068,4],[5365,2],[5410,7],]	1.25252
100	2	[[1106,5],[3147,2],]	1.01518
101	4	[[622,7],[904,4],[4356,4],[5155,3],]	0.821787
102	9	[[221,5],[1888,2],[1909,2],[3578,4],[5210,2],[7391,4],[7981,4],[9512,3],[9833,6],]	1.14031
103	3	[[1010,5],[7549,5],[9065,4],]	0.624592
104	3	[[58,2],[1359,4],[7434,6],]	0.81646
105	3	[[699,5],[7667,4],[8203,3],]	0.812174
106	5	[[1924,5],[2552,2],[3108,6],[4272,5],[5563,2],]	0.951795
107	3	[[1603,7],[5394,3],[7615,3],]	0.776303
108	4	[[4910,4],[6120,3],[7851,1],[8756,2],]	1.89154
109	5	[[4360,2],[4841,4],[5475,6],[5938,3],[7799,4],]	0.913974
110	5	[[852,6],[1180,2],[3287,5],[5810,3],[7100,1],]	1.3667
111	1	[[3737,3],]	1.19576
112	3	[[2156,3],[3281,3],[7044,3],]	0.991143
113	2	[[30,6],[2195,6],]	0.408656
114	2	[[6165,5],[7920,5],]	0.47484
115	3	[[527,2],[2025,3],[6538,2],]	1.99729
116	2	[[3782,4],[9836,4],]	0.852629
117	0	[]	0.0134471
118	7	[[0,4],[575,3],[1223,2],[1603,7],[4144,2],[5986,5],[6167,4],]	1.02476
119	2	[[5920,4],[6904,11],]	0.413209
120	2	[[3799,5],[6713,4],]	0.630699
121	4	[[727,4],[2346,4],[5676,3],[9705,7],]	0.800912
122	0	[]	0.0134471
123	4	[[1568,7],[2187,4],[6091,5],[6947,3],]	0.679596
124	4	[[1680,3],[2167,7],[5391,2],[9311,4],]	0.867821
125	4	[[749,3],[4470,6],[8351,6],[8693,4],]	0.579774
126	4	[[1240,4],[5166,4],[6047,1],[9702,3],]	1.48033
127	2	[[7427,6],[8444,6],]	0.450082
128	2	[[292,8],[8271,3],]	0.691925
129	2	[[1671,2],[5174,3],]	1.41602
130	3	[[2738,3],[8659,4],[9660,3],]	0.81552
131	3	[[4474,4],[7764,4],[8533,5],]	0.690519
132	3	[[1528,3],[2371,3],[3095,4],]	0.964816
133	2	[[1309,1],[7826,3],]	2.92402
134	5	[[4809,6],[5854,4],[7795,3],[8607,4],[8608,4],]	0.859816
135	1	[[7632,5],]	0.567176
136	5	[[73,3],[2078,4],[2671,5],[8999,3],[9869,5],]	0.737786
137	1	[[820,3],]	1.22209
138	3	[[979,3],[2033,7],[5712,4],]	0.63109
139	4	[[2183,8],[3248,5],[5674,5],[6657,1],]	1.06699
140	3	[[712,8],[4466,3],[7410,8],]	0.487591
141	5	[[2463,2],[7032,8],[7629,3],[9341,1],[9656,4],]	1.41224
142	1	[[3669,3],]	0.822108
143	2	[[6863,4],[9795,5],]	0.739385
144	5	[[3797,4],[6477,3],[6726,3],[7268,3],[8275,7],]	0.84005
145	2	[[8360,4],[8548,6],]	0.555489
146	4	[[1323,3],[5700,2],[6450,3],[9475,4],]	1.59624
147	3	[[1113,5],[3345,3],[8404,2],]	1.26924
148	2	[[259,6],[1956,6],]	0.387981
149	4	[[252,3],[2827,3],[3171,3],[6565,1],]	1.77983
150	0	[]	0.0134471
151	2	[[3920,4],[4594,6],]	0.601962
152	2	[[5690,6],[6536,5],]	0.521701
153	1	[[7735,2],]	1.71508
154	6	[[2699,4],[3972,2],[4475,5],[7304,6],[9706,4],[9997,3],]	1.0059
155	3	[[2170,4],[5705,4],[9132,4],]	0.752542
156	4	[[586,5],[4879,2],[4979,2],[5142,2],]	1.37762
157	9	[[61,5],[2159,3],[2614,3],[5473,2],[5968,5],[6079,3],[6162,6],[7292,4],[7829,4],]	0.868873
158	2	[[1018,3],[6638,6],]	0.976485
159	3	[[694,1],[3306,4],[7054,2],]	2.43374
160	3	[[341,1],[3698,7],[7201,5],]	1.29405
161	1	[[9794,4],]	1.04249
162	3	[[4225,2],[5123,2],[9404,6],]	1.14337
163	4	[[1565,6],[2947,2],[3421,3],[6927,3],]	1.04399
164	5	[[1214,5],[1882,6],[4641,5],[6819,6],[8441,6],]	0.452603
165	5	[[786,7],[2510,4],[3958,4],[5682,4],[8289,6],]	0.50653
166	3	[[5875,6],[8168,4],[8466,2],]	1.02855
167	3	[[6954,4],[8094,2],[9458,3],]	1.10727
168	2	[[1487,5],[9614,4],]	0.800468
169	3	[[540,4],[600,6],[7402,3],]	0.650551
170	1	[[4819,2],]	1.88147
171	2	[[2543,4],[4651,2],]	1.0898
172	6	[[2198,7],[5122,7],[5143,1],[6775,4],[7511,2],[9908,8],]	0.976638
173	4	[[1372,5],[1467,5],[4350,5],[8755,3],]	0.697724
174	1	[[3663,2],]	1.85955
175	4	[[2815,3],[6073,4],[7281,6],[8030,3],]	0.778764
176	3	[[1192,4],[6501,5],[7324,4],]	0.654595
177	4	[[339,5],[1545,2],[2020,3],[2384,4],]	0.998723
178	4	[[1067,1],[3315,5],[5709,3],[8055,6],]	1.26332
179	3	[[1413,2],[2245,5],[9350,2],]	1.16573
180	1	[[6995,6],]	0.420274
181	0	[]	0.0134471
182	3	[[1018,3],[8000,3],[8457,8],]	0.995567
183	6	[[2836,2],[3049,4],[5827,9],[5881,2],[7485,2],[8832,2],]	1.32496
184	4	[[1426,5],[1921,1],[4075,2],[4094,2],]	2.05033
185	1	[[2172,7],]	0.428134
186	3	[[2049,3],[4042,2],[8190,6],]	0.970636
187	0	[]	0.0134471
188	4	[[3229,8],[6342,6],[8297,5],[8536,1],]	0.994361
189	2	[[3832,4],[5471,3],]	1.14096
190	4	[[5043,1],[5688,3],[5944,5],[9703,3],]	1.54143
191	2	[[1085,2],[9895,3],]	1.27889
192	3	[[2716,4],[2819,4],[4827,5],]	0.619423
193	3	[[966,6],[3068,4],[4944,1],]	1.74153
194	0	[]	0.0134471
195	3	[[1593,4],[9646,7],[9962,3],]	0.861306
196	4	[[716,4],[6054,6],[6213,3],[8808,4],]	0.788355
197	2	[[3944,4],[8530,2],]	1.09748
198	2	[[7831,4],[8449,4],]	0.673266
199	2	[[2193,5],[4388,4],]	0.540969
200	5	[[2738,3],[4111,6],[8389,5],[8608,4],[9238,2],]	0.849698
201	0	[]	0.0134471
202	4	[[1218,4],[1655,8],[5738,3],[6531,3],]	0.698463
203	2	[[7255,3],[9276,4],]	0.828671
204	1	[[2951,4],]	1.09836
205	5	[[1840,2],[2400,6],[3064,3],[5686,3],[8193,4],]	0.918644
206	2	[[2938,3],[7539,9],]	0.58611
207	1	[[4864,4],]	1.18445
208	3	[[4969,3],[7617,5],[8623,4],]	0.779677
209	1	[[9425,4],]	0.784289
210	4	[[1655,8],[4833,4],[6385,7],[7622,3],]	0.626481
211	1	[[9340,2],]	2.34958
212	3	[[622,7],[2435,4],[5505,5],]	0.513207
213	6	[[86,1],[4518,9],[6228,4],[6562,3],[6675,4],[8888,3],]	1.20245
214	2	[[5089,2],[5922,5],]	1.04178
215	4	[[3783,4],[5916,4],[7689,5],[7827,3],]	0.761822
216	2	[[4941,1],[9580,2],]	3.76256
217	4	[[920,3],[3318,3],[4901,2],[8690,5],]	1.17659
218	5	[[1515,5],[3857,6],[5475,6],[6637,4],[7541,4],]	0.613698
219	0	[]	0.0134471
220	3	[[6917,7],[7673,2],[8459,3],]	0.975653
221	5	[[102,9],[1281,5],[3645,6],[4960,6],[6993,4],]	0.453263
222	8	[[1906,3],[4486,3],[5121,2],[5260,6],[6460,3],[7346,6],[9441,4],[9576,4],]	0.84881
223	6	[[421,5],[630,3],[3699,3],[3948,1],[6871,4],[8958,4],]	1.30086
224	3	[[4729,3],[5035,3],[7641,4],]	0.901545
225	3	[[781,4],[3340,4],[9869,5],]	0.679751
226	2	[[706,3],[1485,5],]	0.705788
227	5	[[3414,2],[6406,4],[9255,2],[9439,4],[9462,4],]	1.12279
228	4	[[3399,2],[6732,4],[6843,1],[7930,2],]	2.5775
229	3	[[1408,3],[2479,3],[9445,3],]	1.12107
230	1	[[7467,3],]	1.83017
231	3	[[1457,2],[1711,6],[6435,4],]	0.822993
232	2	[[1753,2],[5902,2],]	2.06187
233	3	[[1422,4],[4718,3],[5900,2],]	1.60678
234	3	[[954,3],[3770,9],[6171,2],]	0.918797
235	2	[[2452,2],[5941,4],]	1.13628
236	1	[[6068,4],]	0.59812
237	1	[[450,4],]	0.700522
238	7	[[1453,5],[2150,5],[3744,6],[5280,3],[5444,5],[7925,3],[9882,2],]	0.772226
239	6	[[348,6],[3802,3],[4337,3],[9010,2],[9206,4],[9661,4],]	1.01411
240	1	[[3897,4],]	0.924805
241	6	[[649,1],[1341,2],[1446,5],[4023,3],[5514,4],[6431,3],]	1.75369
242	3	[[4227,1],[4432,8],[9810,7],]	1.18219
243	3	[[817,2],[5947,8],[7981,4],]	1.20262
244	2	[[7336,2],[9276,4],]	1.90252
245	2	[[1498,3],[1760,5],]	0.778977
246	2	[[6933,4],[9193,5],]	0.583603
247	3	[[421,5],[1292,7],[9301,3],]	0.579343
248	2	[[319,2],[5448,4],]	1.17767
249	1	[[3377,3],]	1.01756
250	4	[[1061,4],[3983,5],[6111,5],[8719,4],]	0.645051
251	4	[[1871,5],[2919,1],[6535,4],[7239,5],]	1.33896
252	3	[[1,3],[149,4],[6774,3],]	0.993843
253	3	[[1192,4],[5721,1],[9383,4],]	1.6527
254	2	[[6392,5],[6543,7],]	0.441849
255	0	[]	0.0134471
256	2	[[4134,1],[7307,6],]	2.28183
257	3	[[2574,4],[5759,1],[7814,1],]	3.59625
258	0	[]	0.0134471
259	6	[[148,2],[484,5],[2006,5],[2907,6],[3432,3],[8321,4],]	0.822739
260	2	[[3359,9],[3591,4],]	0.47694
261	2	[[1049,2],[4694,7],]	0.970506
262	3	[[1458,6],[2803,3],[8146,3],]	0.846324
263	2	[[1890,5],[7643,2],]	1.09047
264	1	[[4961,5],]	0.479185
265	3	[[6081,4],[6120,3],[8879,4],]	0.796419
266	2	[[1807,4],[9849,1],]	2.45166
267	1	[[680,4],]	0.67396
268	3	[[1313,3],[1892,2],[5059,6],]	1.05223
269	4	[[789,3],[3313,5],[5640,4],[7524,3],]	0.817216
270	2	[[2788,5],[9632,4],]	0.764192
271	3	[[2337,2],[2703,4],[4004,2],]	1.64132
272	4	[[929,5],[6265,5],[6312,6],[9788,4],]	0.525213
273	2	[[8673,8],[9688,4],]	0.498806
274	6	[[895,5],[2851,1],[3257,6],[3397,2],[4471,4],[6413,5],]	1.15413
275	6	[[1671,2],[6781,6],[7189,7],[7237,2],[7434,6],[8633,2],]	0.966253
276	5	[[5547,8],[6609,3],[8679,4],[9113,2],[9540,5],]	0.780498
277	5	[[1273,4],[2594,5],[3613,3],[3741,3],[3886,4],]	0.966431
278	1	[[4712,1],]	6.88491
279	3	[[683,4],[1028,5],[6952,3],]	0.671221
280	3	[[639,3],[4775,7],[8107,3],]	0.691297
281	3	[[1656,3],[3917,2],[5177,3],]	1.59128
282	4	[[3357,3],[7413,3],[7966,3],[8014,1],]	1.71529
283	3	[[375,1],[1080,9],[3563,6],]	1.16676
284	0	[]	0.0134471
285	4	[[1076,3],[3754,4],[5909,2],[8975,1],]	1.78748
286	3	[[465,4],[3554,1],[7496,5],]	1.72039
287	1	[[5816,5],]	0.470341
288	1	[[9129,6],]	0.37315
289	4	[[5928,5],[6536,5],[7748,7],[8068,6],]	0.45212
290	5	[[3894,3],[4470,6],[5926,2],[8746,4],[8768,6],]	0.885689
291	2	[[1039,4],[4734,5],]	0.622252
292	8	[[128,2],[4686,1],[5442,5],[6005,1],[7558,4],[8772,4],[8997,7],[9833,6],]	1.37719
293	2	[[1495,3],[5961,6],]	0.614604
294	5	[[518,1],[3549,3],[6827,4],[8086,2],[9558,3],]	1.71565
295	5	[[3124,8],[6273,2],[7748,7],[7892,2],[8265,6],]	0.779164
296	2	[[3814,5],[6618,5],]	0.700732
297	1	[[2619,4],]	0.864729
298	3	[[6877,5],[7921,1],[9525,6],]	1.34942
299	3	[[1890,5],[5180,7],[9795,5],]	0.500291
300	4	[[3146,3],[5845,4],[6360,3],[7479,2],]	1.1598
301	1	[[5979,4],]	0.620429
302	2	[[5102,1],[9946,5],]	2.27763
303	1	[[8815,8],]	0.314275
304	2	[[29,3],[9109,2],]	1.48718
305	2	[[6100,4],[6599,3],]	0.913021
306	2	[[5185,3],[8844,8],]	0.782776
307	5	[[502,3],[2983,7],[5273,1],[7488,1],[9848,4],]	1.94213
308	5	[[3062,6],[6804,3],[7576,5],[7970,2],[8703,4],]	0.880745
309	4	[[2914,3],[5611,4],[8326,3],[8518,5],]	0.908164
310	2	[[6989,4],[7389,3],]	0.841349
311	3	[[970,4],[1196,4],[5648,4],]	0.688317
312	4	[[4169,2],[4984,2],[6623,2],[8790,4],]	1.54861
313	5	[[44,4],[645,6],[1919,6],[5137,3],[5839,6],]	0.569871
314	4	[[3989,2],[7518,3],[9045,3],[9738,1],]	1.97828
315	2	[[4649,4],[5832,3],]	0.903712
316	1	[[6836,5],]	0.680248
317	4	[[2003,6],[4291,5],[6557,9],[8798,3],]	0.513522
318	2	[[3817,3],[4874,3],]	1.30221
319	2	[[248,2],[8159,3],]	1.46496
320	1	[[3847,2],]	2.3605
321	3	[[858,2],[4442,3],[7315,4],]	1.09273
322	1	[[1243,4],]	0.67428
323	3	[[713,8],[7574,4],[7764,4],]	0.522598
324	4	[[4263,3],[5879,2],[7106,4],[8548,6],]	1.00758
325	4	[[2383,5],[3790,3],[6058,4],[7575,5],]	0.670792
326	0	[]	0.0134471
327	1	[[3011,4],]	0.730905
328	6	[[30,6],[1679,5],[2548,5],[6332,2],[6508,4],[8702,4],]	0.781905
329	0	[]	0.0134471
330	4	[[1812,6],[3307,5],[4691,4],[5519,5],]	0.594124
331	2	[[893,1],[3937,2],]	3.83649
332	5	[[568,5],[5656,3],[6972,3],[7583,3],[8385,5],]	0.769547
333	6	[[1025,4],[1463,3],[1573,5],[3370,3],[3772,6],[9103,2],]	0.935241
334	3	[[475,2],[2298,4],[7174,4],]	1.00237
335	5	[[1183,6],[1712,2],[3553,2],[3788,6],[4392,5],]	0.83852
336	6	[[764,5],[3718,3],[4289,3],[5287,5],[9132,4],[9908,8],]	0.645765
337	3	[[2455,4],[2973,4],[3440,4],]	0.706741
338	4	[[1644,5],[3388,7],[7169,5],[7253,3],]	0.774447
339	5	[[177,4],[5451,3],[6188,5],[7966,3],[8988,1],]	1.3757
340	3	[[757,2],[2251,3],[4684,4],]	1.10111
341	1	[[160,3],]	0.87059
342	5	[[2048,5],[3041,3],[4188,4],[6919,8],[8826,3],]	0.696842
343	4	[[1193,5],[1528,3],[6371,3],[8329,6],]	0.786921
344	4	[[1142,1],[2487,4],[6775,4],[7343,3],]	1.58662
345	2	[[5649,5],[8527,5],]	0.49314
346	1	[[767,5],]	0.614507
347	5	[[562,4],[850,7],[2652,4],[3657,5],[3739,4],]	0.543337
348	6	[[239,6],[2069,3],[4894,8],[5621,3],[6895,3],[9440,3],]	0.737241
349	2	[[4638,3],[4835,4],]	1.20926
350	6	[[2633,4],[2910,7],[6697,2],[7166,2],[8405,3],[8655,6],]	1.11226
351	2	[[2343,6],[5931,2],]	0.920443
352	6	[[629,4],[2095,3],[3283,5],[3670,4],[5623,2],[9401,7],]	0.764666
353	0	[]	0.0134471
354	4	[[657,3],[3453,6],[3572,4],[4028,1],]	1.34924
355	5	[[814,8],[1981,4],[2363,2],[8072,3],[8141,2],]	0.929412
356	6	[[3972,2],[4355,3],[5352,3],[8360,4],[8750,6],[9336,3],]	0.91406
357	4	[[3052,3],[3929,5],[4192,4],[7908,5],]	0.688632
358	3	[[1577,3],[5663,5],[6883,3],]	0.888946
359	2	[[4242,4],[9272,6],]	0.564978
360	1	[[8648,5],]	0.47509
361	4	[[1522,2],[5260,6],[5815,1],[8055,6],]	1.41952
362	0	[]	0.0134471
363	4	[[2346,4],[4352,2],[6303,2],[8242,2],]	1.58158
364	4	[[1592,4],[4590,1],[6486,4],[7540,3],]	1.69532
365	2	[[4893,4],[9916,6],]	0.553823
366	5	[[1654,1],[3688,7],[5992,3],[7496,5],[8660,2],]	1.4152
367	3	[[1947,4],[4675,3],[5240,3],]	0.872041
368	1	[[9186,3],]	0.900798
369	2	[[3765,5],[7452,6],]	0.508993
370	2	[[579,4],[7793,1],]	2.60326
371	5	[[2069,3],[4349,1],[4422,5],[6401,5],[7402,3],]	1.23477
372	4	[[5771,3],[7640,3],[9467,1],[9646,7],]	1.49139
373	2	[[7546,2],[9388,6],]	1.02687
374	5	[[1310,4],[2978,2],[5877,5],[6352,7],[8728,3],]	0.7965
375	1	[[283,3],]	0.826707
376	3	[[4815,4],[7004,7],[8527,5],]	0.586219
377	4	[[986,4],[3225,5],[3534,5],[7616,3],]	0.675322
378	1	[[527,2],]	2.06618
379	2	[[4233,4],[9994,3],]	1.14135
380	2	[[3223,3],[7727,1],]	2.92179
381	5	[[3571,4],[6471,4],[7910,4],[8805,5],[9819,7],]	0.713948
382	2	[[4112,4],[6167,4],]	0.715876
383	2	[[918,5],[4328,4],]	0.524844
384	2	[[3697,3],[9583,4],]	0.926189
385	3	[[3085,3],[6613,6],[8676,1],]	1.94466
386	1	[[2633,4],]	0.572941
387	4	[[500,4],[2603,2],[6778,4],[7821,4],]	0.966404
388	0	[]	0.0134471
389	3	[[51,2],[3175,4],[5641,1],]	2.4452
390	5	[[431,5],[3815,6],[3909,6],[7172,5],[8928,4],]	0.494486
391	6	[[1486,2],[1506,4],[2623,3],[7112,5],[7466,2],[9245,3],]	1.18448
392	6	[[2358,2],[2977,2],[3567,4],[4208,4],[4991,3],[5392,3],]	1.34251
393	1	[[4400,4],]	0.708899
394	4	[[1389,5],[1590,4],[6303,2],[6582,1],]	1.5957
395	1	[[6685,2],]	1.87029
396	4	[[1123,2],[2895,5],[5621,3],[9435,3],]	1.05765
397	2	[[43,5],[6353,3],]	0.724061
398	4	[[2148,4],[3653,7],[4965,2],[8049,7],]	0.717474
399	2	[[2187,4],[3019,6],]	0.527881
400	0	[]	0.0134471
401	6	[[2082,1],[3262,2],[3283,5],[4439,4],[5025,2],[7375,4],]	1.53853
402	4	[[6578,6],[9074,4],[9168,5],[9959,5],]	0.520382
403	1	[[5421,6],]	0.429872
404	3	[[1015,3],[1821,5],[9997,3],]	1.04333
405	1	[[6471,4],]	0.612596
406	0	[]	0.0134471
407	2	[[7719,4],[8021,3],]	1.26927
408	1	[[9695,1],]	6.88491
409	1	[[6475,3],]	1.17435
410	1	[[6513,5],]	0.680916
411	2	[[621,5],[5458,3],]	0.726316
412	2	[[7304,6],[8586,4],]	0.595841
413	1	[[4133,1],]	6.88491
414	4	[[1129,1],[7707,2],[7879,5],[8523,6],]	1.49215
415	5	[[3102,3],[5722,7],[5742,5],[6896,5],[8200,7],]	0.550306
416	3	[[3210,2],[4230,1],[4553,2],]	3.25082
417	4	[[1000,4],[3809,3],[4515,2],[5751,5],]	1.00903
418	2	[[719,3],[3596,6],]	0.630508
419	4	[[854,1],[1478,4],[8425,3],[8540,2],]	1.90108
420	2	[[3096,3],[8024,4],]	1.03554
421	5	[[223,6],[247,3],[7890,3],[8375,5],[9518,3],]	0.730889
422	5	[[2119,2],[3890,6],[5701,5],[8485,6],[9044,3],]	0.759606
423	1	[[4273,2],]	2.05786
424	3	[[2414,3],[6699,3],[7846,1],]	2.01187
425	3	[[1108,6],[1273,4],[4456,2],]	0.820772
426	3	[[1679,5],[3528,8],[6317,4],]	0.482646
427	3	[[1833,4],[5253,5],[7397,5],]	0.690835
428	1	[[5212,3],]	0.882035
429	1	[[5946,3],]	0.98128
430	1	[[7430,4],]	0.622682
431	5	[[390,5],[506,6],[5245,10],[8925,8],[9576,4],]	0.462409
432	4	[[3124,8],[4782,6],[5410,7],[7904,1],]	0.988706
433	5	[[1072,2],[1914,3],[2092,4],[4576,3],[8255,6],]	1.22219
434	3	[[4398,5],[7746,3],[8967,4],]	0.800719
435	3	[[4381,3],[5159,5],[6325,1],]	1.71375
436	6	[[626,3],[3418,5],[4431,2],[5117,4],[6043,4],[6636,1],]	1.33241
437	4	[[4065,2],[5583,2],[6520,2],[8502,4],]	1.59158
438	5	[[3124,8],[4632,5],[6400,5],[6895,3],[7441,5],]	0.52859
439	2	[[1055,3],[7046,2],]	1.54742
440	3	[[1173,3],[3365,6],[6127,2],]	1.12571
441	2	[[5233,6],[8868,3],]	0.790864
442	4	[[1502,4],[2774,6],[3305,2],[8739,1],]	1.70296
443	4	[[539,3],[575,3],[4846,1],[6386,4],]	1.59233
444	3	[[827,1],[5187,3],[9818,5],]	1.92257
445	4	[[44,4],[1991,5],[2261,5],[9387,1],]	1.15235
446	3	[[1375,4],[3713,6],[9353,2],]	0.8141
447	1	[[7307,6],]	0.551022
448	3	[[637,4],[4238,1],[7774,4],]	1.6993
449	1	[[3467,4],]	0.611488
450	4	[[237,1],[2657,3],[6214,3],[9236,5],]	1.53099
451	3	[[1925,3],[4865,7],[8416,8],]	0.486708
452	1	[[793,3],]	0.9906
453	1	[[6801,4],]	0.698335
454	3	[[3213,4],[7374,4],[9049,5],]	0.65274
455	3	[[1959,7],[4929,4],[8873,3],]	0.936144
456	2	[[7995,8],[8782,6],]	0.319903
457	4	[[1935,1],[1993,4],[8984,2],[8990,2],]	2.36045
458	2	[[5743,5],[9503,2],]	1.27572
459	7	[[1028,5],[1111,2],[1119,7],[3443,3],[3874,6],[7531,4],[8116,6],]	0.768429
460	3	[[945,3],[1165,4],[4061,4],]	0.826328
461	1	[[8512,5],]	0.532586
462	2	[[3544,3],[8219,6],]	0.649627
463	5	[[656,6],[1594,2],[6242,7],[7097,5],[7427,6],]	0.610694
464	3	[[3457,1],[8933,8],[9830,4],]	1.40031
465	4	[[286,3],[3428,1],[8800,3],[9535,5],]	1.69797
466	3	[[50,3],[1977,8],[9024,2],]	0.968853
467	7	[[530,7],[1884,4],[2543,4],[3125,4],[4091,7],[6860,2],[8875,7],]	0.698147
468	0	[]	0.0134471
469	1	[[8163,3],]	1.04677
470	2	[[1496,7],[5961,6],]	0.37204
471	3	[[3087,4],[4665,4],[5458,3],]	0.826894
472	1	[[1575,2],]	2.02041
473	5	[[693,3],[3677,4],[6174,1],[8037,6],[9685,3],]	1.25256
474	6	[[501,3],[4817,6],[6913,7],[8230,1],[8926,3],[9884,4],]	1.1916
475	2	[[334,3],[908,4],]	0.82023
476	3	[[1818,2],[6197,5],[7561,7],]	0.760976
477	3	[[480,3],[3266,3],[9955,1],]	2.02264
478	6	[[2511,7],[4346,4],[6855,3],[7085,2],[9056,4],[9220,4],]	0.796239
479	1	[[6591,6],]	0.427096
480	3	[[477,3],[1166,5],[7439,4],]	1.05159
481	4	[[1032,3],[2613,6],[8402,4],[8828,2],]	0.927526
482	2	[[3300,6],[8791,4],]	0.584953
483	4	[[5015,2],[6242,7],[7186,3],[9369,5],]	0.905156
484	5	[[259,6],[2198,7],[6481,2],[6551,1],[9795,5],]	1.20929
485	1	[[2976,7],]	0.310276
486	2	[[4835,4],[7594,3],]	0.98438
487	3	[[3158,7],[5795,3],[9370,2],]	0.958796
488	0	[]	0.0134471
489	2	[[3162,4],[3222,6],]	0.753059
490	5	[[1185,5],[1464,4],[5529,2],[9044,3],[9546,5],]	0.837505
491	4	[[899,5],[2422,2],[7275,2],[8500,5],]	1.07705
492	3	[[1804,7],[2734,4],[8121,2],]	0.81292
493	1	[[3248,5],]	0.465571
494	3	[[3890,6],[4766,5],[4995,6],]	0.443938
495	4	[[3422,9],[4170,3],[9114,4],[9388,6],]	0.553705
496	1	[[8669,5],]	0.476731
497	4	[[3783,4],[7238,4],[7808,3],[9853,1],]	1.55237
498	3	[[1721,6],[9433,2],[9714,4],]	0.86569
499	3	[[1988,3],[4313,2],[4506,3],]	1.27937
500	4	[[387,4],[5647,4],[5970,4],[9841,2],]	0.994865
501	3	[[474,6],[532,1],[4084,2],]	2.12183
502	3	[[307,5],[5656,3],[8091,3],]	0.889807
503	7	[[1211,3],[2576,5],[3340,4],[5335,9],[7588,3],[9908,8],[9978,5],]	0.627169
504	3	[[1285,1],[5313,3],[7206,4],]	1.81993
505	3	[[1754,3],[4577,2],[5619,4],]	1.54363
506	6	[[431,5],[639,3],[1836,2],[4455,2],[6741,1],[9794,4],]	1.74781
507	3	[[3929,5],[5233,6],[5283,3],]	0.67248
508	4	[[1322,5],[2734,4],[8746,4],[8897,2],]	0.835024
509	2	[[2218,2],[6523,4],]	1.42259
510	3	[[1101,4],[3422,9],[8681,4],]	0.546401
511	3	[[2746,5],[7541,4],[7809,4],]	0.610503
512	3	[[1863,4],[2122,3],[8768,6],]	0.763217
513	3	[[2400,6],[6660,1],[7385,6],]	1.32493
514	5	[[1658,4],[2619,4],[3294,6],[3535,4],[6125,8],]	0.664182
515	3	[[6767,5],[7689,5],[7815,5],]	0.487803
516	3	[[8329,6],[8454,5],[8674,8],]	0.432452
517	4	[[3067,4],[4354,4],[5645,4],[6409,5],]	0.715308
518	1	[[294,5],]	0.59274
519	6	[[583,5],[3553,2],[3728,4],[5868,4],[6868,3],[6960,6],]	0.817637
520	2	[[4644,4],[7175,4],]	0.610911
521	1	[[8860,4],]	0.619491
522	0	[]	0.0134471
523	3	[[2100,6],[5861,2],[9257,4],]	0.901291
524	2	[[5250,2],[7769,4],]	1.94211
525	3	[[2070,6],[2896,6],[8842,7],]	0.431873
526	3	[[974,4],[5017,3],[6103,3],]	0.897275
527	2	[[115,3],[378,1],]	3.04843
528	3	[[2911,1],[8111,5],[8605,3],]	1.77468
529	6	[[1305,6],[2319,7],[3118,3],[6044,2],[6175,5],[6390,3],]	0.78578
530	7	[[77,3],[467,7],[2113,4],[2126,5],[3184,7],[4249,3],[8559,4],]	0.635096
531	3	[[4301,3],[5873,3],[9492,4],]	1.05274
532	1	[[501,3],]	1.11998
533	2	[[4698,6],[6882,6],]	0.42727
534	2	[[7071,6],[8150,3],]	0.693792
535	2	[[8180,1],[9138,2],]	4.71918
536	3	[[6274,3],[7441,5],[9079,5],]	0.602381
537	2	[[2250,5],[2966,3],]	0.845142
538	0	[]	0.0134471
539	3	[[443,4],[5165,5],[5594,4],]	0.764014
540	4	[[169,3],[4913,4],[6540,5],[7777,4],]	0.808546
541	5	[[1640,3],[6417,4],[6756,3],[7329,4],[7981,4],]	0.788994
542	4	[[2155,4],[5929,3],[8448,3],[8737,5],]	0.892479
543	1	[[8966,5],]	0.488784
544	3	[[5715,6],[5773,4],[5885,4],]	0.751931
545	1	[[4863,5],]	0.46008
546	3	[[2508,3],[7092,5],[9209,2],]	1.11302
547	2	[[2028,6],[8630,3],]	0.728873
548	3	[[4837,2],[5890,2],[8541,8],]	1.18756
549	0	[]	0.0134471
550	4	[[3648,6],[5574,6],[6262,1],[7150,7],]	0.942631
551	4	[[1675,5],[3141,3],[6019,1],[6702,5],]	1.38404
552	3	[[2317,4],[3058,6],[9326,2],]	0.834843
553	3	[[3249,2],[5375,5],[5735,3],]	0.980021
554	3	[[2872,5],[2939,4],[8566,4],]	0.750072
555	1	[[3565,4],]	0.845342
556	2	[[3203,3],[6930,3],]	1.59387
557	3	[[2359,4],[7059,2],[7241,3],]	1.28346
558	6	[[609,4],[935,2],[2084,4],[2792,9],[5818,4],[6439,6],]	0.986354
559	3	[[1501,9],[3227,2],[8569,4],]	0.807783
560	0	[]	0.0134471
561	2	[[1356,4],[9008,3],]	0.889373
562	4	[[347,5],[572,5],[1977,8],[3596,6],]	0.435169
563	3	[[5193,2],[7747,1],[8255,6],]	2.01793
564	3	[[1926,6],[3908,1],[7828,4],]	1.46343
565	1	[[83,4],]	0.669515
566	1	[[7431,4],]	0.617371
567	4	[[2058,6],[4036,7],[8609,3],[9772,2],]	0.82606
568	5	[[332,5],[942,4],[2688,7],[3285,3],[5411,8],]	0.517289
569	3	[[640,6],[1146,2],[8998,2],]	1.38907
570	2	[[2907,6],[5444,5],]	0.487698
571	4	[[3333,6],[6196,10],[6744,4],[8106,3],]	0.587892
572	5	[[562,4],[866,4],[3513,3],[6068,4],[6905,3],]	0.848083
573	6	[[1038,4],[1063,2],[4945,4],[5122,7],[6554,7],[7286,5],]	0.638076
574	3	[[3257,6],[4222,4],[8603,2],]	0.983835
575	3	[[118,7],[443,4],[1408,3],]	0.769516
576	2	[[2854,3],[3705,4],]	0.855335
577	2	[[2548,5],[9052,2],]	1.27214
578	4	[[1000,4],[3907,4],[4237,5],[5708,5],]	0.678718
579	4	[[370,2],[2556,3],[6079,3],[6594,2],]	1.79953
580	6	[[1889,4],[5201,5],[5609,5],[5965,5],[6012,4],[9073,5],]	0.546433
581	2	[[4870,5],[5557,3],]	0.757887
582	3	[[4632,5],[5030,3],[5867,1],]	1.7975
583	5	[[519,6],[3349,5],[6255,4],[6401,5],[9317,4],]	0.531506
584	2	[[72,8],[9620,3],]	0.722336
585	2	[[3262,2],[6997,4],]	1.08506
586	5	[[156,4],[3501,5],[4506,3],[7017,3],[8090,7],]	0.719508
587	3	[[3054,3],[4149,4],[4223,7],]	0.658051
588	1	[[8340,2],]	1.71416
589	7	[[1715,2],[2518,5],[3302,4],[5002,4],[5150,3],[6957,2],[7938,1],]	1.39524
590	3	[[964,3],[2740,1],[8182,6],]	2.17523
591	2	[[2314,3],[7959,4],]	0.767013
592	3	[[5087,4],[6257,3],[6684,2],]	1.18184
593	6	[[1333,2],[2113,4],[2807,6],[6050,4],[9409,7],[9963,3],]	0.849447
594	0	[]	0.0134471
595	6	[[4430,4],[5490,4],[6122,4],[8882,3],[9210,1],[9901,3],]	1.29557
596	5	[[5197,1],[5757,3],[9535,5],[9815,9],[9916,6],]	1.12923
597	2	[[1711,6],[8992,4],]	0.547368
598	5	[[1882,6],[2529,2],[3609,1],[5315,4],[7150,7],]	1.23416
599	2	[[4384,4],[8641,3],]	0.7983
600	6	[[169,3],[824,3],[1300,7],[7033,6],[8486,4],[9035,2],]	0.802885
601	1	[[3922,3],]	1.13916
602	3	[[6543,7],[9065,4],[9684,5],]	0.602823
603	5	[[1364,5],[7958,4],[8695,3],[8708,6],[8918,4],]	0.623268
604	2	[[820,3],[2804,7],]	0.927179
605	2	[[52,2],[4151,5],]	1.17813
606	2	[[1126,3],[8785,7],]	0.99732
607	2	[[1065,1],[3955,5],]	2.34249
608	6	[[1438,3],[2970,3],[4876,3],[5568,4],[7554,4],[8195,4],]	0.851626
609	4	[[558,6],[3893,6],[7906,3],[9990,1],]	1.19069
610	1	[[9406,4],]	0.685301
611	0	[]	0.0134471
612	2	[[3688,7],[5912,5],]	0.468597
613	0	[]	0.0134471
614	5	[[1760,5],[2613,6],[4251,4],[7512,4],[7961,3],]	0.678858
615	2	[[1543,2],[6707,4],]	1.27882
616	3	[[1865,4],[2005,5],[6909,6],]	0.573153
617	3	[[3506,2],[6732,4],[8777,3],]	1.25265
618	2	[[7692,2],[8137,2],]	1.94744
619	2	[[5688,3],[7117,5],]	0.69986
620	2	[[2686,5],[8478,3],]	0.706168
621	5	[[411,2],[3873,6],[6125,8],[6990,5],[8694,5],]	0.677279
622	7	[[101,4],[212,3],[4372,3],[5684,5],[6665,3],[7551,5],[8072,3],]	0.774413
623	5	[[944,4],[1562,7],[3240,4],[3760,5],[7854,4],]	0.636397
624	1	[[6648,4],]	0.723568
625	2	[[2237,8],[9746,2],]	0.93657
626	3	[[436,6],[2005,5],[5235,3],]	0.67113
627	2	[[1518,3],[2319,7],]	0.584692
628	4	[[1021,6],[3469,5],[6042,9],[7761,4],]	0.571449
629	4	[[352,6],[3106,6],[3738,5],[4753,3],]	0.562049
630	3	[[223,6],[4848,2],[8232,7],]	0.866219
631	2	[[4053,5],[7188,2],]	0.989107
632	0	[]	0.0134471
633	4	[[2889,4],[7997,2],[8560,3],[9162,5],]	0.975327
634	1	[[9960,3],]	1.63417
635	4	[[738,1],[1508,3],[2430,5],[3451,2],]	1.79605
636	5	[[3833,6],[4346,4],[5245,10],[5743,5],[7928,4],]	0.543024
637	4	[[448,3],[2865,6],[6715,2],[8219,6],]	0.982146
638	3	[[2800,3],[3439,4],[6288,1],]	1.87204
639	3	[[280,3],[506,6],[8144,5],]	0.644363
640	6	[[569,3],[1745,1],[5808,1],[6981,3],[7700,6],[8722,3],]	1.96279
641	3	[[664,2],[2440,4],[3173,4],]	1.14574
642	4	[[5730,3],[7004,7],[8222,4],[9506,5],]	0.685033
643	1	[[2670,3],]	1.08333
644	1	[[7761,4],]	0.915353
645	6	[[54,2],[313,5],[3627,3],[4328,4],[5374,5],[9739,7],]	0.752419
646	6	[[745,5],[6418,2],[6988,3],[7410,8],[8115,4],[9258,5],]	0.720982
647	1	[[5091,7],]	0.330889
648	2	[[986,4],[4283,1],]	2.42621
649	1	[[241,6],]	0.471627
650	0	[]	0.0134471
651	3	[[6030,5],[6967,4],[9068,5],]	0.536386
652	2	[[5091,7],[8443,7],]	0.349622
653	5	[[1934,3],[6555,6],[6840,6],[8919,3],[9050,2],]	0.849365
654	2	[[4343,4],[9585,3],]	1.08966
655	3	[[1872,7],[3835,4],[8560,3],]	0.700545
656	6	[[463,5],[2164,7],[5910,3],[6079,3],[7106,4],[8192,4],]	0.723095
657	3	[[354,4],[8317,6],[8920,3],]	0.899036
658	4	[[1424,6],[5580,1],[8802,2],[9023,2],]	2.0046
659	1	[[5223,6],]	0.340899
660	0	[]	0.0134471
661	4	[[3378,5],[4324,3],[9182,3],[9636,7],]	0.783628
662	3	[[2311,4],[6913,7],[7341,3],]	0.595299
663	2	[[3672,4],[8279,4],]	0.726567
664	2	[[641,3],[3724,2],]	1.3114
665	4	[[1237,8],[3567,4],[8031,3],[9492,4],]	0.628767
666	1	[[3602,7],]	0.400001
667	3	[[3576,1],[5911,1],[8956,2],]	4.70116
668	4	[[3489,6],[4047,3],[5186,2],[9255,2],]	1.10492
669	3	[[4561,2],[6840,6],[7619,3],]	1.0622
670	2	[[2173,6],[4896,4],]	0.566402
671	1	[[8322,5],]	0.533109
672	3	[[4858,2],[9157,2],[9629,3],]	1.56524
673	2	[[7868,6],[9878,4],]	0.678143
674	6	[[3165,1],[3544,3],[5459,5],[7201,5],[9365,4],[9421,2],]	1.32663
675	1	[[1340,4],]	0.740859
676	2	[[1224,3],[8181,3],]	1.06297
677	4	[[992,3],[7995,8],[8287,5],[9140,4],]	0.69287
678	3	[[2126,5],[2987,3],[3429,5],]	0.600333
679	3	[[1576,3],[5689,3],[6604,5],]	0.942489
680	4	[[267,1],[2574,4],[4608,3],[6111,5],]	1.45121
681	4	[[1624,3],[2719,3],[5785,7],[7234,5],]	0.649979
682	0	[]	0.0134471
683	4	[[279,3],[1189,7],[2662,3],[9446,4],]	0.769993
684	5	[[3870,2],[5706,2],[7157,2],[7749,6],[9666,5],]	1.27854
685	2	[[737,2],[1846,3],]	1.51863
686	1	[[8963,1],]	6.88491
687	1	[[9338,4],]	0.925004
688	3	[[2522,5],[7021,3],[8825,3],]	0.955491
689	2	[[4514,7],[5756,2],]	0.950398
690	3	[[10,6],[3774,4],[5864,5],]	0.510512
691	3	[[3269,1],[4102,5],[6666,2],]	2.10632
692	8	[[61,5],[1516,1],[3672,4],[3865,3],[6683,1],[8338,2],[8504,5],[9164,5],]	1.59007
693	3	[[473,5],[3197,3],[4933,4],]	0.880253
694	1	[[159,3],]	1.19513
695	2	[[2202,5],[6275,3],]	0.765646
696	2	[[3756,3],[5859,4],]	0.802193
697	3	[[1196,4],[8390,4],[9639,6],]	0.614702
698	1	[[4894,8],]	0.274573
699	5	[[105,3],[2584,6],[6845,4],[6873,2],[9294,1],]	1.41661
700	5	[[1933,6],[3469,5],[7550,3],[8356,4],[8771,4],]	0.738225
701	2	[[3073,6],[6475,3],]	0.945548
702	2	[[4387,4],[7064,4],]	0.748588
703	1	[[4916,5],]	0.484127
704	5	[[3575,3],[5301,5],[6369,3],[7247,10],[9924,3],]	0.722417
705	4	[[2706,4],[3667,2],[5663,5],[9751,2],]	1.15989
706	3	[[226,2],[7831,4],[8048,5],]	0.903268
707	2	[[1609,3],[6319,5],]	0.658595
708	3	[[22,2],[1308,5],[8112,2],]	1.78323
709	4	[[860,4],[1774,3],[1784,4],[7447,4],]	0.718051
710	6	[[1243,4],[2198,7],[2308,4],[3242,5],[6730,4],[7160,2],]	0.849343
711	3	[[775,4],[1702,2],[4406,6],]	0.927801
712	8	[[42,4],[140,3],[960,4],[1734,3],[3713,6],[3770,9],[4569,2],[8010,4],]	0.80144
713	8	[[323,3],[1359,4],[2220,5],[3499,3],[4095,4],[4768,4],[6891,4],[8516,5],]	0.774872
714	3	[[1100,2],[5482,5],[6826,4],]	0.957003
715	3	[[2510,4],[5500,2],[8629,3],]	1.10338
716	4	[[196,4],[1290,7],[6023,1],[6267,5],]	1.14985
717	2	[[1870,5],[8057,3],]	0.975335
718	2	[[9114,4],[9507,3],]	1.11243
719	3	[[418,2],[816,4],[6913,7],]	0.782696
720	0	[]	0.0134471
721	5	[[4126,3],[5335,9],[5496,5],[5544,8],[5996,6],]	0.456655
722	2	[[2308,4],[7361,2],]	1.17081
723	3	[[8035,5],[8881,6],[9723,4],]	0.539658
724	3	[[14,3],[6671,1],[7455,6],]	1.60153
725	0	[]	0.0134471
726	5	[[1669,2],[1683,2],[3078,3],[5670,3],[7679,2],]	1.39324
727	4	[[121,4],[5852,1],[7583,3],[8572,3],]	1.58916
728	4	[[2368,3],[3328,3],[4517,3],[8983,1],]	1.76458
729	9	[[2554,1],[3397,2],[3810,2],[4102,5],[5823,6],[6966,4],[7618,3],[7812,2],[8110,2],]	1.46925
730	0	[]	0.0134471
731	1	[[923,2],]	1.87864
732	1	[[2084,4],]	0.73563
733	0	[]	0.0134471
734	4	[[2289,4],[3439,4],[6352,7],[6806,4],]	0.622927
735	2	[[2927,3],[6128,3],]	1.24688
736	0	[]	0.0134471
737	2	[[685,2],[3217,3],]	1.46526
738	1	[[635,4],]	0.766074
739	2	[[3062,6],[7953,4],]	0.626793
740	0	[]	0.0134471
741	6	[[872,2],[3209,3],[4830,2],[5813,3],[7379,2],[7523,4],]	1.2992
742	1	[[2320,5],]	0.529519
743	5	[[1080,9],[1590,4],[2440,4],[3395,4],[8617,4],]	0.645514
744	3	[[1653,3],[2937,4],[8640,2],]	1.12988
745	5	[[646,6],[3599,2],[5303,2],[5512,7],[9072,4],]	1.15742
746	3	[[3013,1],[6547,4],[7959,4],]	1.75447
747	3	[[2007,3],[8007,2],[9120,3],]	1.23252
748	1	[[5847,2],]	1.7846
749	3	[[125,4],[1298,6],[8779,6],]	0.469217
750	3	[[4932,4],[5763,2],[5875,6],]	0.842
751	2	[[3146,3],[9332,3],]	1.48622
752	0	[]	0.0134471
753	6	[[1087,4],[1821,5],[2463,2],[6376,3],[7839,2],[8375,5],]	1.00758
754	2	[[7838,3],[8574,2],]	1.52306
755	2	[[1237,8],[6832,4],]	0.481344
756	1	[[4612,4],]	0.621468
757	2	[[340,3],[3613,3],]	0.963552
758	5	[[2091,4],[2693,4],[4478,6],[6320,5],[9725,5],]	0.546927
759	4	[[6342,6],[7281,6],[8673,8],[8725,6],]	0.428843
760	4	[[2249,2],[4729,3],[8743,5],[9005,1],]	1.74257
761	6	[[3596,6],[4570,6],[4893,4],[5169,4],[8220,4],[9215,5],]	0.637584
762	4	[[1416,2],[3001,1],[7360,2],[7733,3],]	2.33855
763	6	[[2013,4],[2140,4],[3528,8],[5142,2],[7185,5],[9756,3],]	0.758538
764	5	[[336,6],[2099,5],[6574,4],[7639,4],[9656,4],]	0.592294
765	4	[[2195,6],[4102,5],[4282,2],[5289,4],]	0.76577
766	2	[[3253,4],[7682,4],]	0.643294
767	5	[[346,1],[1334,1],[6781,6],[7964,6],[8837,4],]	1.73042
768	3	[[804,4],[9189,4],[9867,7],]	0.63829
769	5	[[2885,2],[4070,3],[6385,7],[6471,4],[7165,1],]	1.4908
770	5	[[5315,4],[6384,2],[6758,7],[7995,8],[9532,2],]	0.809228
771	3	[[5351,7],[8317,6],[8851,3],]	0.584689
772	5	[[914,2],[2488,5],[2707,3],[3423,3],[4851,4],]	0.998628
773	1	[[2927,3],]	1.13842
774	3	[[3451,2],[4446,4],[9653,3],]	1.16355
775	4	[[711,3],[2350,3],[6711,6],[7388,2],]	0.936249
776	1	[[3767,3],]	0.91963
777	1	[[8799,3],]	0.833179
778	2	[[5170,2],[5518,4],]	1.18322
779	3	[[2587,4],[5487,5],[5764,1],]	1.56938
780	2	[[2881,3],[5594,4],]	0.931351
781	4	[[225,3],[1013,4],[4980,3],[7544,3],]	0.979588
782	1	[[5021,5],]	0.556463
783	8	[[1287,5],[1997,3],[4327,5],[4870,5],[5223,6],[5616,3],[7803,4],[9597,4],]	0.696451
784	2	[[4347,3],[8002,2],]	1.48684
785	3	[[1644,5],[5200,3],[9464,6],]	0.731662
786	7	[[165,5],[4787,3],[4912,3],[6597,7],[7699,5],[8339,2],[9579,5],]	0.745757
787	3	[[2169,6],[5366,2],[9251,5],]	0.767432
788	2	[[8868,3],[9875,5],]	0.893157
789	3	[[269,4],[5689,3],[7522,4],]	0.792568
790	3	[[1306,3],[6428,3],[7909,3],]	1.22609
791	1	[[7798,2],]	2.3607
792	4	[[2320,5],[2881,3],[4675,3],[5082,4],]	0.988576
793	3	[[452,1],[2525,3],[9242,6],]	1.6903
794	4	[[3032,5],[3531,5],[6328,2],[9836,4],]	1.00174
795	2	[[2597,2],[6129,7],]	0.896173
796	3	[[5396,3],[5511,4],[8711,5],]	0.671602
797	2	[[6242,7],[7527,2],]	0.868608
798	4	[[7325,4],[8029,2],[8375,5],[9480,5],]	0.761144
799	4	[[1657,4],[4057,4],[7314,2],[8127,6],]	0.852258
800	1	[[1864,2],]	2.0296
801	2	[[3531,5],[4637,2],]	0.909689
802	0	[]	0.0134471
803	1	[[8531,4],]	0.598452
804	4	[[82,2],[768,3],[4560,5],[5401,4],]	0.881918
805	3	[[1144,3],[4410,3],[9553,3],]	1.2051
806	3	[[1686,2],[3251,2],[9345,1],]	2.96986
807	3	[[5982,2],[7217,2],[8172,4],]	1.93403
808	1	[[2588,2],]	2.42287
809	4	[[3966,4],[5229,3],[8422,3],[8834,5],]	0.987577
810	2	[[6543,7],[9320,7],]	0.364478
811	6	[[2058,6],[2693,4],[4817,6],[5433,5],[8262,3],[9520,1],]	0.947036
812	1	[[4082,4],]	0.632725
813	1	[[9411,3],]	1.01405
814	8	[[355,5],[1812,6],[3974,3],[4290,4],[4964,5],[6659,4],[7117,5],[8126,6],]	0.652632
815	4	[[2880,2],[4275,6],[6401,5],[8061,3],]	1.02469
816	4	[[719,3],[1377,4],[4384,4],[5750,3],]	1.08804
817	2	[[243,3],[3482,1],]	2.81233
818	4	[[28,2],[2804,7],[6808,6],[7849,4],]	0.720051
819	3	[[98,2],[2001,4],[7147,6],]	0.839799
820	3	[[137,1],[604,2],[6055,3],]	2.38866
821	4	[[95,5],[7762,8],[7860,1],[8495,7],]	0.974366
822	1	[[9752,2],]	2.06672
823	3	[[2968,7],[3433,5],[5287,5],]	0.46749
824	3	[[600,6],[6602,4],[9141,9],]	0.465933
825	3	[[7338,5],[7595,2],[7868,6],]	0.877985
826	2	[[6536,5],[9776,3],]	0.99096
827	1	[[444,3],]	1.03939
828	2	[[2991,4],[7984,4],]	0.668618
829	3	[[2127,5],[4447,3],[9513,3],]	1.01826
830	2	[[1426,5],[9441,4],]	0.539971
831	1	[[5700,2],]	1.88114
832	4	[[1841,4],[1991,5],[7962,3],[9256,5],]	0.677825
833	2	[[8701,5],[8744,7],]	0.538294
834	6	[[1985,7],[4519,6],[6085,2],[7017,3],[8642,5],[9652,4],]	0.703769
835	5	[[5803,6],[6427,4],[7259,5],[8005,8],[8202,5],]	0.465565
836	1	[[9819,7],]	0.361369
837	5	[[2796,4],[3701,1],[5623,2],[6499,3],[7369,3],]	1.78649
838	3	[[4918,2],[7686,3],[9779,6],]	1.40063
839	1	[[7568,4],]	0.656042
840	5	[[1598,5],[7912,1],[8149,3],[9239,5],[9944,3],]	1.27571
841	4	[[3100,3],[5518,4],[8793,2],[9123,4],]	0.977832
842	4	[[3639,3],[5422,3],[8649,8],[9756,3],]	1.02305
843	1	[[4489,6],]	0.601007
844	2	[[2360,7],[3691,10],]	0.313125
845	6	[[936,4],[2731,2],[4216,2],[4388,4],[4887,2],[6112,5],]	1.12553
846	4	[[2021,5],[2869,5],[6311,3],[8566,4],]	0.702218
847	3	[[1187,7],[7027,5],[9688,4],]	0.632342
848	2	[[7535,3],[8304,3],]	0.966804
849	3	[[3169,4],[5358,3],[6686,4],]	0.973581
850	7	[[347,5],[1749,7],[2697,3],[4145,3],[4472,2],[6399,2],[7767,2],]	1.13471
851	2	[[1579,3],[7128,5],]	0.802662
852	6	[[110,5],[2256,3],[5201,5],[5289,4],[8347,7],[8941,3],]	0.693374
853	1	[[5358,3],]	0.972044
854	1	[[419,4],]	0.78828
855	4	[[1320,4],[5511,4],[8681,4],[9026,2],]	0.980397
856	5	[[1116,2],[5461,3],[5942,5],[5968,5],[7999,4],]	0.959283
857	3	[[3775,4],[4638,3],[5340,2],]	1.38853
858	2	[[321,3],[5645,4],]	0.859174
859	2	[[2670,3],[5572,4],]	1.1149
860	4	[[709,4],[2162,7],[5038,8],[8708,6],]	0.423413
861	0	[]	0.0134471
862	1	[[5545,2],]	1.74045
863	5	[[4026,2],[4122,2],[5703,4],[7996,7],[8032,5],]	0.971178
864	2	[[5363,6],[9843,4],]	0.684267
865	3	[[1954,4],[3937,2],[8065,4],]	1.19629
866	4	[[572,5],[3742,2],[5268,4],[9469,2],]	1.19766
867	3	[[1774,3],[5220,2],[5896,2],]	1.94401
868	3	[[1020,2],[4668,5],[7391,4],]	0.935914
869	2	[[10,6],[9425,4],]	0.658615
870	2	[[2504,4],[3293,3],]	1.03362
871	1	[[4921,3],]	0.959827
872	2	[[741,6],[9505,7],]	0.470618
873	1	[[8111,5],]	0.539491
874	2	[[1429,5],[1716,2],]	0.932398
875	3	[[1354,3],[1490,5],[1681,2],]	1.1075
876	2	[[4182,5],[7640,3],]	0.701181
877	7	[[1573,5],[1788,6],[2411,3],[2558,5],[4826,5],[5179,3],[7882,3],]	0.712397
878	5	[[1002,3],[1335,5],[2133,4],[2746,5],[7676,1],]	1.12353
879	2	[[1350,4],[5807,5],]	0.724696
880	4	[[2148,4],[2877,6],[6944,3],[7750,6],]	0.64874
881	3	[[3622,2],[7522,4],[9227,8],]	0.790503
882	1	[[7135,2],]	1.89034
883	3	[[2388,3],[4295,2],[8887,5],]	1.26249
884	4	[[948,5],[5503,3],[6163,5],[8377,3],]	0.728298
885	3	[[938,4],[1427,3],[6776,6],]	0.742464
886	2	[[1354,3],[6797,4],]	0.888311
887	3	[[1726,5],[3109,3],[4670,7],]	0.638952
888	1	[[7576,5],]	0.448665
889	4	[[1299,6],[2928,4],[3749,2],[4809,6],]	1.027
890	1	[[2619,4],]	0.864729
891	3	[[1062,4],[4581,4],[4634,2],]	0.918813
892	1	[[3903,8],]	0.399201
893	1	[[331,2],]	2.38156
894	6	[[2823,3],[4265,4],[4266,3],[5734,1],[7436,2],[7859,7],]	1.39403
895	5	[[274,6],[1503,6],[2149,3],[4413,3],[7711,2],]	0.853926
896	2	[[6866,2],[9620,3],]	1.4682
897	3	[[3445,6],[5280,3],[9681,5],]	0.57394
898	4	[[2650,5],[3824,5],[5666,3],[8518,5],]	0.574768
899	5	[[491,4],[2816,4],[3102,3],[4244,3],[7859,7],]	0.772915
900	5	[[943,1],[7070,5],[8133,3],[8646,3],[8968,2],]	1.63108
901	5	[[980,5],[1614,2],[2978,2],[3253,4],[7710,3],]	1.13022
902	6	[[981,4],[2056,6],[2130,3],[3890,6],[8148,6],[8355,4],]	0.769058
903	3	[[2991,4],[4346,4],[6457,5],]	0.649898
904	4	[[101,4],[1115,4],[8310,4],[9943,2],]	0.989746
905	2	[[2360,7],[4022,2],]	0.915335
906	6	[[1009,3],[2024,6],[6581,2],[6892,2],[9093,1],[9440,3],]	1.63375
907	1	[[8559,4],]	0.549211
908	4	[[475,2],[3021,3],[5251,5],[8249,4],]	0.986142
909	1	[[8373,3],]	1.01031
910	2	[[3058,6],[7788,4],]	0.544833
911	1	[[7048,10],]	0.220838
912	3	[[3345,3],[6323,4],[7095,4],]	1.14321
913	3	[[1794,1],[3983,5],[7639,4],]	1.52721
914	2	[[772,5],[4058,3],]	0.954165
915	5	[[2261,5],[2869,5],[4074,6],[5727,4],[6903,3],]	0.750723
916	1	[[4489,6],]	0.601007
917	1	[[5607,4],]	0.716181
918	5	[[383,2],[1926,6],[5396,3],[5405,6],[6307,5],]	0.762955
919	6	[[1976,2],[2937,4],[5912,5],[6780,2],[7002,4],[8548,6],]	0.920202
920	3	[[217,4],[3009,4],[8129,2],]	0.963987
921	4	[[2025,3],[4214,5],[7589,5],[7601,5],]	0.708063
922	2	[[6125,8],[7435,4],]	0.435062
923	2	[[731,1],[7833,4],]	2.5339
924	1	[[5727,4],]	0.630136
925	4	[[1915,5],[2691,4],[8546,6],[9233,2],]	0.806727
926	2	[[5294,4],[7782,4],]	0.818352
927	2	[[2496,6],[7202,2],]	0.888306
928	2	[[7397,5],[9615,1],]	2.29168
929	5	[[272,4],[1239,4],[5325,4],[7943,2],[8529,4],]	0.888815
930	5	[[6504,2],[7226,3],[7296,6],[9448,3],[9652,4],]	0.886389
931	5	[[1645,4],[2885,2],[5036,4],[6711,6],[9877,3],]	0.842709
932	3	[[2060,7],[2098,6],[4403,2],]	0.712918
933	4	[[1328,2],[1431,4],[1551,3],[2538,3],]	1.1131
934	4	[[1561,4],[2114,2],[3739,4],[9582,4],]	0.803844
935	2	[[558,6],[9107,1],]	2.08258
936	4	[[845,6],[2281,5],[6639,2],[9331,3],]	0.909065
937	4	[[1683,2],[2164,7],[7198,5],[8649,8],]	0.592662
938	4	[[885,3],[3527,2],[3535,4],[4399,4],]	0.961825
939	2	[[6196,10],[8170,4],]	0.421926
940	1	[[3124,8],]	0.270303
941	3	[[2403,4],[2569,3],[5858,3],]	0.940696
942	4	[[568,5],[2302,4],[6732,4],[8848,4],]	0.62299
943	1	[[900,5],]	0.575711
944	4	[[623,5],[1904,3],[7663,6],[9424,6],]	0.527439
945	3	[[460,3],[8439,2],[9974,4],]	1.21975
946	4	[[6835,3],[7159,5],[7864,3],[9669,3],]	1.13305
947	6	[[2179,1],[3213,4],[5223,6],[6372,3],[7238,4],[8107,3],]	1.17769
948	5	[[884,4],[4470,6],[5886,3],[6248,2],[7861,2],]	1.20774
949	2	[[5530,2],[5879,2],]	1.95762
950	4	[[1711,6],[5373,6],[5574,6],[7170,3],]	0.562208
951	3	[[2959,2],[4572,2],[8325,3],]	1.65915
952	2	[[2204,5],[6096,3],]	0.703498
953	3	[[2425,7],[6931,6],[9226,4],]	0.4521
954	3	[[234,3],[5588,5],[8224,2],]	1.05086
955	3	[[4464,6],[5196,3],[9310,2],]	0.944151
956	3	[[969,2],[1034,3],[1474,2],]	1.87909
957	2	[[61,5],[5828,2],]	0.952347
958	3	[[7546,2],[8521,4],[8898,6],]	1.0123
959	3	[[1041,3],[8753,6],[8909,1],]	1.72528
960	4	[[712,8],[3663,2],[5944,5],[6395,4],]	1.06699
961	3	[[4208,4],[9696,4],[9978,5],]	0.581302
962	4	[[2072,6],[2517,3],[3849,2],[8771,4],]	0.96645
963	2	[[5593,7],[8949,2],]	1.05309
964	3	[[590,3],[1902,1],[9214,1],]	4.18297
965	3	[[1311,6],[3380,3],[5071,5],]	0.611074
966	6	[[193,3],[3068,4],[6146,7],[6957,2],[8982,3],[9089,3],]	1.29958
967	1	[[2170,4],]	0.685038
968	2	[[3556,1],[4479,1],]	6.88491
969	2	[[956,3],[6496,2],]	1.55582
970	4	[[311,3],[1594,2],[6077,4],[8400,4],]	0.928616
971	5	[[1899,2],[3127,5],[3552,4],[6072,5],[8093,2],]	1.02884
972	0	[]	0.0134471
973	1	[[8873,3],]	1.01049
974	4	[[526,3],[5206,7],[7316,4],[9523,1],]	1.37427
975	3	[[3439,4],[6820,6],[6896,5],]	0.637414
976	3	[[2070,6],[4721,3],[9705,7],]	0.618488
977	4	[[3601,3],[3861,5],[6037,4],[8077,3],]	0.90712
978	3	[[3562,4],[7958,4],[9257,4],]	0.646221
979	3	[[138,3],[7545,6],[8702,4],]	0.651128
980	5	[[901,5],[6435,4],[6838,2],[8044,3],[9756,3],]	1.00811
981	4	[[902,6],[5747,1],[6818,4],[9342,3],]	1.51174
982	8	[[83,4],[2164,7],[3018,2],[5860,5],[6686,4],[6743,1],[9086,2],[9407,6],]	1.28863
983	3	[[4624,3],[8166,7],[9472,8],]	0.570604
984	4	[[2108,5],[4152,3],[6279,1],[8690,5],]	1.52668
985	9	[[1842,6],[2188,2],[3824,5],[4217,5],[5134,6],[5503,3],[5722,7],[6218,2],[7669,3],]	0.818265
986	4	[[377,4],[648,2],[8655,6],[9217,7],]	1.00012
987	2	[[2944,2],[9612,4],]	1.39028
988	2	[[4194,6],[7661,4],]	0.68716
989	3	[[1147,3],[5141,1],[5456,3],]	2.16562
990	1	[[4367,4],]	0.660921
991	6	[[1685,2],[2181,2],[3015,1],[3246,5],[5374,5],[5898,2],]	2.01746
992	3	[[677,4],[4631,2],[8012,5],]	1.04411
993	2	[[3757,3],[4650,6],]	0.856442
994	4	[[1119,7],[3771,8],[4650,6],[9317,4],]	0.435966
995	1	[[7088,2],]	2.4237
996	4	[[3728,4],[7424,5],[8908,8],[9142,5],]	0.546439
997	4	[[1108,6],[1748,8],[6983,5],[8499,2],]	0.580586
998	1	[[7712,3],]	1.08042
999	2	[[5405,6],[6342,6],]	0.426694
1000	4	[[417,4],[578,4],[2487,4],[3769,1],]	1.35418
1001	4	[[3585,2],[5474,2],[5769,6],[8913,4],]	1.02924
1002	3	[[878,5],[3698,7],[9155,5],]	0.510901
1003	3	[[5566,3],[6458,5],[8904,8],]	0.554119
1004	5	[[1929,4],[3504,1],[5497,5],[6990,5],[7847,3],]	1.21089
1005	4	[[5505,5],[6879,7],[6925,5],[8814,4],]	0.490537
1006	4	[[2934,1],[3124,8],[3507,3],[4121,5],]	1.21858
1007	3	[[6333,3],[6432,2],[7675,1],]	2.44167
1008	3	[[1435,2],[2234,3],[2722,5],]	1.25252
1009	3	[[906,6],[1659,3],[9522,2],]	1.0671
1010	5	[[103,3],[1513,3],[2024,6],[7289,4],[8937,9],]	0.590095
1011	4	[[6749,5],[7111,4],[7224,1],[8076,5],]	1.21936
1012	5	[[2049,3],[3103,2],[6440,8],[6857,3],[9556,8],]	0.76113
1013	4	[[781,4],[2517,3],[7252,3],[8877,4],]	0.980181
1014	4	[[2577,3],[2648,5],[7156,5],[7262,5],]	0.752777
1015	3	[[404,3],[7264,3],[8133,3],]	1.11833
1016	4	[[2483,5],[2518,5],[4871,3],[5553,2],]	0.887654
1017	1	[[7343,3],]	0.917069
1018	3	[[158,2],[182,3],[9390,1],]	2.42968
1019	1	[[9262,3],]	0.919715
1020	2	[[868,3],[3731,3],]	0.952793
1021	6	[[628,4],[2522,5],[6710,4],[7570,4],[8758,4],[8887,5],]	0.645178
1022	3	[[1703,3],[5059,6],[8967,4],]	0.689051
1023	0	[]	0.0134471
1024	2	[[2497,1],[7364,4],]	2.59443
1025	4	[[333,6],[1291,3],[2802,3],[4474,4],]	0.77625
1026	2	[[4658,6],[8257,4],]	0.56068
1027	6	[[24,4],[1387,2],[3291,3],[3387,5],[8261,5],[8510,1],]	1.29256
1028	5	[[279,3],[459,7],[2167,7],[2230,6],[7782,4],]	0.536086
1029	4	[[1201,5],[1419,3],[6146,7],[6219,2],]	0.743226
1030	3	[[3883,3],[7695,2],[8031,3],]	1.19805
1031	3	[[4541,4],[5694,2],[8702,4],]	1.05118
1032	3	[[90,9],[481,4],[2339,5],]	0.492524
1033	0	[]	0.0134471
1034	3	[[956,3],[1844,3],[8578,3],]	1.18156
1035	3	[[76,6],[7586,4],[8586,4],]	0.618209
1036	2	[[4929,4],[6773,2],]	1.21785
1037	2	[[5699,2],[8857,4],]	1.90034
1038	4	[[573,6],[2583,5],[2646,2],[4217,5],]	0.664375
1039	4	[[291,2],[1117,3],[2747,6],[8624,2],]	1.24156
1040	3	[[5496,5],[5730,3],[7111,4],]	0.75089
1041	3	[[959,3],[5483,2],[5586,5],]	1.23777
1042	3	[[2970,3],[4386,3],[7001,5],]	0.818207
1043	2	[[2356,5],[6317,4],]	0.72734
1044	3	[[1487,5],[6922,3],[8045,3],]	0.796219
1045	4	[[4064,3],[9959,5],[9967,6],[9999,1],]	1.43054
1046	2	[[3424,7],[5675,2],]	0.861897
1047	4	[[4071,3],[7221,3],[8535,4],[9625,2],]	1.19329
1048	6	[[5409,3],[5535,5],[6411,2],[8144,5],[8675,3],[8887,5],]	0.930452
1049	2	[[261,2],[6500,3],]	1.36833
1050	2	[[5282,2],[9699,2],]	1.89177
1051	3	[[2839,2],[4089,8],[9686,3],]	0.827781
1052	4	[[3485,1],[4700,4],[5603,2],[6663,3],]	1.96699
1053	2	[[6187,4],[9130,2],]	1.05226
1054	3	[[2241,2],[6991,2],[9505,7],]	1.35714
1055	3	[[439,2],[1568,7],[3598,2],]	1.38729
1056	1	[[6513,5],]	0.680916
1057	5	[[4603,2],[4688,2],[6039,3],[6201,2],[9201,2],]	1.96821
1058	4	[[1469,2],[3004,2],[5633,5],[7539,9],]	1.35477
1059	1	[[5983,2],]	1.71442
1060	2	[[2821,3],[5532,4],]	0.919243
1061	4	[[250,4],[3512,5],[5262,5],[6295,2],]	0.816175
1062	4	[[891,3],[5371,11],[5538,4],[8371,2],]	0.882777
1063	2	[[573,6],[5944,5],]	0.422251
1064	2	[[8609,3],[9145,3],]	0.899567
1065	1	[[607,2],]	1.79483
1066	1	[[4331,5],]	0.673693
1067	1	[[178,4],]	0.634376
1068	3	[[4039,3],[6228,4],[8911,1],]	2.02743
1069	3	[[5140,3],[6703,3],[6909,6],]	0.753471
1070	4	[[1491,3],[5086,2],[8634,4],[9264,8],]	0.981119
1071	0	[]	0.0134471
1072	2	[[433,5],[6612,1],]	2.26885
1073	2	[[2184,4],[3479,2],]	1.15948
1074	3	[[1579,3],[2047,2],[4176,2],]	1.54017
1075	2	[[3391,4],[6259,2],]	1.2784
1076	3	[[285,4],[3427,7],[4303,5],]	0.602212
1077	1	[[9244,4],]	0.666425
1078	2	[[1440,6],[8312,3],]	0.794329
1079	4	[[2468,7],[3551,1],[3808,1],[9039,3],]	2.44386
1080	9	[[283,3],[743,5],[2001,4],[3114,6],[3807,2],[6243,5],[6265,5],[8104,8],[8376,5],]	0.696779
1081	3	[[5972,2],[7267,6],[8774,3],]	0.949547
1082	2	[[5110,3],[8714,1],]	2.89917
1083	2	[[1099,1],[8700,3],]	2.99571
1084	2	[[1775,4],[5136,5],]	0.715749
1085	2	[[191,2],[6075,5],]	1.06839
1086	5	[[6376,3],[7788,4],[8912,3],[9265,2],[9662,4],]	0.944028
1087	4	[[753,6],[1715,2],[2647,5],[7720,4],]	0.735841
1088	3	[[1532,3],[3940,3],[6034,4],]	0.781594
1089	2	[[2846,5],[3170,4],]	0.597656
1090	3	[[3690,3],[5068,2],[7844,5],]	1.35979
1091	2	[[1496,7],[6891,4],]	0.632741
1092	5	[[2128,7],[6716,2],[7276,6],[7821,4],[8823,4],]	0.69167
1093	1	[[8662,3],]	0.962381
1094	3	[[1295,4],[2875,3],[8844,8],]	0.630193
1095	3	[[6644,3],[7820,2],[8076,5],]	1.19945
1096	5	[[1991,5],[2134,5],[4880,5],[5871,4],[7148,3],]	0.592115
1097	2	[[1347,2],[8485,6],]	1.15453
1098	0	[]	0.0134471
1099	1	[[1083,2],]	2.05038
1100	2	[[714,3],[8800,3],]	0.948151
1101	4	[[510,3],[2698,2],[2761,2],[4037,5],]	1.17014
1102	4	[[1552,4],[1919,6],[5244,4],[9165,4],]	0.719162
1103	3	[[2019,2],[5113,4],[9237,8],]	0.913979
1104	1	[[1919,6],]	0.392098
1105	3	[[2810,8],[6049,8],[7150,7],]	0.313717
1106	5	[[100,2],[3907,4],[5187,3],[5894,8],[9304,3],]	1.09201
1107	3	[[3762,4],[7797,4],[7935,3],]	0.928232
1108	6	[[425,3],[997,4],[3700,7],[5715,6],[9131,5],[9599,5],]	0.639453
1109	4	[[4776,5],[6097,4],[6359,5],[8766,3],]	0.781931
1110	2	[[2051,1],[8892,5],]	2.46699
1111	2	[[459,7],[8549,3],]	0.589191
1112	0	[]	0.0134471
1113	5	[[147,3],[1200,3],[6060,5],[7504,2],[9619,3],]	1.11279
1114	1	[[7129,11],]	0.192234
1115	4	[[904,4],[1655,8],[6592,2],[9104,2],]	1.03902
1116	2	[[856,5],[8240,6],]	0.457758
1117	3	[[1039,4],[1874,1],[8813,6],]	1.56854
1118	2	[[1406,2],[1842,6],]	0.989395
1119	7	[[459,7],[994,4],[2118,7],[3289,2],[6336,5],[7048,10],[8291,1],]	1.03055
1120	5	[[1565,6],[5145,2],[8005,8],[8302,4],[9820,3],]	0.767576
1121	3	[[2724,2],[4046,5],[6932,5],]	1.24578
1122	4	[[1940,3],[4271,4],[8081,3],[9391,2],]	1.25405
1123	2	[[396,4],[4184,3],]	0.882869
1124	6	[[2035,1],[2906,3],[7694,4],[7758,2],[8310,4],[8730,2],]	1.73871
1125	3	[[1144,3],[6196,10],[9336,3],]	0.684859
1126	3	[[606,2],[2513,1],[8080,2],]	2.9842
1127	2	[[3907,4],[8795,2],]	1.15118
1128	6	[[1680,3],[2090,2],[2793,5],[5135,4],[6159,5],[7195,3],]	1.11477
1129	1	[[414,4],]	0.695961
1130	2	[[1368,5],[6578,6],]	0.452959
1131	2	[[4175,2],[7551,5],]	0.931138
1132	2	[[4428,2],[7872,2],]	1.97063
1133	5	[[2804,7],[4471,4],[5998,2],[9109,2],[9305,2],]	1.32566
1134	4	[[3254,2],[4371,3],[5474,2],[7815,5],]	1.23021
1135	1	[[8077,3],]	1.04214
1136	2	[[6188,5],[9161,5],]	0.503914
1137	0	[]	0.0134471
1138	2	[[1834,3],[8312,3],]	1.1057
1139	2	[[3161,4],[9708,1],]	2.49571
1140	4	[[3673,5],[4414,2],[4623,4],[6517,2],]	1.19411
1141	3	[[6405,5],[6412,4],[8065,4],]	0.644121
1142	1	[[344,4],]	0.70121
1143	4	[[2841,3],[3939,2],[4987,2],[8364,3],]	1.43083
1144	3	[[805,3],[1125,3],[3955,5],]	0.900319
1145	4	[[2288,5],[5315,4],[5335,9],[7732,3],]	0.519782
1146	2	[[569,3],[3965,4],]	0.909371
1147	3	[[989,3],[2734,4],[5337,4],]	1.02541
1148	3	[[1210,6],[5835,1],[6070,4],]	1.49468
1149	4	[[2207,7],[3712,1],[5237,3],[6183,5],]	1.15727
1150	2	[[5211,1],[9614,4],]	2.66701
1151	0	[]	0.0134471
1152	3	[[7575,5],[7776,4],[9634,2],]	1.04282
1153	1	[[6980,2],]	1.78122
1154	3	[[5423,3],[7269,5],[8697,5],]	0.730198
1155	2	[[2004,1],[6912,2],]	3.73027
1156	5	[[4091,7],[7334,2],[7907,4],[8038,3],[8966,5],]	0.809541
1157	3	[[1204,3],[5127,4],[6060,5],]	1.02093
1158	4	[[1411,5],[6667,6],[9676,8],[9808,5],]	0.448913
1159	3	[[2691,4],[7654,6],[8086,2],]	0.831164
1160	2	[[5116,3],[6724,3],]	1.20323
1161	0	[]	0.0134471
1162	2	[[2699,4],[4297,3],]	0.944601
1163	2	[[4454,2],[9287,4],]	1.37578
1164	5	[[1714,3],[3287,5],[3291,3],[3945,3],[6549,4],]	0.843458
1165	4	[[460,3],[1938,5],[7978,4],[8163,3],]	1.02693
1166	5	[[480,3],[1348,4],[2267,2],[2755,2],[5807,5],]	1.19915
1167	1	[[5047,4],]	0.737256
1168	0	[]	0.0134471
1169	0	[]	0.0134471
1170	1	[[9134,1],]	6.88491
1171	4	[[1628,1],[5418,2],[6370,3],[9548,4],]	1.95118
1172	4	[[2722,5],[3324,3],[3694,3],[7197,5],]	0.751781
1173	3	[[440,3],[4960,6],[5765,2],]	1.00426
1174	2	[[2310,3],[5073,3],]	0.9367
1175	3	[[3081,3],[7697,5],[9322,4],]	0.834884
1176	0	[]	0.0134471
1177	6	[[2617,5],[3008,3],[3388,7],[4410,3],[5223,6],[8593,3],]	0.854872
1178	1	[[4638,3],]	1.25067
1179	1	[[8533,5],]	0.574019
1180	2	[[110,5],[7312,5],]	0.599401
1181	5	[[1206,2],[1749,7],[4710,8],[7017,3],[9272,6],]	0.626138
1182	2	[[6232,5],[9883,2],]	1.23277
1183	6	[[335,5],[2245,5],[4220,3],[7233,2],[8970,6],[9080,3],]	0.80866
1184	3	[[1299,6],[5266,3],[5998,2],]	0.909449
1185	5	[[490,5],[5110,3],[7443,6],[7645,6],[9486,3],]	0.716867
1186	2	[[2715,3],[7305,1],]	3.32207
1187	7	[[847,3],[1410,1],[1428,3],[2127,5],[5221,5],[7739,4],[9886,4],]	1.04927
1188	5	[[95,5],[1952,4],[3354,3],[7111,4],[9027,1],]	1.33279
1189	7	[[683,4],[1770,4],[1985,7],[2430,5],[2943,3],[6967,4],[8190,6],]	0.652358
1190	1	[[7811,1],]	6.88491
1191	3	[[2861,3],[9221,5],[9486,3],]	0.698471
1192	4	[[176,3],[253,3],[1599,4],[4018,7],]	0.831917
1193	5	[[343,4],[6978,2],[8117,4],[9206,4],[9657,3],]	0.937676
1194	1	[[2321,3],]	0.98751
1195	3	[[3424,7],[5504,5],[6186,4],]	0.56317
1196	4	[[311,3],[697,3],[6368,3],[8937,9],]	0.753416
1197	4	[[2198,7],[3517,5],[6128,3],[6651,4],]	0.655632
1198	0	[]	0.0134471
1199	4	[[1741,6],[4139,1],[4158,3],[4429,1],]	2.48608
1200	3	[[1113,5],[5383,6],[7700,6],]	0.463836
1201	5	[[1029,4],[2601,3],[3110,2],[6242,7],[7867,3],]	0.860611
1202	2	[[1597,3],[7408,5],]	0.829582
1203	2	[[7617,5],[9646,7],]	0.481841
1204	3	[[1157,3],[4779,1],[9456,5],]	1.86268
1205	0	[]	0.0134471
1206	2	[[1181,5],[5084,6],]	0.439886
1207	2	[[2565,3],[4579,4],]	0.830226
1208	1	[[9286,3],]	1.07384
1209	5	[[3778,4],[4872,3],[5908,4],[8785,7],[9775,3],]	0.765083
1210	6	[[1148,3],[1310,4],[2449,9],[2744,1],[6096,3],[9356,4],]	1.36099
1211	3	[[503,7],[4092,5],[6040,7],]	0.356833
1212	2	[[3409,3],[3981,4],]	0.845959
1213	3	[[1335,5],[3832,4],[6809,6],]	0.595629
1214	5	[[164,5],[1276,4],[3857,6],[7358,3],[7976,5],]	0.60539
1215	4	[[2066,2],[4770,3],[4995,6],[8751,2],]	1.07766
1216	6	[[1944,1],[3519,3],[5395,4],[6638,6],[7168,4],[9526,3],]	1.21349
1217	3	[[5096,3],[5209,3],[6535,4],]	1.1979
1218	4	[[202,4],[3279,7],[4308,2],[9281,2],]	1.15904
1219	2	[[3857,6],[6308,4],]	0.518118
1220	2	[[3890,6],[5334,1],]	2.10363
1221	4	[[1904,3],[2642,3],[7800,2],[9420,4],]	1.03761
1222	3	[[2362,4],[2908,8],[6918,3],]	0.598251
1223	2	[[118,7],[8556,2],]	0.958561
1224	3	[[676,2],[4428,2],[5078,3],]	1.74558
1225	3	[[1286,2],[2899,1],[6206,6],]	1.98715
1226	2	[[1785,4],[5654,1],]	2.60328
1227	3	[[1758,4],[6898,5],[8289,6],]	0.501349
1228	5	[[1287,5],[3292,3],[4612,4],[6494,5],[9430,5],]	0.722542
1229	2	[[3741,3],[7922,3],]	0.985708
1230	3	[[2319,7],[3438,3],[9667,4],]	0.678328
1231	0	[]	0.0134471
1232	4	[[5535,5],[6046,4],[9088,4],[9491,3],]	0.650828
1233	1	[[7288,3],]	0.962566
1234	2	[[3592,5],[8182,6],]	0.458589
1235	2	[[6250,1],[7169,5],]	2.33303
1236	3	[[1276,4],[4095,4],[8656,7],]	0.573004
1237	8	[[665,4],[755,2],[2752,4],[2992,5],[4538,8],[5361,3],[6324,6],[8818,1],]	1.01668
1238	5	[[3525,4],[4038,3],[7977,1],[9257,4],[9884,4],]	1.30941
1239	4	[[929,5],[1471,5],[1920,4],[7052,3],]	0.872597
1240	4	[[126,4],[5156,2],[6266,3],[9903,5],]	1.15958
1241	2	[[2144,3],[3558,1],]	2.90041
1242	1	[[7105,5],]	0.544013
1243	4	[[322,1],[710,6],[7566,7],[8177,2],]	1.40675
1244	3	[[2128,7],[7045,2],[9335,1],]	2.08881
1245	2	[[7750,6],[9444,4],]	0.590039
1246	1	[[2070,6],]	0.462721
1247	3	[[6163,5],[8900,3],[9511,3],]	0.80579
1248	4	[[30,6],[4204,4],[5333,4],[9244,4],]	0.690117
1249	9	[[2745,4],[3233,3],[3239,4],[4027,6],[4895,4],[5186,2],[7381,4],[8886,4],[9810,7],]	0.845415
1250	3	[[2984,3],[6831,2],[9409,7],]	1.10304
1251	2	[[2128,7],[5826,4],]	0.518637
1252	1	[[5597,4],]	0.853223
1253	1	[[6863,4],]	0.76276
1254	4	[[2558,5],[5643,3],[5880,4],[6055,3],]	0.832664
1255	2	[[6144,5],[9908,8],]	0.436152
1256	2	[[6458,5],[6718,3],]	0.80406
1257	4	[[6726,3],[7288,3],[9639,6],[9855,2],]	1.23355
1258	1	[[4970,7],]	0.34173
1259	3	[[1593,4],[4583,5],[8764,2],]	0.935014
1260	3	[[1273,4],[6592,2],[8552,3],]	1.0803
1261	2	[[6501,5],[9332,3],]	1.10003
1262	1	[[7145,5],]	0.573687
1263	0	[]	0.0134471
1264	2	[[1278,2],[5082,4],]	1.30932
1265	3	[[1712,2],[3114,6],[6554,7],]	0.74015
1266	2	[[6016,6],[6282,3],]	1.04372
1267	5	[[41,4],[2541,2],[3220,4],[7731,5],[8803,6],]	0.789948
1268	3	[[3964,3],[8846,7],[9766,4],]	0.757787
1269	3	[[1612,3],[7002,4],[7826,3],]	0.931915
1270	3	[[4107,4],[5048,3],[8857,4],]	0.898959
1271	4	[[3767,3],[6989,4],[7129,11],[9942,3],]	0.821854
1272	2	[[4161,1],[6050,4],]	2.47522
1273	4	[[277,5],[425,3],[1260,3],[1378,3],]	1.03912
1274	5	[[7460,2],[7584,4],[8345,5],[8648,5],[9586,2],]	1.17093
1275	3	[[2712,7],[7672,3],[8151,5],]	0.637594
1276	4	[[1214,5],[1236,3],[1911,3],[6537,4],]	0.767494
1277	6	[[4382,5],[4482,3],[5537,6],[6455,3],[8673,8],[9280,4],]	0.644097
1278	2	[[1264,2],[2489,3],]	1.7387
1279	2	[[8845,7],[9897,6],]	0.3759
1280	2	[[5228,6],[8286,3],]	0.761176
1281	5	[[221,5],[1659,3],[3168,7],[5753,5],[6688,3],]	0.613267
1282	1	[[6730,4],]	0.563893
1283	1	[[9832,5],]	0.538357
1284	2	[[5886,3],[7884,3],]	1.04566
1285	1	[[504,3],]	1.04165
1286	2	[[1225,3],[2060,7],]	0.832957
1287	5	[[783,8],[1228,5],[1744,2],[2651,8],[7677,3],]	0.704975
1288	1	[[1853,5],]	0.709148
1289	4	[[2786,4],[3223,3],[3399,2],[8076,5],]	0.993119
1290	7	[[716,4],[2383,5],[4528,4],[8398,4],[8910,3],[9076,2],[9871,6],]	0.796848
1291	3	[[1025,4],[3521,4],[5866,3],]	0.72363
1292	7	[[247,3],[2993,6],[3101,2],[5682,4],[6071,2],[7387,3],[8023,3],]	1.06139
1293	3	[[1879,7],[6557,9],[7093,4],]	0.38097
1294	1	[[5969,3],]	0.924052
1295	4	[[1094,3],[1460,3],[6383,3],[9142,5],]	1.10093
1296	3	[[4286,4],[7902,4],[8064,1],]	1.7223
1297	0	[]	0.0134471
1298	6	[[749,3],[1936,6],[2308,4],[2411,3],[2870,3],[3892,2],]	1.02938
1299	6	[[889,4],[1184,3],[1865,4],[7302,3],[7916,5],[9424,6],]	0.811595
1300	7	[[600,6],[1781,3],[2832,3],[6509,6],[6559,5],[8544,7],[9799,4],]	0.594371
1301	4	[[2160,4],[2183,8],[2764,2],[4621,3],]	0.903806
1302	2	[[2900,1],[3730,2],]	4.71918
1303	3	[[3085,3],[5298,5],[6911,4],]	0.961366
1304	2	[[3580,5],[6819,6],]	0.462689
1305	6	[[40,3],[529,6],[5438,7],[5874,3],[7325,4],[9460,3],]	0.783359
1306	3	[[790,3],[1562,7],[8176,1],]	1.64741
1307	1	[[2407,4],]	0.67845
1308	5	[[708,3],[4342,3],[4788,2],[7040,2],[9473,3],]	1.43416
1309	1	[[133,2],]	2.03915
1310	4	[[374,5],[1210,6],[5611,4],[5786,4],]	0.594707
1311	6	[[965,3],[1988,3],[3422,9],[6504,2],[7400,1],[8622,4],]	1.32082
1312	1	[[8768,6],]	0.378547
1313	3	[[268,3],[6623,2],[9985,7],]	0.972679
1314	1	[[9912,2],]	2.33978
1315	1	[[9306,3],]	1.32029
1316	4	[[3888,5],[5830,4],[9533,2],[9846,4],]	0.930913
1317	1	[[6820,6],]	0.379563
1318	3	[[97,6],[6746,3],[9624,2],]	1.11531
1319	5	[[13,2],[1513,3],[6454,4],[8518,5],[9965,1],]	1.43822
1320	4	[[855,4],[2829,4],[4083,5],[4646,3],]	0.736583
1321	2	[[5134,6],[5713,4],]	0.579424
1322	5	[[508,4],[2733,2],[5559,5],[8192,4],[8287,5],]	0.870197
1323	3	[[146,4],[5150,3],[5317,3],]	0.945265
1324	3	[[2500,3],[2587,4],[7960,5],]	0.813878
1325	1	[[9794,4],]	1.04249
1326	3	[[2800,3],[6633,5],[7119,4],]	0.754818
1327	2	[[4757,3],[6659,4],]	0.911711
1328	2	[[933,4],[1826,4],]	0.723067
1329	2	[[3836,2],[6663,3],]	1.50772
1330	0	[]	0.0134471
1331	2	[[4491,5],[8748,4],]	0.680498
1332	2	[[1735,3],[3018,2],]	1.21372
1333	2	[[593,6],[3723,4],]	0.539043
1334	1	[[767,5],]	0.614507
1335	5	[[878,5],[1213,3],[3396,5],[4388,4],[4872,3],]	0.801336
1336	4	[[3650,3],[4150,2],[5236,3],[8316,2],]	1.3634
1337	1	[[2741,6],]	0.435785
1338	3	[[4553,2],[5368,2],[9807,4],]	1.4955
1339	1	[[3814,5],]	0.570645
1340	4	[[675,1],[1392,2],[3540,4],[5420,5],]	1.7311
1341	2	[[241,6],[8735,5],]	0.548208
1342	2	[[2493,2],[2792,9],]	0.775379
1343	1	[[2903,2],]	1.8877
1344	1	[[7878,4],]	0.702152
1345	2	[[3489,6],[8391,5],]	0.495996
1346	4	[[5138,4],[5538,4],[6319,5],[7262,5],]	0.61959
1347	2	[[1097,2],[5809,2],]	1.79981
1348	4	[[1166,5],[1816,8],[6529,4],[8384,2],]	0.818021
1349	3	[[1858,2],[7397,5],[7796,1],]	2.16233
1350	4	[[879,2],[2727,3],[5074,3],[8309,3],]	1.15086
1351	3	[[2853,2],[3883,3],[6318,3],]	1.31988
1352	2	[[1388,4],[6553,2],]	1.14096
1353	2	[[5329,6],[9913,5],]	0.556211
1354	3	[[875,3],[886,2],[9152,2],]	1.5728
1355	4	[[2320,5],[3755,2],[4877,4],[9084,4],]	0.988251
1356	4	[[561,2],[4666,7],[8939,2],[9621,3],]	1.48056
1357	4	[[2125,1],[4826,5],[8707,1],[9657,3],]	2.54367
1358	3	[[7737,2],[7942,4],[9053,4],]	1.13576
1359	4	[[104,3],[713,8],[4790,3],[4968,3],]	0.816908
1360	6	[[2391,2],[4350,5],[4710,8],[4970,7],[8524,2],[8925,8],]	0.68746
1361	4	[[3929,5],[7131,3],[7537,5],[8655,6],]	0.653796
1362	3	[[1595,2],[4183,5],[8371,2],]	1.49003
1363	1	[[3446,3],]	1.01477
1364	5	[[603,5],[2395,3],[4119,2],[6226,3],[6740,3],]	0.971593
1365	4	[[2394,6],[5039,4],[9039,3],[9474,1],]	1.33773
1366	1	[[8494,4],]	0.541331
1367	1	[[8535,4],]	0.75177
1368	5	[[1130,2],[3163,4],[3284,2],[4696,5],[6898,5],]	1.04034
1369	0	[]	0.0134471
1370	4	[[1922,4],[3691,10],[4827,5],[9458,3],]	0.607605
1371	4	[[3464,2],[3852,2],[4314,5],[7980,2],]	1.46756
1372	5	[[173,4],[1381,1],[1703,3],[6381,3],[6520,2],]	1.60719
1373	3	[[1668,4],[6785,3],[9643,2],]	1.19917
1374	1	[[6196,10],]	0.261182
1375	4	[[446,3],[5009,7],[8438,5],[8872,4],]	0.675215
1376	1	[[3762,4],]	0.829303
1377	4	[[816,4],[6285,2],[6708,1],[6995,6],]	1.59695
1378	3	[[1273,4],[4551,2],[5749,2],]	1.60336
1379	3	[[3755,2],[3876,5],[5588,5],]	0.855611
1380	5	[[4692,2],[6143,3],[6681,3],[6904,11],[6954,4],]	1.0192
1381	1	[[1372,5],]	0.581741
1382	5	[[1644,5],[3775,4],[3833,6],[3966,4],[7407,5],]	0.575337
1383	1	[[9253,2],]	1.64933
1384	4	[[4853,4],[5397,3],[6000,6],[9581,4],]	1.01831
1385	2	[[5403,5],[6255,4],]	0.640448
1386	5	[[1501,9],[5578,3],[6154,2],[6966,4],[8478,3],]	0.939686
1387	2	[[1027,6],[7169,5],]	0.563
1388	4	[[1352,2],[2183,8],[6437,3],[7390,4],]	1.01914
1389	5	[[394,4],[4894,8],[7934,4],[8880,5],[9320,7],]	0.58561
1390	3	[[2453,3],[4776,5],[6947,3],]	0.799186
1391	4	[[2693,4],[2825,3],[4748,2],[4928,2],]	1.251
1392	2	[[1340,4],[8949,2],]	1.50379
1393	2	[[6707,4],[7910,4],]	0.861532
1394	2	[[3337,6],[6340,4],]	0.47778
1395	1	[[2520,3],]	1.01996
1396	3	[[3010,6],[3433,5],[7213,4],]	0.562679
1397	3	[[2388,3],[7206,4],[7446,4],]	0.846992
1398	2	[[3326,3],[9066,2],]	1.93151
1399	2	[[3081,3],[9272,6],]	0.758924
1400	1	[[4443,1],]	6.88491
1401	2	[[1425,7],[7862,3],]	0.633052
1402	1	[[6630,3],]	1.375
1403	1	[[1793,5],]	0.656344
1404	4	[[5384,7],[6771,7],[7060,3],[9967,6],]	0.573541
1405	2	[[4480,3],[9247,6],]	0.610502
1406	2	[[1118,2],[7376,3],]	1.28473
1407	5	[[2046,4],[3487,7],[4411,4],[7317,3],[7929,2],]	0.90997
1408	3	[[229,3],[575,3],[4993,4],]	0.996172
1409	5	[[2100,6],[5384,7],[7075,1],[7828,4],[9420,4],]	0.985579
1410	1	[[1187,7],]	0.327754
1411	5	[[1158,4],[2220,5],[5123,2],[6207,3],[8938,8],]	0.778134
1412	4	[[1877,3],[3029,2],[5459,5],[9251,5],]	0.877738
1413	2	[[179,3],[4570,6],]	0.771471
1414	5	[[2561,3],[2837,3],[6197,5],[7319,4],[9683,5],]	0.71354
1415	1	[[5104,2],]	2.11219
1416	2	[[762,4],[4330,5],]	0.876728
1417	1	[[1964,4],]	0.637822
1418	1	[[7852,2],]	2.34818
1419	3	[[1029,4],[3984,5],[6405,5],]	0.588703
1420	1	[[8813,6],]	0.393154
1421	4	[[1877,3],[3124,8],[5025,2],[8097,4],]	0.820082
1422	4	[[233,3],[4816,4],[6809,6],[9197,3],]	0.833279
1423	2	[[7783,7],[8906,3],]	0.776155
1424	6	[[658,4],[1533,7],[1548,3],[3577,5],[7266,4],[9200,7],]	0.710879
1425	7	[[1401,2],[2167,7],[4751,4],[5002,4],[6564,6],[8079,2],[8918,4],]	0.826758
1426	5	[[184,4],[830,2],[5887,4],[7496,5],[9334,5],]	0.922274
1427	3	[[885,3],[3470,5],[6588,2],]	1.02537
1428	3	[[1187,7],[4535,4],[7539,9],]	0.430803
1429	5	[[874,2],[4011,8],[5526,4],[5708,5],[8326,3],]	0.892038
1430	3	[[4518,9],[6390,3],[9174,4],]	0.594986
1431	4	[[58,2],[933,4],[1788,6],[8585,5],]	0.804351
1432	0	[]	0.0134471
1433	2	[[2576,5],[5485,5],]	0.57737
1434	2	[[3359,9],[4852,2],]	0.779464
1435	2	[[1008,3],[6175,5],]	0.751119
1436	1	[[7307,6],]	0.551022
1437	7	[[2874,5],[4260,4],[5328,3],[6073,4],[6216,5],[9074,4],[9556,8],]	0.667936
1438	3	[[608,6],[2058,6],[6108,3],]	0.608718
1439	0	[]	0.0134471
1440	6	[[1078,2],[2708,8],[3974,3],[5781,2],[9105,4],[9239,5],]	0.964135
1441	1	[[6486,4],]	0.765554
1442	2	[[4178,3],[7774,4],]	0.826584
1443	3	[[2094,4],[7856,2],[9874,2],]	1.44461
1444	1	[[6771,7],]	0.362627
1445	3	[[5984,2],[6515,5],[8227,2],]	1.60745
1446	5	[[241,6],[1553,7],[2098,6],[4885,4],[6766,4],]	0.584419
1447	2	[[3487,7],[7300,3],]	0.61172
1448	2	[[5059,6],[7207,2],]	1.07421
1449	2	[[4279,3],[4751,4],]	0.944023
1450	0	[]	0.0134471
1451	4	[[6249,5],[8432,6],[9059,4],[9832,5],]	0.653773
1452	5	[[72,8],[3971,3],[5381,4],[6977,3],[8154,2],]	0.917794
1453	5	[[238,7],[4950,2],[6985,3],[7316,4],[7367,4],]	0.890703
1454	2	[[2604,4],[9590,2],]	1.28991
1455	4	[[1668,4],[2989,4],[8216,6],[8308,2],]	0.778306
1456	1	[[4378,4],]	0.777063
1457	2	[[231,3],[5253,5],]	0.762629
1458	6	[[262,3],[3379,1],[4605,4],[5539,4],[6429,6],[9936,4],]	1.11852
1459	1	[[5876,2],]	1.71293
1460	3	[[1295,4],[2433,1],[4002,3],]	1.91488
1461	2	[[6959,2],[7006,3],]	1.41366
1462	3	[[2649,3],[5965,5],[7557,8],]	0.604913
1463	3	[[333,6],[2785,5],[8588,5],]	0.524267
1464	4	[[490,5],[1501,9],[6238,3],[9508,2],]	0.768783
1465	3	[[2163,1],[4489,6],[7196,5],]	1.59436
1466	1	[[8447,2],]	2.05141
1467	5	[[173,4],[1503,6],[2747,6],[5615,2],[8162,3],]	0.833201
1468	2	[[3620,2],[7411,4],]	1.19492
1469	2	[[1058,4],[8231,3],]	0.925098
1470	6	[[1681,2],[3315,5],[3840,3],[5158,2],[7251,3],[8493,1],]	1.73982
1471	5	[[1239,4],[2207,7],[6099,5],[8166,7],[8930,3],]	0.569759
1472	1	[[2356,5],]	0.688064
1473	3	[[1552,4],[2133,4],[7678,2],]	0.964686
1474	2	[[956,3],[9041,2],]	1.44183
1475	3	[[4070,3],[7126,4],[7874,6],]	0.697772
1476	3	[[2658,4],[6072,5],[8803,6],]	0.638316
1477	2	[[1849,4],[7312,5],]	0.657859
1478	4	[[419,4],[3721,4],[5559,5],[8701,5],]	0.832198
1479	2	[[9011,3],[9787,5],]	0.812898
1480	3	[[6512,4],[7830,8],[8647,4],]	0.59744
1481	0	[]	0.0134471
1482	2	[[3548,8],[9982,8],]	0.304159
1483	2	[[8637,2],[9323,5],]	0.975448
1484	1	[[4248,2],]	1.71265
1485	5	[[226,2],[1615,3],[2098,6],[3433,5],[9358,3],]	1.02982
1486	2	[[391,6],[2472,8],]	0.380859
1487	5	[[168,2],[1044,3],[4215,2],[8084,4],[8378,2],]	1.54044
1488	2	[[1831,4],[3206,5],]	0.620328
1489	3	[[1501,9],[1779,3],[3296,3],]	0.683846
1490	5	[[875,3],[2704,2],[5585,7],[6144,5],[9525,6],]	0.769497
1491	3	[[34,2],[1070,4],[8700,3],]	1.40494
1492	4	[[3796,3],[4312,2],[5144,4],[8665,3],]	1.11525
1493	4	[[2755,2],[3926,3],[7329,4],[9800,4],]	1.17804
1494	4	[[3539,1],[5008,3],[7996,7],[9878,4],]	1.54508
1495	3	[[293,2],[7656,5],[8216,6],]	0.734002
1496	7	[[470,2],[1091,2],[1985,7],[5403,5],[5753,5],[6345,3],[6362,5],]	0.828963
1497	2	[[1770,4],[8917,7],]	0.616762
1498	3	[[245,2],[6054,6],[9692,2],]	1.27629
1499	3	[[5390,5],[6081,4],[7160,2],]	0.894247
1500	2	[[4692,2],[8801,1],]	3.67519
1501	9	[[559,3],[1386,5],[1464,4],[1489,3],[3209,3],[4674,2],[8315,3],[8713,5],[9167,3],]	0.965141
1502	4	[[442,4],[1881,2],[2271,1],[7239,5],]	1.94298
1503	6	[[895,5],[1467,5],[1548,3],[3129,4],[9277,7],[9569,4],]	0.614988
1504	2	[[3295,5],[8940,5],]	0.513458
1505	6	[[2948,5],[3453,6],[4160,7],[6881,4],[8637,2],[9191,3],]	0.785473
1506	4	[[391,6],[2312,7],[4016,1],[8030,3],]	1.21305
1507	2	[[3647,3],[3911,3],]	1.28254
1508	3	[[635,4],[3748,6],[9159,3],]	0.934949
1509	2	[[7451,5],[9122,4],]	0.593952
1510	2	[[2892,5],[3418,5],]	0.684433
1511	6	[[2199,3],[4219,3],[4826,5],[6255,4],[6353,3],[8370,1],]	1.30404
1512	1	[[2892,5],]	0.717229
1513	3	[[1010,5],[1319,5],[7033,6],]	0.513393
1514	4	[[3747,5],[3834,4],[4615,2],[8582,6],]	0.848468
1515	5	[[218,5],[4102,5],[4634,2],[5677,4],[7761,4],]	0.926975
1516	1	[[692,8],]	0.358217
1517	4	[[2392,4],[5386,3],[6071,2],[6705,3],]	1.05218
1518	3	[[627,2],[4639,6],[6429,6],]	0.744087
1519	6	[[1613,5],[2472,8],[2534,5],[4582,2],[6164,2],[9493,5],]	0.784854
1520	1	[[9640,4],]	0.738964
1521	5	[[4225,2],[6163,5],[6341,4],[6723,2],[9783,2],]	1.31689
1522	2	[[361,4],[6784,5],]	0.712235
1523	2	[[1662,5],[7433,2],]	1.06907
1524	2	[[6901,7],[9850,5],]	0.400984
1525	6	[[2303,4],[3042,4],[4663,3],[8503,2],[9183,5],[9651,4],]	0.890138
1526	4	[[4111,6],[5091,7],[6555,6],[7296,6],]	0.403412
1527	4	[[2732,2],[4503,2],[7517,6],[8722,3],]	1.17153
1528	3	[[132,3],[343,4],[5882,6],]	0.718184
1529	2	[[2460,5],[7450,4],]	0.61847
1530	2	[[5105,4],[5588,5],]	0.605271
1531	4	[[1562,7],[3524,3],[7032,8],[9920,3],]	0.628812
1532	3	[[1088,3],[6072,5],[6086,5],]	0.679806
1533	7	[[1424,6],[3267,5],[3315,5],[4092,5],[7500,3],[7837,2],[9312,1],]	1.0296
1534	4	[[4260,4],[6327,6],[9074,4],[9982,8],]	0.504679
1535	5	[[3188,2],[4959,2],[5678,5],[5927,3],[7417,3],]	1.17603
1536	1	[[9127,5],]	0.825889
1537	3	[[5014,4],[8461,2],[9525,6],]	1.01195
1538	3	[[3334,1],[8539,3],[9942,3],]	2.00842
1539	2	[[4219,3],[6728,3],]	0.887231
1540	0	[]	0.0134471
1541	4	[[4816,4],[5790,3],[6212,3],[6932,5],]	0.881369
1542	2	[[4584,2],[8347,7],]	0.87023
1543	2	[[615,2],[6323,4],]	1.20805
1544	3	[[3271,3],[3723,4],[8805,5],]	0.715434
1545	2	[[177,4],[9249,4],]	0.762744
1546	4	[[3431,2],[4186,2],[5326,6],[6287,1],]	2.0215
1547	1	[[7750,6],]	0.402555
1548	3	[[1424,6],[1503,6],[9866,4],]	0.460226
1549	2	[[3630,4],[7913,4],]	0.749786
1550	1	[[2419,2],]	2.02961
1551	3	[[933,4],[4552,5],[6802,3],]	0.770212
1552	4	[[1102,4],[1473,3],[5340,2],[8195,4],]	1.0314
1553	7	[[1446,5],[2056,6],[4557,2],[5036,4],[6215,6],[8680,3],[9753,6],]	0.749754
1554	2	[[7485,2],[8159,3],]	1.409
1555	2	[[3205,2],[5405,6],]	0.909665
1556	0	[]	0.0134471
1557	0	[]	0.0134471
1558	2	[[2929,6],[9829,2],]	0.998049
1559	2	[[2279,3],[5571,4],]	0.863062
1560	1	[[7159,5],]	0.657774
1561	4	[[934,4],[2003,6],[2316,4],[4865,7],]	0.528291
1562	7	[[623,5],[1306,3],[1531,4],[2021,5],[4506,3],[7202,2],[8834,5],]	0.930242
1563	2	[[1910,4],[7112,5],]	0.718615
1564	1	[[9200,7],]	0.347555
1565	6	[[163,4],[1120,5],[2288,5],[6088,2],[6853,3],[6897,2],]	1.06641
1566	2	[[2434,2],[6633,5],]	1.03703
1567	4	[[6702,5],[6729,5],[7280,4],[7392,3],]	0.712944
1568	7	[[123,4],[1055,3],[1613,5],[3728,4],[4093,2],[5537,6],[7026,3],]	0.845771
1569	3	[[2448,3],[7433,2],[9222,5],]	1.18708
1570	1	[[6608,4],]	0.708584
1571	3	[[1950,3],[5430,3],[9936,4],]	0.898558
1572	5	[[3390,6],[4335,4],[4581,4],[6692,3],[8537,10],]	0.603927
1573	5	[[333,6],[877,7],[1764,3],[9515,4],[9834,5],]	0.565145
1574	8	[[1778,2],[2370,4],[2425,7],[4452,6],[7359,4],[8726,3],[9815,9],[9973,3],]	0.739663
1575	2	[[472,1],[8477,3],]	2.83143
1576	3	[[679,3],[1765,3],[5428,2],]	1.26675
1577	3	[[358,3],[2904,4],[4850,3],]	0.986634
1578	5	[[1997,3],[3773,5],[4274,6],[4513,5],[5319,5],]	0.53105
1579	3	[[851,2],[1074,3],[4787,3],]	1.30223
1580	1	[[7429,7],]	0.528079
1581	1	[[7930,2],]	1.93191
1582	5	[[2307,5],[4482,3],[4733,2],[7407,5],[7731,5],]	0.769891
1583	1	[[9903,5],]	0.451602
1584	1	[[8875,7],]	0.314591
1585	3	[[7145,5],[7690,5],[9142,5],]	0.625075
1586	2	[[7746,3],[8544,7],]	0.581947
1587	3	[[6649,1],[7507,3],[7514,4],]	1.8123
1588	4	[[3591,4],[6764,1],[7176,6],[7898,5],]	1.24139
1589	1	[[4121,5],]	0.467502
1590	4	[[394,4],[743,5],[7143,6],[7515,3],]	0.697552
1591	0	[]	0.0134471
1592	4	[[364,4],[2120,3],[2819,4],[4681,2],]	1.17794
1593	4	[[195,3],[1259,3],[4164,6],[6191,5],]	0.778386
1594	2	[[463,5],[970,4],]	0.54342
1595	2	[[1362,3],[5040,2],]	1.67243
1596	0	[]	0.0134471
1597	3	[[1202,2],[5512,7],[6583,5],]	0.80444
1598	5	[[840,5],[4046,5],[4842,2],[8359,4],[9847,4],]	0.903673
1599	4	[[1192,4],[5270,7],[6115,8],[8190,6],]	0.462252
1600	6	[[5512,7],[6652,1],[6709,3],[7071,6],[8582,6],[9328,1],]	1.50628
1601	1	[[6658,2],]	1.79677
1602	8	[[2618,3],[3531,5],[4902,2],[7982,2],[8051,3],[8467,4],[9897,6],[9919,3],]	1.01293
1603	7	[[107,3],[118,7],[2365,1],[6056,1],[6428,3],[6848,1],[7783,7],]	2.10887
1604	1	[[3824,5],]	0.433975
1605	4	[[3247,4],[5337,4],[7358,3],[7950,2],]	1.04113
1606	3	[[8878,6],[9729,3],[9940,3],]	0.795013
1607	3	[[2697,3],[5899,4],[7045,2],]	1.14796
1608	0	[]	0.0134471
1609	3	[[707,2],[4141,5],[6172,6],]	0.745394
1610	1	[[4853,4],]	0.990775
1611	1	[[64,1],]	6.88491
1612	3	[[1269,3],[4395,4],[6162,6],]	0.758301
1613	5	[[1519,6],[1568,7],[4382,5],[7957,3],[8116,6],]	0.539785
1614	2	[[901,5],[2041,3],]	0.72961
1615	3	[[1485,5],[2945,3],[6077,4],]	0.80548
1616	5	[[2005,5],[3324,3],[4317,5],[4426,1],[6865,4],]	1.12872
1617	4	[[3736,1],[5684,5],[7092,5],[9401,7],]	1.07721
1618	3	[[2714,5],[4261,2],[7383,4],]	0.926102
1619	5	[[2143,2],[2701,2],[6094,4],[6379,3],[6670,3],]	1.26954
1620	5	[[3132,5],[7003,3],[8352,5],[9454,2],[9521,3],]	0.927143
1621	2	[[6024,5],[6158,5],]	0.501189
1622	3	[[3889,3],[5785,7],[8163,3],]	1.02998
1623	3	[[6849,1],[7610,3],[9431,2],]	2.47343
1624	3	[[681,4],[7137,4],[8845,7],]	0.491705
1625	6	[[2118,7],[4055,1],[5384,7],[6221,1],[7913,4],[8999,3],]	1.5209
1626	2	[[8044,3],[8969,7],]	0.700516
1627	2	[[8431,2],[8872,4],]	1.38801
1628	1	[[1171,4],]	0.793502
1629	1	[[6542,4],]	0.631635
1630	3	[[6481,2],[7214,2],[8509,4],]	1.45323
1631	2	[[4255,2],[5107,2],]	2.11473
1632	6	[[2999,3],[4863,5],[5593,7],[5917,7],[6747,7],[9983,6],]	0.534707
1633	1	[[3823,4],]	1.00538
1634	3	[[2100,6],[7946,3],[8593,3],]	0.733723
1635	3	[[3524,3],[7204,4],[8917,7],]	0.777299
1636	1	[[6298,10],]	0.231138
1637	1	[[1970,3],]	0.985968
1638	2	[[4640,5],[8943,6],]	0.452621
1639	4	[[1961,4],[4178,3],[5260,6],[7812,2],]	0.843263
1640	3	[[541,5],[4188,4],[7163,10],]	0.457092
1641	4	[[2261,5],[2843,4],[3513,3],[5585,7],]	0.594684
1642	2	[[6365,4],[8881,6],]	0.722327
1643	3	[[1873,1],[3533,4],[9004,4],]	1.7476
1644	5	[[338,4],[785,3],[1382,5],[2572,3],[7984,4],]	0.76077
1645	4	[[931,5],[6229,5],[6749,5],[6912,2],]	0.983113
1646	4	[[3790,3],[4698,6],[6329,4],[8196,1],]	1.32843
1647	1	[[36,3],]	0.976528
1648	2	[[2884,2],[6555,6],]	0.953335
1649	2	[[9216,4],[9986,4],]	0.639879
1650	0	[]	0.0134471
1651	3	[[1822,1],[6590,1],[8760,1],]	6.88491
1652	2	[[2630,5],[7394,4],]	0.677533
1653	3	[[744,3],[6684,2],[6950,4],]	1.23074
1654	1	[[366,5],]	0.532312
1655	8	[[202,4],[210,4],[1115,4],[2473,7],[2622,7],[8379,5],[8381,1],[9561,3],]	0.857056
1656	3	[[281,3],[6774,3],[9352,1],]	2.16369
1657	4	[[799,4],[4473,5],[5704,4],[6648,4],]	0.70895
1658	4	[[514,5],[4282,2],[4347,3],[8397,3],]	1.06892
1659	3	[[1009,3],[1281,5],[8840,5],]	0.738806
1660	1	[[4933,4],]	0.793713
1661	6	[[4207,4],[4581,4],[7141,4],[7470,4],[9739,7],[9894,6],]	0.587231
1662	5	[[1523,2],[2710,6],[3089,4],[4053,5],[9681,5],]	0.803356
1663	2	[[6495,6],[8341,1],]	2.11828
1664	3	[[3028,2],[8082,8],[9096,2],]	1.05185
1665	0	[]	0.0134471
1666	3	[[1675,5],[3898,1],[9151,3],]	1.78676
1667	1	[[8498,4],]	0.592209
1668	4	[[1373,3],[1455,4],[5493,6],[8006,4],]	0.776113
1669	2	[[726,5],[5026,4],]	0.663955
1670	3	[[1949,4],[7181,1],[9264,8],]	1.53705
1671	2	[[129,2],[275,6],]	1.0378
1672	3	[[2243,1],[7125,3],[7450,4],]	1.88605
1673	3	[[1783,6],[2667,2],[4197,4],]	0.889661
1674	3	[[2070,6],[2877,6],[5326,6],]	0.454412
1675	5	[[551,4],[1666,3],[3280,2],[4335,4],[8405,3],]	1.18069
1676	2	[[5169,4],[9765,6],]	0.466133
1677	1	[[5830,4],]	0.682062
1678	2	[[2158,4],[5981,2],]	1.1926
1679	5	[[328,6],[426,3],[4911,5],[6589,3],[7348,4],]	0.709863
1680	3	[[124,4],[1128,6],[9015,2],]	1.00625
1681	2	[[875,3],[1470,6],]	0.768894
1682	1	[[5127,4],]	0.728891
1683	2	[[726,5],[937,4],]	0.596012
1684	3	[[4343,4],[5514,4],[9585,3],]	1.27262
1685	2	[[991,6],[2211,4],]	0.723901
1686	2	[[806,3],[9021,4],]	1.25963
1687	2	[[4130,3],[8445,3],]	1.15651
1688	2	[[5373,6],[6891,4],]	0.692931
1689	5	[[2527,2],[2823,3],[2901,3],[4710,8],[5050,2],]	1.1859
1690	2	[[7825,3],[9678,7],]	0.635701
1691	3	[[4129,1],[4908,3],[6130,5],]	1.73609
1692	5	[[2474,2],[2645,1],[2783,6],[4041,3],[6324,6],]	1.30788
1693	6	[[2039,2],[3007,2],[5411,8],[6348,4],[6647,6],[8457,8],]	0.80624
1694	0	[]	0.0134471
1695	1	[[6805,5],]	0.723895
1696	2	[[2068,3],[7540,3],]	1.08755
1697	1	[[7469,2],]	1.78875
1698	1	[[3298,5],]	0.463836
1699	2	[[2496,6],[7112,5],]	0.493411
1700	3	[[3799,5],[5246,2],[7531,4],]	1.02985
1701	3	[[1768,2],[4596,1],[4797,3],]	2.42919
1702	2	[[711,3],[9576,4],]	0.731181
1703	3	[[1022,3],[1372,5],[8673,8],]	0.621857
1704	5	[[2145,4],[2838,6],[4196,3],[6898,5],[9623,4],]	0.680878
1705	1	[[6523,4],]	0.751703
1706	3	[[2111,4],[3657,5],[7815,5],]	0.576
1707	4	[[2026,4],[5370,5],[7722,1],[9721,4],]	1.33205
1708	2	[[6040,7],[9405,3],]	0.561766
1709	2	[[3158,7],[3534,5],]	0.462221
1710	2	[[3342,2],[6584,2],]	2.00184
1711	6	[[231,3],[597,2],[950,4],[2607,3],[6945,5],[7014,3],]	0.955192
1712	2	[[335,5],[1265,3],]	0.653081
1713	3	[[21,2],[3952,3],[5262,5],]	0.979607
1714	3	[[1164,5],[4671,3],[9073,5],]	0.629988
1715	2	[[589,7],[1087,4],]	0.511489
1716	2	[[874,2],[1804,7],]	0.86989
1717	3	[[4668,5],[7806,4],[8808,4],]	0.740566
1718	3	[[29,3],[4168,3],[7171,2],]	1.47468
1719	1	[[6266,3],]	0.910758
1720	4	[[5771,3],[8094,2],[8984,2],[9412,4],]	1.31612
1721	6	[[498,3],[4750,4],[5783,6],[6842,7],[6913,7],[7697,5],]	0.606764
1722	1	[[2345,4],]	0.727515
1723	3	[[2750,2],[3394,7],[8100,2],]	1.61341
1724	2	[[8048,5],[9475,4],]	0.560648
1725	0	[]	0.0134471
1726	5	[[887,3],[2027,4],[3850,2],[8073,2],[9247,6],]	1.16527
1727	2	[[6,5],[5902,2],]	1.37104
1728	4	[[2158,4],[4517,3],[9486,3],[9651,4],]	0.86797
1729	3	[[2068,3],[3377,3],[8377,3],]	1.24426
1730	2	[[1854,1],[8783,6],]	2.2007
1731	1	[[6758,7],]	0.324524
1732	2	[[2665,3],[9851,5],]	0.836644
1733	8	[[60,6],[3121,4],[4434,2],[4770,3],[5199,4],[7343,3],[7951,3],[8740,2],]	1.15934
1734	3	[[712,8],[3580,5],[5404,2],]	0.774699
1735	3	[[1332,2],[3559,6],[6819,6],]	0.881461
1736	1	[[7483,2],]	1.87083
1737	3	[[2995,4],[4331,5],[5646,5],]	0.71345
1738	2	[[4086,4],[6386,4],]	0.661945
1739	1	[[9495,5],]	0.70285
1740	3	[[1988,3],[6871,4],[8649,8],]	0.669244
1741	6	[[1199,4],[3587,3],[4009,4],[4873,3],[8393,6],[9042,3],]	0.860245
1742	2	[[4438,3],[5044,2],]	1.79585
1743	1	[[2750,2],]	2.04497
1744	2	[[1287,5],[8000,3],]	0.681612
1745	1	[[640,6],]	0.538385
1746	4	[[5081,3],[5368,2],[6078,3],[8210,3],]	1.5017
1747	2	[[2447,2],[8736,2],]	1.96269
1748	8	[[997,4],[1917,1],[2558,5],[4068,4],[4182,5],[4786,6],[5826,4],[7713,3],]	0.952694
1749	7	[[850,7],[1181,5],[4072,2],[5213,2],[9232,4],[9280,4],[9379,2],]	0.978949
1750	3	[[3365,6],[3570,3],[9644,5],]	0.601551
1751	2	[[3119,2],[8719,4],]	1.2021
1752	4	[[4547,3],[4700,4],[7645,6],[8349,3],]	0.816058
1753	2	[[232,2],[9099,5],]	1.26327
1754	3	[[505,3],[4185,5],[9200,7],]	0.675499
1755	3	[[3563,6],[5534,2],[6275,3],]	0.9714
1756	1	[[9639,6],]	0.408526
1757	4	[[2216,4],[2980,2],[7424,5],[8903,2],]	1.53
1758	4	[[1227,3],[4021,3],[7944,7],[9060,4],]	0.669522
1759	4	[[7038,6],[7163,10],[7476,1],[8981,4],]	1.23421
1760	5	[[245,2],[614,5],[2811,4],[2818,3],[4717,4],]	0.973071
1761	1	[[9663,3],]	1.10764
1762	1	[[6407,4],]	0.693916
1763	0	[]	0.0134471
1764	3	[[1573,5],[4446,4],[8128,4],]	0.660605
1765	3	[[1576,3],[3690,3],[7189,7],]	0.992532
1766	3	[[2673,4],[5055,4],[5848,3],]	0.792641
1767	3	[[2811,4],[3631,1],[6597,7],]	1.52305
1768	2	[[1701,3],[4000,7],]	0.87908
1769	5	[[3043,6],[3137,5],[6578,6],[7678,2],[9903,5],]	0.683831
1770	4	[[1189,7],[1497,2],[2010,4],[9745,1],]	1.5923
1771	4	[[3759,3],[4130,3],[8550,3],[8787,4],]	1.20539
1772	0	[]	0.0134471
1773	3	[[2077,2],[3537,2],[7804,3],]	1.48369
1774	3	[[709,4],[867,3],[3579,7],]	0.740272
1775	4	[[1084,2],[2983,7],[4078,4],[5093,2],]	0.966394
1776	2	[[4142,3],[5806,3],]	1.38039
1777	1	[[9546,5],]	0.458489
1778	2	[[1574,8],[4327,5],]	0.444703
1779	3	[[1489,3],[3698,7],[7853,3],]	0.765213
1780	2	[[5374,5],[8233,2],]	1.08155
1781	3	[[1300,7],[5601,3],[7667,4],]	0.676095
1782	2	[[3034,4],[6647,6],]	0.486313
1783	6	[[1673,3],[4272,5],[7298,4],[9291,4],[9635,4],[9831,3],]	0.809827
1784	4	[[709,4],[7494,2],[8020,6],[9055,6],]	0.804995
1785	4	[[1226,2],[4908,3],[5379,2],[7708,3],]	1.79229
1786	5	[[2694,3],[2766,3],[6158,5],[6593,5],[9411,3],]	1.039
1787	0	[]	0.0134471
1788	6	[[877,7],[1431,4],[4500,4],[6440,8],[6992,5],[8978,3],]	0.574761
1789	2	[[3596,6],[9640,4],]	0.664591
1790	2	[[61,5],[7646,5],]	0.494363
1791	2	[[6579,4],[8864,1],]	2.48165
1792	2	[[6727,1],[7258,2],]	3.637
1793	5	[[1403,1],[2265,4],[6864,1],[8785,7],[8835,3],]	1.97562
1794	1	[[913,3],]	0.947598
1795	2	[[4405,3],[5573,2],]	1.62387
1796	0	[]	0.0134471
1797	1	[[9202,2],]	1.81159
1798	0	[]	0.0134471
1799	6	[[6922,3],[7048,10],[7873,3],[9074,4],[9380,2],[9613,2],]	0.960033
1800	2	[[2576,5],[5419,4],]	0.583239
1801	5	[[2164,7],[3978,4],[5657,3],[5707,2],[6153,4],]	0.909299
1802	4	[[1916,3],[2778,3],[8558,5],[8585,5],]	0.71818
1803	0	[]	0.0134471
1804	7	[[57,3],[492,3],[1716,2],[3080,5],[4350,5],[9165,4],[9219,2],]	1.15607
1805	0	[]	0.0134471
1806	4	[[2425,7],[2856,4],[5290,2],[9322,4],]	0.748807
1807	4	[[266,2],[5532,4],[6255,4],[7748,7],]	1.12205
1808	2	[[3776,5],[4140,2],]	1.66614
1809	2	[[38,3],[2767,3],]	1.04574
1810	2	[[2476,3],[8803,6],]	0.677402
1811	2	[[6206,6],[8560,3],]	0.704483
1812	6	[[330,4],[814,8],[6953,4],[8289,6],[8715,4],[9985,7],]	0.491772
1813	0	[]	0.0134471
1814	1	[[3733,4],]	1.01764
1815	2	[[2472,8],[8652,3],]	0.560872
1816	8	[[76,6],[1348,4],[3166,3],[4306,2],[4745,2],[6771,7],[6816,3],[9682,4],]	1.08562
1817	1	[[2466,8],]	0.293437
1818	2	[[476,3],[2293,4],]	0.764909
1819	3	[[3936,6],[6217,3],[6776,6],]	0.755258
1820	2	[[4461,5],[7730,3],]	0.947059
1821	5	[[404,3],[753,6],[6159,5],[8417,1],[8994,5],]	1.1546
1822	1	[[1651,3],]	2.30394
1823	6	[[1861,3],[2651,8],[4529,7],[5352,3],[5425,6],[5579,3],]	0.647817
1824	0	[]	0.0134471
1825	2	[[2444,2],[2784,5],]	1.32204
1826	4	[[1328,2],[2145,4],[2845,3],[2962,3],]	1.11575
1827	4	[[6607,5],[6702,5],[6900,4],[7945,3],]	0.762032
1828	1	[[5715,6],]	0.542602
1829	1	[[3886,4],]	0.920707
1830	3	[[3445,6],[5684,5],[9762,5],]	0.452584
1831	4	[[1488,2],[2606,2],[3139,6],[7953,4],]	1.14613
1832	2	[[2468,7],[3856,3],]	0.70249
1833	4	[[427,3],[5299,2],[8259,3],[9158,5],]	1.1208
1834	3	[[1138,2],[3670,4],[6363,5],]	0.931467
1835	2	[[3290,7],[7053,5],]	0.429816
1836	2	[[12,2],[506,6],]	1.12937
1837	1	[[7318,7],]	0.425
1838	3	[[6502,3],[8783,6],[9507,3],]	1.24711
1839	3	[[2449,9],[5267,1],[6200,3],]	1.49155
1840	2	[[205,5],[7048,10],]	0.364141
1841	4	[[832,4],[2067,4],[3818,7],[6006,5],]	0.582265
1842	6	[[985,9],[1118,2],[3419,3],[5335,9],[5877,5],[7300,3],]	0.80721
1843	2	[[3702,2],[7662,1],]	3.74453
1844	3	[[1034,3],[4376,4],[9860,3],]	0.900915
1845	2	[[2784,5],[4406,6],]	0.564449
1846	3	[[685,2],[2142,2],[7278,6],]	1.41383
1847	3	[[3929,5],[4981,5],[9062,2],]	0.808279
1848	1	[[3901,2],]	2.01332
1849	4	[[1477,2],[6949,2],[7323,3],[8088,5],]	1.25427
1850	2	[[3074,2],[8519,2],]	1.72242
1851	3	[[2647,5],[6801,4],[8164,5],]	0.634359
1852	2	[[6806,4],[7772,2],]	1.46536
1853	5	[[1288,1],[3890,6],[5977,1],[6268,2],[9964,4],]	2.27582
1854	1	[[1730,2],]	1.73522
1855	3	[[7027,5],[7146,3],[9919,3],]	0.866815
1856	4	[[7189,7],[7507,3],[7792,4],[9099,5],]	0.607551
1857	2	[[5502,1],[6206,6],]	2.1355
1858	2	[[1349,3],[9714,4],]	1.06974
1859	3	[[4839,2],[5251,5],[9287,4],]	1.028
1860	1	[[5587,2],]	1.78907
1861	3	[[1823,6],[3049,4],[4383,5],]	0.49342
1862	1	[[8188,4],]	0.665045
1863	4	[[512,3],[5295,3],[5677,4],[6699,3],]	0.942181
1864	2	[[800,1],[9089,3],]	2.87553
1865	4	[[616,3],[1299,6],[3687,1],[7107,4],]	1.30496
1866	4	[[2180,5],[4711,2],[6132,2],[7402,3],]	1.20537
1867	2	[[5044,2],[7528,1],]	4.05699
1868	5	[[78,2],[5225,2],[5400,2],[8389,5],[9899,4],]	1.37486
1869	2	[[2985,4],[7740,3],]	0.880261
1870	5	[[717,2],[2096,3],[6233,1],[6326,1],[6894,3],]	2.72645
1871	5	[[251,4],[5648,4],[6687,5],[7941,2],[9776,3],]	1.06244
1872	7	[[72,8],[655,3],[2600,3],[6124,2],[6758,7],[8244,3],[8807,1],]	1.25417
1873	1	[[1643,3],]	1.00016
1874	1	[[1117,3],]	0.94182
1875	2	[[8561,3],[8759,6],]	0.593523
1876	2	[[3922,3],[4782,6],]	1.03754
1877	3	[[1412,4],[1421,4],[9795,5],]	0.657996
1878	2	[[7891,3],[8427,4],]	0.875807
1879	7	[[1293,3],[2178,3],[2465,2],[2941,3],[7163,10],[9482,6],[9740,3],]	0.833519
1880	6	[[1974,3],[3375,6],[5311,2],[5515,1],[5545,2],[9236,5],]	1.99521
1881	2	[[1502,4],[5006,2],]	1.25285
1882	6	[[164,5],[598,5],[5091,7],[7894,2],[8339,2],[9162,5],]	0.787789
1883	3	[[5262,5],[5768,4],[5942,5],]	0.618711
1884	4	[[467,7],[3855,2],[5296,4],[6972,3],]	0.794557
1885	3	[[2231,3],[2929,6],[5408,4],]	1.05101
1886	1	[[4212,5],]	0.574442
1887	2	[[5926,2],[9046,3],]	1.42854
1888	2	[[102,9],[7719,4],]	0.612151
1889	4	[[580,6],[7882,3],[9003,3],[9239,5],]	0.764246
1890	5	[[263,2],[299,3],[2430,5],[7458,3],[8846,7],]	1.02246
1891	4	[[3020,3],[3638,4],[4640,5],[8515,4],]	0.809113
1892	2	[[268,3],[9716,3],]	0.973485
1893	4	[[2826,4],[4589,3],[7135,2],[7894,2],]	1.62927
1894	2	[[6786,3],[9869,5],]	0.722913
1895	2	[[8302,4],[9308,1],]	2.4269
1896	4	[[2274,6],[2568,3],[7872,2],[8471,3],]	1.04825
1897	3	[[3373,3],[5315,4],[9220,4],]	0.797709
1898	1	[[5038,8],]	0.311259
1899	2	[[971,5],[8550,3],]	0.816741
1900	1	[[2372,5],]	0.481384
1901	1	[[9067,3],]	1.16235
1902	1	[[964,3],]	1.67171
1903	4	[[6597,7],[7576,5],[8426,3],[9146,4],]	0.666304
1904	3	[[944,4],[1221,4],[8490,5],]	0.607134
1905	2	[[7558,4],[7699,5],]	0.533707
1906	3	[[222,8],[7448,4],[9033,4],]	0.467522
1907	2	[[6842,7],[9369,5],]	0.444003
1908	3	[[6958,4],[8276,2],[8350,2],]	1.48235
1909	2	[[102,9],[4393,2],]	0.803289
1910	4	[[53,4],[1563,2],[4418,7],[9359,1],]	1.63104
1911	3	[[1276,4],[7886,4],[9196,4],]	0.823828
1912	2	[[3662,4],[7561,7],]	0.5345
1913	0	[]	0.0134471
1914	3	[[433,5],[5842,3],[6021,4],]	0.861616
1915	5	[[925,4],[3235,3],[5296,4],[6557,9],[7078,2],]	0.795654
1916	3	[[1802,4],[3409,3],[9006,7],]	0.672827
1917	1	[[1748,8],]	0.269386
1918	4	[[2565,3],[4143,3],[4366,2],[5551,8],]	0.885206
1919	6	[[313,5],[1102,4],[1104,1],[6468,4],[6865,4],[9944,3],]	1.112
1920	4	[[1239,4],[2401,2],[3705,4],[9337,2],]	1.21777
1921	1	[[184,4],]	0.830444
1922	4	[[1370,4],[2288,5],[7931,3],[8214,2],]	1.00633
1923	4	[[5254,2],[7445,2],[8568,5],[9908,8],]	1.08902
1924	5	[[106,5],[3796,3],[5989,1],[6136,5],[7249,5],]	1.11617
1925	3	[[451,3],[3301,4],[3780,4],]	0.724624
1926	6	[[564,3],[918,5],[4720,3],[5589,3],[5851,4],[8279,4],]	0.885751
1927	3	[[2654,3],[3059,3],[5830,4],]	1.07674
1928	2	[[5074,3],[6122,4],]	0.754555
1929	4	[[1004,5],[5009,7],[5733,2],[7486,3],]	0.971266
1930	0	[]	0.0134471
1931	1	[[2213,3],]	1.0588
1932	3	[[2018,5],[3580,5],[7119,4],]	0.594016
1933	6	[[700,5],[2501,2],[3415,4],[7920,5],[8049,7],[8428,4],]	0.726834
1934	3	[[653,5],[2134,5],[3054,3],]	0.646012
1935	1	[[457,4],]	0.872365
1936	6	[[1298,6],[4489,6],[4843,3],[6925,5],[9130,2],[9701,1],]	1.28499
1937	3	[[3598,2],[8049,7],[9410,1],]	2.00653
1938	5	[[1165,4],[2655,4],[5720,1],[9318,1],[9448,3],]	2.07
1939	1	[[7634,3],]	1.10253
1940	3	[[1122,4],[6933,4],[8412,6],]	0.622463
1941	4	[[2353,3],[3965,4],[7751,5],[9931,2],]	1.00241
1942	5	[[2472,8],[3105,3],[4125,5],[4753,3],[8213,1],]	1.22003
1943	2	[[7057,4],[9971,2],]	1.22257
1944	1	[[1216,6],]	0.405115
1945	2	[[4390,3],[8987,5],]	0.87616
1946	1	[[8878,6],]	0.418167
1947	4	[[367,3],[5655,3],[6795,4],[9917,9],]	0.743216
1948	3	[[3437,2],[4670,7],[5820,2],]	1.16104
1949	4	[[1670,3],[2538,3],[4338,1],[8731,3],]	1.88303
1950	3	[[1571,3],[7577,2],[8680,3],]	1.46317
1951	1	[[3461,3],]	0.975786
1952	4	[[1188,5],[5457,6],[7523,4],[7627,5],]	0.650016
1953	1	[[6136,5],]	0.494222
1954	4	[[865,3],[5622,7],[8538,2],[9713,3],]	1.02242
1955	4	[[5638,1],[7901,4],[8095,6],[9429,4],]	1.27477
1956	6	[[148,2],[5257,5],[6378,3],[8559,4],[8613,3],[9064,7],]	0.889689
1957	3	[[3408,3],[7856,2],[8625,5],]	1.05054
1958	3	[[3164,4],[6350,6],[8042,1],]	1.49017
1959	7	[[455,3],[2596,2],[3747,5],[5208,1],[5793,2],[9051,1],[9276,4],]	2.08995
1960	2	[[2099,5],[3434,2],]	1.00934
1961	4	[[1639,4],[5673,6],[6160,7],[7185,5],]	0.487258
1962	1	[[7762,8],]	0.273307
1963	1	[[9661,4],]	0.625372
1964	4	[[1417,1],[2412,4],[4397,4],[9617,5],]	1.28877
1965	4	[[2865,6],[3035,3],[3601,3],[9004,4],]	0.777048
1966	2	[[6196,10],[8466,2],]	0.885761
1967	2	[[6777,4],[8364,3],]	1.01602
1968	2	[[3689,2],[6189,1],]	3.6926
1969	2	[[2130,3],[2631,5],]	1.01895
1970	3	[[1637,1],[2013,4],[8746,4],]	1.65813
1971	2	[[5120,3],[5697,3],]	1.00416
1972	3	[[2174,3],[3039,2],[7963,5],]	1.04836
1973	4	[[3758,5],[4995,6],[5737,3],[7392,3],]	0.721299
1974	3	[[1880,6],[2215,3],[7758,2],]	1.14053
1975	1	[[7458,3],]	1.00364
1976	2	[[919,6],[6479,5],]	0.451048
1977	8	[[466,3],[562,4],[2567,4],[5137,3],[5430,3],[6004,6],[7538,2],[7645,6],]	0.833985
1978	4	[[9,4],[5298,5],[9098,4],[9407,6],]	0.594819
1979	2	[[34,2],[6955,2],]	1.88439
1980	1	[[9175,4],]	0.616198
1981	4	[[355,5],[3682,2],[3753,5],[7432,4],]	0.822188
1982	4	[[2348,5],[5320,4],[8815,8],[9484,6],]	0.551055
1983	3	[[4050,3],[5481,2],[6676,3],]	1.42069
1984	1	[[7184,1],]	6.88491
1985	7	[[834,6],[1189,7],[1496,7],[4854,4],[5597,4],[7794,3],[7906,3],]	0.71589
1986	3	[[8747,6],[9444,4],[9690,2],]	1.02447
1987	1	[[8408,1],]	6.88491
1988	3	[[499,3],[1311,6],[1740,3],]	0.859532
1989	3	[[3440,4],[7549,5],[9620,3],]	0.885301
1990	1	[[4164,6],]	0.383339
1991	5	[[445,4],[832,4],[1096,5],[3604,4],[9094,5],]	0.657554
1992	3	[[5845,4],[5968,5],[7530,5],]	0.714316
1993	4	[[457,4],[2376,5],[4335,4],[5610,2],]	0.989292
1994	1	[[9636,7],]	0.310486
1995	2	[[4878,3],[8938,8],]	0.925762
1996	2	[[4615,2],[8271,3],]	1.4339
1997	3	[[783,8],[1578,5],[5335,9],]	0.30411
1998	2	[[2678,1],[8908,8],]	1.94439
1999	1	[[2816,4],]	0.657015
2000	1	[[4619,1],]	6.88491
2001	4	[[819,3],[1080,9],[6305,5],[7603,2],]	0.884794
2002	3	[[2237,8],[2546,3],[4916,5],]	0.773934
2003	6	[[317,4],[1561,4],[2162,7],[4698,6],[6797,4],[9045,3],]	0.581574
2004	1	[[1155,2],]	2.36033
2005	5	[[616,3],[626,3],[1616,5],[2015,7],[7385,6],]	0.658191
2006	5	[[259,6],[5673,6],[6589,3],[8540,2],[8937,9],]	0.703203
2007	3	[[747,3],[8450,5],[9541,6],]	0.67802
2008	0	[]	0.0134471
2009	1	[[2968,7],]	0.32281
2010	4	[[1770,4],[2133,4],[4293,2],[5131,1],]	1.88239
2011	3	[[5047,4],[5085,2],[7654,6],]	1.00356
2012	1	[[6930,3],]	1.80953
2013	4	[[763,6],[1970,3],[6026,4],[7619,3],]	0.903142
2014	1	[[5173,4],]	0.630018
2015	7	[[2005,5],[2902,4],[3066,2],[5431,4],[5789,2],[8555,5],[8737,5],]	0.847777
2016	2	[[3038,3],[9154,7],]	0.552016
2017	2	[[4232,4],[5986,5],]	0.595889
2018	5	[[1932,3],[2060,7],[3729,3],[8393,6],[9724,3],]	0.731421
2019	2	[[1103,3],[2273,3],]	1.1812
2020	3	[[177,4],[3042,4],[7855,8],]	0.560076
2021	5	[[92,5],[846,4],[1562,7],[4945,4],[7188,2],]	0.793977
2022	3	[[6321,6],[8349,3],[8923,4],]	0.709653
2023	4	[[2261,5],[2425,7],[3671,2],[4639,6],]	0.715653
2024	6	[[906,6],[1010,5],[3079,4],[5378,4],[7340,3],[8878,6],]	0.742193
2025	3	[[115,3],[921,4],[5594,4],]	0.931959
2026	4	[[1707,4],[4803,6],[7154,4],[8667,2],]	0.941797
2027	4	[[1726,5],[3164,4],[4620,2],[4989,5],]	0.836467
2028	6	[[547,2],[6310,7],[7536,2],[7934,4],[7964,6],[9822,2],]	1.08748
2029	5	[[2232,2],[3203,3],[6603,3],[7173,1],[7963,5],]	1.5877
2030	1	[[39,3],]	1.10656
2031	1	[[7659,5],]	0.480789
2032	1	[[4023,3],]	1.49167
2033	7	[[138,3],[2160,4],[5083,4],[5493,6],[5640,4],[7739,4],[8412,6],]	0.661288
2034	1	[[3174,3],]	0.972829
2035	1	[[1124,6],]	0.492008
2036	3	[[3026,1],[8601,4],[9097,3],]	1.88095
2037	3	[[2321,3],[3445,6],[9002,6],]	0.805633
2038	3	[[2798,3],[5207,3],[9846,4],]	0.916933
2039	2	[[1693,6],[5180,7],]	0.374244
2040	3	[[2983,7],[7352,5],[7500,3],]	0.560079
2041	3	[[1614,2],[2372,5],[5682,4],]	0.881702
2042	2	[[3523,1],[7513,4],]	2.45561
2043	4	[[2079,3],[9114,4],[9563,2],[9769,2],]	1.27665
2044	1	[[3995,5],]	0.553453
2045	0	[]	0.0134471
2046	4	[[1407,5],[4986,2],[5729,2],[8240,6],]	1.05143
2047	2	[[1074,3],[2630,5],]	0.927422
2048	5	[[342,5],[2996,1],[6808,6],[8621,2],[8844,8],]	1.10764
2049	3	[[186,3],[1012,5],[9148,3],]	0.803378
2050	3	[[3788,6],[6315,4],[9131,5],]	0.473034
2051	1	[[1110,2],]	1.8218
2052	1	[[4222,4],]	0.686917
2053	0	[]	0.0134471
2054	2	[[2389,2],[6842,7],]	0.912587
2055	1	[[9348,3],]	1.20257
2056	6	[[902,6],[1553,7],[2760,3],[5058,4],[5914,5],[8399,4],]	0.573776
2057	4	[[5794,5],[6312,6],[8193,4],[8648,5],]	0.547794
2058	6	[[567,4],[811,6],[1438,3],[3500,3],[7983,4],[8895,5],]	0.746659
2059	3	[[2878,2],[6964,5],[8882,3],]	1.03888
2060	7	[[932,3],[1286,2],[2018,5],[4802,3],[5803,6],[7249,5],[9870,2],]	0.908293
2061	3	[[2294,3],[4821,5],[9681,5],]	0.673701
2062	5	[[3518,3],[4303,5],[5831,5],[7192,4],[7365,5],]	0.576877
2063	1	[[4853,4],]	0.990775
2064	6	[[61,5],[2561,3],[4226,6],[9254,5],[9863,4],[9894,6],]	0.624273
2065	0	[]	0.0134471
2066	2	[[1215,4],[4834,5],]	0.636196
2067	4	[[1841,4],[6349,2],[8611,3],[9725,5],]	0.93985
2068	3	[[1696,2],[1729,3],[3250,3],]	1.32982
2069	3	[[348,6],[371,5],[8444,6],]	0.525252
2070	6	[[525,3],[976,3],[1246,1],[1674,3],[4932,4],[5717,2],]	1.46975
2071	4	[[26,3],[4966,3],[5011,3],[5070,3],]	0.957628
2072	6	[[962,4],[2103,4],[6898,5],[8216,6],[8815,8],[8863,3],]	0.635601
2073	2	[[6921,3],[9842,3],]	0.949502
2074	4	[[3169,4],[5357,1],[6951,5],[7803,4],]	1.2744
2075	1	[[3867,2],]	1.91565
2076	1	[[5250,2],]	2.36174
2077	2	[[1773,3],[5917,7],]	0.777897
2078	4	[[136,5],[5818,4],[7742,4],[9636,7],]	0.536117
2079	3	[[2043,4],[3530,8],[9549,3],]	0.724476
2080	3	[[4269,2],[6130,5],[7740,3],]	1.18387
2081	3	[[3278,2],[3424,7],[5530,2],]	1.39299
2082	1	[[401,6],]	0.464143
2083	1	[[4639,6],]	0.482526
2084	4	[[558,6],[732,1],[3119,2],[7056,4],]	1.73786
2085	1	[[7367,4],]	0.626757
2086	1	[[2273,3],]	1.09346
2087	7	[[2095,3],[3873,6],[4935,4],[5649,5],[5679,3],[6468,4],[7915,2],]	0.837963
2088	2	[[2137,2],[2514,3],]	1.41255
2089	2	[[4758,2],[8577,2],]	1.85052
2090	2	[[1128,6],[8991,1],]	2.11369
2091	4	[[758,5],[5136,5],[8972,3],[9071,5],]	0.670904
2092	4	[[433,5],[4723,4],[5801,4],[9684,5],]	0.626872
2093	3	[[4777,1],[6670,3],[9342,3],]	2.13186
2094	4	[[70,3],[1443,3],[3806,4],[5795,3],]	1.01776
2095	3	[[352,6],[2087,7],[9023,2],]	0.716898
2096	3	[[1870,5],[7828,4],[8443,7],]	0.648977
2097	2	[[2406,3],[8486,4],]	0.892278
2098	6	[[932,3],[1446,5],[1485,5],[2129,4],[3651,4],[5658,3],]	0.789545
2099	5	[[764,5],[1960,2],[2651,8],[3662,4],[8744,7],]	0.723942
2100	6	[[523,3],[1409,5],[1634,3],[3163,4],[5659,5],[9419,4],]	0.7737
2101	2	[[5081,3],[8455,4],]	0.833292
2102	3	[[48,2],[3734,1],[9108,5],]	2.31682
2103	4	[[2072,6],[3077,5],[3920,4],[4367,4],]	0.661069
2104	0	[]	0.0134471
2105	3	[[3427,7],[4160,7],[7709,4],]	0.465266
2106	2	[[3141,3],[6818,4],]	0.944321
2107	0	[]	0.0134471
2108	5	[[984,4],[5665,1],[7043,5],[7291,2],[8058,2],]	2.07967
2109	2	[[6839,5],[9666,5],]	0.49812
2110	4	[[4222,4],[4354,4],[9383,4],[9954,4],]	0.750807
2111	4	[[1706,3],[6028,2],[6829,3],[7551,5],]	1.03024
2112	1	[[9002,6],]	0.522218
2113	4	[[530,7],[593,6],[3002,3],[4079,3],]	0.632921
2114	2	[[934,4],[8166,7],]	0.488938
2115	3	[[5410,7],[5619,4],[8264,2],]	0.806654
2116	1	[[6291,2],]	1.73487
2117	3	[[3062,6],[4493,3],[7109,3],]	0.768762
2118	7	[[1119,7],[1625,6],[2619,4],[3255,5],[3419,3],[6541,7],[9311,4],]	0.658856
2119	2	[[422,5],[2309,7],]	0.470845
2120	3	[[1592,4],[3483,4],[8255,6],]	0.61062
2121	1	[[5514,4],]	0.951529
2122	3	[[512,3],[3286,4],[6723,2],]	1.15879
2123	4	[[3679,3],[7131,3],[7201,5],[7654,6],]	0.709427
2124	9	[[2276,4],[2277,6],[2976,7],[3579,7],[3602,7],[6591,6],[6890,1],[7695,2],[8072,3],]	0.872902
2125	1	[[1357,4],]	0.955785
2126	5	[[530,7],[678,3],[2366,3],[4478,6],[5798,8],]	0.569582
2127	5	[[829,3],[1187,7],[4607,4],[7755,2],[9867,7],]	0.804704
2128	7	[[1092,5],[1244,3],[1251,2],[2284,3],[7503,2],[9115,1],[9546,5],]	1.68505
2129	4	[[2098,6],[3886,4],[3971,3],[7353,3],]	1.03711
2130	3	[[902,6],[1969,2],[8268,1],]	1.97716
2131	2	[[6473,2],[7213,4],]	1.24698
2132	2	[[5622,7],[5813,3],]	0.613082
2133	4	[[878,5],[1473,3],[2010,4],[4696,5],]	0.868614
2134	5	[[1096,5],[1934,3],[3923,4],[4687,4],[9810,7],]	0.619044
2135	4	[[4766,5],[6241,2],[7539,9],[9384,5],]	0.609657
2136	4	[[79,3],[4465,4],[8603,2],[9674,3],]	1.26508
2137	2	[[2088,2],[6216,5],]	1.06699
2138	2	[[4130,3],[8581,2],]	1.42705
2139	2	[[4457,5],[9847,4],]	0.708731
2140	4	[[763,6],[2628,3],[3710,4],[5228,6],]	0.659288
2141	3	[[7322,5],[7451,5],[8741,2],]	0.893761
2142	2	[[1846,3],[6426,4],]	0.87486
2143	2	[[1619,5],[8718,3],]	0.764256
2144	3	[[1241,2],[4347,3],[5417,5],]	1.54968
2145	4	[[1704,5],[1826,4],[3835,4],[6846,3],]	0.787545
2146	4	[[2348,5],[2711,1],[3756,3],[7914,5],]	1.30352
2147	4	[[3698,7],[4253,3],[5548,4],[6747,7],]	0.695713
2148	4	[[398,4],[880,4],[5245,10],[9152,2],]	0.766889
2149	3	[[895,5],[3994,2],[9365,4],]	0.846013
2150	5	[[238,7],[3642,2],[3713,6],[8815,8],[9300,2],]	0.878225
2151	1	[[4471,4],]	0.573497
2152	4	[[5624,3],[7955,6],[9267,5],[9725,5],]	0.543909
2153	10	[[2322,2],[2783,6],[3285,3],[3518,3],[4375,1],[4699,4],[4939,4],[5690,6],[8345,5],[9273,3],]	1.1777
2154	6	[[2534,5],[4208,4],[4644,4],[6440,8],[6651,4],[6976,5],]	0.529179
2155	4	[[542,4],[7397,5],[8027,5],[9246,2],]	0.892709
2156	3	[[112,3],[4197,4],[4842,2],]	1.14628
2157	5	[[2162,7],[6534,2],[8191,3],[9571,4],[9992,3],]	0.935552
2158	4	[[1678,2],[1728,4],[4789,5],[6962,2],]	1.20737
2159	3	[[157,9],[6850,3],[7523,4],]	0.535101
2160	4	[[1301,4],[2033,7],[2270,5],[5964,2],]	0.770641
2161	1	[[9356,4],]	1.02948
2162	7	[[860,4],[2003,6],[2157,5],[2412,4],[2804,7],[4990,5],[8744,7],]	0.484932
2163	1	[[1465,3],]	0.926248
2164	7	[[656,6],[937,4],[982,8],[1801,5],[4934,4],[7284,4],[7895,3],]	0.571676
2165	0	[]	0.0134471
2166	2	[[4566,2],[4681,2],]	1.96187
2167	7	[[124,4],[1028,5],[1425,7],[3198,5],[3800,4],[7888,6],[8913,4],]	0.55328
2168	1	[[7057,4],]	0.763617
2169	6	[[787,3],[2742,4],[3329,3],[6522,3],[7211,3],[8682,3],]	1.05069
2170	4	[[155,3],[967,1],[5839,6],[6703,3],]	1.45232
2171	3	[[4904,3],[9777,4],[9916,6],]	0.796748
2172	7	[[43,5],[185,1],[2876,4],[5819,1],[7308,5],[7501,4],[7509,2],]	1.72252
2173	6	[[36,3],[670,2],[4069,4],[4884,3],[6869,5],[9935,4],]	1.15486
2174	3	[[1972,3],[3227,2],[4327,5],]	1.17532
2175	2	[[2551,3],[4782,6],]	0.820232
2176	0	[]	0.0134471
2177	4	[[3857,6],[6370,3],[8140,1],[8842,7],]	1.24457
2178	3	[[1879,7],[2913,4],[6644,3],]	0.679127
2179	1	[[947,6],]	0.402297
2180	5	[[1866,4],[5663,5],[6713,4],[7797,4],[9230,3],]	0.753924
2181	2	[[991,6],[4490,1],]	2.25254
2182	2	[[5022,4],[5397,3],]	0.801552
2183	8	[[139,4],[1301,4],[1388,4],[3005,3],[3405,6],[4477,3],[4503,2],[5494,1],]	1.19272
2184	4	[[1073,2],[6357,5],[6782,3],[8393,6],]	1.0834
2185	3	[[4040,4],[7645,6],[8509,4],]	0.678899
2186	1	[[4316,6],]	0.390212
2187	4	[[123,4],[399,2],[8095,6],[8958,4],]	0.774775
2188	2	[[985,9],[9867,7],]	0.319833
2189	2	[[3121,4],[6712,1],]	2.49726
2190	4	[[2659,4],[3266,3],[4318,3],[5802,2],]	1.14685
2191	3	[[6511,3],[7824,10],[9529,1],]	1.68768
2192	3	[[4245,1],[6006,5],[8917,7],]	1.34089
2193	5	[[199,2],[3083,5],[5279,8],[6186,4],[7889,4],]	0.771085
2194	3	[[2460,5],[5678,5],[6495,6],]	0.501681
2195	6	[[113,2],[765,4],[2786,4],[5342,7],[9197,3],[9799,4],]	0.773286
2196	1	[[5480,2],]	1.87326
2197	3	[[3155,3],[4131,3],[9168,5],]	0.755604
2198	7	[[172,6],[484,5],[710,6],[1197,4],[5134,6],[5987,3],[8236,3],]	0.692236
2199	3	[[1511,6],[2679,4],[8148,6],]	0.534434
2200	2	[[5377,3],[8486,4],]	0.784955
2201	3	[[3945,3],[7992,3],[9260,4],]	1.0168
2202	5	[[695,2],[3973,3],[4629,4],[5100,4],[7395,2],]	1.15222
2203	1	[[2236,2],]	1.70822
2204	5	[[952,2],[2763,7],[3290,7],[7780,2],[9779,6],]	0.789475
2205	4	[[3835,4],[8504,5],[9038,5],[9815,9],]	0.522138
2206	1	[[9566,3],]	1.56102
2207	7	[[1149,4],[1471,5],[2865,6],[4012,3],[4237,5],[6495,6],[6979,7],]	0.593136
2208	1	[[4577,2],]	2.03868
2209	2	[[6195,4],[7444,6],]	0.577665
2210	4	[[2283,2],[3512,5],[4964,5],[7600,5],]	0.773414
2211	4	[[1685,2],[2485,2],[2754,3],[7013,3],]	1.72018
2212	4	[[3438,3],[4297,3],[4724,3],[7738,5],]	0.98539
2213	3	[[1931,1],[5994,3],[8390,4],]	1.92689
2214	1	[[3362,4],]	0.6457
2215	3	[[1974,3],[5292,2],[5716,2],]	1.62172
2216	4	[[1757,4],[2417,1],[8729,6],[9418,3],]	1.40959
2217	2	[[85,4],[2415,5],]	0.723503
2218	2	[[509,2],[3261,3],]	1.75641
2219	1	[[9880,6],]	0.457286
2220	5	[[713,8],[1411,5],[3190,2],[5159,5],[6215,6],]	0.822698
2221	3	[[3515,4],[5182,4],[9506,5],]	0.63021
2222	1	[[3084,2],]	2.02437
2223	4	[[75,4],[4522,5],[4798,3],[8943,6],]	0.58767
2224	3	[[3344,2],[3487,7],[3617,3],]	0.959857
2225	2	[[5116,3],[6043,4],]	0.886071
2226	3	[[5953,3],[6599,3],[7847,3],]	1.35718
2227	1	[[31,2],]	1.89611
2228	2	[[4464,6],[6311,3],]	0.655965
2229	2	[[2263,3],[5901,4],]	0.828236
2230	6	[[1028,5],[2269,1],[2769,3],[3267,5],[4027,6],[6808,6],]	0.911288
2231	3	[[1885,3],[6211,4],[7688,1],]	1.83111
2232	2	[[2029,5],[8444,6],]	0.596253
2233	0	[]	0.0134471
2234	3	[[1008,3],[5330,1],[6562,3],]	2.09684
2235	0	[]	0.0134471
2236	2	[[2203,1],[8215,6],]	2.0798
2237	8	[[625,2],[2002,3],[4284,2],[5251,5],[5805,3],[6811,2],[9068,5],[9217,7],]	1.04043
2238	2	[[3422,9],[5216,3],]	0.609189
2239	4	[[2559,2],[2935,6],[5714,7],[6390,3],]	0.801334
2240	4	[[3255,5],[3400,3],[4317,5],[7887,3],]	0.806021
2241	2	[[1054,3],[3167,2],]	1.6684
2242	3	[[2445,2],[3683,3],[5335,9],]	1.12681
2243	1	[[1672,3],]	1.05289
2244	3	[[6454,4],[8123,3],[9885,5],]	0.980517
2245	5	[[179,3],[1183,6],[3375,6],[7452,6],[7887,3],]	0.676258
2246	2	[[7966,3],[8867,2],]	1.4581
2247	2	[[5777,4],[8957,3],]	0.924243
2248	1	[[8457,8],]	0.281369
2249	2	[[760,4],[3933,5],]	0.712617
2250	5	[[537,2],[2663,2],[4237,5],[7187,1],[9711,4],]	1.71373
2251	3	[[340,3],[3177,6],[4476,4],]	0.728149
2252	5	[[2805,1],[4744,3],[8090,7],[8293,4],[9151,3],]	1.39369
2253	2	[[4626,2],[5261,2],]	1.78092
2254	5	[[3034,4],[4557,2],[6102,3],[9678,7],[9785,8],]	0.80642
2255	3	[[3185,4],[7077,4],[7125,3],]	0.803423
2256	3	[[852,6],[5233,6],[6027,4],]	0.511979
2257	1	[[3838,2],]	3.44918
2258	0	[]	0.0134471
2259	1	[[8861,5],]	0.570186
2260	1	[[2634,1],]	6.88491
2261	5	[[445,4],[915,5],[1641,4],[2023,4],[6021,4],]	0.747555
2262	3	[[5058,4],[6156,5],[9388,6],]	0.519866
2263	3	[[2229,2],[2995,4],[3392,3],]	1.05792
2264	3	[[2298,4],[5223,6],[7918,9],]	0.458054
2265	4	[[1793,5],[5119,2],[7163,10],[9236,5],]	0.7812
2266	3	[[2422,2],[4142,3],[9725,5],]	1.09108
2267	2	[[1166,5],[7000,3],]	0.689917
2268	2	[[8145,2],[9595,4],]	1.39754
2269	1	[[2230,6],]	0.357136
2270	5	[[2160,4],[2335,5],[5937,1],[8167,4],[8913,4],]	1.14389
2271	1	[[1502,4],]	0.7666
2272	4	[[3440,4],[4463,1],[5635,4],[9818,5],]	1.29493
2273	3	[[2019,2],[2086,1],[8443,7],]	2.00469
2274	6	[[1896,4],[4162,4],[6030,5],[7693,6],[8789,2],[9327,6],]	0.796343
2275	2	[[2990,5],[7909,3],]	0.861217
2276	4	[[2124,9],[6242,7],[9156,4],[9357,4],]	0.451031
2277	6	[[2124,9],[2572,3],[3212,2],[3315,5],[8776,4],[9415,3],]	0.8889
2278	2	[[2777,4],[8036,3],]	1.15409
2279	3	[[1559,2],[3862,3],[7061,3],]	1.57058
2280	5	[[4591,1],[4665,4],[7133,5],[7270,2],[9534,4],]	1.40705
2281	5	[[936,4],[2751,1],[3837,2],[5816,5],[5924,3],]	1.55552
2282	2	[[8611,3],[9845,4],]	0.834481
2283	2	[[2210,4],[5552,3],]	0.884258
2284	3	[[2128,7],[5617,1],[8057,3],]	1.7175
2285	2	[[4690,4],[7885,3],]	0.765233
2286	4	[[4930,1],[7310,3],[7327,4],[9580,2],]	2.02574
2287	2	[[4760,6],[4845,3],]	0.834948
2288	5	[[1145,4],[1565,6],[1922,4],[2376,5],[4033,6],]	0.581242
2289	4	[[734,4],[2543,4],[4357,4],[5363,6],]	0.689337
2290	3	[[3780,4],[7944,7],[9237,8],]	0.459161
2291	4	[[7792,4],[8127,6],[9082,3],[9780,6],]	0.613614
2292	2	[[3347,5],[5743,5],]	0.577706
2293	4	[[1818,2],[2404,5],[3314,4],[5077,3],]	0.979885
2294	3	[[2061,3],[3985,6],[6115,8],]	0.486619
2295	5	[[2837,3],[3879,1],[3934,4],[4935,4],[8847,3],]	1.43808
2296	0	[]	0.0134471
2297	5	[[4714,3],[6342,6],[7724,3],[8980,1],[9484,6],]	1.17059
2298	4	[[334,3],[2264,3],[7567,4],[9060,4],]	0.819332
2299	1	[[8448,3],]	0.923682
2300	6	[[4987,2],[6503,3],[6509,6],[7468,2],[7631,3],[7768,2],]	1.28777
2301	1	[[7337,5],]	0.723321
2302	4	[[942,4],[5196,3],[5493,6],[7369,3],]	0.720927
2303	4	[[1525,6],[3501,5],[4814,2],[7180,2],]	1.42348
2304	3	[[2448,3],[3178,6],[9721,4],]	0.766316
2305	2	[[4894,8],[5706,2],]	0.831155
2306	3	[[5468,2],[5542,2],[6179,3],]	1.63065
2307	5	[[1582,5],[8745,4],[9377,5],[9657,3],[9717,3],]	0.770488
2308	4	[[710,6],[722,2],[1298,6],[7859,7],]	0.727668
2309	7	[[2119,2],[2564,6],[3367,1],[3706,1],[4145,3],[5103,4],[8642,5],]	1.58669
2310	3	[[1174,2],[3182,3],[4518,9],]	0.992973
2311	4	[[662,3],[4474,4],[7312,5],[8558,5],]	0.675048
2312	7	[[1506,4],[5398,6],[8445,3],[8614,3],[8910,3],[9190,4],[9720,6],]	0.796943
2313	2	[[2583,5],[2758,4],]	0.5576
2314	3	[[591,2],[2686,5],[9636,7],]	0.775577
2315	0	[]	0.0134471
2316	4	[[1561,4],[3131,2],[7427,6],[7493,5],]	0.883348
2317	4	[[552,3],[2575,4],[2956,4],[8738,3],]	0.84211
2318	4	[[4152,3],[6662,4],[8527,5],[8809,2],]	1.03254
2319	7	[[529,6],[627,2],[1230,3],[3203,3],[5913,2],[6666,2],[6808,6],]	1.15785
2320	5	[[742,1],[792,4],[1355,4],[3612,7],[3990,2],]	1.43315
2321	3	[[1194,1],[2037,3],[5943,6],]	1.67538
2322	2	[[2153,10],[5730,3],]	0.570737
2323	2	[[5519,5],[8588,5],]	0.607588
2324	4	[[2579,1],[3076,5],[7787,3],[8005,8],]	1.1656
2325	4	[[6748,2],[8117,4],[9022,3],[9845,4],]	1.01894
2326	0	[]	0.0134471
2327	1	[[7029,3],]	0.964802
2328	3	[[5373,6],[8033,4],[9709,3],]	0.731279
2329	0	[]	0.0134471
2330	3	[[5825,6],[5970,4],[8419,7],]	0.434075
2331	2	[[7051,3],[9906,11],]	0.757787
2332	1	[[4265,4],]	0.583846
2333	0	[]	0.0134471
2334	3	[[3376,5],[3765,5],[9030,6],]	0.499382
2335	5	[[2270,5],[3950,5],[4761,3],[6386,4],[8372,1],]	1.23798
2336	4	[[5078,3],[6158,5],[6909,6],[7513,4],]	0.674703
2337	2	[[271,3],[3294,6],]	0.727958
2338	4	[[4912,3],[5088,3],[6191,5],[9320,7],]	0.700636
2339	5	[[1032,3],[3793,7],[5285,3],[6521,2],[7490,4],]	1.16989
2340	5	[[2472,8],[2915,3],[3411,4],[9102,3],[9424,6],]	0.623992
2341	2	[[3356,3],[4239,4],]	0.983333
2342	3	[[5308,5],[9297,2],[9428,2],]	1.3696
2343	6	[[351,2],[7037,6],[7701,1],[8131,3],[8531,4],[9977,4],]	1.36831
2344	2	[[6059,4],[9327,6],]	0.57677
2345	4	[[1722,1],[2581,3],[3020,3],[4328,4],]	1.66836
2346	4	[[121,4],[363,4],[6111,5],[6329,4],]	0.727044
2347	4	[[4007,4],[6070,4],[6744,4],[9046,3],]	0.821474
2348	5	[[1982,4],[2146,4],[5228,6],[8174,6],[9141,9],]	0.499868
2349	1	[[6782,3],]	0.988376
2350	3	[[775,4],[3462,4],[8523,6],]	0.574386
2351	1	[[5520,4],]	0.595264
2352	4	[[5240,3],[5467,5],[8270,2],[9309,5],]	0.8781
2353	3	[[1941,4],[3331,3],[3947,6],]	0.755601
2354	2	[[7111,4],[8084,4],]	0.641843
2355	3	[[7230,3],[7698,2],[9592,4],]	1.11457
2356	5	[[1043,2],[1472,1],[3178,6],[7011,1],[7600,5],]	2.11576
2357	2	[[4201,4],[6597,7],]	0.571468
2358	2	[[392,6],[2989,4],]	0.568294
2359	4	[[557,3],[3138,2],[5736,6],[8899,6],]	0.829235
2360	7	[[5,4],[844,2],[905,2],[4778,2],[7271,4],[7898,5],[9263,3],]	1.16581
2361	3	[[3691,10],[4710,8],[8593,3],]	0.438343
2362	4	[[1222,3],[3521,4],[6001,4],[7973,4],]	0.69586
2363	2	[[355,5],[8512,5],]	0.586754
2364	1	[[9002,6],]	0.522218
2365	1	[[1603,7],]	0.490586
2366	3	[[2126,5],[3292,3],[5343,5],]	0.67802
2367	2	[[4050,3],[5904,1],]	2.90159
2368	3	[[728,4],[3278,2],[6988,3],]	1.28073
2369	1	[[3345,3],]	1.11977
2370	4	[[1574,8],[5980,4],[6258,2],[7314,2],]	0.976167
2371	3	[[132,3],[4682,4],[9910,2],]	1.27949
2372	5	[[1900,1],[2041,3],[4465,4],[6610,7],[9834,5],]	1.21232
2373	2	[[3233,3],[9957,2],]	1.61604
2374	2	[[6421,3],[6613,6],]	0.841859
2375	0	[]	0.0134471
2376	5	[[1993,4],[2288,5],[2974,4],[3785,4],[4355,3],]	0.728519
2377	1	[[5311,2],]	1.74045
2378	2	[[8925,8],[9993,4],]	0.481904
2379	1	[[5471,3],]	1.11577
2380	1	[[8836,1],]	6.88491
2381	3	[[4048,5],[4663,3],[7593,2],]	0.931549
2382	3	[[2945,3],[3915,1],[3991,1],]	4.0565
2383	5	[[325,4],[1290,7],[2503,5],[5949,5],[9419,4],]	0.525284
2384	4	[[177,4],[7483,2],[9009,3],[9779,6],]	1.37341
2385	4	[[3393,8],[4353,2],[7022,6],[9432,7],]	0.559896
2386	2	[[5647,4],[7070,5],]	0.706306
2387	3	[[3655,2],[5548,4],[7149,6],]	1.00815
2388	3	[[883,3],[1397,3],[5068,2],]	1.34533
2389	2	[[2054,2],[5082,4],]	1.11184
2390	2	[[6990,5],[8858,4],]	0.582359
2391	2	[[1360,6],[4191,5],]	0.473568
2392	4	[[1517,4],[6113,3],[8845,7],[9766,4],]	0.781635
2393	6	[[4447,3],[6235,6],[6742,2],[8122,4],[8689,2],[9839,2],]	1.2188
2394	6	[[1365,4],[2475,6],[2831,3],[7097,5],[7969,7],[8692,4],]	0.638031
2395	3	[[1364,5],[3458,5],[5449,6],]	0.487568
2396	3	[[4550,5],[7462,2],[8447,2],]	1.74129
2397	1	[[8061,3],]	0.927966
2398	3	[[3548,8],[7830,8],[8845,7],]	0.330917
2399	1	[[8537,10],]	0.253978
2400	6	[[205,5],[513,3],[4407,3],[6363,5],[9217,7],[9928,2],]	0.989239
2401	2	[[1920,4],[8286,3],]	0.990831
2402	1	[[4793,4],]	0.586038
2403	4	[[15,4],[941,3],[2503,5],[3043,6],]	0.607306
2404	5	[[2293,4],[4112,4],[4340,6],[5787,2],[7474,2],]	1.20278
2405	1	[[6347,3],]	0.988334
2406	3	[[2097,2],[4226,6],[4736,2],]	1.24304
2407	4	[[1307,1],[2898,4],[5153,5],[9478,3],]	1.4803
2408	3	[[4541,4],[6602,4],[7267,6],]	0.717075
2409	3	[[6992,5],[8623,4],[9329,2],]	0.940567
2410	3	[[3075,5],[3711,2],[8737,5],]	0.828982
2411	3	[[877,7],[1298,6],[2478,2],]	0.647436
2412	4	[[1964,4],[2162,7],[4478,6],[9490,4],]	0.55795
2413	4	[[3154,2],[8475,4],[8620,4],[9452,3],]	1.15106
2414	3	[[424,3],[5308,5],[6117,7],]	0.756811
2415	5	[[2217,2],[6358,2],[6525,1],[8052,3],[8728,3],]	1.99503
2416	5	[[4894,8],[5558,5],[7373,2],[7760,4],[8782,6],]	0.655508
2417	1	[[2216,4],]	0.661991
2418	6	[[2972,1],[3967,3],[3992,1],[6918,3],[7278,6],[9797,2],]	2.05552
2419	2	[[1550,1],[8106,3],]	2.87542
2420	0	[]	0.0134471
2421	7	[[3012,2],[4210,5],[5120,3],[5544,8],[5934,2],[8534,4],[9684,5],]	0.941649
2422	2	[[491,4],[2266,3],]	0.855907
2423	0	[]	0.0134471
2424	1	[[6,5],]	0.565582
2425	7	[[953,3],[1574,8],[1806,4],[2023,4],[4471,4],[6417,4],[8457,8],]	0.623421
2426	0	[]	0.0134471
2427	1	[[4764,2],]	1.8767
2428	0	[]	0.0134471
2429	0	[]	0.0134471
2430	5	[[635,4],[1189,7],[1890,5],[4340,6],[6573,3],]	0.632252
2431	5	[[2840,5],[3396,5],[4300,4],[6817,2],[8770,4],]	1.04166
2432	2	[[5963,3],[9929,1],]	2.95447
2433	1	[[1460,3],]	1.05704
2434	2	[[1566,2],[4056,4],]	1.14159
2435	4	[[212,3],[2509,2],[7077,4],[8261,5],]	0.910811
2436	2	[[7687,3],[7953,4],]	0.860232
2437	2	[[7337,5],[8505,2],]	1.17409
2438	4	[[3128,5],[4074,6],[4793,4],[9266,3],]	0.709704
2439	1	[[8685,3],]	1.81033
2440	4	[[641,3],[743,5],[2701,2],[9637,3],]	1.02426
2441	5	[[60,6],[3301,4],[3469,5],[4352,2],[9408,4],]	0.803596
2442	2	[[8798,3],[9010,2],]	1.28305
2443	3	[[5856,2],[7999,4],[8476,2],]	1.30498
2444	2	[[1825,2],[3925,2],]	2.07636
2445	2	[[2242,3],[8635,2],]	1.3221
2446	1	[[9867,7],]	0.343082
2447	2	[[1747,2],[4446,4],]	1.4356
2448	3	[[1569,3],[2304,3],[2676,4],]	0.972261
2449	9	[[1210,6],[1839,3],[5599,4],[6312,6],[6868,3],[7290,4],[7895,3],[8357,4],[9221,5],]	0.761855
2450	2	[[2880,2],[8750,6],]	0.924843
2451	0	[]	0.0134471
2452	2	[[235,2],[3390,6],]	0.959895
2453	3	[[1390,3],[9083,5],[9645,3],]	0.931138
2454	5	[[2712,7],[6350,6],[7163,10],[7455,6],[7969,7],]	0.389466
2455	4	[[337,3],[4799,2],[8083,3],[8784,4],]	1.00919
2456	4	[[5061,4],[5304,4],[6746,3],[9001,4],]	0.760962
2457	2	[[60,6],[2974,4],]	0.539185
2458	5	[[2641,5],[3392,3],[4893,4],[6946,4],[7639,4],]	0.740746
2459	1	[[6778,4],]	0.73744
2460	5	[[1529,2],[2194,3],[4095,4],[4534,2],[9600,4],]	1.08573
2461	3	[[8812,2],[9534,4],[9986,4],]	1.10594
2462	2	[[7204,4],[9189,4],]	0.865901
2463	2	[[141,5],[753,6],]	0.536744
2464	0	[]	0.0134471
2465	2	[[1879,7],[7318,7],]	0.409073
2466	8	[[1817,1],[3375,6],[3474,3],[5304,4],[7000,3],[7147,6],[7152,2],[9168,5],]	1.1077
2467	2	[[8053,4],[9803,3],]	0.800154
2468	7	[[1079,4],[1832,2],[2653,5],[6564,6],[6963,3],[7150,7],[9374,4],]	0.842117
2469	1	[[3745,8],]	0.284717
2470	0	[]	0.0134471
2471	7	[[5995,1],[7029,3],[7613,2],[7746,3],[7888,6],[8443,7],[9316,6],]	1.28708
2472	8	[[1486,2],[1519,6],[1815,2],[1942,5],[2340,5],[3550,4],[4952,2],[7526,3],]	0.982684
2473	7	[[1655,8],[2574,4],[6296,2],[7197,5],[8115,4],[8755,3],[8908,8],]	0.67889
2474	2	[[1692,5],[4694,7],]	0.483861
2475	6	[[2394,6],[4164,6],[4379,4],[5704,4],[8108,5],[9561,3],]	0.575775
2476	3	[[1810,2],[4484,4],[8532,3],]	1.08917
2477	2	[[6051,5],[8776,4],]	0.587768
2478	2	[[2411,3],[4089,8],]	0.510145
2479	3	[[229,3],[2658,4],[2896,6],]	0.738869
2480	2	[[5326,6],[6439,6],]	0.402148
2481	1	[[7132,5],]	0.431461
2482	3	[[5173,4],[5343,5],[9149,5],]	0.651583
2483	5	[[90,9],[1016,4],[6509,6],[6510,4],[8969,7],]	0.488829
2484	2	[[5113,4],[7032,8],]	0.515437
2485	2	[[2211,4],[7597,1],]	2.5976
2486	3	[[4720,3],[7286,5],[8221,5],]	0.637525
2487	4	[[344,4],[1000,4],[2998,3],[7307,6],]	0.877719
2488	5	[[772,5],[2907,6],[4954,2],[4995,6],[6330,3],]	1.00867
2489	3	[[1278,2],[4889,1],[6424,3],]	2.70576
2490	0	[]	0.0134471
2491	0	[]	0.0134471
2492	1	[[2566,5],]	0.444416
2493	2	[[1342,2],[3032,5],]	0.945862
2494	4	[[5270,7],[5769,6],[5997,7],[6115,8],]	0.368719
2495	2	[[4782,6],[7664,6],]	0.55916
2496	6	[[927,2],[1699,2],[6423,2],[7068,5],[7995,8],[8160,4],]	1.08912
2497	1	[[1024,2],]	1.89347
2498	2	[[4489,6],[9065,4],]	0.748589
2499	4	[[4529,7],[4949,2],[7210,4],[7249,5],]	0.731353
2500	3	[[1324,3],[3461,3],[9289,4],]	1.07016
2501	2	[[1933,6],[9055,6],]	0.388412
2502	0	[]	0.0134471
2503	5	[[2383,5],[2403,4],[5022,4],[8427,4],[9744,5],]	0.656908
2504	4	[[870,2],[4810,2],[7553,3],[7827,3],]	1.61107
2505	3	[[3279,7],[8868,3],[9604,3],]	0.909784
2506	1	[[3388,7],]	0.350068
2507	4	[[4045,5],[4411,4],[7689,5],[8834,5],]	0.558634
2508	3	[[546,3],[8596,3],[9398,3],]	1.06345
2509	2	[[2435,4],[3703,3],]	0.886227
2510	4	[[165,5],[715,3],[3401,7],[9681,5],]	0.621391
2511	7	[[478,6],[4040,4],[5410,7],[6055,3],[6340,4],[8503,2],[8759,6],]	0.715748
2512	4	[[4749,3],[6781,6],[8815,8],[9343,3],]	0.809201
2513	1	[[1126,3],]	1.37311
2514	3	[[2088,2],[2714,5],[2959,2],]	1.46959
2515	1	[[9315,6],]	0.457339
2516	4	[[2943,3],[4859,2],[5947,8],[8648,5],]	1.11458
2517	3	[[962,4],[1013,4],[8330,4],]	0.741093
2518	5	[[589,7],[1016,4],[4992,5],[6839,5],[9662,4],]	0.554187
2519	0	[]	0.0134471
2520	3	[[1395,1],[2617,5],[5925,3],]	1.799
2521	3	[[2886,2],[6350,6],[7539,9],]	0.697026
2522	5	[[688,3],[1021,6],[2841,3],[8127,6],[9945,4],]	0.72476
2523	0	[]	0.0134471
2524	1	[[3510,5],]	0.533437
2525	3	[[793,3],[5816,5],[8848,4],]	0.881665
2526	2	[[2793,5],[9064,7],]	0.409398
2527	2	[[1689,5],[8263,4],]	0.827722
2528	3	[[4631,2],[7311,4],[8099,3],]	1.27443
2529	2	[[598,5],[2572,3],]	0.729432
2530	1	[[3750,3],]	1.11448
2531	3	[[2587,4],[7367,4],[8895,5],]	0.696822
2532	0	[]	0.0134471
2533	4	[[3002,3],[4586,1],[7907,4],[8645,2],]	1.88152
2534	5	[[1519,6],[2154,6],[2770,4],[4431,2],[5800,4],]	0.760791
2535	1	[[53,4],]	0.72342
2536	2	[[2795,3],[3360,7],]	0.623096
2537	2	[[4112,4],[8987,5],]	0.734182
2538	3	[[933,4],[1949,4],[9435,3],]	0.992671
2539	1	[[6747,7],]	0.357568
2540	3	[[4636,4],[8175,3],[8930,3],]	0.890278
2541	2	[[1267,5],[8330,4],]	0.58822
2542	1	[[8269,4],]	0.79623
2543	4	[[171,2],[467,7],[2289,4],[9814,3],]	0.935077
2544	2	[[53,4],[9678,7],]	0.664224
2545	2	[[3114,6],[8006,4],]	0.589631
2546	3	[[2002,3],[4535,4],[5841,1],]	1.77732
2547	3	[[7503,2],[7628,7],[8829,4],]	0.89445
2548	5	[[328,6],[577,2],[4462,2],[7575,5],[9992,3],]	1.15417
2549	1	[[8394,2],]	1.67746
2550	4	[[6,5],[3635,2],[5960,2],[8398,4],]	1.15264
2551	3	[[2175,2],[7398,2],[9327,6],]	1.12665
2552	2	[[106,5],[4872,3],]	0.684413
2553	0	[]	0.0134471
2554	1	[[729,9],]	0.306101
2555	3	[[2762,3],[5038,8],[7133,5],]	0.568966
2556	3	[[579,4],[2712,7],[7210,4],]	0.666164
2557	2	[[7325,4],[7753,7],]	0.466103
2558	5	[[877,7],[1254,4],[1748,8],[6469,2],[9820,3],]	0.708512
2559	2	[[2239,4],[4636,4],]	0.642882
2560	3	[[4150,2],[6526,5],[6942,2],]	1.32512
2561	3	[[1414,5],[2064,6],[4759,2],]	0.72427
2562	2	[[4492,2],[4771,4],]	1.12866
2563	3	[[5506,1],[5982,2],[9536,4],]	2.42031
2564	6	[[2309,7],[2800,3],[3207,4],[5251,5],[6156,5],[6238,3],]	0.704738
2565	3	[[1207,2],[1918,4],[6267,5],]	0.960158
2566	5	[[2492,1],[3773,5],[6820,6],[6825,4],[8804,5],]	0.980758
2567	4	[[1977,8],[5213,2],[8390,4],[8846,7],]	0.637821
2568	3	[[1896,4],[5629,4],[6995,6],]	0.684464
2569	3	[[941,3],[2614,3],[7584,4],]	0.87906
2570	4	[[3401,7],[3531,5],[6145,2],[6373,3],]	0.79746
2571	1	[[9489,4],]	0.625542
2572	3	[[1644,5],[2277,6],[2529,2],]	0.760327
2573	0	[]	0.0134471
2574	4	[[257,3],[680,4],[2473,7],[5999,3],]	1.17096
2575	4	[[2317,4],[5066,4],[5371,11],[8399,4],]	0.559434
2576	5	[[503,7],[1433,2],[1800,2],[3044,5],[5562,3],]	0.953681
2577	3	[[1014,4],[4565,4],[9040,2],]	1.2472
2578	2	[[4308,2],[5544,8],]	0.870472
2579	1	[[2324,4],]	0.614598
2580	1	[[6729,5],]	0.628038
2581	3	[[2345,4],[6093,3],[6620,2],]	1.2861
2582	3	[[2748,3],[5726,1],[7089,3],]	2.05338
2583	5	[[1038,4],[2313,2],[6578,6],[7642,4],[9120,3],]	0.840038
2584	6	[[699,5],[2963,4],[4538,8],[4970,7],[8033,4],[8877,4],]	0.58181
2585	3	[[3563,6],[4205,2],[7808,3],]	1.15919
2586	3	[[5113,4],[5132,4],[7769,4],]	0.773585
2587	4	[[779,3],[1324,3],[2531,3],[7956,3],]	1.12128
2588	2	[[808,1],[3714,2],]	4.03393
2589	2	[[2942,6],[9570,2],]	1.20973
2590	2	[[9229,2],[9833,6],]	0.889113
2591	1	[[6488,3],]	1.22667
2592	2	[[6979,7],[8066,2],]	0.95783
2593	3	[[3160,3],[7568,4],[9878,4],]	0.959522
2594	5	[[277,5],[4684,4],[5680,3],[8729,6],[9183,5],]	0.630693
2595	2	[[6389,4],[9690,2],]	1.23023
2596	2	[[1959,7],[4017,2],]	0.953334
2597	2	[[795,2],[5629,4],]	1.09914
2598	3	[[4571,2],[8274,2],[9819,7],]	1.21269
2599	3	[[3453,6],[3583,3],[5072,2],]	0.972123
2600	3	[[1872,7],[4922,4],[5398,6],]	0.583762
2601	3	[[1201,5],[3178,6],[9213,5],]	0.572338
2602	2	[[3096,3],[4066,2],]	1.80121
2603	2	[[387,4],[2651,8],]	0.459138
2604	4	[[1454,2],[3280,2],[3480,2],[6133,2],]	1.97152
2605	3	[[3128,5],[6586,3],[9264,8],]	0.5373
2606	2	[[1831,4],[7221,3],]	0.824149
2607	3	[[1711,6],[3806,4],[4473,5],]	0.545682
2608	1	[[5882,6],]	0.414935
2609	3	[[5785,7],[6810,5],[8779,6],]	0.431923
2610	4	[[2879,4],[4046,5],[5414,5],[6862,3],]	0.686139
2611	4	[[4722,2],[5478,2],[5951,4],[9777,4],]	1.29296
2612	1	[[5703,4],]	0.583174
2613	6	[[481,4],[614,5],[8048,5],[8367,1],[8495,7],[9982,8],]	0.830336
2614	3	[[157,9],[2569,3],[3722,2],]	0.841555
2615	3	[[5563,2],[5692,3],[8489,5],]	0.948821
2616	1	[[6060,5],]	0.478197
2617	5	[[1177,6],[2520,3],[4618,1],[6879,7],[7830,8],]	1.05801
2618	3	[[1602,8],[4435,9],[4959,2],]	0.611081
2619	4	[[297,1],[514,5],[890,1],[2118,7],]	2.09501
2620	3	[[6097,4],[6605,4],[6680,5],]	0.728021
2621	7	[[2814,3],[2857,6],[4048,5],[5704,4],[8558,5],[8780,3],[9018,4],]	0.718251
2622	7	[[1655,8],[3841,1],[5496,5],[5903,5],[6215,6],[7132,5],[8708,6],]	0.731736
2623	3	[[391,6],[3031,3],[7482,1],]	1.78318
2624	2	[[2838,6],[3538,4],]	0.73995
2625	1	[[3350,2],]	2.4232
2626	3	[[3476,3],[4940,3],[7080,3],]	0.939568
2627	1	[[4737,3],]	1.17974
2628	3	[[2140,4],[4800,2],[4961,5],]	0.920093
2629	4	[[2736,1],[4877,4],[7081,3],[9805,2],]	1.92212
2630	5	[[59,1],[1652,2],[2047,2],[5798,8],[9916,6],]	1.5376
2631	5	[[1969,2],[3251,2],[4001,2],[6254,2],[7987,7],]	1.50025
2632	4	[[42,4],[2977,2],[3677,4],[5954,3],]	1.02717
2633	4	[[350,6],[386,1],[7023,4],[8537,10],]	1.05689
2634	1	[[2260,1],]	6.88491
2635	2	[[6709,3],[7845,3],]	1.06966
2636	4	[[4174,2],[4628,2],[7784,3],[9236,5],]	1.5179
2637	3	[[3772,6],[6245,3],[9409,7],]	0.573415
2638	3	[[3884,3],[4566,2],[5616,3],]	1.48595
2639	3	[[3660,5],[3705,4],[7751,5],]	0.656599
2640	1	[[7444,6],]	0.471614
2641	5	[[2458,5],[4532,1],[4969,3],[6526,5],[9018,4],]	1.2034
2642	3	[[1221,4],[3917,2],[7589,5],]	1.09716
2643	2	[[8805,5],[9721,4],]	0.634969
2644	1	[[4250,2],]	1.73063
2645	1	[[1692,5],]	0.520532
2646	2	[[1038,4],[4452,6],]	0.508021
2647	5	[[1087,4],[1851,3],[6879,7],[8729,6],[9262,3],]	0.759728
2648	5	[[1014,4],[6247,3],[6315,4],[8261,5],[9966,4],]	0.71779
2649	3	[[1462,3],[5922,5],[6889,2],]	1.05682
2650	5	[[898,4],[3058,6],[3277,7],[5245,10],[9377,5],]	0.482453
2651	8	[[1287,5],[1823,6],[2099,5],[2603,2],[2731,2],[6614,3],[7393,3],[7790,5],]	0.88424
2652	4	[[347,5],[5341,4],[5660,3],[7455,6],]	0.619154
2653	5	[[2468,7],[3583,3],[3615,4],[5577,1],[7506,3],]	1.20859
2654	3	[[1927,3],[6571,2],[7555,4],]	1.31637
2655	4	[[1938,5],[5162,3],[9482,6],[9951,5],]	0.754002
2656	6	[[3745,8],[4073,4],[4865,7],[4936,3],[5663,5],[7448,4],]	0.563105
2657	3	[[450,4],[3816,3],[4612,4],]	0.954236
2658	4	[[1476,3],[2479,3],[2828,2],[5415,3],]	1.21047
2659	4	[[2190,4],[6916,2],[7231,4],[8106,3],]	1.15108
2660	3	[[3140,3],[3896,2],[6410,3],]	1.7533
2661	2	[[3569,5],[9624,2],]	1.11763
2662	3	[[683,4],[4915,2],[7957,3],]	1.01792
2663	2	[[2250,5],[7457,5],]	0.578373
2664	4	[[5789,2],[6029,2],[7018,5],[9706,4],]	1.12408
2665	3	[[1732,2],[8023,3],[8269,4],]	1.18896
2666	0	[]	0.0134471
2667	2	[[1673,3],[3630,4],]	0.890366
2668	3	[[4109,1],[5603,2],[8193,4],]	2.27692
2669	1	[[5604,6],]	0.548974
2670	3	[[643,1],[859,2],[5585,7],]	1.94704
2671	5	[[136,5],[3078,3],[4704,4],[4955,4],[5929,3],]	0.738937
2672	1	[[7718,5],]	0.589174
2673	4	[[1766,3],[3362,4],[8421,3],[9246,2],]	1.17249
2674	3	[[7943,2],[8628,4],[9493,5],]	0.90115
2675	2	[[3659,2],[8626,6],]	1.15506
2676	4	[[2448,3],[3770,9],[8205,1],[8656,7],]	1.18636
2677	2	[[5556,2],[7868,6],]	1.04665
2678	1	[[1998,2],]	1.642
2679	4	[[2199,3],[6413,5],[8487,4],[9401,7],]	0.669818
2680	2	[[7517,6],[7656,5],]	0.506101
2681	3	[[3228,2],[6289,3],[9752,2],]	2.06739
2682	3	[[5087,4],[5438,7],[8475,4],]	0.572769
2683	3	[[4078,4],[7554,4],[8324,3],]	0.711585
2684	2	[[5525,4],[7961,3],]	0.846071
2685	2	[[6934,4],[8450,5],]	0.546366
2686	5	[[620,2],[2314,3],[2794,5],[3132,5],[5445,3],]	0.954577
2687	1	[[9510,1],]	6.88491
2688	7	[[568,5],[3109,3],[4851,4],[7926,2],[8394,2],[9175,4],[9230,3],]	1.25243
2689	5	[[71,3],[5768,4],[5933,5],[7455,6],[8555,5],]	0.623103
2690	0	[]	0.0134471
2691	4	[[925,4],[1159,3],[3148,3],[4439,4],]	0.871194
2692	1	[[4538,8],]	0.264682
2693	4	[[758,5],[811,6],[1391,4],[2931,2],]	0.839417
2694	3	[[1786,5],[8688,2],[8881,6],]	0.948554
2695	0	[]	0.0134471
2696	3	[[5300,5],[5877,5],[7306,4],]	0.590638
2697	3	[[850,7],[1607,3],[8966,5],]	0.699957
2698	2	[[1101,4],[3470,5],]	0.645624
2699	4	[[154,6],[1162,2],[7681,1],[8919,3],]	1.75746
2700	3	[[4382,5],[7975,4],[9081,3],]	0.669243
2701	2	[[1619,5],[2440,4],]	0.643882
2702	1	[[6078,3],]	1.0001
2703	4	[[271,3],[2806,1],[4890,3],[8243,2],]	2.21878
2704	2	[[1490,5],[3287,5],]	0.493309
2705	1	[[5187,3],]	1.04466
2706	4	[[705,4],[3401,7],[6020,3],[6939,3],]	0.944358
2707	3	[[772,5],[6207,3],[9846,4],]	0.725503
2708	8	[[1440,6],[3458,5],[3496,4],[4768,4],[5115,7],[5864,5],[9158,5],[9518,3],]	0.61814
2709	3	[[4188,4],[4500,4],[4947,1],]	1.64508
2710	6	[[1662,5],[3411,4],[3627,3],[8383,2],[8815,8],[9499,5],]	0.74438
2711	1	[[2146,4],]	0.647375
2712	7	[[1275,3],[2454,5],[2556,3],[4942,3],[5247,1],[6756,3],[7906,3],]	1.26161
2713	4	[[5632,3],[7015,3],[9169,4],[9973,3],]	0.834551
2714	5	[[1618,3],[2514,3],[3590,5],[6034,4],[8440,5],]	0.840937
2715	3	[[1186,2],[8052,3],[9199,1],]	3.03765
2716	4	[[192,3],[4395,4],[8937,9],[9513,3],]	0.817221
2717	0	[]	0.0134471
2718	4	[[5947,8],[7325,4],[7822,8],[9063,2],]	0.676767
2719	3	[[681,4],[5206,7],[8267,3],]	0.616145
2720	2	[[6443,2],[8888,3],]	2.1731
2721	3	[[7128,5],[8054,4],[9854,3],]	0.696506
2722	5	[[1008,3],[1172,4],[6222,2],[6382,2],[6798,4],]	1.27544
2723	1	[[8323,4],]	0.695516
2724	2	[[1121,3],[4138,1],]	2.82499
2725	2	[[5899,4],[8326,3],]	0.789268
2726	3	[[4491,5],[7916,5],[8658,2],]	0.831198
2727	3	[[1350,4],[3156,4],[7561,7],]	0.653548
2728	2	[[5751,5],[9094,5],]	0.449955
2729	2	[[4172,4],[8688,2],]	1.21937
2730	4	[[2758,4],[3604,4],[7922,3],[9882,2],]	1.00201
2731	2	[[845,6],[2651,8],]	0.37305
2732	2	[[1527,4],[4152,3],]	0.867629
2733	2	[[1322,5],[7065,2],]	0.977877
2734	4	[[492,3],[508,4],[1147,3],[8891,3],]	0.938181
2735	2	[[3565,4],[7231,4],]	0.865133
2736	1	[[2629,4],]	0.790465
2737	3	[[3976,6],[7390,4],[8401,2],]	0.884787
2738	3	[[130,3],[200,5],[3148,3],]	0.83861
2739	1	[[3289,2],]	1.67614
2740	1	[[590,3],]	1.05967
2741	6	[[1337,1],[3072,2],[3950,5],[4992,5],[5828,2],[8908,8],]	1.37706
2742	4	[[2169,6],[6469,2],[7457,5],[9372,2],]	1.03091
2743	2	[[3046,3],[4436,2],]	1.42594
2744	1	[[1210,6],]	0.4122
2745	4	[[55,4],[1249,9],[2922,4],[8712,3],]	0.753067
2746	5	[[511,3],[878,5],[5574,6],[9108,5],[9574,5],]	0.607288
2747	6	[[1039,4],[1467,5],[3427,7],[4154,2],[4964,5],[9230,3],]	0.78222
2748	3	[[2582,3],[4160,7],[5243,3],]	0.887232
2749	5	[[3612,7],[6045,5],[6050,4],[6540,5],[9813,2],]	0.767255
2750	2	[[1723,3],[1743,1],]	2.94529
2751	1	[[2281,5],]	0.559599
2752	4	[[1237,8],[4611,7],[5165,5],[6207,3],]	0.517413
2753	0	[]	0.0134471
2754	3	[[2211,4],[7363,4],[9227,8],]	0.660723
2755	2	[[1166,5],[1493,4],]	0.636053
2756	2	[[5343,5],[7032,8],]	0.432301
2757	1	[[6162,6],]	0.522114
2758	4	[[2313,2],[2730,4],[4518,9],[8335,3],]	0.829648
2759	4	[[5585,7],[8710,3],[9477,3],[9716,3],]	0.92141
2760	3	[[2056,6],[7849,4],[9600,4],]	0.533595
2761	2	[[1101,4],[7709,4],]	0.732329
2762	3	[[2555,3],[3771,8],[5871,4],]	0.551427
2763	7	[[2204,5],[3220,4],[5165,5],[7175,4],[7944,7],[8823,4],[9193,5],]	0.62175
2764	2	[[1301,4],[5476,4],]	0.68657
2765	1	[[9260,4],]	0.70007
2766	3	[[1786,5],[4154,2],[7504,2],]	1.20804
2767	3	[[1809,2],[7532,3],[9793,4],]	1.15298
2768	2	[[5417,5],[8010,4],]	0.568419
2769	3	[[2230,6],[2830,5],[4365,2],]	0.805732
2770	4	[[2534,5],[3175,4],[6457,5],[6769,6],]	0.556611
2771	1	[[4435,9],]	0.251742
2772	2	[[2901,3],[6754,5],]	0.699307
2773	2	[[7725,1],[9288,1],]	6.88491
2774	6	[[442,4],[3304,2],[8507,3],[8618,4],[9705,7],[9842,3],]	0.996974
2775	4	[[3996,1],[5397,3],[7700,6],[9146,4],]	1.39791
2776	3	[[5512,7],[5758,4],[6224,2],]	0.915253
2777	4	[[2278,2],[3310,2],[5788,2],[6738,1],]	2.7274
2778	3	[[1802,4],[6579,4],[9189,4],]	0.743416
2779	2	[[92,5],[8753,6],]	0.459948
2780	1	[[5699,2],]	2.36132
2781	2	[[5233,6],[6149,6],]	0.402244
2782	3	[[4860,1],[5081,3],[5846,5],]	1.80769
2783	6	[[1692,5],[2153,10],[6915,4],[7707,2],[8131,3],[8551,4],]	0.778943
2784	5	[[1825,2],[1845,2],[5071,5],[8767,2],[9935,4],]	1.28877
2785	5	[[1463,3],[6129,7],[8191,3],[9062,2],[9313,2],]	1.35991
2786	4	[[1289,4],[2195,6],[6196,10],[8648,5],]	0.518267
2787	5	[[3408,3],[5383,6],[7783,7],[8069,5],[8353,2],]	0.759093
2788	5	[[270,2],[5109,2],[5148,1],[6119,1],[8012,5],]	2.83776
2789	0	[]	0.0134471
2790	0	[]	0.0134471
2791	4	[[3034,4],[4275,6],[8306,3],[9740,3],]	0.863798
2792	9	[[85,4],[558,6],[1342,2],[3352,3],[3569,5],[3583,3],[7529,3],[7782,4],[9988,7],]	0.875707
2793	5	[[26,3],[1128,6],[2526,2],[4415,3],[8679,4],]	0.886828
2794	5	[[2686,5],[2812,2],[3369,3],[5762,3],[8873,3],]	1.24396
2795	3	[[2536,2],[7706,4],[8319,5],]	0.834262
2796	4	[[837,5],[4483,1],[5884,3],[9203,1],]	2.67334
2797	1	[[5512,7],]	0.353808
2798	3	[[2038,3],[5846,5],[6020,3],]	0.850725
2799	1	[[2975,2],]	2.00968
2800	3	[[638,3],[1326,3],[2564,6],]	0.912588
2801	4	[[3158,7],[3247,4],[4510,3],[8914,4],]	0.701597
2802	3	[[1025,4],[3105,3],[6795,4],]	0.828348
2803	3	[[52,2],[262,3],[5087,4],]	1.26204
2804	7	[[604,2],[818,4],[1133,5],[2162,7],[3038,3],[6080,5],[6246,1],]	1.19041
2805	1	[[2252,5],]	0.514869
2806	1	[[2703,4],]	0.842412
2807	6	[[593,6],[3405,6],[4883,2],[8097,4],[8871,2],[9668,3],]	0.909422
2808	3	[[3184,7],[6876,3],[8219,6],]	0.546382
2809	2	[[6378,3],[6872,2],]	1.30795
2810	8	[[1105,3],[3169,4],[3778,4],[3844,6],[5327,2],[6808,6],[6983,5],[9953,5],]	0.690042
2811	4	[[1760,5],[1767,3],[5087,4],[6830,1],]	1.56098
2812	2	[[2794,5],[6294,4],]	0.637386
2813	1	[[8075,7],]	0.361256
2814	3	[[2621,7],[2931,2],[5297,3],]	0.938302
2815	3	[[175,4],[3654,4],[6988,3],]	0.777282
2816	4	[[899,5],[1999,1],[9270,5],[9550,3],]	1.3855
2817	2	[[7382,5],[8970,6],]	0.416661
2818	3	[[1760,5],[6747,7],[9645,3],]	0.656156
2819	4	[[192,3],[1592,4],[3559,6],[6663,3],]	0.836329
2820	3	[[7937,4],[7996,7],[8002,2],]	1.10061
2821	3	[[1060,2],[8453,4],[8955,2],]	1.44465
2822	2	[[7064,4],[9778,2],]	1.28293
2823	3	[[894,6],[1689,5],[6779,3],]	0.773638
2824	2	[[9197,3],[9320,7],]	0.590748
2825	3	[[1391,4],[6644,3],[8190,6],]	0.760152
2826	4	[[1893,4],[2940,8],[8850,5],[9291,4],]	0.592621
2827	3	[[149,4],[6185,3],[7830,8],]	0.696701
2828	2	[[2658,4],[8414,3],]	0.853332
2829	4	[[1320,4],[3189,2],[6216,5],[7129,11],]	0.670344
2830	5	[[2769,3],[6999,3],[7276,6],[7760,4],[9619,3],]	0.778609
2831	3	[[2394,6],[7492,3],[7762,8],]	0.653791
2832	3	[[1300,7],[4537,4],[9277,7],]	0.382231
2833	3	[[3149,1],[3782,4],[5537,6],]	1.5264
2834	1	[[8811,2],]	1.76895
2835	0	[]	0.0134471
2836	2	[[183,6],[5719,5],]	0.501589
2837	3	[[1414,5],[2295,5],[6747,7],]	0.532497
2838	6	[[1704,5],[2624,2],[3822,3],[4451,4],[5006,2],[6755,3],]	1.12657
2839	2	[[1051,3],[3874,6],]	0.627705
2840	5	[[2431,5],[4989,5],[5799,3],[6633,5],[8076,5],]	0.646808
2841	3	[[24,4],[1143,4],[2522,5],]	0.708908
2842	0	[]	0.0134471
2843	4	[[1641,4],[7706,4],[8586,4],[8901,3],]	0.758896
2844	2	[[4004,2],[4165,5],]	1.20006
2845	3	[[1826,4],[6015,2],[9285,4],]	1.09107
2846	5	[[1089,2],[5574,6],[7303,3],[7918,9],[9084,4],]	0.762231
2847	5	[[5783,6],[6404,6],[6560,3],[6826,4],[7242,4],]	0.727141
2848	1	[[6173,4],]	0.607052
2849	3	[[4847,5],[5537,6],[8558,5],]	0.504293
2850	0	[]	0.0134471
2851	1	[[274,6],]	0.398846
2852	4	[[5497,5],[6220,5],[8352,5],[9877,3],]	0.649521
2853	2	[[1351,3],[5616,3],]	1.04142
2854	3	[[576,2],[4697,5],[4807,5],]	0.864018
2855	1	[[6450,3],]	0.990593
2856	4	[[1806,4],[4694,7],[8128,4],[9323,5],]	0.595252
2857	6	[[2621,7],[3229,8],[4234,2],[4726,2],[8088,5],[8351,6],]	0.705545
2858	0	[]	0.0134471
2859	1	[[9507,3],]	1.23904
2860	1	[[8022,2],]	2.55345
2861	3	[[1191,3],[7129,11],[8082,8],]	0.432755
2862	2	[[4447,3],[4691,4],]	0.839462
2863	5	[[3221,1],[7126,4],[7608,1],[7988,3],[8109,2],]	2.47898
2864	1	[[65,5],]	0.651416
2865	6	[[637,4],[1965,4],[2207,7],[3855,2],[4034,3],[8107,3],]	0.844404
2866	1	[[7881,3],]	1.20877
2867	2	[[3572,4],[5047,4],]	0.767967
2868	3	[[5401,4],[7738,5],[8803,6],]	0.538038
2869	5	[[846,4],[915,5],[3071,2],[5231,3],[7934,4],]	0.876595
2870	3	[[1298,6],[4153,4],[9763,3],]	0.75135
2871	4	[[3277,7],[3853,3],[6339,4],[8527,5],]	0.752551
2872	5	[[554,3],[5039,4],[5557,3],[7042,2],[8095,6],]	0.992333
2873	5	[[3980,4],[4480,3],[5755,3],[6308,4],[8216,6],]	0.818338
2874	5	[[1437,7],[6494,5],[7212,2],[7260,2],[7537,5],]	0.879338
2875	3	[[1094,3],[4789,5],[7317,3],]	0.75758
2876	4	[[2172,7],[5305,2],[5907,3],[8989,4],]	1.0234
2877	6	[[880,4],[1674,3],[3825,4],[5637,3],[8933,8],[9541,6],]	0.59651
2878	2	[[2059,3],[7452,6],]	0.693345
2879	4	[[2610,4],[5053,3],[5196,3],[9407,6],]	0.827034
2880	2	[[815,4],[2450,2],]	1.07755
2881	3	[[780,2],[792,4],[9805,2],]	1.3957
2882	1	[[6365,4],]	0.809386
2883	1	[[5683,2],]	2.09983
2884	2	[[1648,2],[4783,4],]	1.18223
2885	2	[[769,5],[931,5],]	0.574159
2886	2	[[2521,3],[6721,4],]	0.785128
2887	1	[[9083,5],]	0.580277
2888	1	[[6926,2],]	1.79309
2889	4	[[633,4],[3950,5],[4200,5],[7536,2],]	0.855765
2890	1	[[3713,6],]	0.412966
2891	0	[]	0.0134471
2892	5	[[1510,2],[1512,1],[3386,1],[3919,3],[8544,7],]	2.27198
2893	2	[[3390,6],[8310,4],]	0.557335
2894	2	[[3709,5],[4206,2],]	1.04145
2895	5	[[10,6],[396,4],[5447,5],[7750,6],[8440,5],]	0.517307
2896	6	[[525,3],[2479,3],[4274,6],[5593,7],[6429,6],[9174,4],]	0.60708
2897	4	[[4321,3],[5335,9],[6546,5],[8783,6],]	0.571382
2898	4	[[2407,4],[6593,5],[6997,4],[9634,2],]	1.00911
2899	1	[[1225,3],]	1.0975
2900	1	[[1302,2],]	2.55345
2901	3	[[1689,5],[2772,2],[8759,6],]	0.797638
2902	4	[[2015,7],[4831,6],[5018,3],[9612,4],]	0.588244
2903	2	[[1343,1],[5572,4],]	2.56646
2904	4	[[1577,3],[3814,5],[6940,1],[7271,4],]	1.56269
2905	2	[[3395,4],[7056,4],]	0.761069
2906	3	[[1124,6],[3101,2],[4755,2],]	1.19785
2907	6	[[259,6],[570,2],[2488,5],[4391,1],[7756,3],[7762,8],]	1.10835
2908	8	[[1222,3],[3087,4],[5853,3],[7093,4],[8824,4],[9091,1],[9771,4],[9823,4],]	1.143
2909	1	[[6930,3],]	1.80953
2910	7	[[350,6],[3067,4],[8862,3],[9124,4],[9170,2],[9200,7],[9639,6],]	0.77275
2911	1	[[528,3],]	1.01655
2912	3	[[4036,7],[4723,4],[8067,3],]	0.627546
2913	4	[[2178,3],[6440,8],[7470,4],[7994,2],]	0.798017
2914	3	[[309,4],[5685,4],[8474,1],]	1.67163
2915	3	[[2340,5],[2926,3],[7879,5],]	0.662365
2916	2	[[3559,6],[6501,5],]	0.472489
2917	0	[]	0.0134471
2918	0	[]	0.0134471
2919	1	[[251,4],]	0.633954
2920	4	[[3393,8],[3976,6],[9128,3],[9388,6],]	0.510295
2921	1	[[3339,3],]	1.05099
2922	4	[[2745,4],[2929,6],[5541,4],[6938,4],]	0.67332
2923	2	[[5469,2],[9154,7],]	0.809909
2924	1	[[5318,3],]	1.15883
2925	4	[[4125,5],[5831,5],[7276,6],[7378,6],]	0.453416
2926	3	[[2915,3],[6787,5],[8193,4],]	0.665686
2927	3	[[735,2],[773,1],[2948,5],]	2.16246
2928	4	[[889,4],[7290,4],[7407,5],[8848,4],]	0.639333
2929	6	[[1558,2],[1885,3],[2922,4],[4074,6],[5408,4],[8852,1],]	1.61833
2930	2	[[4547,3],[5646,5],]	0.787426
2931	2	[[2693,4],[2814,3],]	0.779079
2932	1	[[3030,5],]	0.731126
2933	3	[[6312,6],[7315,4],[7821,4],]	0.558614
2934	1	[[1006,4],]	0.62166
2935	6	[[2239,4],[3691,10],[5244,4],[6696,6],[6992,5],[7792,4],]	0.542247
2936	1	[[6547,4],]	0.610289
2937	4	[[744,3],[919,6],[6798,4],[9978,5],]	0.680238
2938	3	[[206,2],[6717,4],[7406,4],]	1.08134
2939	4	[[554,3],[3003,3],[5938,3],[6466,1],]	1.78922
2940	8	[[2826,4],[2971,7],[3429,5],[3487,7],[4203,3],[5047,4],[6728,3],[8034,1],]	0.989521
2941	3	[[1879,7],[5098,4],[6166,3],]	0.754304
2942	6	[[2589,2],[4843,3],[5579,3],[7398,2],[8121,2],[9705,7],]	1.31186
2943	3	[[1189,7],[2516,4],[3415,4],]	0.553635
2944	2	[[987,2],[4114,2],]	2.11386
2945	3	[[1615,3],[2382,3],[7199,2],]	1.68503
2946	0	[]	0.0134471
2947	2	[[163,4],[9077,2],]	1.15402
2948	5	[[1505,6],[2927,3],[3913,3],[6046,4],[9241,5],]	0.831642
2949	4	[[4179,3],[5155,3],[8940,5],[9787,5],]	0.969164
2950	1	[[8678,2],]	3.44918
2951	4	[[204,1],[5176,1],[7120,3],[8968,2],]	3.25258
2952	3	[[6022,3],[6439,6],[8076,5],]	0.591602
2953	3	[[7251,3],[8881,6],[9525,6],]	0.631514
2954	1	[[9358,3],]	1.0277
2955	0	[]	0.0134471
2956	4	[[2317,4],[6946,4],[7226,3],[8393,6],]	0.732584
2957	3	[[5063,4],[6156,5],[7170,3],]	0.744146
2958	0	[]	0.0134471
2959	2	[[951,3],[2514,3],]	1.20241
2960	1	[[7942,4],]	0.835507
2961	2	[[8399,4],[9240,4],]	0.693723
2962	3	[[1826,4],[6365,4],[6578,6],]	0.746785
2963	4	[[2584,6],[3783,4],[5685,4],[6705,3],]	0.678755
2964	2	[[6444,3],[8043,2],]	1.36286
2965	3	[[7838,3],[8618,4],[9465,1],]	2.00916
2966	3	[[537,2],[6378,3],[7573,5],]	1.04421
2967	3	[[3108,6],[5756,2],[6117,7],]	0.808212
2968	7	[[823,3],[2009,1],[2986,3],[5817,4],[6901,7],[8186,3],[9636,7],]	1.00638
2969	1	[[4200,5],]	0.556575
2970	3	[[608,6],[1042,3],[6769,6],]	0.595339
2971	7	[[2940,8],[3756,3],[4285,3],[5812,3],[7001,5],[8308,2],[8827,3],]	0.898756
2972	1	[[2418,6],]	0.561065
2973	4	[[337,3],[2983,7],[4037,5],[7410,8],]	0.506129
2974	4	[[2376,5],[2457,2],[2986,3],[8901,3],]	0.964285
2975	2	[[2799,1],[7873,3],]	2.78922
2976	7	[[485,1],[2124,9],[4457,5],[5122,7],[5866,3],[8078,3],[9649,5],]	1.01728
2977	2	[[392,6],[2632,4],]	0.574823
2978	2	[[374,5],[901,5],]	0.515972
2979	3	[[6315,4],[6734,2],[9385,5],]	0.932103
2980	2	[[1757,4],[6061,1],]	2.54176
2981	4	[[56,4],[5939,3],[6793,4],[7784,3],]	0.831968
2982	1	[[7751,5],]	0.48369
2983	7	[[307,5],[1775,4],[2040,3],[2973,4],[4981,5],[7137,4],[9482,6],]	0.696281
2984	3	[[1250,3],[5956,3],[8258,1],]	2.10566
2985	4	[[1869,2],[3688,7],[7498,5],[8075,7],]	0.727481
2986	3	[[2968,7],[2974,4],[8627,3],]	0.723565
2987	3	[[678,3],[7996,7],[9941,4],]	0.613514
2988	2	[[3943,5],[5519,5],]	0.60556
2989	4	[[1455,4],[2358,2],[7840,4],[8734,3],]	0.928909
2990	5	[[2275,2],[3973,3],[6033,1],[7558,4],[7599,2],]	1.82725
2991	4	[[828,2],[903,3],[4847,5],[9290,2],]	1.24636
2992	5	[[1237,8],[3731,3],[4101,3],[4415,3],[8028,2],]	1.0071
2993	6	[[1292,7],[3426,2],[4519,6],[4798,3],[7968,2],[8533,5],]	0.942995
2994	3	[[6051,5],[7858,3],[9675,5],]	0.671596
2995	4	[[1737,3],[2263,3],[3574,4],[8908,8],]	0.832951
2996	1	[[2048,5],]	0.47846
2997	4	[[8045,3],[9569,4],[9942,3],[9961,2],]	1.11822
2998	3	[[2487,4],[4051,4],[8898,6],]	0.597047
2999	3	[[1632,6],[4896,4],[6395,4],]	0.620334
3000	2	[[4380,4],[5075,4],]	0.680679
3001	1	[[762,4],]	0.889823
3002	3	[[2113,4],[2533,4],[6766,4],]	0.772331
3003	3	[[2939,4],[3230,2],[7189,7],]	0.899959
3004	2	[[1058,4],[8796,1],]	2.50156
3005	3	[[2183,8],[3161,4],[9472,8],]	0.45711
3006	4	[[5283,3],[6951,5],[7039,3],[8846,7],]	0.792619
3007	2	[[1693,6],[3714,2],]	1.22625
3008	3	[[1177,6],[7629,3],[9719,3],]	0.965133
3009	4	[[920,3],[3396,5],[7498,5],[8743,5],]	0.671509
3010	6	[[1396,3],[6215,6],[8265,6],[8683,1],[9595,4],[9785,8],]	0.957677
3011	4	[[327,1],[5482,5],[5640,4],[8806,2],]	1.65232
3012	2	[[2421,7],[4661,2],]	0.900797
3013	1	[[746,3],]	1.00204
3014	3	[[5059,6],[5612,3],[6193,2],]	1.02461
3015	1	[[991,6],]	0.519013
3016	1	[[9673,3],]	1.00637
3017	4	[[3433,5],[5146,2],[8944,1],[9862,2],]	1.98844
3018	2	[[982,8],[1332,2],]	0.938852
3019	6	[[399,2],[3036,2],[3424,7],[3786,2],[8327,4],[8690,5],]	1.14171
3020	3	[[1891,4],[2345,4],[5226,4],]	0.810345
3021	3	[[908,4],[7543,2],[9840,4],]	1.12505
3022	2	[[3208,2],[3449,3],]	1.34789
3023	0	[]	0.0134471
3024	6	[[6160,7],[6999,3],[7129,11],[7206,4],[7249,5],[9556,8],]	0.457688
3025	5	[[6857,3],[7278,6],[7833,4],[8262,3],[9464,6],]	0.75781
3026	1	[[2036,3],]	1.05205
3027	2	[[5302,2],[9536,4],]	1.45427
3028	2	[[1664,3],[3288,5],]	0.794678
3029	2	[[1412,4],[3395,4],]	0.717961
3030	5	[[2932,1],[3789,2],[6374,1],[8179,4],[8360,4],]	2.38906
3031	3	[[2623,3],[5971,3],[8007,2],]	1.45707
3032	5	[[794,4],[2493,2],[4357,4],[6899,5],[7030,2],]	1.15935
3033	1	[[3672,4],]	0.660554
3034	4	[[1782,2],[2254,5],[2791,4],[9951,5],]	0.795686
3035	3	[[1965,4],[5279,8],[9554,6],]	0.483427
3036	2	[[3019,6],[4599,2],]	0.908875
3037	3	[[4561,2],[8855,5],[9483,1],]	2.28914
3038	3	[[2016,2],[2804,7],[6413,5],]	0.71616
3039	2	[[1972,3],[6836,5],]	0.894581
3040	2	[[3903,8],[9536,4],]	0.618573
3041	3	[[342,5],[3874,6],[8699,3],]	0.581625
3042	4	[[1525,6],[2020,3],[3600,4],[4061,4],]	0.630712
3043	6	[[1769,5],[2403,4],[3496,4],[5632,3],[8518,5],[9597,4],]	0.698771
3044	5	[[2576,5],[4185,5],[4210,5],[8703,4],[9915,3],]	0.672605
3045	3	[[3191,1],[4207,4],[6472,4],]	1.64571
3046	3	[[2743,2],[7690,5],[9683,5],]	0.943447
3047	0	[]	0.0134471
3048	2	[[5402,2],[8438,5],]	1.01977
3049	4	[[183,6],[1861,3],[6470,4],[9906,11],]	0.532634
3050	4	[[3479,2],[5803,6],[6759,2],[7881,3],]	1.55428
3051	4	[[4409,1],[4548,4],[4578,3],[4970,7],]	1.38575
3052	3	[[357,4],[5165,5],[5420,5],]	0.545263
3053	6	[[3347,5],[4633,4],[5873,3],[7149,6],[7285,3],[7914,5],]	0.724435
3054	3	[[587,3],[1934,3],[7023,4],]	0.827859
3055	2	[[5036,4],[9906,11],]	0.377174
3056	1	[[7032,8],]	0.312087
3057	2	[[4670,7],[5062,2],]	0.877863
3058	6	[[552,3],[910,2],[2650,5],[6415,3],[7686,3],[8626,6],]	0.928533
3059	3	[[1927,3],[3865,3],[7629,3],]	1.06364
3060	3	[[3880,4],[5740,3],[7142,3],]	0.854437
3061	1	[[7038,6],]	0.418234
3062	6	[[308,5],[739,2],[2117,3],[7309,3],[7804,3],[9180,4],]	1.04256
3063	5	[[96,2],[5053,3],[6173,4],[7840,4],[9082,3],]	1.06389
3064	3	[[205,5],[3530,8],[3746,2],]	1.14957
3065	0	[]	0.0134471
3066	2	[[2015,7],[6102,3],]	0.563315
3067	4	[[517,4],[2910,7],[3599,2],[8668,1],]	1.49085
3068	4	[[99,3],[193,3],[966,6],[3465,3],]	1.25443
3069	1	[[6554,7],]	0.359329
3070	4	[[4521,2],[7461,8],[8104,8],[9183,5],]	0.629986
3071	2	[[2869,5],[4054,3],]	0.722284
3072	2	[[2741,6],[4124,3],]	0.737164
3073	6	[[701,2],[4036,7],[4539,3],[4574,3],[9297,2],[9621,3],]	1.17589
3074	2	[[1850,2],[5421,6],]	1.20221
3075	5	[[2410,3],[3589,1],[7145,5],[7389,3],[9864,7],]	1.32108
3076	5	[[2324,4],[3840,3],[4170,3],[5242,5],[6412,4],]	0.8148
3077	5	[[2103,4],[5748,3],[6112,5],[8598,2],[9545,4],]	0.887062
3078	3	[[726,5],[2671,5],[3592,5],]	0.570333
3079	4	[[2024,6],[3380,3],[6298,10],[9761,6],]	0.510887
3080	5	[[1804,7],[4200,5],[6123,1],[6633,5],[7623,5],]	0.989722
3081	3	[[1175,3],[1399,2],[6897,2],]	1.42138
3082	2	[[4370,5],[8439,2],]	1.16212
3083	5	[[2193,5],[3286,4],[3368,1],[3593,2],[7776,4],]	1.507
3084	2	[[2222,1],[7049,3],]	2.85268
3085	3	[[385,3],[1303,3],[7009,1],]	2.25426
3086	0	[]	0.0134471
3087	4	[[471,3],[2908,8],[9718,3],[9788,4],]	0.724286
3088	1	[[9776,3],]	1.12917
3089	4	[[1662,5],[6787,5],[7102,2],[8027,5],]	0.744681
3090	2	[[3180,3],[6771,7],]	0.60732
3091	1	[[3091,1],]	0.0134471
3092	1	[[4301,3],]	1.12519
3093	5	[[3214,3],[6352,7],[6917,7],[9592,4],[9768,4],]	0.648755
3094	6	[[4629,4],[7369,3],[8249,4],[8734,3],[9125,1],[9599,5],]	1.18752
3095	4	[[132,3],[6046,4],[6985,3],[7737,2],]	1.12086
3096	3	[[420,2],[2602,2],[6719,2],]	2.02673
3097	0	[]	0.0134471
3098	2	[[4407,3],[4752,3],]	1.03425
3099	3	[[5625,5],[9705,7],[9915,3],]	0.535156
3100	3	[[841,4],[8655,6],[8972,3],]	0.669567
3101	2	[[1292,7],[2906,3],]	0.681037
3102	3	[[415,5],[899,5],[4850,3],]	0.616739
3103	2	[[1012,5],[7205,9],]	0.367094
3104	3	[[11,3],[5014,4],[6933,4],]	0.843999
3105	3	[[1942,5],[2802,3],[7348,4],]	0.741269
3106	6	[[629,4],[4720,3],[5279,8],[5438,7],[7158,3],[9245,3],]	0.664885
3107	1	[[9847,4],]	0.685214
3108	6	[[106,5],[2967,3],[4192,4],[8063,3],[8400,4],[8664,3],]	0.80761
3109	3	[[887,3],[2688,7],[6499,3],]	0.711273
3110	2	[[1201,5],[4315,4],]	0.566176
3111	2	[[8305,6],[9462,4],]	0.493891
3112	3	[[5950,2],[6901,7],[9008,3],]	0.966291
3113	3	[[3423,3],[5293,3],[9969,2],]	1.39455
3114	6	[[1080,9],[1265,3],[2545,2],[3821,2],[5425,6],[8505,2],]	1.15302
3115	1	[[9785,8],]	0.451505
3116	1	[[9127,5],]	0.825889
3117	3	[[3343,3],[5021,5],[5878,3],]	0.92142
3118	3	[[529,6],[8774,3],[9846,4],]	0.695448
3119	2	[[1751,2],[2084,4],]	1.3022
3120	1	[[8690,5],]	0.545728
3121	4	[[1733,8],[2189,2],[6362,5],[7412,2],]	1.26701
3122	0	[]	0.0134471
3123	1	[[8856,4],]	0.687593
3124	8	[[295,5],[432,4],[438,5],[940,1],[1006,4],[1421,4],[5959,3],[6172,6],]	0.969866
3125	4	[[467,7],[6320,5],[6408,1],[9473,3],]	1.175
3126	1	[[6697,2],]	1.71768
3127	5	[[971,5],[3567,4],[3815,6],[4254,2],[5544,8],]	0.726243
3128	5	[[2438,4],[2605,3],[5058,4],[6154,2],[9315,6],]	0.849541
3129	4	[[1503,6],[3449,3],[7275,2],[8053,4],]	0.945646
3130	2	[[6528,2],[6804,3],]	1.41876
3131	2	[[2316,4],[7534,2],]	1.33788
3132	5	[[1620,5],[2686,5],[7457,5],[8195,4],[8627,3],]	0.68751
3133	1	[[6994,1],]	6.88491
3134	0	[]	0.0134471
3135	2	[[8444,6],[8791,4],]	0.616824
3136	2	[[7408,5],[9977,4],]	0.690839
3137	5	[[1769,5],[4420,5],[5154,4],[8441,6],[8945,3],]	0.773
3138	2	[[2359,4],[9779,6],]	0.496381
3139	6	[[1831,4],[3534,5],[3603,7],[4041,3],[4504,3],[9575,3],]	0.829409
3140	3	[[2660,3],[3794,4],[4239,4],]	0.946763
3141	3	[[551,4],[2106,2],[3888,5],]	1.00373
3142	3	[[12,2],[3628,2],[4752,3],]	1.82856
3143	1	[[4885,4],]	0.633277
3144	0	[]	0.0134471
3145	3	[[3231,1],[4104,2],[6713,4],]	2.31118
3146	3	[[300,4],[751,2],[6824,2],]	1.50492
3147	2	[[100,2],[6249,5],]	1.12667
3148	3	[[2691,4],[2738,3],[7757,3],]	0.863311
3149	1	[[2833,3],]	0.934935
3150	0	[]	0.0134471
3151	3	[[5075,4],[7571,1],[8158,4],]	1.89222
3152	0	[]	0.0134471
3153	6	[[4036,7],[5106,1],[6519,1],[7201,5],[8191,3],[8386,3],]	1.65215
3154	2	[[2413,4],[4425,2],]	1.09084
3155	3	[[2197,3],[6385,7],[7583,3],]	0.735726
3156	4	[[2727,3],[4191,5],[6396,2],[7211,3],]	1.05216
3157	3	[[6412,4],[8421,3],[8532,3],]	0.879409
3158	7	[[487,3],[1709,2],[2801,4],[4075,2],[5022,4],[5339,2],[6198,2],]	1.40818
3159	1	[[9172,2],]	1.86687
3160	3	[[2593,3],[4032,2],[5352,3],]	1.13303
3161	4	[[1139,2],[3005,3],[7037,6],[7303,3],]	1.22186
3162	4	[[489,2],[5309,1],[7858,3],[7911,2],]	2.36251
3163	4	[[1368,5],[2100,6],[8952,3],[9986,4],]	0.661817
3164	4	[[1958,3],[2027,4],[3248,5],[7015,3],]	0.914639
3165	1	[[674,6],]	0.427629
3166	3	[[1816,8],[5030,3],[8491,1],]	1.61813
3167	2	[[2241,2],[5388,2],]	2.03909
3168	7	[[1281,5],[3382,4],[4971,4],[6899,5],[8970,6],[9012,4],[9124,4],]	0.559242
3169	4	[[849,3],[2074,4],[2810,8],[4381,3],]	0.808561
3170	4	[[1089,2],[4325,4],[9311,4],[9379,2],]	1.13684
3171	3	[[149,4],[7118,7],[8353,2],]	0.940646
3172	3	[[6859,2],[7438,3],[9906,11],]	1.07907
3173	4	[[641,3],[5441,3],[5792,7],[5946,3],]	0.979274
3174	3	[[2034,1],[8546,6],[9167,3],]	1.57691
3175	4	[[389,3],[2770,4],[7487,3],[7913,4],]	1.01656
3176	1	[[3183,3],]	0.991883
3177	6	[[2251,3],[6409,5],[7139,1],[9339,2],[9383,4],[9432,7],]	1.21633
3178	6	[[19,3],[2304,3],[2356,5],[2601,3],[9663,3],[9904,3],]	1.18782
3179	0	[]	0.0134471
3180	3	[[3090,2],[7359,4],[7918,9],]	0.722535
3181	3	[[3967,3],[8715,4],[9168,5],]	0.707567
3182	3	[[2310,3],[3235,3],[4924,2],]	1.2393
3183	3	[[3176,1],[6012,4],[9289,4],]	1.69961
3184	7	[[530,7],[2808,3],[5161,2],[5849,2],[6516,5],[8200,7],[8311,3],]	0.877261
3185	4	[[2255,3],[5101,6],[7789,2],[8463,3],]	1.00543
3186	3	[[3347,5],[3510,5],[9712,2],]	1.00702
3187	2	[[4304,3],[8015,3],]	0.953383
3188	2	[[1535,5],[3759,3],]	0.738212
3189	2	[[2829,4],[6574,4],]	0.588263
3190	2	[[2220,5],[6010,1],]	2.19598
3191	1	[[3045,3],]	0.983877
3192	5	[[3786,2],[4804,2],[5101,6],[7342,3],[8765,1],]	1.81192
3193	5	[[4380,4],[6200,3],[6314,2],[6958,4],[8912,3],]	1.00847
3194	1	[[7664,6],]	0.424913
3195	1	[[4677,3],]	1.1786
3196	0	[]	0.0134471
3197	3	[[693,3],[5154,4],[7699,5],]	0.738998
3198	5	[[2167,7],[3813,3],[4679,4],[5556,2],[9848,4],]	0.925101
3199	1	[[9499,5],]	0.442729
3200	2	[[3676,1],[7475,2],]	3.88661
3201	1	[[5555,5],]	0.534814
3202	4	[[7261,5],[8062,2],[8964,4],[9648,3],]	0.906083
3203	3	[[556,2],[2029,5],[2319,7],]	0.94857
3204	4	[[3921,2],[4629,4],[4677,3],[9413,4],]	1.54585
3205	2	[[1555,2],[4911,5],]	0.952949
3206	5	[[1488,2],[4834,5],[5077,3],[8084,4],[8971,3],]	0.989946
3207	4	[[2564,6],[3374,2],[9636,7],[9852,5],]	0.657551
3208	2	[[3022,2],[9296,5],]	1.11411
3209	3	[[741,6],[1501,9],[8964,4],]	0.472816
3210	2	[[416,3],[6248,2],]	1.78481
3211	0	[]	0.0134471
3212	2	[[2277,6],[5252,2],]	1.01894
3213	4	[[454,3],[947,6],[3524,3],[7386,4],]	0.789648
3214	3	[[3093,5],[3346,2],[7290,4],]	0.790164
3215	4	[[3799,5],[4891,3],[4960,6],[5586,5],]	0.622108
3216	4	[[6298,10],[7421,1],[7789,2],[9635,4],]	1.43999
3217	3	[[737,2],[3561,3],[7748,7],]	1.25122
3218	1	[[9313,2],]	1.78781
3219	4	[[3295,5],[3822,3],[6905,3],[7514,4],]	0.721391
3220	4	[[1267,5],[2763,7],[3660,5],[5993,1],]	1.02787
3221	1	[[2863,5],]	0.750441
3222	6	[[57,3],[489,2],[3657,5],[4061,4],[4825,4],[9225,2],]	1.0491
3223	3	[[380,2],[1289,4],[8091,3],]	1.58207
3224	2	[[5416,2],[8694,5],]	0.943041
3225	5	[[377,4],[5363,6],[7435,4],[9038,5],[9995,3],]	0.697975
3226	5	[[7118,7],[7267,6],[9917,9],[9967,6],[9998,3],]	0.513024
3227	2	[[559,3],[2174,3],]	0.958401
3228	2	[[2681,3],[7510,4],]	0.95651
3229	8	[[188,4],[2857,6],[3413,4],[3648,6],[8494,4],[8804,5],[9129,6],[9736,5],]	0.607653
3230	2	[[3003,3],[6265,5],]	0.695007
3231	1	[[3145,3],]	1.17636
3232	3	[[5958,4],[7058,2],[7955,6],]	0.857047
3233	3	[[1249,9],[2373,2],[4408,1],]	2.03614
3234	1	[[9649,5],]	0.642118
3235	3	[[1915,5],[3182,3],[9099,5],]	0.732212
3236	2	[[3782,4],[7590,4],]	0.77236
3237	0	[]	0.0134471
3238	1	[[7976,5],]	0.422262
3239	4	[[1249,9],[3533,4],[6476,3],[9464,6],]	0.591781
3240	4	[[623,5],[7345,3],[7410,8],[7967,4],]	0.610773
3241	0	[]	0.0134471
3242	5	[[710,6],[4087,4],[6190,3],[6409,5],[6800,1],]	1.1391
3243	1	[[7242,4],]	0.824666
3244	1	[[8081,3],]	0.992885
3245	6	[[3818,7],[4416,5],[4701,2],[6665,3],[8012,5],[9780,6],]	0.76401
3246	5	[[991,6],[6833,2],[7581,4],[9364,4],[9577,2],]	1.26714
3247	4	[[1605,4],[2801,4],[3478,5],[3821,2],]	0.845602
3248	5	[[139,4],[493,1],[3164,4],[7824,10],[8821,4],]	1.14978
3249	2	[[553,3],[4475,5],]	0.737179
3250	3	[[2068,3],[5055,4],[9579,5],]	0.808967
3251	2	[[806,3],[2631,5],]	1.17055
3252	3	[[3370,3],[4536,1],[5390,5],]	1.94752
3253	4	[[766,2],[901,5],[5901,4],[7553,3],]	0.974337
3254	2	[[1134,4],[9435,3],]	0.897966
3255	5	[[2118,7],[2240,4],[5722,7],[7130,4],[9131,5],]	0.481862
3256	0	[]	0.0134471
3257	6	[[274,6],[574,3],[4494,1],[4700,4],[6501,5],[7186,3],]	1.20371
3258	0	[]	0.0134471
3259	3	[[4498,3],[4935,4],[9540,5],]	0.662924
3260	2	[[3889,3],[6455,3],]	1.06509
3261	3	[[2218,2],[6884,3],[7344,1],]	2.7305
3262	2	[[401,6],[585,2],]	1.02976
3263	1	[[6232,5],]	0.613099
3264	5	[[3545,2],[5329,6],[7424,5],[8343,3],[9573,4],]	0.912156
3265	1	[[7502,4],]	0.75044
3266	3	[[477,3],[2190,4],[9985,7],]	0.861083
3267	5	[[1533,7],[2230,6],[5276,3],[7822,8],[8907,3],]	0.661749
3268	3	[[4831,6],[6725,4],[8674,8],]	0.439456
3269	1	[[691,3],]	1.12908
3270	2	[[3510,5],[9894,6],]	0.51286
3271	3	[[1544,3],[6352,7],[8669,5],]	0.607651
3272	2	[[7368,2],[8307,6],]	0.908098
3273	1	[[6939,3],]	0.986781
3274	4	[[6462,4],[7289,4],[7383,4],[9375,2],]	0.994117
3275	1	[[9482,6],]	0.36956
3276	3	[[4516,1],[6963,3],[7893,3],]	2.25042
3277	7	[[2650,5],[2871,4],[3285,3],[4372,3],[6138,1],[6735,1],[8365,1],]	2.18594
3278	2	[[2081,3],[2368,3],]	1.09316
3279	7	[[83,4],[1218,4],[2505,3],[5469,2],[5477,1],[6672,2],[6711,6],]	1.49147
3280	2	[[1675,5],[2604,4],]	0.754359
3281	3	[[112,3],[3770,9],[5831,5],]	0.563718
3282	3	[[5009,7],[7550,3],[8017,3],]	0.956344
3283	5	[[352,6],[401,6],[6409,5],[8266,4],[9728,2],]	0.712565
3284	2	[[1368,5],[7509,2],]	0.972538
3285	3	[[568,5],[2153,10],[3277,7],]	0.426837
3286	4	[[2122,3],[3083,5],[6487,4],[9208,1],]	1.53633
3287	5	[[110,5],[1164,5],[2704,2],[7416,2],[9177,4],]	1.02101
3288	5	[[3028,2],[4887,2],[6257,3],[9262,3],[9540,5],]	1.29004
3289	2	[[1119,7],[2739,1],]	2.02327
3290	7	[[1835,2],[2204,5],[5367,3],[6575,2],[9166,7],[9280,4],[9556,8],]	0.799775
3291	3	[[1027,6],[1164,5],[5031,3],]	0.691358
3292	3	[[1228,5],[2366,3],[4507,2],]	0.973624
3293	3	[[870,2],[8877,4],[9037,2],]	1.83914
3294	6	[[514,5],[2337,2],[7129,11],[7794,3],[9426,6],[9720,6],]	0.620701
3295	5	[[1504,2],[3219,4],[6696,6],[7548,6],[8954,3],]	0.782058
3296	3	[[1489,3],[3856,3],[6879,7],]	0.82762
3297	3	[[5109,2],[5110,3],[8851,3],]	1.34861
3298	5	[[1698,1],[4373,5],[7606,6],[8634,4],[9755,4],]	1.11843
3299	6	[[5117,4],[5686,3],[6461,2],[6572,2],[7171,2],[8569,4],]	1.28654
3300	6	[[482,2],[3981,4],[7949,4],[8920,3],[9042,3],[9963,3],]	1.17449
3301	4	[[1925,3],[2441,5],[6825,4],[8978,3],]	0.76712
3302	4	[[589,7],[5552,3],[8414,3],[9610,2],]	1.1564
3303	3	[[7121,3],[8373,3],[9492,4],]	1.1868
3304	2	[[2774,6],[5886,3],]	0.727231
3305	2	[[442,4],[4877,4],]	0.774679
3306	4	[[159,3],[3869,5],[4556,4],[7263,6],]	0.89815
3307	5	[[330,4],[3548,8],[4056,4],[4288,4],[4470,6],]	0.605563
3308	5	[[5083,4],[5640,4],[6533,2],[6606,1],[7358,3],]	1.51041
3309	2	[[3469,5],[9166,7],]	0.401858
3310	2	[[2777,4],[4838,4],]	1.01678
3311	2	[[6074,2],[6427,4],]	1.16748
3312	1	[[8942,3],]	1.01007
3313	5	[[269,4],[5149,2],[5511,4],[7709,4],[8670,2],]	1.0871
3314	4	[[2293,4],[5229,3],[8535,4],[9906,11],]	0.763997
3315	5	[[178,4],[1470,6],[1533,7],[2277,6],[3405,6],]	0.543207
3316	2	[[4973,6],[6237,3],]	0.682544
3317	1	[[7940,3],]	0.986407
3318	3	[[217,4],[4643,3],[6602,4],]	0.944285
3319	1	[[9622,3],]	0.925318
3320	1	[[6271,6],]	0.595838
3321	3	[[41,4],[6024,5],[8020,6],]	0.565221
3322	3	[[6739,6],[7946,3],[8791,4],]	0.695266
3323	2	[[6354,2],[6505,4],]	1.12092
3324	3	[[1172,4],[1616,5],[8855,5],]	0.676855
3325	3	[[4336,3],[4743,1],[9887,2],]	2.51806
3326	3	[[1398,2],[4835,4],[5435,1],]	2.54895
3327	6	[[5255,5],[5442,5],[5631,5],[7026,3],[7235,3],[9316,6],]	0.696371
3328	3	[[728,4],[8103,4],[9404,6],]	0.663011
3329	3	[[2169,6],[5646,5],[6766,4],]	0.569135
3330	3	[[25,3],[4153,4],[4251,4],]	0.762605
3331	3	[[2353,3],[4229,2],[4853,4],]	1.45639
3332	2	[[4806,3],[6437,3],]	0.877069
3333	6	[[571,4],[3876,5],[5875,6],[6615,5],[6621,3],[9404,6],]	0.60734
3334	1	[[1538,3],]	1.1018
3335	1	[[4786,6],]	0.348477
3336	2	[[9180,4],[9403,4],]	0.719607
3337	6	[[1394,2],[3578,4],[5740,3],[7150,7],[8860,4],[8869,2],]	0.955422
3338	3	[[5523,1],[7207,2],[7680,2],]	3.24147
3339	3	[[2921,1],[6989,4],[7235,3],]	1.88015
3340	4	[[225,3],[503,7],[3472,4],[8590,2],]	0.993812
3341	3	[[3814,5],[5152,6],[9515,4],]	0.57139
3342	2	[[1710,2],[9136,8],]	1.13949
3343	3	[[3117,3],[7418,3],[8179,4],]	1.0692
3344	2	[[2224,3],[6416,3],]	0.941335
3345	3	[[147,3],[912,3],[2369,1],]	2.13185
3346	2	[[3214,3],[6919,8],]	0.581834
3347	5	[[2292,2],[3053,6],[3186,3],[8672,1],[9819,7],]	1.34583
3348	2	[[6789,2],[6879,7],]	0.956922
3349	5	[[583,5],[3510,5],[6913,7],[9545,4],[9686,3],]	0.618573
3350	2	[[2625,1],[4546,2],]	4.03861
3351	0	[]	0.0134471
3352	3	[[2792,9],[5858,3],[9719,3],]	0.950307
3353	3	[[5151,1],[7631,3],[7926,2],]	2.48121
3354	3	[[1188,5],[7627,5],[8243,2],]	1.00767
3355	0	[]	0.0134471
3356	3	[[2341,2],[4273,2],[4815,4],]	1.9628
3357	3	[[282,4],[6914,4],[9200,7],]	0.663669
3358	3	[[6426,4],[6845,4],[6946,4],]	0.650859
3359	9	[[260,2],[1434,2],[5656,3],[5965,5],[7573,5],[7717,3],[8520,4],[8781,5],[9675,5],]	0.940732
3360	7	[[2536,2],[3393,8],[4662,2],[4868,3],[5266,3],[7598,3],[7711,2],]	1.22538
3361	3	[[5453,4],[8808,4],[8851,3],]	0.906492
3362	4	[[2214,1],[2673,4],[4149,4],[8438,5],]	1.34942
3363	2	[[7019,5],[8850,5],]	0.512588
3364	1	[[7204,4],]	0.787004
3365	6	[[440,3],[1750,3],[8126,6],[8547,4],[8669,5],[8831,5],]	0.751887
3366	2	[[5897,2],[8099,3],]	1.33304
3367	1	[[2309,7],]	0.422234
3368	1	[[3083,5],]	0.543847
3369	3	[[2794,5],[8538,2],[9649,5],]	0.976939
3370	3	[[333,6],[3252,3],[5413,1],]	1.8627
3371	3	[[6430,2],[6465,5],[8599,3],]	1.4572
3372	5	[[7142,3],[7706,4],[8872,4],[9283,2],[9924,3],]	1.04546
3373	3	[[1897,3],[5162,3],[6943,3],]	1.05648
3374	2	[[3207,4],[6321,6],]	0.552979
3375	6	[[1880,6],[2245,5],[2466,8],[5743,5],[6944,3],[9799,4],]	0.619
3376	5	[[2334,3],[4574,3],[6166,3],[8038,3],[8200,7],]	0.78796
3377	3	[[249,1],[1729,3],[5684,5],]	1.78347
3378	5	[[661,4],[4292,3],[4344,3],[9895,3],[9906,11],]	0.988961
3379	1	[[1458,6],]	0.390061
3380	3	[[965,3],[3079,4],[5996,6],]	0.592612
3381	2	[[3757,3],[5293,3],]	1.31042
3382	4	[[3168,7],[3535,4],[3637,2],[8943,6],]	0.663075
3383	2	[[4478,6],[5014,4],]	0.554538
3384	0	[]	0.0134471
3385	0	[]	0.0134471
3386	1	[[2892,5],]	0.717229
3387	5	[[1027,6],[6807,6],[7970,2],[8641,3],[9100,2],]	1.02295
3388	7	[[338,4],[1177,6],[2506,1],[4716,2],[5260,6],[5857,6],[9139,2],]	1.20039
3389	1	[[4815,4],]	0.698586
3390	6	[[1572,5],[2452,2],[2893,2],[5367,3],[5411,8],[8508,4],]	0.950324
3391	4	[[1075,2],[4100,1],[5016,4],[9216,4],]	1.88912
3392	3	[[60,6],[2263,3],[2458,5],]	0.65577
3393	8	[[2385,4],[2920,4],[3360,7],[4144,2],[4277,4],[6223,3],[6631,6],[9374,4],]	0.737755
3394	7	[[1723,3],[3515,4],[4877,4],[5827,9],[7751,5],[8762,3],[9848,4],]	0.752775
3395	4	[[743,5],[2905,2],[3029,2],[6475,3],]	1.39504
3396	5	[[1335,5],[2431,5],[3009,4],[7028,6],[9373,1],]	0.98891
3397	2	[[274,6],[729,9],]	0.403638
3398	1	[[9407,6],]	0.456738
3399	2	[[228,4],[1289,4],]	0.889907
3400	3	[[2240,4],[8451,4],[8456,1],]	1.66336
3401	7	[[2510,4],[2570,4],[2706,4],[6244,2],[7635,1],[8335,3],[9909,6],]	1.21749
3402	2	[[3889,3],[5203,3],]	1.06125
3403	2	[[9710,3],[9945,4],]	1.01165
3404	1	[[9875,5],]	0.514547
3405	6	[[2183,8],[2807,6],[3315,5],[7032,8],[7989,4],[9426,6],]	0.487869
3406	4	[[6717,4],[7028,6],[7663,6],[8315,3],]	0.607459
3407	2	[[4512,3],[6929,4],]	0.905151
3408	3	[[1957,3],[2787,5],[6080,5],]	0.743953
3409	3	[[1212,2],[1916,3],[8092,3],]	1.16001
3410	4	[[73,3],[5189,3],[6931,6],[7824,10],]	0.606554
3411	4	[[2340,5],[2710,6],[7198,5],[8582,6],]	0.476946
3412	3	[[4713,3],[5172,3],[8925,8],]	0.790459
3413	4	[[3229,8],[5442,5],[8774,3],[9446,4],]	0.602515
3414	2	[[227,5],[4438,3],]	0.843427
3415	4	[[1933,6],[2943,3],[7230,3],[8952,3],]	0.782631
3416	3	[[7304,6],[7669,3],[9306,3],]	1.05793
3417	2	[[3555,1],[7833,4],]	2.5339
3418	5	[[436,6],[1510,2],[4940,3],[5074,3],[6026,4],]	0.990693
3419	3	[[1842,6],[2118,7],[8808,4],]	0.455374
3420	1	[[4993,4],]	0.688739
3421	3	[[163,4],[5562,3],[7163,10],]	0.604761
3422	9	[[495,4],[510,3],[1311,6],[2238,2],[4466,3],[5095,3],[7567,4],[8799,3],[8938,8],]	0.99471
3423	3	[[772,5],[3113,3],[5034,5],]	0.751486
3424	7	[[1046,2],[1195,3],[2081,3],[3019,6],[6964,5],[8388,2],[8454,5],]	1.03988
3425	1	[[8395,5],]	0.524908
3426	2	[[2993,6],[4378,4],]	0.674807
3427	7	[[1076,3],[2105,3],[2747,6],[3817,3],[4747,5],[8662,3],[9742,3],]	0.933019
3428	1	[[465,4],]	0.720878
3429	5	[[678,3],[2940,8],[4067,2],[7074,5],[9042,3],]	0.848053
3430	2	[[5045,4],[5967,3],]	0.888712
3431	2	[[1546,4],[8533,5],]	0.851745
3432	3	[[259,6],[7858,3],[9181,2],]	0.992303
3433	5	[[823,3],[1396,3],[1485,5],[3017,4],[9780,6],]	0.76511
3434	2	[[1960,2],[5800,4],]	1.27947
3435	1	[[6805,5],]	0.723895
3436	2	[[4242,4],[5320,4],]	0.805075
3437	2	[[1948,3],[8295,4],]	0.902344
3438	3	[[1230,3],[2212,4],[7405,3],]	0.863487
3439	4	[[638,3],[734,4],[975,3],[3463,3],]	1.04604
3440	4	[[337,3],[1989,3],[2272,4],[9346,2],]	1.16323
3441	1	[[6292,3],]	1.08541
3442	1	[[7752,4],]	0.59243
3443	3	[[459,7],[4007,4],[6474,3],]	0.589572
3444	0	[]	0.0134471
3445	6	[[897,3],[1830,3],[2037,3],[6681,3],[9564,3],[9714,4],]	0.934571
3446	3	[[1363,1],[3565,4],[9322,4],]	1.85062
3447	3	[[3537,2],[7259,5],[8933,8],]	0.777861
3448	1	[[5425,6],]	0.450486
3449	3	[[3022,2],[3129,4],[8209,4],]	1.21877
3450	5	[[6628,4],[6831,2],[9557,3],[9740,3],[9893,6],]	0.943402
3451	2	[[635,4],[774,3],]	1.00011
3452	3	[[3464,2],[6979,7],[7929,2],]	1.15301
3453	6	[[354,4],[1505,6],[2599,3],[4908,3],[6425,4],[9770,3],]	0.914594
3454	5	[[5296,4],[5675,2],[5761,3],[5777,4],[8443,7],]	0.907969
3455	3	[[4120,3],[6840,6],[7223,5],]	0.713732
3456	1	[[5647,4],]	0.715307
3457	1	[[464,3],]	0.899251
3458	5	[[2395,3],[2708,8],[4665,4],[8605,3],[9231,3],]	0.749711
3459	3	[[5831,5],[6213,3],[7932,4],]	0.647407
3460	0	[]	0.0134471
3461	3	[[1951,1],[2500,3],[4775,7],]	1.65177
3462	4	[[2350,3],[6687,5],[7069,4],[8054,4],]	0.65987
3463	3	[[3439,4],[6310,7],[8965,2],]	0.785529
3464	2	[[1371,4],[3452,3],]	0.948205
3465	3	[[3068,4],[4510,3],[7403,2],]	1.05453
3466	0	[]	0.0134471
3467	4	[[65,5],[449,1],[6901,7],[7215,4],]	1.24471
3468	2	[[6271,6],[7845,3],]	0.928806
3469	5	[[628,4],[700,5],[2441,5],[3309,2],[9355,3],]	0.780622
3470	5	[[1427,3],[2698,2],[5446,2],[5783,6],[8555,5],]	1.06006
3471	0	[]	0.0134471
3472	4	[[3340,4],[5239,1],[7428,3],[8806,2],]	1.95489
3473	1	[[7406,4],]	0.703716
3474	3	[[2466,8],[4128,2],[9422,2],]	1.04532
3475	2	[[5286,1],[9306,3],]	3.32555
3476	3	[[2626,3],[4682,4],[7995,8],]	0.664382
3477	4	[[3942,3],[4165,5],[5013,2],[6433,2],]	1.19986
3478	5	[[3247,4],[3739,4],[4486,3],[4787,3],[4861,3],]	0.847497
3479	2	[[1073,2],[3050,4],]	1.22458
3480	2	[[2604,4],[5316,6],]	0.67383
3481	1	[[8112,2],]	2.05167
3482	1	[[817,2],]	2.01604
3483	4	[[2120,3],[5914,5],[6004,6],[7296,6],]	0.516284
3484	2	[[7356,2],[9227,8],]	0.850863
3485	1	[[1052,4],]	0.794781
3486	2	[[5652,2],[7054,2],]	2.22326
3487	7	[[1407,5],[1447,2],[2224,3],[2940,8],[8779,6],[9353,2],[9847,4],]	0.956347
3488	1	[[4033,6],]	0.395611
3489	6	[[668,4],[1345,2],[7418,3],[7928,4],[8524,2],[8803,6],]	1.12688
3490	1	[[5900,2],]	2.03911
3491	4	[[5712,4],[7040,2],[8706,4],[9723,4],]	0.901311
3492	2	[[4555,3],[6604,5],]	0.689528
3493	3	[[5108,1],[7626,1],[8480,2],]	4.69024
3494	2	[[4451,4],[6548,2],]	1.0716
3495	0	[]	0.0134471
3496	4	[[2708,8],[3043,6],[6812,3],[7644,1],]	1.12864
3497	3	[[4280,5],[7228,2],[7855,8],]	0.80053
3498	5	[[4189,1],[6751,2],[7658,3],[9071,5],[9516,1],]	2.44447
3499	3	[[713,8],[4646,3],[6392,5],]	0.564853
3500	3	[[2058,6],[4722,2],[5039,4],]	0.82961
3501	5	[[586,5],[2303,4],[5390,5],[9059,4],[9148,3],]	0.727731
3502	2	[[7878,4],[9807,4],]	0.795969
3503	3	[[5429,8],[8030,3],[9911,3],]	0.699207
3504	1	[[1004,5],]	0.48788
3505	0	[]	0.0134471
3506	2	[[617,3],[9083,5],]	0.86416
3507	3	[[1006,4],[8294,6],[9430,5],]	0.588857
3508	1	[[5714,7],]	0.427497
3509	1	[[5653,3],]	1.05396
3510	5	[[2524,1],[3186,3],[3270,2],[3349,5],[8813,6],]	1.39628
3511	0	[]	0.0134471
3512	5	[[1061,4],[2210,4],[3602,7],[8943,6],[9922,1],]	1.03289
3513	3	[[572,5],[1641,4],[4047,3],]	0.671367
3514	1	[[5750,3],]	0.910778
3515	4	[[2221,3],[3394,7],[4228,6],[5285,3],]	0.635352
3516	3	[[6494,5],[6791,3],[8063,3],]	0.741471
3517	5	[[1197,4],[3798,1],[4051,4],[5489,5],[7568,4],]	1.22028
3518	3	[[2062,5],[2153,10],[8345,5],]	0.453717
3519	3	[[1216,6],[5465,4],[7533,2],]	0.944375
3520	1	[[6080,5],]	0.524211
3521	4	[[1291,3],[2362,4],[3612,7],[7944,7],]	0.560726
3522	1	[[4918,2],]	2.02957
3523	1	[[2042,2],]	1.8648
3524	3	[[1531,4],[1635,3],[3213,4],]	0.723598
3525	4	[[1238,5],[5744,3],[6464,4],[9597,4],]	0.748885
3526	0	[]	0.0134471
3527	2	[[938,4],[8116,6],]	0.556492
3528	8	[[426,3],[763,6],[4143,3],[4597,2],[6893,3],[8904,8],[9422,2],[9439,4],]	0.946851
3529	3	[[4437,2],[6159,5],[8157,5],]	1.38068
3530	8	[[2079,3],[3064,3],[5184,1],[5947,8],[6320,5],[8489,5],[9386,5],[9409,7],]	0.855705
3531	5	[[794,4],[801,2],[1602,8],[2570,4],[8744,7],]	0.770483
3532	3	[[4383,5],[7741,1],[8547,4],]	1.53823
3533	4	[[1643,3],[3239,4],[4049,4],[8803,6],]	0.817472
3534	5	[[377,4],[1709,2],[3139,6],[5943,6],[6753,2],]	0.884699
3535	4	[[514,5],[938,4],[3382,4],[3536,5],]	0.623165
3536	5	[[3535,4],[5071,5],[6825,4],[7362,2],[9925,2],]	1.08174
3537	2	[[1773,3],[3447,3],]	1.04142
3538	4	[[2624,2],[4181,1],[6819,6],[7683,2],]	2.36461
3539	1	[[1494,4],]	0.674372
3540	4	[[1340,4],[7668,6],[9406,4],[9982,8],]	0.648984
3541	3	[[4611,7],[6904,11],[8266,4],]	0.356823
3542	1	[[4625,4],]	0.660655
3543	3	[[4891,3],[6613,6],[7686,3],]	0.792809
3544	3	[[462,2],[674,6],[8175,3],]	0.98089
3545	2	[[3264,5],[3608,4],]	0.766488
3546	1	[[8761,5],]	0.541777
3547	2	[[7969,7],[8132,3],]	0.884731
3548	8	[[1482,2],[2398,3],[3307,5],[3559,6],[3570,3],[3740,3],[8554,1],[9966,4],]	1.13693
3549	3	[[294,5],[3871,4],[3943,5],]	0.650246
3550	4	[[2472,8],[3912,2],[4994,4],[9810,7],]	0.702229
3551	1	[[1079,4],]	0.932203
3552	4	[[971,5],[4594,6],[6358,2],[9600,4],]	0.813323
3553	2	[[335,5],[519,6],]	0.436359
3554	1	[[286,3],]	0.977703
3555	1	[[3417,2],]	1.87864
3556	1	[[968,2],]	3.44918
3557	2	[[5912,5],[7561,7],]	0.452742
3558	1	[[1241,2],]	2.03383
3559	6	[[1735,3],[2819,4],[2916,2],[3548,8],[7442,2],[8731,3],]	1.04739
3560	2	[[5034,5],[6428,3],]	0.708392
3561	3	[[3217,3],[5028,1],[7778,4],]	1.9784
3562	4	[[978,3],[5363,6],[9161,5],[9198,4],]	0.645751
3563	6	[[283,3],[1755,3],[2585,3],[4265,4],[4831,6],[5801,4],]	0.949512
3564	0	[]	0.0134471
3565	4	[[555,1],[2735,2],[3446,3],[6141,3],]	2.24358
3566	1	[[4878,3],]	1.35019
3567	4	[[392,6],[665,4],[3127,5],[5555,5],]	0.587995
3568	2	[[4980,3],[9602,5],]	0.842386
3569	5	[[21,2],[2661,2],[2792,9],[5371,11],[8062,2],]	1.07419
3570	3	[[1750,3],[3548,8],[5606,5],]	0.587326
3571	4	[[381,5],[4709,2],[5014,4],[7517,6],]	0.848813
3572	4	[[354,4],[2867,2],[6265,5],[7753,7],]	0.831083
3573	3	[[4883,2],[8188,4],[9506,5],]	0.954884
3574	4	[[2995,4],[4000,7],[6858,1],[7802,2],]	1.49306
3575	3	[[704,5],[7283,3],[8607,4],]	0.715789
3576	1	[[667,3],]	1.81017
3577	5	[[1424,6],[3622,2],[5066,4],[6815,6],[9169,4],]	0.722083
3578	4	[[102,9],[3337,6],[3995,5],[9504,4],]	0.527181
3579	7	[[1774,3],[2124,9],[4046,5],[4111,6],[6004,6],[6698,5],[6795,4],]	0.549213
3580	5	[[1304,2],[1734,3],[1932,3],[5497,5],[6605,4],]	0.974643
3581	4	[[6364,3],[7302,3],[9057,2],[9385,5],]	1.07225
3582	4	[[3650,3],[5009,7],[6243,5],[9534,4],]	0.586
3583	3	[[2599,3],[2653,5],[2792,9],]	0.620328
3584	2	[[4484,4],[8485,6],]	0.53775
3585	2	[[1001,4],[4673,4],]	0.657516
3586	0	[]	0.0134471
3587	3	[[1741,6],[5825,6],[8301,4],]	0.491731
3588	2	[[5544,8],[7838,3],]	0.732473
3589	1	[[3075,5],]	0.502491
3590	5	[[2714,5],[6969,1],[7345,3],[9094,5],[9843,4],]	1.23443
3591	4	[[260,2],[1588,4],[6959,2],[8151,5],]	1.20673
3592	5	[[1234,2],[3078,3],[4221,3],[6049,8],[6651,4],]	0.818322
3593	2	[[3083,5],[8898,6],]	0.554844
3594	4	[[1,3],[5717,2],[6348,4],[6740,3],]	1.06843
3595	1	[[7338,5],]	0.515828
3596	6	[[418,2],[562,4],[761,6],[1789,2],[6431,3],[7682,4],]	1.00482
3597	2	[[95,5],[7354,2],]	0.985866
3598	2	[[1055,3],[1937,3],]	1.28346
3599	2	[[745,5],[3067,4],]	0.702014
3600	4	[[3042,4],[8449,4],[8642,5],[8908,8],]	0.551533
3601	3	[[977,4],[1965,4],[5558,5],]	0.625397
3602	7	[[666,1],[2124,9],[3512,5],[3610,1],[6769,6],[6967,4],[8936,2],]	1.47242
3603	7	[[3139,6],[3646,5],[5957,6],[6416,3],[7496,5],[7600,5],[9234,2],]	0.743189
3604	4	[[1991,5],[2730,4],[7090,3],[7438,3],]	0.933605
3605	0	[]	0.0134471
3606	4	[[3754,4],[3949,5],[5804,4],[5959,3],]	0.724793
3607	2	[[5411,8],[6585,3],]	0.558293
3608	4	[[3545,2],[4625,4],[8028,2],[9347,1],]	2.19475
3609	1	[[598,5],]	0.500501
3610	1	[[3602,7],]	0.400001
3611	0	[]	0.0134471
3612	7	[[2320,5],[2749,5],[3521,4],[7130,4],[8331,4],[8753,6],[9177,4],]	0.70111
3613	3	[[277,5],[757,2],[4970,7],]	0.825504
3614	0	[]	0.0134471
3615	4	[[2653,5],[8255,6],[9632,4],[9866,4],]	0.641869
3616	3	[[5602,5],[6396,2],[9898,2],]	1.41288
3617	3	[[2224,3],[6694,3],[8933,8],]	0.733286
3618	0	[]	0.0134471
3619	3	[[7036,4],[7700,6],[7935,3],]	0.687215
3620	2	[[1468,2],[7778,4],]	1.22752
3621	0	[]	0.0134471
3622	2	[[881,3],[3577,5],]	0.648089
3623	2	[[7728,2],[8469,2],]	1.958
3624	2	[[5875,6],[7047,4],]	0.576006
3625	2	[[4279,3],[4433,5],]	0.840355
3626	1	[[4045,5],]	0.471611
3627	3	[[645,6],[2710,6],[4530,3],]	0.607868
3628	2	[[3142,3],[6445,3],]	1.37858
3629	0	[]	0.0134471
3630	4	[[1549,2],[2667,2],[6772,2],[7799,4],]	1.5845
3631	1	[[1767,3],]	0.925742
3632	4	[[4165,5],[5444,5],[7989,4],[8314,4],]	0.769253
3633	1	[[4418,7],]	0.306142
3634	2	[[5679,3],[9771,4],]	0.735417
3635	2	[[2550,4],[8755,3],]	0.810123
3636	1	[[7703,2],]	1.67649
3637	2	[[3382,4],[6251,4],]	0.587727
3638	4	[[1891,4],[3667,2],[4383,5],[9806,2],]	1.22094
3639	3	[[91,1],[842,4],[6750,1],]	3.59771
3640	0	[]	0.0134471
3641	2	[[4679,4],[5098,4],]	0.85443
3642	2	[[2150,5],[9319,2],]	1.01482
3643	2	[[5164,8],[5858,3],]	0.641213
3644	3	[[4320,3],[8336,2],[9237,8],]	0.87862
3645	6	[[221,5],[4166,3],[4956,5],[5585,7],[7374,4],[7634,3],]	0.879053
3646	5	[[15,4],[3603,7],[3652,2],[8594,4],[9748,4],]	0.726169
3647	3	[[1507,2],[4464,6],[6192,3],]	1.12396
3648	6	[[550,4],[3229,8],[4863,5],[5082,4],[6485,2],[7020,4],]	0.782032
3649	3	[[4802,3],[5348,4],[7917,2],]	1.05846
3650	3	[[1336,4],[3582,4],[4364,5],]	0.659575
3651	4	[[2098,6],[7744,1],[8880,5],[9921,3],]	1.47046
3652	2	[[3646,5],[8881,6],]	0.461878
3653	7	[[398,4],[6545,1],[6945,5],[7670,3],[8464,3],[8827,3],[9136,8],]	1.08404
3654	4	[[2815,3],[4514,7],[6041,4],[7899,2],]	0.837102
3655	2	[[2387,3],[7124,2],]	1.37421
3656	1	[[9815,9],]	0.261774
3657	5	[[347,5],[1706,3],[3222,6],[4740,6],[8961,3],]	0.66411
3658	1	[[5255,5],]	0.46428
3659	2	[[2675,2],[7248,2],]	1.88961
3660	5	[[2639,3],[3220,4],[8127,6],[8810,4],[9736,5],]	0.77298
3661	3	[[6334,1],[6570,4],[9242,6],]	1.55075
3662	4	[[1912,2],[2099,5],[4907,2],[9985,7],]	1.02009
3663	2	[[174,1],[960,4],]	2.43429
3664	2	[[4275,6],[4465,4],]	0.646628
3665	3	[[3985,6],[4030,3],[5667,4],]	0.720839
3666	1	[[7855,8],]	0.314028
3667	2	[[705,4],[3638,4],]	0.741517
3668	2	[[5392,3],[9826,1],]	2.81095
3669	3	[[142,1],[8101,8],[8419,7],]	1.15954
3670	4	[[352,6],[1834,3],[4182,5],[4316,6],]	0.615036
3671	2	[[2023,4],[7713,3],]	0.721889
3672	4	[[663,2],[692,8],[3033,1],[8200,7],]	1.3589
3673	5	[[1140,4],[5138,4],[5648,4],[6536,5],[7120,3],]	0.773841
3674	5	[[4132,3],[4288,4],[5692,3],[6806,4],[8060,6],]	0.785144
3675	5	[[5268,4],[6206,6],[7352,5],[8465,2],[9633,2],]	0.998889
3676	1	[[3200,2],]	2.38525
3677	4	[[473,5],[2632,4],[7032,8],[8905,4],]	0.672114
3678	3	[[3936,6],[5278,1],[7854,4],]	1.58363
3679	3	[[2123,4],[7214,2],[9413,4],]	1.03536
3680	1	[[7749,6],]	0.395048
3681	3	[[4763,2],[4821,5],[7840,4],]	1.01177
3682	2	[[1981,4],[9142,5],]	0.605959
3683	3	[[2242,3],[4436,2],[7178,2],]	1.7279
3684	5	[[6980,2],[7832,5],[8885,3],[9862,2],[9917,9],]	1.18751
3685	3	[[6563,4],[7830,8],[9694,3],]	0.683671
3686	2	[[6228,4],[8987,5],]	0.691663
3687	1	[[1865,4],]	0.650421
3688	7	[[366,5],[612,2],[2985,4],[3919,3],[4574,3],[8652,3],[9801,1],]	1.37496
3689	2	[[1968,2],[4821,5],]	1.81599
3690	3	[[1090,3],[1765,3],[8786,1],]	2.12297
3691	10	[[844,2],[1370,4],[2361,3],[2935,6],[6714,3],[8188,4],[8262,3],[8773,2],[9543,3],[9768,4],]	1.00519
3692	0	[]	0.0134471
3693	3	[[3949,5],[5410,7],[5853,3],]	0.590145
3694	3	[[1172,4],[5664,2],[7749,6],]	0.83543
3695	2	[[8294,6],[9743,2],]	0.8885
3696	0	[]	0.0134471
3697	3	[[384,2],[4260,4],[8333,2],]	1.34255
3698	7	[[160,3],[1002,3],[1779,3],[2147,4],[4535,4],[9154,7],[9416,2],]	0.988907
3699	3	[[223,6],[4169,2],[6846,3],]	1.08688
3700	7	[[1108,6],[3961,3],[3974,3],[4132,3],[6181,3],[6877,5],[7185,5],]	0.892094
3701	1	[[837,5],]	0.597649
3702	2	[[1843,2],[6929,4],]	1.91156
3703	3	[[2509,2],[6465,5],[8227,2],]	1.33599
3704	2	[[5612,3],[6907,2],]	1.35036
3705	4	[[576,2],[1920,4],[2639,3],[4255,2],]	1.45898
3706	1	[[2309,7],]	0.422234
3707	2	[[7168,4],[9500,2],]	1.0984
3708	2	[[7001,5],[7439,4],]	0.71582
3709	5	[[2894,2],[4909,2],[7918,9],[8419,7],[9222,5],]	0.880907
3710	4	[[2140,4],[7857,3],[8324,3],[9589,2],]	1.03739
3711	2	[[2410,3],[5122,7],]	0.570878
3712	1	[[1149,4],]	0.61756
3713	6	[[446,3],[712,8],[2150,5],[2890,1],[5100,4],[7834,2],]	1.22846
3714	2	[[2588,2],[3007,2],]	2.57342
3715	3	[[7956,3],[8073,2],[8875,7],]	0.902719
3716	2	[[7198,5],[8933,8],]	0.39722
3717	2	[[6810,5],[8416,8],]	0.395941
3718	3	[[336,6],[4623,4],[4697,5],]	0.547088
3719	0	[]	0.0134471
3720	4	[[6502,3],[7983,4],[8323,4],[9398,3],]	1.07411
3721	4	[[1478,4],[3765,5],[8236,3],[9627,1],]	1.41393
3722	2	[[2614,3],[8347,7],]	0.626896
3723	4	[[1333,2],[1544,3],[6341,4],[7268,3],]	1.08138
3724	2	[[664,2],[8753,6],]	1.02317
3725	1	[[9921,3],]	1.05316
3726	0	[]	0.0134471
3727	4	[[4491,5],[6240,3],[7384,3],[9072,4],]	0.946674
3728	4	[[98,2],[519,6],[996,4],[1568,7],]	0.705974
3729	3	[[2018,5],[5846,5],[6365,4],]	0.689348
3730	2	[[1302,2],[5032,1],]	4.71918
3731	3	[[1020,2],[2992,5],[8451,4],]	0.976321
3732	4	[[5100,4],[6063,1],[8957,3],[9643,2],]	2.02662
3733	4	[[1814,1],[4464,6],[5723,1],[7379,2],]	2.84631
3734	1	[[2102,3],]	1.16168
3735	0	[]	0.0134471
3736	1	[[1617,4],]	0.581003
3737	3	[[111,1],[6598,4],[6641,2],]	2.41746
3738	5	[[629,4],[4089,8],[7883,4],[8396,6],[9475,4],]	0.554371
3739	4	[[347,5],[934,4],[3478,5],[9903,5],]	0.584771
3740	3	[[3548,8],[4738,4],[9907,3],]	0.851975
3741	3	[[277,5],[1229,2],[8596,3],]	1.08919
3742	2	[[866,4],[6600,2],]	1.39277
3743	1	[[8357,4],]	0.639317
3744	6	[[30,6],[62,2],[238,7],[8620,4],[9725,5],[9913,5],]	0.683582
3745	8	[[2469,1],[2656,6],[3976,6],[4170,3],[4430,4],[5011,3],[5399,3],[6315,4],]	1.05804
3746	2	[[3064,3],[9809,1],]	2.79014
3747	5	[[1514,4],[1959,7],[3748,6],[6739,6],[9275,2],]	0.69476
3748	6	[[1508,3],[3747,5],[4009,4],[4461,5],[5467,5],[5592,6],]	0.619944
3749	2	[[889,4],[8934,1],]	2.43279
3750	3	[[2530,1],[4321,3],[6422,3],]	2.08944
3751	2	[[3949,5],[9268,1],]	2.32671
3752	2	[[6535,4],[6747,7],]	0.554651
3753	5	[[1981,4],[4147,3],[4162,4],[4333,2],[8060,6],]	0.920669
3754	4	[[285,4],[3606,4],[3938,5],[5113,4],]	0.764848
3755	2	[[1355,4],[1379,3],]	0.776773
3756	3	[[696,2],[2146,4],[2971,7],]	0.900303
3757	3	[[993,2],[3381,2],[4401,2],]	1.939
3758	5	[[1973,4],[4125,5],[4922,4],[7004,7],[7044,3],]	0.67249
3759	3	[[1771,4],[3188,2],[6491,5],]	0.881215
3760	5	[[623,5],[6058,4],[7519,3],[9097,3],[9828,3],]	0.917327
3761	1	[[7806,4],]	0.688317
3762	4	[[1107,3],[1376,1],[6366,2],[7106,4],]	2.25959
3763	2	[[7855,8],[8032,5],]	0.443479
3764	3	[[4202,4],[5595,3],[6083,4],]	0.845333
3765	5	[[369,2],[2334,3],[3721,4],[5847,2],[5985,7],]	1.29455
3766	4	[[5207,3],[7363,4],[7940,3],[9323,5],]	0.966353
3767	3	[[776,1],[1271,4],[6875,6],]	1.43124
3768	1	[[6729,5],]	0.628038
3769	1	[[1000,4],]	0.656029
3770	9	[[234,3],[712,8],[2676,4],[3281,3],[5277,2],[6881,4],[7668,6],[8955,2],[9810,7],]	0.878224
3771	8	[[994,4],[2762,3],[4395,4],[5013,2],[6042,9],[6129,7],[8429,2],[9789,5],]	0.826925
3772	6	[[333,6],[2637,3],[4537,4],[6311,3],[7110,3],[9263,3],]	0.937134
3773	5	[[1578,5],[2566,5],[3924,4],[5159,5],[9068,5],]	0.553708
3774	4	[[690,3],[8201,2],[8323,4],[8708,6],]	0.908772
3775	4	[[857,3],[1382,5],[5354,2],[8899,6],]	0.888111
3776	5	[[1808,2],[5374,5],[8762,3],[9277,7],[9988,7],]	0.761947
3777	2	[[5456,3],[6754,5],]	0.817924
3778	4	[[1209,5],[2810,8],[4943,2],[9181,2],]	1.29516
3779	4	[[3816,3],[3943,5],[7763,3],[9793,4],]	0.800985
3780	4	[[1925,3],[2290,3],[6904,11],[8130,2],]	0.801015
3781	1	[[6521,2],]	1.77826
3782	4	[[116,2],[2833,3],[3236,2],[7128,5],]	1.36893
3783	4	[[215,4],[497,4],[2963,4],[6861,2],]	0.91911
3784	1	[[5398,6],]	0.42785
3785	4	[[2376,5],[6948,3],[8005,8],[9382,2],]	0.727478
3786	2	[[3019,6],[3192,5],]	0.58928
3787	2	[[8516,5],[9970,5],]	0.481957
3788	6	[[335,5],[2050,3],[3880,4],[3965,4],[5894,8],[6211,4],]	0.670461
3789	2	[[3030,5],[8362,4],]	0.736898
3790	3	[[325,4],[1646,4],[9237,8],]	0.608936
3791	0	[]	0.0134471
3792	3	[[6309,1],[7117,5],[9650,1],]	3.40191
3793	7	[[2339,5],[4740,6],[5279,8],[6235,6],[7452,6],[9265,2],[9838,4],]	0.623371
3794	4	[[3140,3],[4633,4],[5385,2],[5901,4],]	1.06578
3795	2	[[5035,3],[5046,3],]	0.956943
3796	3	[[1492,4],[1924,5],[9705,7],]	0.561418
3797	4	[[144,5],[5343,5],[5894,8],[6204,3],]	0.557814
3798	1	[[3517,5],]	0.485032
3799	5	[[120,2],[1700,3],[3215,4],[5650,3],[7334,2],]	1.22523
3800	4	[[2167,7],[7306,4],[7622,3],[9594,5],]	0.647719
3801	4	[[4249,3],[5333,4],[6939,3],[8362,4],]	0.966492
3802	3	[[239,6],[5030,3],[6476,3],]	0.839259
3803	3	[[3813,3],[9019,2],[9226,4],]	1.12001
3804	2	[[8766,3],[9570,2],]	1.59137
3805	4	[[6771,7],[6925,5],[8280,5],[8954,3],]	0.557431
3806	4	[[2094,4],[2607,3],[4905,2],[9200,7],]	0.886526
3807	2	[[1080,9],[7991,4],]	0.383538
3808	1	[[1079,4],]	0.932203
3809	3	[[417,4],[4624,3],[6607,5],]	0.824331
3810	2	[[729,9],[8322,5],]	0.482934
3811	3	[[4951,2],[7205,9],[9416,2],]	1.11716
3812	0	[]	0.0134471
3813	3	[[3198,5],[3803,3],[9949,5],]	0.704507
3814	5	[[296,2],[1339,1],[2904,4],[3341,3],[7023,4],]	1.6099
3815	6	[[390,5],[3127,5],[4992,5],[6432,2],[7750,6],[9852,5],]	0.687324
3816	3	[[2657,3],[3779,4],[5907,3],]	0.968735
3817	3	[[318,2],[3427,7],[8907,3],]	0.986429
3818	7	[[1841,4],[3245,6],[4277,4],[7166,2],[7954,2],[8153,3],[8388,2],]	1.0318
3819	3	[[8346,4],[8662,3],[9217,7],]	0.739742
3820	1	[[4194,6],]	0.408002
3821	2	[[3114,6],[3247,4],]	0.538114
3822	3	[[2838,6],[3219,4],[6115,8],]	0.464178
3823	4	[[1633,1],[4276,3],[7454,1],[7574,4],]	2.91002
3824	5	[[898,4],[985,9],[1604,1],[6173,4],[9136,8],]	0.97398
3825	4	[[2877,6],[4514,7],[5027,7],[7623,5],]	0.386475
3826	3	[[4435,9],[6476,3],[9753,6],]	0.562737
3827	3	[[7854,4],[8004,2],[9100,2],]	1.56914
3828	1	[[5429,8],]	0.2767
3829	1	[[5893,2],]	2.04002
3830	3	[[5714,7],[6125,8],[7068,5],]	0.448837
3831	2	[[5398,6],[5546,3],]	0.946071
3832	4	[[189,2],[1213,3],[4585,2],[5177,3],]	1.52394
3833	6	[[636,5],[1382,5],[5667,4],[5698,2],[6725,4],[8190,6],]	0.825987
3834	4	[[1514,4],[4700,4],[5980,4],[9237,8],]	0.594756
3835	4	[[655,3],[2145,4],[2205,4],[4786,6],]	0.65462
3836	2	[[1329,2],[7974,3],]	1.80635
3837	2	[[2281,5],[5714,7],]	0.579017
3838	2	[[2257,1],[7034,1],]	6.88491
3839	1	[[7336,2],]	2.36127
3840	3	[[1470,6],[3076,5],[7643,2],]	0.978858
3841	1	[[2622,7],]	0.273105
3842	1	[[9513,3],]	1.04648
3843	4	[[71,3],[4207,4],[4368,4],[8164,5],]	0.805639
3844	6	[[2810,8],[5342,7],[5752,3],[6203,2],[7788,4],[9916,6],]	0.766118
3845	3	[[3999,3],[9102,3],[9233,2],]	1.18994
3846	2	[[4890,3],[8369,6],]	0.682408
3847	2	[[320,1],[4423,2],]	3.73214
3848	2	[[3988,3],[8969,7],]	0.705847
3849	2	[[962,4],[7613,2],]	1.06938
3850	2	[[1726,5],[8763,2],]	1.12878
3851	4	[[4331,5],[4728,1],[5568,4],[9346,2],]	1.73806
3852	2	[[1371,4],[4193,4],]	0.782898
3853	3	[[2871,4],[6268,2],[8846,7],]	0.792379
3854	3	[[7032,8],[9259,4],[9913,5],]	0.594692
3855	2	[[1884,4],[2865,6],]	0.507767
3856	3	[[1832,2],[3296,3],[4828,2],]	1.4331
3857	6	[[218,5],[1214,5],[1219,2],[2177,4],[7529,3],[8104,8],]	0.759578
3858	1	[[7490,4],]	0.604121
3859	4	[[4707,4],[9247,6],[9331,3],[9480,5],]	0.625252
3860	2	[[4190,5],[7364,4],]	0.708666
3861	5	[[977,4],[5243,3],[5969,3],[7830,8],[9344,3],]	0.850001
3862	3	[[2279,3],[4186,2],[9215,5],]	1.18912
3863	3	[[6938,4],[7107,4],[9668,3],]	0.761626
3864	2	[[5135,4],[5190,5],]	0.547851
3865	3	[[692,8],[3059,3],[6859,2],]	1.03122
3866	0	[]	0.0134471
3867	2	[[2075,1],[4933,4],]	2.69095
3868	1	[[8127,6],]	0.408641
3869	5	[[60,6],[3306,4],[4726,2],[6497,2],[7514,4],]	0.98773
3870	2	[[684,5],[8687,4],]	0.676101
3871	4	[[3549,3],[4529,7],[6089,3],[6345,3],]	0.772126
3872	1	[[8012,5],]	0.660213
3873	6	[[621,5],[2087,7],[4095,4],[4332,2],[5979,4],[8958,4],]	0.815599
3874	6	[[459,7],[2839,2],[3041,3],[6131,3],[7654,6],[9446,4],]	0.879928
3875	1	[[9719,3],]	1.10734
3876	5	[[1379,3],[3333,6],[8951,2],[9190,4],[9799,4],]	0.829582
3877	2	[[7191,2],[9287,4],]	1.32204
3878	0	[]	0.0134471
3879	1	[[2295,5],]	0.532443
3880	4	[[3060,3],[3788,6],[4158,3],[6529,4],]	0.836911
3881	2	[[4184,3],[9676,8],]	0.604915
3882	1	[[8041,3],]	1.10761
3883	3	[[1030,3],[1351,3],[5642,3],]	1.17086
3884	3	[[2638,3],[8396,6],[9883,2],]	1.20996
3885	2	[[7385,6],[7944,7],]	0.389629
3886	4	[[277,5],[1829,1],[2129,4],[7759,1],]	2.39385
3887	1	[[8824,4],]	0.637652
3888	5	[[1316,4],[3141,3],[4540,3],[7584,4],[9261,3],]	0.90851
3889	3	[[1622,3],[3260,2],[3402,2],]	1.62404
3890	6	[[422,5],[494,3],[902,6],[1220,2],[1853,5],[7310,3],]	1.06604
3891	3	[[5306,2],[6135,2],[9412,4],]	1.4184
3892	2	[[1298,6],[4029,2],]	0.962799
3893	6	[[609,4],[5933,5],[7210,4],[7599,2],[8468,2],[9564,3],]	1.01951
3894	3	[[290,5],[9089,3],[9198,4],]	0.748395
3895	1	[[4140,2],]	2.34797
3896	2	[[2660,3],[8916,1],]	2.96673
3897	4	[[240,1],[4006,3],[4441,2],[5913,2],]	2.6537
3898	1	[[1666,3],]	1.01666
3899	1	[[5827,9],]	0.227572
3900	2	[[6781,6],[9046,3],]	0.733777
3901	2	[[1848,1],[8847,3],]	2.80641
3902	6	[[47,3],[5161,2],[5957,6],[6203,2],[7405,3],[8943,6],]	0.955499
3903	8	[[892,1],[3040,2],[5103,4],[6017,1],[7222,2],[7606,6],[8024,4],[9298,2],]	1.87025
3904	0	[]	0.0134471
3905	1	[[8184,2],]	2.42263
3906	3	[[6155,6],[8369,6],[9509,3],]	0.612972
3907	4	[[578,4],[1106,5],[1127,2],[9175,4],]	1.00231
3908	1	[[564,3],]	0.925035
3909	6	[[390,5],[5534,2],[5635,4],[7357,5],[8473,2],[8762,3],]	0.940578
3910	2	[[4717,4],[7534,2],]	1.33472
3911	3	[[1507,2],[4841,4],[8924,1],]	2.36282
3912	2	[[3550,4],[7318,7],]	0.52294
3913	3	[[2948,5],[6877,5],[9377,5],]	0.474832
3914	1	[[6445,3],]	1.11512
3915	1	[[2382,3],]	1.65492
3916	2	[[5157,2],[9348,3],]	1.68991
3917	2	[[281,3],[2642,3],]	1.06987
3918	1	[[9273,3],]	0.886256
3919	3	[[2892,5],[3688,7],[9511,3],]	0.757095
3920	4	[[151,2],[2103,4],[4067,2],[6402,5],]	1.01006
3921	2	[[3204,4],[5550,1],]	2.51969
3922	3	[[601,1],[1876,2],[7105,5],]	2.19226
3923	4	[[2134,5],[5009,7],[6166,3],[6457,5],]	0.567393
3924	4	[[3773,5],[4291,5],[6755,3],[9677,3],]	0.663608
3925	2	[[2444,2],[6484,2],]	2.11657
3926	3	[[97,6],[1493,4],[4709,2],]	0.912012
3927	1	[[8777,3],]	0.994715
3928	1	[[8553,3],]	1.23654
3929	5	[[357,4],[507,3],[1361,4],[1847,3],[8029,2],]	1.00044
3930	4	[[7263,6],[9158,5],[9172,2],[9764,3],]	1.16103
3931	2	[[5922,5],[9881,1],]	2.36528
3932	2	[[9040,2],[9071,5],]	1.07892
3933	5	[[2249,2],[6001,4],[6605,4],[7720,4],[8391,5],]	0.900815
3934	4	[[2295,5],[4078,4],[4369,3],[9531,1],]	1.51253
3935	2	[[6717,4],[8989,4],]	0.745922
3936	6	[[1819,3],[3678,3],[7159,5],[8625,5],[9099,5],[9818,5],]	0.828266
3937	2	[[331,2],[865,3],]	2.09971
3938	5	[[3754,4],[4523,2],[6669,7],[8182,6],[9123,4],]	0.717237
3939	2	[[1143,4],[9694,3],]	0.951765
3940	3	[[1088,3],[6580,6],[7753,7],]	0.570095
3941	3	[[4641,5],[4736,2],[7888,6],]	0.816763
3942	3	[[3477,4],[6144,5],[8880,5],]	0.677122
3943	5	[[2988,2],[3549,3],[3779,4],[8020,6],[8027,5],]	0.877281
3944	4	[[197,2],[4789,5],[4910,4],[9056,4],]	0.940208
3945	3	[[1164,5],[2201,3],[6777,4],]	0.881152
3946	4	[[3985,6],[4001,2],[4837,2],[5522,4],]	1.13523
3947	6	[[2353,3],[4190,5],[4522,5],[5625,5],[7152,2],[8481,5],]	0.727332
3948	1	[[223,6],]	0.415527
3949	5	[[3606,4],[3693,3],[3751,2],[4147,3],[4818,2],]	1.4924
3950	5	[[2335,5],[2741,6],[2889,4],[4966,3],[8120,2],]	0.856844
3951	0	[]	0.0134471
3952	3	[[1713,3],[7215,4],[8037,6],]	0.710291
3953	0	[]	0.0134471
3954	1	[[8994,5],]	0.487533
3955	5	[[607,2],[1144,3],[7947,2],[8842,7],[9333,2],]	1.63754
3956	3	[[4967,1],[8194,2],[9614,4],]	2.3865
3957	0	[]	0.0134471
3958	4	[[165,5],[4228,6],[8174,6],[9285,4],]	0.489882
3959	2	[[4002,3],[6815,6],]	0.644003
3960	2	[[29,3],[6341,4],]	0.950481
3961	3	[[3700,7],[5406,1],[5683,2],]	2.50083
3962	1	[[3998,3],]	1.23338
3963	2	[[5652,2],[6771,7],]	1.17033
3964	3	[[1268,3],[6960,6],[7250,2],]	0.982988
3965	4	[[1146,2],[1941,4],[3788,6],[7986,2],]	1.06019
3966	4	[[809,4],[1382,5],[8174,6],[8479,3],]	0.618141
3967	3	[[2418,6],[3181,3],[4552,5],]	0.704457
3968	3	[[5538,4],[6885,1],[7048,10],]	1.33838
3969	5	[[4641,5],[4757,3],[5405,6],[6909,6],[9075,2],]	0.843033
3970	1	[[9628,1],]	6.88491
3971	3	[[1452,5],[2129,4],[4084,2],]	0.983855
3972	2	[[154,6],[356,6],]	0.406865
3973	3	[[2202,5],[2990,5],[7918,9],]	0.557142
3974	3	[[814,8],[1440,6],[3700,7],]	0.343995
3975	1	[[7163,10],]	0.222116
3976	6	[[2737,3],[2920,4],[3745,8],[4089,8],[8973,1],[9514,5],]	0.925336
3977	0	[]	0.0134471
3978	4	[[1801,5],[4484,4],[6028,2],[6701,1],]	1.67167
3979	1	[[6091,5],]	0.535369
3980	4	[[2873,5],[6529,4],[6908,4],[8383,2],]	0.864393
3981	4	[[14,3],[1212,2],[3300,6],[5825,6],]	0.858658
3982	2	[[4019,4],[4629,4],]	0.733714
3983	5	[[250,4],[913,3],[5486,3],[6491,5],[8074,3],]	0.899299
3984	5	[[1419,3],[6300,3],[6809,6],[6908,4],[8053,4],]	0.735955
3985	6	[[2294,3],[3665,3],[3946,4],[5084,6],[7700,6],[9574,5],]	0.685287
3986	2	[[8724,3],[9666,5],]	0.703967
3987	1	[[8548,6],]	0.440686
3988	3	[[3848,2],[5442,5],[8867,2],]	1.35154
3989	2	[[314,4],[9602,5],]	0.871123
3990	2	[[2320,5],[6641,2],]	1.2167
3991	1	[[2382,3],]	1.65492
3992	1	[[2418,6],]	0.561064
3993	1	[[4276,3],]	1.11804
3994	2	[[2149,3],[8917,7],]	0.611122
3995	5	[[2044,1],[3578,4],[5454,2],[8181,3],[8831,5],]	1.49152
3996	1	[[2775,4],]	0.661721
3997	5	[[6441,3],[7309,3],[7803,4],[8747,6],[9672,1],]	1.26547
3998	3	[[3962,1],[4730,3],[5037,2],]	2.46611
3999	3	[[3845,3],[4896,4],[9369,5],]	0.835174
4000	7	[[1768,2],[3574,4],[4014,6],[4717,4],[5682,4],[7223,5],[8898,6],]	0.771764
4001	2	[[2631,5],[3946,4],]	0.684895
4002	3	[[1460,3],[3959,2],[5574,6],]	1.09683
4003	1	[[5854,4],]	0.670267
4004	2	[[271,3],[2844,2],]	1.45851
4005	0	[]	0.0134471
4006	3	[[3897,4],[6610,7],[7498,5],]	0.65633
4007	4	[[2347,4],[3443,3],[9595,4],[9959,5],]	0.72736
4008	2	[[6736,4],[8348,2],]	1.26001
4009	4	[[1741,6],[3748,6],[4222,4],[5103,4],]	0.569456
4010	0	[]	0.0134471
4011	8	[[1429,5],[5599,4],[7554,4],[8102,5],[8187,3],[9357,4],[9468,3],[9893,6],]	0.708647
4012	3	[[2207,7],[4668,5],[7540,3],]	0.639699
4013	1	[[8252,2],]	1.71591
4014	6	[[4000,7],[4363,2],[5411,8],[6401,5],[7987,7],[8319,5],]	0.533465
4015	4	[[7742,4],[7751,5],[7913,4],[9841,2],]	0.890721
4016	1	[[1506,4],]	0.617792
4017	2	[[2596,2],[8396,6],]	0.89672
4018	7	[[1192,4],[5415,3],[5934,2],[6142,3],[7559,3],[7593,2],[7994,2],]	1.30824
4019	4	[[3982,2],[4379,4],[6480,2],[6639,2],]	1.47035
4020	3	[[7267,6],[8496,3],[8735,5],]	0.591228
4021	3	[[1758,4],[5518,4],[8432,6],]	0.57191
4022	2	[[905,2],[6073,4],]	1.03644
4023	3	[[241,6],[2032,1],[5915,1],]	3.36568
4024	0	[]	0.0134471
4025	4	[[5766,2],[6083,4],[6300,3],[6656,1],]	1.88185
4026	2	[[863,5],[8887,5],]	0.493496
4027	6	[[1249,9],[2230,6],[6037,4],[6983,5],[9380,2],[9864,7],]	0.561131
4028	1	[[354,4],]	0.655138
4029	2	[[3892,2],[6097,4],]	1.12238
4030	3	[[3665,3],[5737,3],[6030,5],]	0.839221
4031	3	[[6608,4],[6852,2],[7267,6],]	1.07954
4032	2	[[3160,3],[5947,8],]	0.615046
4033	6	[[2288,5],[3488,1],[7221,3],[7958,4],[8309,3],[8376,5],]	1.11375
4034	3	[[2865,6],[4514,7],[8490,5],]	0.421444
4035	2	[[4998,1],[8703,4],]	2.45099
4036	7	[[13,2],[567,4],[2912,3],[3073,6],[3153,6],[4398,5],[9951,5],]	0.79427
4037	5	[[1101,4],[2973,4],[4151,5],[4568,3],[7399,2],]	1.01084
4038	3	[[1238,5],[5521,5],[9057,2],]	0.900279
4039	3	[[1068,3],[5440,2],[6569,2],]	1.64326
4040	4	[[4,3],[2185,3],[2511,7],[5480,2],]	1.24406
4041	3	[[1692,5],[3139,6],[5403,5],]	0.595293
4042	2	[[186,3],[8745,4],]	0.820662
4043	3	[[4627,6],[6537,4],[9815,9],]	0.515216
4044	1	[[5098,4],]	0.799636
4045	5	[[2507,4],[3626,1],[6628,4],[6677,5],[9211,4],]	1.08865
4046	5	[[1121,3],[1598,5],[2610,4],[3579,7],[5916,4],]	0.645796
4047	3	[[668,4],[3513,3],[4552,5],]	0.747619
4048	5	[[2381,3],[2621,7],[4774,3],[7914,5],[9092,5],]	0.764058
4049	4	[[3533,4],[5751,5],[7892,2],[9348,3],]	1.10905
4050	3	[[1983,3],[2367,2],[9193,5],]	1.55552
4051	4	[[2998,3],[3517,5],[4980,3],[5817,4],]	0.812828
4052	2	[[7239,5],[9340,2],]	1.81866
4053	5	[[631,2],[1662,5],[7069,4],[7885,3],[7967,4],]	1.01188
4054	3	[[3071,2],[5719,5],[9854,3],]	0.991098
4055	1	[[1625,6],]	0.476925
4056	4	[[2434,2],[3307,5],[5707,2],[8588,5],]	1.10794
4057	4	[[799,4],[5810,3],[5990,2],[6979,7],]	0.961505
4058	3	[[97,6],[914,2],[7607,1],]	2.0306
4059	3	[[4407,3],[4481,5],[8814,4],]	0.730248
4060	1	[[9332,3],]	1.37929
4061	4	[[460,3],[3042,4],[3222,6],[8455,4],]	0.700673
4062	1	[[9736,5],]	0.449362
4063	0	[]	0.0134471
4064	3	[[1045,4],[6851,1],[9741,4],]	1.74268
4065	2	[[437,4],[4876,3],]	0.939817
4066	2	[[2602,2],[9822,2],]	1.9033
4067	2	[[3429,5],[3920,4],]	0.59792
4068	4	[[1748,8],[5420,5],[6312,6],[7866,2],]	0.725452
4069	4	[[36,3],[2173,6],[7963,5],[8770,4],]	0.936211
4070	3	[[769,5],[1475,3],[4822,3],]	1.11558
4071	3	[[1047,4],[4621,3],[8953,3],]	0.926682
4072	2	[[1749,7],[4632,5],]	0.425464
4073	4	[[2656,6],[4117,3],[5384,7],[8050,4],]	0.642603
4074	6	[[915,5],[2438,4],[2929,6],[4913,4],[5004,1],[9036,1],]	1.63441
4075	2	[[184,4],[3158,7],]	0.707828
4076	1	[[7278,6],]	0.432835
4077	1	[[5948,2],]	2.38267
4078	4	[[1775,4],[2683,3],[3934,4],[8845,7],]	0.767006
4079	3	[[2113,4],[7210,4],[9748,4],]	0.657994
4080	2	[[5115,7],[9749,2],]	0.850874
4081	2	[[7914,5],[9785,8],]	0.4752
4082	4	[[812,1],[6770,4],[6840,6],[8428,4],]	1.29676
4083	5	[[1320,4],[4290,4],[5021,5],[5499,3],[7853,3],]	0.927263
4084	2	[[501,3],[3971,3],]	1.21847
4085	2	[[5663,5],[7852,2],]	1.69003
4086	4	[[1738,2],[6505,4],[6793,4],[9470,3],]	0.992246
4087	4	[[3242,5],[4137,2],[7654,6],[8529,4],]	0.857432
4088	2	[[5601,3],[9111,4],]	0.939682
4089	8	[[1051,3],[2478,2],[3738,5],[3976,6],[6040,7],[7303,3],[7986,2],[8232,7],]	0.84214
4090	1	[[9356,4],]	1.02948
4091	7	[[467,7],[1156,5],[4198,2],[4425,2],[6672,2],[6829,3],[7830,8],]	0.990217
4092	5	[[1211,3],[1533,7],[6284,4],[7446,4],[8082,8],]	0.568058
4093	2	[[1568,7],[4548,4],]	0.477373
4094	2	[[184,4],[5799,3],]	0.955924
4095	4	[[713,8],[1236,3],[2460,5],[3873,6],]	0.527613
4096	3	[[8237,4],[9543,3],[9772,2],]	1.04732
4097	1	[[8288,4],]	0.928158
4098	3	[[4301,3],[4497,4],[9271,2],]	1.3043
4099	2	[[5978,3],[6342,6],]	0.769088
4100	1	[[3391,4],]	0.771237
4101	3	[[2992,5],[4826,5],[9022,3],]	0.688037
4102	5	[[691,3],[729,9],[765,4],[1515,5],[6870,1],]	1.26315
4103	3	[[56,4],[4782,6],[7105,5],]	0.703455
4104	2	[[3145,3],[9356,4],]	1.39922
4105	3	[[7185,5],[8433,1],[8492,3],]	1.69133
4106	1	[[7556,3],]	1.05373
4107	4	[[11,3],[1270,3],[5153,5],[8458,1],]	1.59326
4108	1	[[5968,5],]	0.545852
4109	1	[[2668,3],]	1.17258
4110	1	[[7095,4],]	0.762906
4111	6	[[200,5],[1526,4],[3579,7],[5606,5],[8151,5],[9788,4],]	0.52973
4112	4	[[382,2],[2404,5],[2537,2],[7708,3],]	1.26386
4113	2	[[6087,4],[8655,6],]	0.519108
4114	2	[[2944,2],[9607,2],]	2.11363
4115	0	[]	0.0134471
4116	3	[[5645,4],[5865,4],[6439,6],]	0.597279
4117	3	[[4073,4],[4823,2],[9521,3],]	1.08466
4118	0	[]	0.0134471
4119	2	[[1364,5],[6405,5],]	0.549111
4120	3	[[3455,3],[5054,2],[8233,2],]	1.69233
4121	5	[[42,4],[1006,4],[1589,1],[4916,5],[8317,6],]	1.14845
4122	2	[[863,5],[5105,4],]	0.596138
4123	1	[[5745,2],]	2.36319
4124	3	[[3072,2],[6482,3],[6675,4],]	1.03981
4125	5	[[1942,5],[2925,4],[3758,5],[4664,3],[7245,2],]	0.870962
4126	3	[[721,5],[4497,4],[8250,5],]	0.595132
4127	2	[[6143,3],[9316,6],]	0.676277
4128	2	[[3474,3],[4177,6],]	0.695287
4129	1	[[1691,3],]	1.00994
4130	3	[[1687,2],[1771,4],[2138,2],]	1.59698
4131	3	[[2197,3],[5134,6],[7163,10],]	0.511298
4132	3	[[3674,5],[3700,7],[6494,5],]	0.428109
4133	1	[[413,1],]	6.88491
4134	1	[[256,2],]	1.7524
4135	0	[]	0.0134471
4136	3	[[5022,4],[5449,6],[7641,4],]	0.587932
4137	2	[[4087,4],[6630,3],]	1.17349
4138	1	[[2724,2],]	2.01875
4139	1	[[1199,4],]	0.94211
4140	2	[[1808,2],[3895,1],]	3.67098
4141	5	[[1609,3],[4775,7],[5959,3],[8692,4],[9743,2],]	0.989687
4142	3	[[1776,2],[2266,3],[5386,3],]	1.38814
4143	3	[[1918,4],[3528,8],[7901,4],]	0.580574
4144	2	[[118,7],[3393,8],]	0.309327
4145	3	[[850,7],[2309,7],[6580,6],]	0.452545
4146	1	[[8749,3],]	1.56735
4147	3	[[3753,5],[3949,5],[6645,2],]	1.011
4148	5	[[6991,2],[7319,4],[7423,3],[7987,7],[9518,3],]	0.974416
4149	4	[[587,3],[3362,4],[5986,5],[6575,2],]	0.950488
4150	2	[[1336,4],[2560,3],]	0.965112
4151	5	[[605,2],[4037,5],[6349,2],[9605,2],[9766,4],]	1.68917
4152	3	[[984,4],[2318,4],[2732,2],]	1.09411
4153	4	[[2870,3],[3330,3],[4550,5],[7199,2],]	1.06966
4154	2	[[2747,6],[2766,3],]	0.697705
4155	4	[[5788,2],[8790,4],[9212,3],[9367,4],]	0.951803
4156	4	[[5547,8],[6882,6],[6962,2],[9256,5],]	0.686753
4157	5	[[4983,2],[5410,7],[6090,3],[8276,2],[8496,3],]	1.12313
4158	3	[[1199,4],[3880,4],[6996,4],]	0.959625
4159	2	[[4608,3],[7720,4],]	0.787001
4160	7	[[1505,6],[2105,3],[2748,3],[4825,4],[4990,5],[6737,4],[8719,4],]	0.723598
4161	1	[[1272,2],]	1.86761
4162	4	[[2274,6],[3753,5],[4764,2],[5029,2],]	1.30026
4163	4	[[5144,4],[7738,5],[7815,5],[8992,4],]	0.685302
4164	6	[[1593,4],[1990,1],[2475,6],[5719,5],[5728,3],[7093,4],]	1.08677
4165	5	[[2844,2],[3477,4],[3632,4],[6057,1],[6336,5],]	1.50214
4166	3	[[3645,6],[7332,2],[8080,2],]	1.24521
4167	1	[[9451,3],]	0.892485
4168	3	[[1718,3],[4302,2],[8465,2],]	1.56866
4169	2	[[312,4],[3699,3],]	0.923631
4170	3	[[495,4],[3076,5],[3745,8],]	0.461912
4171	0	[]	0.0134471
4172	4	[[2729,2],[6182,4],[6585,3],[7517,6],]	1.06451
4173	1	[[4996,1],]	6.88491
4174	2	[[2636,4],[5475,6],]	0.559574
4175	2	[[1131,2],[9819,7],]	0.896993
4176	2	[[1074,3],[8275,7],]	0.753386
4177	6	[[4128,2],[5961,6],[7646,5],[8252,2],[9232,4],[9812,5],]	1.12356
4178	3	[[1442,2],[1639,4],[9571,4],]	0.978998
4179	3	[[2949,4],[5866,3],[7363,4],]	0.771307
4180	5	[[4194,6],[4223,7],[8174,6],[8192,4],[8215,6],]	0.496498
4181	1	[[3538,4],]	0.8577
4182	5	[[876,2],[1748,8],[3670,4],[4714,3],[7749,6],]	0.782204
4183	5	[[1362,3],[6175,5],[6371,3],[7162,2],[8194,2],]	1.36889
4184	3	[[76,6],[1123,2],[3881,2],]	1.14151
4185	5	[[1754,3],[3044,5],[6165,5],[7898,5],[8532,3],]	0.733981
4186	2	[[1546,4],[3862,3],]	1.02321
4187	1	[[6529,4],]	0.658229
4188	4	[[342,5],[1640,3],[2709,3],[9599,5],]	0.829632
4189	1	[[3498,5],]	0.740726
4190	5	[[3860,2],[3947,6],[4652,2],[6878,2],[9377,5],]	1.08127
4191	5	[[2391,2],[3156,4],[6145,2],[7835,3],[9685,3],]	1.24557
4192	4	[[357,4],[3108,6],[6591,6],[8475,4],]	0.579707
4193	4	[[3852,2],[5000,3],[6025,3],[6153,4],]	1.14707
4194	6	[[988,2],[3820,1],[4180,5],[4513,5],[5138,4],[9840,4],]	1.17952
4195	0	[]	0.0134471
4196	3	[[1704,5],[7140,3],[7762,8],]	0.629335
4197	4	[[1673,3],[2156,3],[7726,3],[7786,3],]	1.15509
4198	2	[[4091,7],[8585,5],]	0.402164
4199	3	[[4831,6],[9097,3],[9154,7],]	0.555892
4200	5	[[2889,4],[2969,1],[3080,5],[6560,3],[7684,2],]	1.51868
4201	4	[[2357,2],[6752,2],[8884,4],[9671,2],]	1.53576
4202	4	[[3764,3],[4880,5],[5238,3],[7394,4],]	0.811365
4203	3	[[2940,8],[5568,4],[8463,3],]	0.616386
4204	4	[[1248,4],[5319,5],[5594,4],[9108,5],]	0.639278
4205	2	[[2585,3],[7193,2],]	1.61269
4206	2	[[2894,2],[8158,4],]	1.31652
4207	4	[[1661,6],[3045,3],[3843,4],[6839,5],]	0.743459
4208	4	[[392,6],[961,3],[2154,6],[9988,7],]	0.497711
4209	3	[[5629,4],[5976,4],[6815,6],]	0.610955
4210	5	[[2421,7],[3044,5],[6237,3],[8148,6],[8173,2],]	0.754895
4211	0	[]	0.0134471
4212	5	[[1886,1],[4890,3],[5501,2],[7067,5],[8318,3],]	1.59765
4213	2	[[39,3],[6059,4],]	1.12913
4214	5	[[921,4],[4297,3],[6834,4],[8427,4],[8798,3],]	0.861626
4215	2	[[1487,5],[8150,3],]	0.869516
4216	2	[[845,6],[8343,3],]	0.752715
4217	5	[[985,9],[1038,4],[6601,4],[8833,3],[9064,7],]	0.591064
4218	1	[[9963,3],]	0.870926
4219	3	[[1511,6],[1539,2],[5880,4],]	0.933249
4220	3	[[1183,6],[4246,2],[4664,3],]	1.01034
4221	3	[[3592,5],[4310,6],[8743,5],]	0.499647
4222	4	[[574,3],[2052,1],[2110,4],[4009,4],]	1.46602
4223	7	[[587,3],[4180,5],[5198,5],[5255,5],[5371,11],[8215,6],[9858,2],]	0.753311
4224	0	[]	0.0134471
4225	2	[[162,3],[1521,5],]	0.819893
4226	6	[[2064,6],[2406,3],[4440,4],[5451,3],[5607,4],[6815,6],]	0.754272
4227	1	[[242,3],]	0.826186
4228	6	[[3515,4],[3958,4],[4248,2],[4325,4],[6362,5],[6993,4],]	1.01158
4229	2	[[3331,3],[4810,2],]	1.44125
4230	1	[[416,3],]	1.41166
4231	2	[[7097,5],[8982,3],]	0.731816
4232	4	[[2017,2],[6440,8],[8083,3],[9874,2],]	1.08122
4233	4	[[379,2],[5230,3],[7748,7],[8718,3],]	1.02513
4234	2	[[2857,6],[7918,9],]	0.325294
4235	1	[[6669,7],]	0.349214
4236	1	[[7217,2],]	2.05753
4237	5	[[49,2],[578,4],[2207,7],[2250,5],[6187,4],]	0.760823
4238	1	[[448,3],]	0.99245
4239	4	[[2341,2],[3140,3],[4380,4],[4761,3],]	1.16552
4240	2	[[6459,1],[8422,3],]	3.27294
4241	2	[[5954,3],[8908,8],]	0.665524
4242	4	[[359,2],[3436,2],[6126,4],[6911,4],]	1.16592
4243	4	[[7441,5],[9034,3],[9103,2],[9369,5],]	0.878811
4244	3	[[899,5],[8544,7],[8638,6],]	0.408653
4245	1	[[2192,3],]	0.878514
4246	2	[[4220,3],[6993,4],]	0.78571
4247	2	[[5224,6],[8310,4],]	0.548622
4248	2	[[1484,1],[4228,6],]	2.09847
4249	3	[[530,7],[3801,4],[9415,3],]	0.612438
4250	2	[[2644,1],[7278,6],]	2.18094
4251	4	[[614,5],[3330,3],[6042,9],[7849,4],]	0.555847
4252	2	[[9386,5],[9704,4],]	0.533934
4253	3	[[2147,4],[6106,3],[8018,2],]	1.1035
4254	2	[[3127,5],[5498,2],]	0.92509
4255	2	[[1631,2],[3705,4],]	1.47496
4256	1	[[7467,3],]	1.83017
4257	1	[[7719,4],]	0.815153
4258	2	[[6724,3],[8102,5],]	0.814235
4259	2	[[7322,5],[8674,8],]	0.438604
4260	4	[[1437,7],[1534,4],[3697,3],[8124,3],]	0.780081
4261	2	[[1618,3],[5461,3],]	0.951737
4262	2	[[6283,2],[6718,3],]	1.3632
4263	3	[[324,4],[9006,7],[9254,5],]	0.523888
4264	4	[[7667,4],[8500,5],[9765,6],[9931,2],]	0.776662
4265	4	[[894,6],[2332,1],[3563,6],[7132,5],]	1.11362
4266	3	[[894,6],[5505,5],[5961,6],]	0.498646
4267	1	[[4750,4],]	0.608566
4268	3	[[6,5],[6165,5],[8692,4],]	0.631456
4269	2	[[2080,3],[8269,4],]	1.00892
4270	3	[[4892,3],[8050,4],[8769,1],]	1.91556
4271	4	[[1122,4],[4727,6],[8661,1],[9814,3],]	1.39704
4272	5	[[106,5],[1783,6],[5951,4],[8516,5],[8588,5],]	0.565633
4273	2	[[423,1],[3356,3],]	3.01615
4274	6	[[1578,5],[2896,6],[6875,6],[7447,4],[9198,4],[9774,2],]	0.729207
4275	6	[[815,4],[2791,4],[3664,2],[6810,5],[7501,4],[7948,3],]	0.896642
4276	3	[[3823,4],[3993,1],[7110,3],]	2.33061
4277	4	[[3393,8],[3818,7],[4923,2],[8170,4],]	0.702032
4278	1	[[9302,3],]	0.959327
4279	3	[[1449,2],[3625,2],[7619,3],]	1.52757
4280	5	[[95,5],[3497,3],[4422,5],[4906,2],[9616,1],]	1.51837
4281	2	[[9572,2],[9581,4],]	1.54288
4282	2	[[765,4],[1658,4],]	0.655557
4283	1	[[648,2],]	1.85832
4284	2	[[2237,8],[9049,5],]	0.395047
4285	3	[[2971,7],[6405,5],[8444,6],]	0.49717
4286	4	[[1296,3],[5539,4],[6949,2],[9707,2],]	1.40129
4287	4	[[4627,6],[5716,2],[7279,5],[7521,3],]	1.00317
4288	4	[[3307,5],[3674,5],[8859,1],[9830,4],]	1.17552
4289	3	[[336,6],[4583,5],[8566,4],]	0.580715
4290	4	[[814,8],[4083,5],[7090,3],[8452,1],]	1.17537
4291	5	[[317,4],[3924,4],[6058,4],[6490,4],[9779,6],]	0.618468
4292	3	[[3378,5],[7016,1],[8618,4],]	1.54256
4293	2	[[2010,4],[5966,3],]	1.27663
4294	1	[[7530,5],]	0.560348
4295	2	[[883,3],[9698,2],]	1.62194
4296	2	[[7459,3],[7879,5],]	0.770061
4297	3	[[1162,2],[2212,4],[4214,5],]	0.930418
4298	2	[[5941,4],[8183,2],]	1.10168
4299	0	[]	0.0134471
4300	4	[[2431,5],[5883,3],[6114,4],[6458,5],]	0.741213
4301	3	[[531,3],[3092,1],[4098,3],]	2.15672
4302	2	[[4168,3],[6936,5],]	0.805758
4303	5	[[1076,3],[2062,5],[5823,6],[8594,4],[9977,4],]	0.610991
4304	3	[[3187,2],[6781,6],[7944,7],]	0.748261
4305	2	[[9759,4],[9785,8],]	0.608725
4306	2	[[1816,8],[9572,2],]	1.05668
4307	0	[]	0.0134471
4308	2	[[1218,4],[2578,2],]	1.08652
4309	3	[[5488,2],[5894,8],[7019,5],]	0.739448
4310	6	[[4221,3],[5126,1],[5622,7],[6892,2],[8048,5],[9154,7],]	1.09481
4311	4	[[7437,2],[7729,5],[9334,5],[9783,2],]	1.13822
4312	2	[[1492,4],[8961,3],]	0.808072
4313	2	[[499,3],[6282,3],]	1.44536
4314	5	[[1371,4],[4341,4],[6354,2],[7922,3],[8037,6],]	1.02559
4315	4	[[3110,2],[6093,3],[7216,6],[8489,5],]	0.869525
4316	6	[[2186,1],[3670,4],[6126,4],[7905,2],[8943,6],[9217,7],]	1.05953
4317	5	[[1616,5],[2240,4],[4537,4],[7555,4],[9504,4],]	0.70107
4318	3	[[2190,4],[5162,3],[9082,3],]	0.921948
4319	0	[]	0.0134471
4320	3	[[3644,3],[4420,5],[4942,3],]	0.845475
4321	3	[[2897,4],[3750,3],[5245,10],]	0.745665
4322	3	[[23,2],[9075,2],[9808,5],]	1.39764
4323	1	[[6795,4],]	0.643918
4324	3	[[661,4],[5635,4],[9679,2],]	0.938932
4325	4	[[3170,4],[4228,6],[7765,2],[9641,3],]	1.09042
4326	2	[[4775,7],[9408,4],]	0.544698
4327	5	[[783,8],[1778,2],[2174,3],[6834,4],[7489,1],]	1.37451
4328	4	[[383,2],[645,6],[2345,4],[9401,7],]	0.773882
4329	0	[]	0.0134471
4330	5	[[1416,2],[4971,4],[5344,1],[5830,4],[8171,4],]	1.50051
4331	5	[[1066,1],[1737,3],[3851,4],[4496,1],[6983,5],]	2.08488
4332	2	[[3873,6],[6002,2],]	0.842276
4333	2	[[3753,5],[5271,4],]	0.586755
4334	2	[[9325,3],[9599,5],]	0.680548
4335	4	[[1572,5],[1675,5],[1993,4],[9090,2],]	0.853811
4336	3	[[3325,3],[9144,3],[9612,4],]	1.14038
4337	3	[[239,6],[5332,3],[6899,5],]	0.564489
4338	1	[[1949,4],]	0.769956
4339	3	[[7347,3],[7601,5],[8527,5],]	0.720408
4340	6	[[2404,5],[2430,5],[6925,5],[7189,7],[7368,2],[9458,3],]	0.769794
4341	4	[[38,3],[4314,5],[5078,3],[5908,4],]	0.856581
4342	3	[[1308,5],[5579,3],[9661,4],]	0.789773
4343	4	[[654,2],[1684,3],[6001,4],[8839,2],]	1.46922
4344	3	[[3378,5],[4485,1],[6292,3],]	1.95806
4345	3	[[7235,3],[7726,3],[9333,2],]	1.21376
4346	4	[[478,6],[636,5],[903,3],[5332,3],]	0.654953
4347	3	[[784,2],[1658,4],[2144,3],]	1.35938
4348	1	[[5288,1],]	6.88491
4349	1	[[371,5],]	0.500988
4350	5	[[173,4],[1360,6],[1804,7],[4455,2],[9873,5],]	0.640658
4351	1	[[4613,6],]	0.370384
4352	2	[[363,4],[2441,5],]	0.657781
4353	2	[[2385,4],[9239,5],]	0.493546
4354	4	[[517,4],[2110,4],[4481,5],[6825,4],]	0.621725
4355	3	[[356,6],[2376,5],[5797,4],]	0.540876
4356	4	[[101,4],[5992,3],[8993,2],[9282,4],]	0.99909
4357	4	[[2289,4],[3032,5],[5350,2],[6064,2],]	1.40322
4358	2	[[8958,4],[9342,3],]	0.836324
4359	2	[[7327,4],[9913,5],]	0.691315
4360	2	[[109,5],[6229,5],]	0.653065
4361	1	[[8155,4],]	0.664358
4362	2	[[7470,4],[8578,3],]	0.797028
4363	2	[[4014,6],[8179,4],]	0.490386
4364	5	[[3650,3],[4843,3],[5688,3],[7196,5],[9514,5],]	0.845875
4365	2	[[2769,3],[8748,4],]	0.866323
4366	2	[[1918,4],[8537,10],]	0.446192
4367	4	[[990,1],[2103,4],[4636,4],[5226,4],]	1.39187
4368	4	[[3843,4],[7362,2],[7557,8],[8285,1],]	1.50701
4369	3	[[3934,4],[4585,2],[5217,3],]	1.18905
4370	5	[[3082,2],[4850,3],[4854,4],[7257,2],[7516,3],]	1.45035
4371	3	[[1134,4],[4635,4],[6842,7],]	0.738618
4372	3	[[622,7],[3277,7],[8038,3],]	0.580541
4373	5	[[3298,5],[5409,3],[6675,4],[7790,5],[9941,4],]	0.700093
4374	6	[[4582,2],[4644,4],[4651,2],[4981,5],[6387,1],[9245,3],]	1.57067
4375	1	[[2153,10],]	0.238786
4376	4	[[1844,3],[7824,10],[8699,3],[9098,4],]	0.703329
4377	2	[[5144,4],[7234,5],]	0.603061
4378	4	[[1456,1],[3426,2],[5608,2],[7163,10],]	1.7713
4379	4	[[2475,6],[4019,4],[6919,8],[7118,7],]	0.51392
4380	4	[[3000,2],[3193,5],[4239,4],[9873,5],]	0.839216
4381	3	[[19,3],[435,3],[3169,4],]	1.00503
4382	5	[[1277,6],[1613,5],[2700,3],[6018,2],[7167,3],]	0.824158
4383	5	[[1861,3],[3532,3],[3638,4],[5189,3],[8866,3],]	1.07371
4384	4	[[599,2],[816,4],[8404,2],[9092,5],]	1.21651
4385	1	[[5147,5],]	0.633427
4386	3	[[1042,3],[9476,2],[9484,6],]	1.00072
4387	4	[[702,2],[5574,6],[7715,3],[7826,3],]	1.25214
4388	4	[[199,2],[845,6],[1335,5],[8169,3],]	0.821396
4389	0	[]	0.0134471
4390	3	[[1945,2],[5195,3],[6369,3],]	1.18301
4391	1	[[2907,6],]	0.395613
4392	5	[[335,5],[5554,3],[6875,6],[8734,3],[9505,7],]	0.687995
4393	2	[[1909,2],[8395,5],]	1.00001
4394	2	[[5636,2],[8300,2],]	1.82373
4395	4	[[1612,3],[2716,4],[3771,8],[7049,3],]	0.75485
4396	1	[[8132,3],]	1.22464
4397	4	[[1964,4],[5319,5],[6888,2],[7556,3],]	1.15954
4398	5	[[434,3],[4036,7],[6506,3],[6719,2],[8092,3],]	1.03344
4399	4	[[938,4],[6936,5],[7170,3],[8207,2],]	0.962429
4400	4	[[393,1],[4739,4],[7949,4],[8306,3],]	1.65322
4401	2	[[3757,3],[9737,3],]	1.17699
4402	3	[[72,8],[8684,5],[9274,2],]	0.679049
4403	2	[[932,3],[6462,4],]	0.846815
4404	3	[[70,3],[9608,3],[9949,5],]	0.747341
4405	3	[[1795,2],[6680,5],[7677,3],]	1.17522
4406	6	[[711,3],[1845,2],[4741,1],[4813,2],[5067,6],[5180,7],]	1.45448
4407	3	[[2400,6],[3098,2],[4059,3],]	1.00346
4408	1	[[3233,3],]	1.08606
4409	1	[[3051,4],]	0.655716
4410	3	[[805,3],[1177,6],[5175,1],]	1.68978
4411	4	[[1407,5],[2507,4],[6833,2],[8585,5],]	0.761332
4412	1	[[9456,5],]	0.642504
4413	3	[[895,5],[7029,3],[7855,8],]	0.725693
4414	2	[[1140,4],[4677,3],]	1.12726
4415	3	[[2793,5],[2992,5],[7089,3],]	0.6922
4416	5	[[3245,6],[7444,6],[7954,2],[9128,3],[9133,4],]	0.808039
4417	3	[[5776,2],[7960,5],[9495,5],]	0.961035
4418	7	[[1910,4],[3633,1],[5236,3],[5571,4],[6696,6],[9780,6],[9983,6],]	0.952567
4419	1	[[6229,5],]	0.679365
4420	5	[[3137,5],[4320,3],[5919,2],[9076,2],[9136,8],]	0.937623
4421	1	[[8157,5],]	0.688184
4422	5	[[371,5],[4280,5],[4432,8],[9153,1],[9198,4],]	1.0361
4423	2	[[3847,2],[6856,4],]	1.82264
4424	2	[[7594,3],[8810,4],]	0.980143
4425	2	[[3154,2],[4091,7],]	0.904631
4426	1	[[1616,5],]	0.479497
4427	1	[[9893,6],]	0.431493
4428	2	[[1132,2],[1224,3],]	1.74359
4429	1	[[1199,4],]	0.94211
4430	4	[[595,6],[3745,8],[5561,3],[9869,5],]	0.602596
4431	2	[[436,6],[2534,5],]	0.482578
4432	8	[[242,3],[4422,5],[4733,2],[5559,5],[5593,7],[8689,2],[8768,6],[9762,5],]	0.803086
4433	5	[[3625,2],[4633,4],[4798,3],[5775,3],[8352,5],]	0.951054
4434	2	[[1733,8],[9059,4],]	0.462226
4435	9	[[0,4],[2618,3],[2771,1],[3826,3],[6219,2],[6543,7],[6999,3],[9327,6],[9917,9],]	1.01998
4436	2	[[2743,2],[3683,3],]	1.5851
4437	2	[[3529,3],[9892,1],]	2.83829
4438	3	[[1742,2],[3414,2],[6762,4],]	1.53698
4439	4	[[401,6],[2691,4],[4645,6],[7516,3],]	0.695787
4440	4	[[4226,6],[4727,6],[7082,4],[8544,7],]	0.454522
4441	2	[[3897,4],[9307,1],]	2.7974
4442	3	[[321,3],[7832,5],[9838,4],]	0.759432
4443	1	[[1400,1],]	6.88491
4444	1	[[7271,4],]	0.61273
4445	2	[[4956,5],[5994,3],]	0.865058
4446	4	[[774,3],[1764,3],[2447,2],[8710,3],]	1.34633
4447	3	[[829,3],[2393,6],[2862,2],]	1.02165
4448	2	[[7566,7],[8009,5],]	0.468097
4449	0	[]	0.0134471
4450	2	[[5429,8],[7953,4],]	0.558717
4451	4	[[2838,6],[3494,2],[5526,4],[6928,7],]	0.825668
4452	6	[[1574,8],[2646,2],[5897,2],[6132,2],[7756,3],[9864,7],]	1.0903
4453	4	[[5300,5],[7628,7],[7639,4],[7965,4],]	0.635556
4454	2	[[1163,2],[5257,5],]	1.04867
4455	2	[[506,6],[4350,5],]	0.501304
4456	2	[[425,3],[6607,5],]	0.70518
4457	5	[[2139,2],[2976,7],[5624,3],[5918,2],[7532,3],]	1.10539
4458	1	[[9084,4],]	0.594021
4459	1	[[8855,5],]	0.584398
4460	1	[[7996,7],]	0.33549
4461	5	[[1820,2],[3748,6],[4671,3],[7021,3],[8663,4],]	0.936716
4462	2	[[2548,5],[6212,3],]	0.763977
4463	1	[[2272,4],]	0.638803
4464	6	[[955,3],[2228,2],[3647,3],[3733,4],[8290,2],[9384,5],]	1.28918
4465	4	[[2136,4],[2372,5],[3664,2],[6180,1],]	1.68742
4466	3	[[140,3],[3422,9],[9969,2],]	0.867803
4467	0	[]	0.0134471
4468	1	[[6616,1],]	6.88491
4469	1	[[6064,2],]	1.88179
4470	6	[[125,4],[290,5],[948,5],[3307,5],[8379,5],[9808,5],]	0.54619
4471	4	[[274,6],[1133,5],[2151,1],[2425,7],]	1.06867
4472	2	[[850,7],[8354,2],]	0.84125
4473	5	[[1657,4],[2607,3],[5865,4],[8942,3],[9871,6],]	0.824463
4474	4	[[131,3],[1025,4],[2311,4],[8566,4],]	0.748276
4475	5	[[154,6],[3249,2],[5212,3],[8860,4],[9081,3],]	1.08785
4476	4	[[2251,3],[6187,4],[7480,6],[8649,8],]	0.595413
4477	3	[[2183,8],[6479,5],[7031,3],]	0.575232
4478	6	[[758,5],[2126,5],[2412,4],[3383,2],[4898,2],[7718,5],]	0.919106
4479	1	[[968,2],]	3.44918
4480	3	[[1405,2],[2873,5],[9194,4],]	0.796703
4481	5	[[4059,3],[4354,4],[5347,2],[7729,5],[7920,5],]	0.898671
4482	3	[[1277,6],[1582,5],[6488,3],]	0.824965
4483	1	[[2796,4],]	0.969534
4484	4	[[2476,3],[3584,2],[3978,4],[6400,5],]	1.03416
4485	1	[[4344,3],]	1.04405
4486	3	[[222,8],[3478,5],[9739,7],]	0.381698
4487	3	[[6417,4],[7845,3],[7948,3],]	0.947962
4488	1	[[6960,6],]	0.414508
4489	6	[[843,1],[916,1],[1465,3],[1936,6],[2498,2],[7819,2],]	2.38266
4490	1	[[2181,2],]	1.74546
4491	5	[[1331,2],[2726,3],[3727,4],[5748,3],[8711,5],]	1.00735
4492	2	[[2562,2],[9408,4],]	1.17592
4493	3	[[2117,3],[4696,5],[8168,4],]	0.777896
4494	1	[[3257,6],]	0.399997
4495	3	[[4683,1],[6352,7],[7115,1],]	3.17818
4496	1	[[4331,5],]	0.673693
4497	4	[[4098,3],[4126,3],[4932,4],[7323,3],]	0.95715
4498	3	[[3259,3],[7168,4],[7907,4],]	0.751966
4499	1	[[7122,3],]	1.09033
4500	4	[[1788,6],[2709,3],[8081,3],[9215,5],]	0.978475
4501	2	[[5963,3],[8842,7],]	0.703735
4502	3	[[5996,6],[7093,4],[7805,3],]	0.791332
4503	2	[[1527,4],[2183,8],]	0.528265
4504	3	[[3139,6],[5533,3],[6615,5],]	0.63865
4505	1	[[7159,5],]	0.657774
4506	3	[[499,3],[586,5],[1562,7],]	0.643538
4507	2	[[3292,3],[8430,4],]	0.800036
4508	3	[[8015,3],[8663,4],[9127,5],]	0.914004
4509	2	[[5320,4],[7196,5],]	0.760158
4510	3	[[2801,4],[3465,3],[7215,4],]	0.822939
4511	4	[[7044,3],[7232,5],[8858,4],[9563,2],]	0.945188
4512	3	[[3407,2],[7731,5],[7795,3],]	1.1895
4513	5	[[1578,5],[4194,6],[4806,3],[5555,5],[6838,2],]	0.825591
4514	7	[[689,2],[3654,4],[3825,4],[4034,3],[6435,4],[7933,4],[8557,3],]	0.963849
4515	2	[[417,4],[8886,4],]	0.700421
4516	1	[[3276,3],]	1.13807
4517	3	[[728,4],[1728,4],[5537,6],]	0.686747
4518	9	[[213,6],[1430,3],[2310,3],[2758,4],[4563,2],[5659,5],[7010,2],[8490,5],[9277,7],]	0.859752
4519	6	[[834,6],[2993,6],[4861,3],[5578,3],[6100,4],[8785,7],]	0.698601
4520	2	[[6009,4],[9127,5],]	0.844667
4521	2	[[3070,4],[7242,4],]	0.787539
4522	5	[[2223,4],[3947,6],[5985,7],[6837,2],[7335,4],]	0.686124
4523	2	[[3938,5],[6363,5],]	0.471704
4524	1	[[7208,2],]	1.71294
4525	1	[[7043,5],]	0.526751
4526	2	[[6634,3],[9594,5],]	0.745926
4527	1	[[9143,2],]	2.34849
4528	4	[[1290,7],[5275,2],[6416,3],[7692,2],]	1.30214
4529	7	[[1823,6],[2499,4],[3871,4],[4685,4],[5521,5],[7038,6],[8691,2],]	0.736121
4530	3	[[3627,3],[5072,2],[6881,4],]	1.06456
4531	2	[[5100,4],[7964,6],]	0.492372
4532	1	[[2641,5],]	0.487508
4533	0	[]	0.0134471
4534	2	[[2460,5],[4668,5],]	0.549155
4535	4	[[1428,3],[2546,3],[3698,7],[6747,7],]	0.771667
4536	1	[[3252,3],]	1.04307
4537	4	[[2832,3],[3772,6],[4317,5],[7290,4],]	0.576575
4538	8	[[1237,8],[2584,6],[2692,1],[4776,5],[4985,3],[8578,3],[8679,4],[9432,7],]	0.959448
4539	3	[[3073,6],[9712,2],[9782,2],]	1.23975
4540	3	[[3888,5],[8521,4],[8553,3],]	0.970042
4541	4	[[1031,3],[2408,3],[4647,1],[7096,5],]	1.54855
4542	1	[[7611,3],]	1.12163
4543	0	[]	0.0134471
4544	1	[[6217,3],]	1.09744
4545	0	[]	0.0134471
4546	2	[[3350,2],[9925,2],]	2.60993
4547	3	[[1752,4],[2930,2],[5709,3],]	1.07994
4548	4	[[3051,4],[4093,2],[7391,4],[8346,4],]	0.894978
4549	1	[[9138,2],]	2.55345
4550	5	[[2396,3],[4153,4],[6933,4],[7512,4],[8128,4],]	0.886961
4551	2	[[1378,3],[7590,4],]	0.966479
4552	5	[[1551,3],[3967,3],[4047,3],[6827,4],[7752,4],]	0.972287
4553	2	[[416,3],[1338,3],]	1.50224
4554	4	[[4610,2],[5190,5],[6889,2],[8441,6],]	1.36275
4555	3	[[3492,2],[5395,4],[6669,7],]	0.792773
4556	4	[[3306,4],[4708,1],[5914,5],[8508,4],]	1.2317
4557	2	[[1553,7],[2254,5],]	0.380058
4558	2	[[6093,3],[7942,4],]	1.04346
4559	4	[[5017,3],[6100,4],[7627,5],[9591,3],]	0.894381
4560	5	[[804,4],[5465,4],[7988,3],[8516,5],[8635,2],]	0.998409
4561	2	[[669,3],[3037,3],]	1.25811
4562	1	[[9092,5],]	0.452143
4563	2	[[4518,9],[5767,4],]	0.511433
4564	1	[[6514,2],]	1.58139
4565	4	[[2577,3],[7124,2],[8406,1],[9557,3],]	2.19325
4566	2	[[2166,2],[2638,3],]	1.67606
4567	2	[[6245,3],[8537,10],]	0.569002
4568	3	[[4037,5],[6464,4],[7499,2],]	0.91206
4569	2	[[712,8],[7444,6],]	0.409517
4570	6	[[761,6],[1413,2],[5067,6],[6507,2],[6698,5],[8513,1],]	1.37456
4571	2	[[2598,3],[9311,4],]	0.8427
4572	2	[[951,3],[8906,3],]	1.31975
4573	0	[]	0.0134471
4574	3	[[3073,6],[3376,5],[3688,7],]	0.483313
4575	2	[[6395,4],[6903,3],]	0.85677
4576	3	[[433,5],[8347,7],[9293,2],]	0.845255
4577	2	[[505,3],[2208,1],]	2.91769
4578	3	[[3051,4],[5262,5],[5861,2],]	1.02785
4579	4	[[1207,2],[4705,6],[6403,2],[9536,4],]	1.10042
4580	1	[[7661,4],]	0.727391
4581	4	[[891,3],[1572,5],[1661,6],[8708,6],]	0.561672
4582	2	[[1519,6],[4374,6],]	0.470396
4583	5	[[1259,3],[4289,3],[5231,3],[6524,1],[6953,4],]	1.45929
4584	2	[[1542,2],[7429,7],]	0.97198
4585	2	[[3832,4],[4369,3],]	0.937045
4586	1	[[2533,4],]	0.786693
4587	1	[[6316,1],]	6.88491
4588	3	[[5219,2],[6913,7],[9334,5],]	0.892251
4589	3	[[1893,4],[6599,3],[6733,2],]	1.27041
4590	1	[[364,4],]	0.713385
4591	1	[[2280,5],]	0.534614
4592	0	[]	0.0134471
4593	2	[[5337,4],[6668,2],]	1.10962
4594	6	[[151,2],[3552,4],[5232,2],[6258,2],[9325,3],[9958,3],]	1.37531
4595	2	[[5695,4],[6630,3],]	1.20792
4596	1	[[1701,3],]	1.22747
4597	2	[[3528,8],[7740,3],]	0.695438
4598	1	[[9908,8],]	0.295461
4599	2	[[3036,2],[9426,6],]	0.876572
4600	0	[]	0.0134471
4601	3	[[4911,5],[5684,5],[6312,6],]	0.470736
4602	2	[[7493,5],[9575,3],]	0.849451
4603	2	[[1057,5],[9953,5],]	0.606146
4604	4	[[8375,5],[8626,6],[8969,7],[9462,4],]	0.490772
4605	4	[[1458,6],[5174,3],[6570,4],[9126,2],]	1.09552
4606	3	[[6540,5],[8066,2],[9058,3],]	1.23926
4607	4	[[2127,5],[4981,5],[5394,3],[9591,3],]	0.767482
4608	3	[[680,4],[4159,2],[9573,4],]	1.05817
4609	3	[[76,6],[4895,4],[5292,2],]	0.866731
4610	2	[[4554,4],[6121,1],]	2.51312
4611	7	[[2752,4],[3541,3],[6266,3],[7410,8],[9154,7],[9409,7],[9660,3],]	0.668673
4612	4	[[756,1],[1228,5],[2657,3],[8101,8],]	1.22317
4613	6	[[4351,1],[5903,5],[6045,5],[6410,3],[7656,5],[8068,6],]	1.03414
4614	0	[]	0.0134471
4615	2	[[1514,4],[1996,2],]	1.20033
4616	2	[[6280,3],[9200,7],]	0.706602
4617	1	[[4782,6],]	0.530508
4618	1	[[2617,5],]	0.445845
4619	1	[[2000,1],]	6.88491
4620	2	[[2027,4],[7311,4],]	0.707384
4621	3	[[1301,4],[4071,3],[8651,3],]	1.07231
4622	3	[[8482,2],[9122,4],[9718,3],]	1.16612
4623	4	[[1140,4],[3718,3],[5637,3],[9329,2],]	1.0929
4624	3	[[983,3],[3809,3],[8809,2],]	1.16931
4625	4	[[3542,1],[3608,4],[8531,4],[9073,5],]	1.47678
4626	2	[[2253,2],[8138,4],]	1.38858
4627	6	[[4043,3],[4287,4],[6627,3],[7177,1],[8793,2],[9632,4],]	1.52813
4628	2	[[2636,4],[9767,1],]	2.55698
4629	4	[[2202,5],[3094,6],[3204,4],[3982,2],]	0.873488
4630	0	[]	0.0134471
4631	2	[[992,3],[2528,3],]	1.01835
4632	5	[[438,5],[582,3],[4072,2],[9049,5],[9180,4],]	0.948385
4633	4	[[3053,6],[3794,4],[4433,5],[9568,2],]	1.1054
4634	2	[[891,3],[1515,5],]	0.701292
4635	4	[[4371,3],[6170,2],[8166,7],[9366,1],]	2.04471
4636	4	[[2540,3],[2559,2],[4367,4],[7964,6],]	0.985805
4637	2	[[801,2],[7987,7],]	0.842448
4638	3	[[349,2],[857,3],[1178,1],]	2.58423
4639	6	[[1518,3],[2023,4],[2083,1],[5972,2],[6489,2],[9012,4],]	1.62077
4640	5	[[1638,2],[1891,4],[6634,3],[6895,3],[8175,3],]	1.0917
4641	5	[[164,5],[3941,3],[3969,5],[9405,3],[9723,4],]	0.74964
4642	2	[[6280,3],[6382,2],]	1.39806
4643	3	[[3318,3],[5085,2],[9934,3],]	1.46949
4644	4	[[520,2],[2154,6],[4374,6],[9480,5],]	0.708461
4645	6	[[4439,4],[4805,2],[7716,2],[8033,4],[8307,6],[8499,2],]	1.12909
4646	3	[[1320,4],[3499,3],[7316,4],]	0.746435
4647	1	[[4541,4],]	0.703217
4648	4	[[4795,3],[5591,3],[6049,8],[8060,6],]	0.602659
4649	4	[[315,2],[5204,3],[6040,7],[8994,5],]	0.999441
4650	6	[[993,2],[994,4],[5598,5],[6102,3],[8293,4],[9859,2],]	1.09206
4651	2	[[171,2],[4374,6],]	1.03733
4652	2	[[4190,5],[7281,6],]	0.475694
4653	0	[]	0.0134471
4654	2	[[7216,6],[7308,5],]	0.440192
4655	0	[]	0.0134471
4656	0	[]	0.0134471
4657	2	[[8032,5],[9991,1],]	2.27133
4658	6	[[1026,2],[4807,5],[5949,5],[6968,2],[7719,4],[8232,7],]	0.91344
4659	3	[[7532,3],[8989,4],[9419,4],]	0.793977
4660	1	[[6000,6],]	0.384324
4661	2	[[3012,2],[6717,4],]	1.14244
4662	2	[[3360,7],[8155,4],]	0.603164
4663	3	[[1525,6],[2381,3],[7366,4],]	0.700136
4664	3	[[4125,5],[4220,3],[8156,2],]	1.0852
4665	4	[[471,3],[2280,5],[3458,5],[9185,3],]	0.841798
4666	7	[[15,4],[1356,4],[5089,2],[6355,2],[6673,3],[8567,4],[9606,5],]	1.02898
4667	2	[[4727,6],[7099,2],]	0.878244
4668	5	[[868,3],[1717,3],[4012,3],[4534,2],[5496,5],]	1.02128
4669	1	[[7548,6],]	0.409376
4670	7	[[887,3],[1948,3],[3057,2],[5370,5],[7544,3],[7693,6],[7705,1],]	1.39371
4671	3	[[1714,3],[4461,5],[8171,4],]	0.669599
4672	1	[[6935,4],]	0.676068
4673	4	[[3585,2],[5979,4],[6739,6],[8055,6],]	0.79426
4674	2	[[1501,9],[7581,4],]	0.485866
4675	3	[[367,3],[792,4],[7515,3],]	0.882289
4676	1	[[6324,6],]	0.401976
4677	3	[[3195,1],[3204,4],[4414,2],]	2.32122
4678	1	[[65,5],]	0.651416
4679	4	[[3198,5],[3641,2],[7128,5],[7638,2],]	1.06935
4680	1	[[5096,3],]	1.23137
4681	2	[[1592,4],[2166,2],]	1.39965
4682	4	[[2371,3],[3476,3],[5132,4],[9344,3],]	0.940708
4683	1	[[4495,3],]	1.45662
4684	4	[[340,3],[2594,5],[5011,3],[6557,9],]	0.659249
4685	4	[[4529,7],[5164,8],[6700,2],[6802,3],]	0.786111
4686	1	[[292,8],]	0.336652
4687	4	[[2134,5],[6675,4],[6900,4],[8269,4],]	0.701084
4688	2	[[1057,5],[6104,1],]	2.4078
4689	2	[[5457,6],[9452,3],]	0.675497
4690	4	[[2285,2],[5559,5],[5642,3],[9053,4],]	0.970144
4691	4	[[330,4],[2862,2],[5466,2],[7161,6],]	1.01337
4692	2	[[1380,5],[1500,2],]	1.69857
4693	2	[[6862,3],[8500,5],]	0.685174
4694	7	[[261,2],[2474,2],[2856,4],[4870,5],[5237,3],[5885,4],[8412,6],]	0.932411
4695	5	[[4957,2],[5251,5],[6051,5],[6853,3],[8619,1],]	1.70796
4696	5	[[1368,5],[2133,4],[4493,3],[6429,6],[8757,1],]	1.15066
4697	5	[[2854,3],[3718,3],[5504,5],[5518,4],[7568,4],]	0.911191
4698	6	[[533,2],[1646,4],[2003,6],[6357,5],[7378,6],[8153,3],]	0.723349
4699	4	[[2153,10],[4734,5],[7623,5],[9324,1],]	0.995689
4700	4	[[1052,4],[1752,4],[3257,6],[3834,4],]	0.727316
4701	2	[[3245,6],[5489,5],]	0.454738
4702	3	[[5268,4],[6477,3],[7096,5],]	0.694277
4703	1	[[4833,4],]	0.60372
4704	4	[[2671,5],[7756,3],[8617,4],[9121,3],]	0.764834
4705	6	[[4579,4],[6491,5],[6664,4],[6905,3],[8777,3],[9762,5],]	0.809656
4706	1	[[8820,3],]	0.965948
4707	4	[[3859,4],[6427,4],[6456,4],[9319,2],]	1.02959
4708	1	[[4556,4],]	0.631029
4709	2	[[3571,4],[3926,3],]	0.76433
4710	8	[[1181,5],[1360,6],[1689,5],[2361,3],[5899,4],[6048,6],[6368,3],[9367,4],]	0.676815
4711	2	[[1866,4],[9321,3],]	0.871304
4712	1	[[278,1],]	6.88491
4713	3	[[3412,3],[6356,4],[8746,4],]	0.741433
4714	3	[[2297,5],[4182,5],[8856,4],]	0.68772
4715	1	[[6249,5],]	0.614691
4716	2	[[3388,7],[9806,2],]	0.936803
4717	4	[[1760,5],[3910,2],[4000,7],[6323,4],]	0.891732
4718	3	[[233,3],[5558,5],[8591,2],]	1.25197
4719	1	[[8783,6],]	0.454755
4720	3	[[1926,6],[2486,3],[3106,6],]	0.535972
4721	3	[[976,3],[6142,3],[6688,3],]	0.928856
4722	2	[[2611,4],[3500,3],]	0.834472
4723	4	[[2092,4],[2912,3],[6562,3],[9116,4],]	0.830906
4724	3	[[2212,4],[6528,2],[8357,4],]	1.20883
4725	2	[[6768,3],[9815,9],]	0.649335
4726	2	[[2857,6],[3869,5],]	0.44504
4727	6	[[4271,4],[4440,4],[4667,2],[7495,2],[8222,4],[9720,6],]	1.00812
4728	1	[[3851,4],]	0.741947
4729	3	[[224,3],[760,4],[8805,5],]	0.85137
4730	3	[[3998,3],[6175,5],[7603,2],]	1.29677
4731	2	[[6169,2],[6552,1],]	3.74455
4732	3	[[7264,3],[7738,5],[8330,4],]	0.844329
4733	2	[[1582,5],[4432,8],]	0.366958
4734	5	[[291,2],[4699,4],[6397,3],[9073,5],[9183,5],]	0.913161
4735	2	[[5685,4],[7918,9],]	0.446883
4736	2	[[2406,3],[3941,3],]	0.99588
4737	3	[[2627,1],[7274,2],[8701,5],]	2.45884
4738	4	[[3740,3],[5507,1],[8392,1],[9176,4],]	2.62168
4739	4	[[46,2],[4400,4],[5245,10],[9693,2],]	1.1549
4740	6	[[3657,5],[3793,7],[5742,5],[6014,3],[8545,1],[8838,7],]	0.859061
4741	1	[[4406,6],]	0.451978
4742	0	[]	0.0134471
4743	1	[[3325,3],]	1.24211
4744	3	[[2252,5],[5049,1],[9573,4],]	1.60548
4745	2	[[1816,8],[8797,2],]	0.812989
4746	4	[[31,2],[4984,2],[6503,3],[6568,3],]	1.86201
4747	5	[[3427,7],[4894,8],[5327,2],[8687,4],[8901,3],]	0.740634
4748	2	[[1391,4],[7143,6],]	0.557081
4749	3	[[2512,4],[7586,4],[9603,1],]	1.65649
4750	4	[[1721,6],[4267,1],[5992,3],[6928,7],]	1.1416
4751	4	[[1425,7],[1449,2],[6422,3],[7506,3],]	1.05302
4752	3	[[3098,2],[3142,3],[8824,4],]	1.36809
4753	3	[[629,4],[1942,5],[5347,2],]	0.888122
4754	2	[[5602,5],[9899,4],]	0.84689
4755	2	[[2906,3],[5425,6],]	0.774647
4756	3	[[8735,5],[9768,4],[9857,1],]	1.52734
4757	3	[[1327,2],[3969,5],[7716,2],]	1.2321
4758	2	[[2089,2],[4775,7],]	1.13757
4759	2	[[2561,3],[7092,5],]	0.667867
4760	6	[[2287,2],[5590,2],[7919,1],[8541,8],[8979,3],[9954,4],]	1.49364
4761	3	[[2335,5],[4239,4],[5966,3],]	1.04123
4762	2	[[6462,4],[7530,5],]	0.762398
4763	2	[[3681,3],[6289,3],]	0.984566
4764	2	[[2427,1],[4162,4],]	2.50815
4765	2	[[7663,6],[9105,4],]	0.621164
4766	5	[[494,3],[2135,4],[5224,6],[5696,3],[6034,4],]	0.69598
4767	0	[]	0.0134471
4768	4	[[713,8],[2708,8],[6919,8],[7939,2],]	0.818717
4769	1	[[9165,4],]	0.612851
4770	3	[[1215,4],[1733,8],[9574,5],]	0.516236
4771	4	[[2562,2],[7296,6],[8715,4],[9885,5],]	0.873496
4772	0	[]	0.0134471
4773	6	[[7247,10],[7886,4],[7951,3],[8751,2],[8831,5],[9537,1],]	1.31957
4774	3	[[4048,5],[8922,2],[9086,2],]	1.2005
4775	7	[[280,3],[3461,3],[4141,5],[4326,2],[4758,2],[7434,6],[8354,2],]	1.33863
4776	5	[[1109,4],[1390,3],[4538,8],[5674,5],[6573,3],]	0.658106
4777	1	[[2093,3],]	1.11978
4778	2	[[2360,7],[7545,6],]	0.412608
4779	1	[[1204,3],]	1.02822
4780	2	[[83,4],[6306,3],]	0.98505
4781	1	[[9647,2],]	2.02966
4782	6	[[432,4],[1876,2],[2175,2],[2495,2],[4103,3],[4617,1],]	1.96971
4783	4	[[2884,2],[6214,3],[7134,2],[7641,4],]	1.7319
4784	2	[[7588,3],[7652,1],]	2.82364
4785	2	[[6460,3],[8504,5],]	0.764668
4786	6	[[1748,8],[3335,1],[3835,4],[4803,6],[6402,5],[9945,4],]	0.883289
4787	3	[[786,7],[1579,3],[3478,5],]	0.655323
4788	2	[[1308,5],[8507,3],]	0.7352
4789	5	[[2158,4],[2875,3],[3944,4],[6793,4],[7429,7],]	0.797342
4790	3	[[1359,4],[5492,3],[6415,3],]	0.858762
4791	0	[]	0.0134471
4792	0	[]	0.0134471
4793	4	[[2402,1],[2438,4],[7410,8],[9574,5],]	1.06417
4794	3	[[6175,5],[7879,5],[8630,3],]	0.78043
4795	3	[[4648,4],[7169,5],[8068,6],]	0.546455
4796	1	[[6971,2],]	1.86226
4797	3	[[1701,3],[6608,4],[7778,4],]	1.18422
4798	3	[[2223,4],[2993,6],[4433,5],]	0.524835
4799	2	[[2455,4],[5917,7],]	0.562342
4800	2	[[2628,3],[7788,4],]	0.814668
4801	2	[[7038,6],[7993,2],]	1.00696
4802	3	[[2060,7],[3649,3],[9426,6],]	0.600755
4803	6	[[2026,4],[4786,6],[4950,2],[7348,4],[8083,3],[9914,3],]	0.885966
4804	2	[[3192,5],[8347,7],]	0.563608
4805	2	[[4645,6],[8517,4],]	0.561845
4806	3	[[3332,2],[4513,5],[7539,9],]	0.756613
4807	5	[[2854,3],[4658,6],[5483,2],[5586,5],[6018,2],]	1.13224
4808	1	[[8157,5],]	0.688184
4809	6	[[134,5],[889,4],[7108,2],[7983,4],[8125,2],[9169,4],]	0.929671
4810	2	[[2504,4],[4229,2],]	1.32731
4811	2	[[6704,4],[8101,8],]	0.594943
4812	2	[[6168,5],[8863,3],]	0.719354
4813	2	[[4406,6],[8425,3],]	0.776243
4814	2	[[2303,4],[9219,2],]	1.11482
4815	4	[[376,3],[3356,3],[3389,1],[6000,6],]	1.58137
4816	4	[[1422,4],[1541,4],[5067,6],[5132,4],]	0.611723
4817	6	[[78,2],[474,6],[811,6],[8005,8],[8315,3],[8379,5],]	0.624973
4818	2	[[3949,5],[8126,6],]	0.561069
4819	2	[[170,1],[5868,4],]	2.54542
4820	0	[]	0.0134471
4821	5	[[2061,3],[3681,3],[3689,2],[6151,1],[7664,6],]	1.7499
4822	3	[[4070,3],[5921,1],[9691,2],]	2.55946
4823	2	[[4117,3],[8067,3],]	0.945674
4824	1	[[9007,2],]	1.79651
4825	4	[[3222,6],[4160,7],[4935,4],[8419,7],]	0.428046
4826	5	[[877,7],[1357,4],[1511,6],[4101,3],[4852,2],]	0.99174
4827	5	[[192,3],[1370,4],[6404,6],[7228,2],[8539,3],]	0.914566
4828	2	[[3856,3],[9644,5],]	0.871373
4829	1	[[6515,5],]	0.659563
4830	2	[[741,6],[8555,5],]	0.458384
4831	6	[[2902,4],[3268,3],[3563,6],[4199,3],[5451,3],[9470,3],]	0.786345
4832	1	[[8126,6],]	0.431834
4833	4	[[210,4],[4703,1],[5673,6],[9953,5],]	1.14191
4834	5	[[2066,2],[3206,5],[6608,4],[9067,3],[9670,3],]	1.20649
4835	4	[[349,2],[486,2],[3326,3],[8784,4],]	1.57698
4836	1	[[9732,2],]	1.88737
4837	2	[[548,3],[3946,4],]	0.889145
4838	4	[[3310,2],[5277,2],[7861,2],[8620,4],]	1.42305
4839	2	[[1859,3],[8307,6],]	0.674885
4840	1	[[5279,8],]	0.289512
4841	4	[[109,5],[3911,3],[8657,3],[8903,2],]	1.22049
4842	2	[[1598,5],[2156,3],]	0.737451
4843	3	[[1936,6],[2942,6],[4364,5],]	0.515029
4844	2	[[7140,3],[7565,1],]	2.91477
4845	3	[[2287,2],[5252,2],[8387,4],]	1.61827
4846	1	[[443,4],]	0.718372
4847	5	[[2849,3],[2991,4],[7080,3],[8248,1],[9927,7],]	1.26668
4848	2	[[630,3],[9774,2],]	1.23304
4849	1	[[7790,5],]	0.469663
4850	3	[[1577,3],[3102,3],[4370,5],]	0.855054
4851	4	[[772,5],[2688,7],[6464,4],[7732,3],]	0.61847
4852	2	[[1434,2],[4826,5],]	0.910122
4853	4	[[1384,4],[1610,1],[2063,1],[3331,3],]	2.77202
4854	4	[[1985,7],[4370,5],[4909,2],[6544,1],]	1.46544
4855	0	[]	0.0134471
4856	0	[]	0.0134471
4857	0	[]	0.0134471
4858	2	[[672,3],[7646,5],]	0.844117
4859	2	[[2516,4],[5202,1],]	2.45415
4860	1	[[2782,3],]	1.02145
4861	3	[[3478,5],[4519,6],[6224,2],]	0.80814
4862	4	[[5351,7],[8147,2],[9056,4],[9919,3],]	0.860386
4863	5	[[545,1],[1632,6],[3648,6],[6407,4],[9489,4],]	1.11502
4864	4	[[207,1],[5225,2],[5356,1],[6480,2],]	3.71804
4865	7	[[451,3],[1561,4],[2656,6],[7825,3],[8697,5],[8917,7],[9870,2],]	0.750222
4866	2	[[5737,3],[9684,5],]	0.760985
4867	2	[[6667,6],[9904,3],]	0.646334
4868	3	[[3360,7],[6083,4],[6700,2],]	0.864425
4869	1	[[7785,3],]	0.909191
4870	5	[[20,5],[581,2],[783,8],[4694,7],[8885,3],]	0.733168
4871	3	[[1016,4],[5158,2],[7790,5],]	0.921235
4872	3	[[1209,5],[1335,5],[2552,2],]	0.789528
4873	3	[[1741,6],[6877,5],[9309,5],]	0.466898
4874	3	[[318,2],[6690,1],[9674,3],]	2.58012
4875	2	[[5319,5],[8160,4],]	0.557483
4876	3	[[608,6],[4065,2],[6987,3],]	1.25553
4877	4	[[1355,4],[2629,4],[3305,2],[3394,7],]	0.914128
4878	3	[[1995,2],[3566,1],[5576,2],]	2.82102
4879	2	[[156,4],[6785,3],]	0.977553
4880	5	[[1096,5],[4202,4],[5448,4],[8904,8],[9662,4],]	0.541174
4881	1	[[6777,4],]	0.826855
4882	4	[[5865,4],[6292,3],[7085,2],[8167,4],]	1.09486
4883	2	[[2807,6],[3573,3],]	0.649094
4884	3	[[2173,6],[7348,4],[9906,11],]	0.426334
4885	4	[[1446,5],[3143,1],[4895,4],[8693,4],]	1.2547
4886	1	[[5194,4],]	0.722507
4887	2	[[845,6],[3288,5],]	0.52244
4888	1	[[8422,3],]	1.25291
4889	1	[[2489,3],]	1.26918
4890	3	[[2703,4],[3846,2],[4212,5],]	1.10815
4891	3	[[3215,4],[3543,3],[7215,4],]	0.760029
4892	3	[[4270,3],[5215,3],[6247,3],]	1.22344
4893	4	[[365,2],[761,6],[2458,5],[7864,3],]	0.786549
4894	8	[[348,6],[698,1],[1389,5],[2305,2],[2416,5],[4747,5],[5971,3],[6440,8],]	0.981551
4895	4	[[1249,9],[4609,3],[4885,4],[7783,7],]	0.600116
4896	4	[[670,2],[2999,3],[3999,3],[7653,4],]	1.04152
4897	1	[[7123,2],]	1.91255
4898	2	[[4478,6],[5307,3],]	0.668554
4899	2	[[8904,8],[9303,2],]	0.824412
4900	2	[[5883,3],[9659,2],]	1.58778
4901	2	[[217,4],[5065,3],]	0.88781
4902	2	[[1602,8],[6223,3],]	0.568225
4903	1	[[8981,4],]	0.953244
4904	3	[[2171,3],[6541,7],[8345,5],]	0.546926
4905	2	[[3806,4],[7324,4],]	0.673005
4906	2	[[4280,5],[8557,3],]	0.792313
4907	2	[[3662,4],[7445,2],]	1.16868
4908	3	[[1691,3],[1785,4],[3453,6],]	0.911286
4909	2	[[3709,5],[4854,4],]	0.671443
4910	4	[[108,4],[3944,4],[6978,2],[9914,3],]	1.08156
4911	5	[[1679,5],[3205,2],[4601,3],[6321,6],[9365,4],]	0.901754
4912	3	[[786,7],[2338,4],[8077,3],]	0.782398
4913	4	[[540,4],[4074,6],[6139,2],[8284,1],]	1.70224
4914	0	[]	0.0134471
4915	2	[[2662,3],[5584,5],]	0.715651
4916	5	[[703,1],[2002,3],[4121,5],[9282,4],[9683,5],]	1.17525
4917	1	[[7480,6],]	0.434057
4918	2	[[838,3],[3522,1],]	2.87489
4919	1	[[43,5],]	0.496158
4920	0	[]	0.0134471
4921	3	[[871,1],[7480,6],[9364,4],]	1.69139
4922	4	[[2600,3],[3758,5],[8563,2],[8948,2],]	1.14438
4923	2	[[71,3],[4277,4],]	0.745302
4924	2	[[3182,3],[7743,4],]	0.856461
4925	2	[[6593,5],[9909,6],]	0.554331
4926	0	[]	0.0134471
4927	1	[[6568,3],]	0.978804
4928	2	[[1391,4],[7502,4],]	0.861556
4929	4	[[455,3],[1036,2],[6169,2],[6677,5],]	1.47007
4930	1	[[2286,4],]	0.800138
4931	4	[[5718,3],[6360,3],[8288,4],[9642,3],]	1.11615
4932	4	[[750,3],[2070,6],[4497,4],[8006,4],]	0.806071
4933	4	[[693,3],[1660,1],[3867,2],[5736,6],]	2.09756
4934	4	[[2164,7],[5962,5],[6183,5],[7048,10],]	0.359619
4935	4	[[2087,7],[2295,5],[3259,3],[4825,4],]	0.628037
4936	3	[[2656,6],[8768,6],[9737,3],]	0.604202
4937	2	[[8013,1],[9140,4],]	2.45298
4938	0	[]	0.0134471
4939	4	[[2153,10],[5221,5],[6319,5],[8936,2],]	0.614822
4940	3	[[2626,3],[3418,5],[6958,4],]	0.750713
4941	1	[[216,2],]	2.36277
4942	3	[[2712,7],[4320,3],[5697,3],]	0.82811
4943	2	[[3778,4],[8514,1],]	2.50012
4944	1	[[193,3],]	0.983809
4945	4	[[573,6],[2021,5],[5348,4],[7736,6],]	0.547411
4946	1	[[9215,5],]	0.492798
4947	1	[[2709,3],]	0.983556
4948	2	[[6570,4],[9748,4],]	0.665126
4949	2	[[2499,4],[6527,3],]	0.801505
4950	2	[[1453,5],[4803,6],]	0.445076
4951	2	[[3811,3],[5557,3],]	1.09109
4952	2	[[2472,8],[6648,4],]	0.583369
4953	1	[[4957,2],]	1.80414
4954	2	[[2488,5],[5870,1],]	2.22916
4955	4	[[2671,5],[5255,5],[5712,4],[6869,5],]	0.602483
4956	5	[[3645,6],[4445,2],[6392,5],[6811,2],[9147,1],]	1.57081
4957	2	[[4695,5],[4953,1],]	2.37908
4958	3	[[7292,4],[8537,10],[8597,1],]	1.31388
4959	2	[[1535,5],[2618,3],]	0.673541
4960	6	[[221,5],[1173,3],[3215,4],[6479,5],[7600,5],[7833,4],]	0.695275
4961	5	[[264,1],[2628,3],[7234,5],[7322,5],[7963,5],]	1.18273
4962	1	[[9495,5],]	0.70285
4963	1	[[6260,3],]	0.875563
4964	5	[[814,8],[2210,4],[2747,6],[7443,6],[8764,2],]	0.632674
4965	2	[[398,4],[5179,3],]	0.715504
4966	3	[[2071,4],[3950,5],[9432,7],]	0.513405
4967	1	[[3956,3],]	1.18716
4968	3	[[1359,4],[7874,6],[8863,3],]	0.701771
4969	3	[[208,3],[2641,5],[5842,3],]	0.879814
4970	7	[[1258,1],[1360,6],[2584,6],[3051,4],[3613,3],[5261,2],[7842,5],]	1.19922
4971	4	[[3168,7],[4330,5],[6191,5],[7920,5],]	0.529724
4972	3	[[6559,5],[7039,3],[8241,4],]	0.864179
4973	6	[[47,3],[3316,2],[8904,8],[8970,6],[9434,1],[9789,5],]	1.15313
4974	2	[[7145,5],[7842,5],]	0.555466
4975	2	[[5829,1],[5907,3],]	2.92237
4976	6	[[5071,5],[5476,4],[6313,1],[7143,6],[8450,5],[9683,5],]	1.00083
4977	2	[[6329,4],[7306,4],]	0.657321
4978	4	[[5166,4],[5355,2],[7167,3],[8070,4],]	0.871453
4979	2	[[156,4],[8548,6],]	0.662833
4980	3	[[781,4],[3568,2],[4051,4],]	0.979347
4981	5	[[1847,3],[2983,7],[4374,6],[4607,4],[7213,4],]	0.690926
4982	5	[[6149,6],[6619,1],[6739,6],[8170,4],[8419,7],]	0.892054
4983	2	[[4157,5],[6406,4],]	0.624387
4984	2	[[312,4],[4746,4],]	0.86936
4985	3	[[4538,8],[6015,2],[6194,1],]	1.97766
4986	2	[[2046,4],[6894,3],]	0.862972
4987	2	[[1143,4],[2300,6],]	0.644823
4988	1	[[8749,3],]	1.56735
4989	5	[[2027,4],[2840,5],[5517,2],[6540,5],[7659,5],]	0.807406
4990	5	[[2162,7],[4160,7],[6904,11],[7000,3],[9207,4],]	0.516862
4991	3	[[392,6],[7440,1],[8817,1],]	3.32008
4992	5	[[2518,5],[2741,6],[3815,6],[7693,6],[9155,5],]	0.478351
4993	4	[[1408,3],[3420,1],[8534,4],[8567,4],]	1.4829
4994	4	[[3550,4],[6167,4],[7734,2],[7993,2],]	1.32253
4995	6	[[494,3],[1215,4],[1973,4],[2488,5],[6878,2],[8250,5],]	0.862088
4996	1	[[4173,1],]	6.88491
4997	2	[[6626,2],[8184,2],]	2.55004
4998	1	[[4035,2],]	1.86379
4999	2	[[6631,6],[8622,4],]	0.488715
5000	3	[[4193,4],[5754,2],[9803,3],]	1.16046
5001	0	[]	0.0134471
5002	4	[[589,7],[1425,7],[7048,10],[8018,2],]	0.612201
5003	1	[[7110,3],]	1.02103
5004	1	[[4074,6],]	0.485071
5005	0	[]	0.0134471
5006	2	[[1881,2],[2838,6],]	0.995315
5007	2	[[5812,3],[8878,6],]	0.627561
5008	3	[[1494,4],[6448,1],[7254,3],]	2.0095
5009	7	[[1375,4],[1929,4],[3282,3],[3582,4],[3923,4],[8223,2],[8946,2],]	1.0518
5010	4	[[5300,5],[5314,3],[7510,4],[7883,4],]	0.707897
5011	3	[[2071,4],[3745,8],[4684,4],]	0.550672
5012	2	[[7543,2],[9577,2],]	1.90619
5013	2	[[3477,4],[3771,8],]	0.498279
5014	4	[[1537,3],[3104,3],[3383,2],[3571,4],]	1.1017
5015	2	[[483,4],[7634,3],]	1.03041
5016	4	[[3391,4],[5589,3],[6314,2],[7246,3],]	1.1383
5017	3	[[526,3],[4559,4],[9409,7],]	0.646506
5018	3	[[2902,4],[8987,5],[9795,5],]	0.636305
5019	3	[[6096,3],[7882,3],[8385,5],]	0.809048
5020	1	[[8148,6],]	0.381869
5021	5	[[782,1],[3117,3],[4083,5],[6452,2],[7284,4],]	1.51993
5022	4	[[2182,2],[2503,5],[3158,7],[4136,3],]	0.844416
5023	1	[[8158,4],]	0.834152
5024	0	[]	0.0134471
5025	2	[[401,6],[1421,4],]	0.584721
5026	4	[[3,2],[1669,2],[5449,6],[9258,5],]	0.938656
5027	7	[[3825,4],[5065,3],[7176,6],[7712,3],[8111,5],[8402,4],[9558,3],]	0.905466
5028	1	[[3561,3],]	1.06481
5029	2	[[4162,4],[6739,6],]	0.544554
5030	3	[[582,3],[3166,3],[3802,3],]	1.31423
5031	3	[[3291,3],[6164,2],[6607,5],]	0.970756
5032	1	[[3730,2],]	2.55345
5033	0	[]	0.0134471
5034	5	[[90,9],[3423,3],[3560,2],[5262,5],[8251,3],]	0.837925
5035	3	[[224,3],[3795,2],[8537,10],]	0.940557
5036	4	[[931,5],[1553,7],[3055,2],[7068,5],]	0.640262
5037	2	[[3998,3],[7539,9],]	0.861532
5038	8	[[860,4],[1898,1],[2555,3],[5931,2],[6576,4],[6610,7],[7620,2],[7628,7],]	1.26217
5039	4	[[1365,4],[2872,5],[3500,3],[7689,5],]	0.754871
5040	2	[[1595,2],[6124,2],]	1.86804
5041	4	[[6945,5],[7671,2],[9286,3],[9946,5],]	1.0464
5042	0	[]	0.0134471
5043	1	[[190,4],]	0.702819
5044	2	[[1742,2],[1867,2],]	2.74864
5045	4	[[8,2],[3430,2],[5854,4],[6523,4],]	1.4938
5046	3	[[3795,2],[5773,4],[7647,5],]	1.0529
5047	4	[[1167,1],[2011,3],[2867,2],[2940,8],]	1.67523
5048	3	[[1270,3],[5164,8],[9706,4],]	0.651093
5049	1	[[4744,3],]	0.959306
5050	2	[[1689,5],[8773,2],]	0.950633
5051	2	[[5521,5],[6488,3],]	1.01343
5052	2	[[5476,4],[7423,3],]	0.919815
5053	3	[[2879,4],[3063,5],[8730,2],]	0.887985
5054	2	[[4120,3],[7631,3],]	1.14874
5055	4	[[1766,3],[3250,3],[5221,5],[6886,2],]	1.07156
5056	2	[[8546,6],[9428,2],]	1.00199
5057	0	[]	0.0134471
5058	4	[[2056,6],[2262,3],[3128,5],[6359,5],]	0.602885
5059	6	[[268,3],[1022,3],[1448,2],[3014,3],[5101,6],[5834,5],]	1.02657
5060	1	[[6359,5],]	0.512475
5061	4	[[2456,4],[5424,2],[6579,4],[8079,2],]	1.12438
5062	2	[[3057,2],[5493,6],]	0.845821
5063	4	[[2957,3],[6228,4],[7670,3],[9565,2],]	1.09203
5064	1	[[7893,3],]	1.05128
5065	3	[[4901,2],[5027,7],[9090,2],]	1.16352
5066	4	[[2575,4],[3577,5],[7614,4],[9996,2],]	0.866334
5067	6	[[4406,6],[4570,6],[4816,4],[5093,2],[6574,4],[7978,4],]	0.772343
5068	2	[[1090,3],[2388,3],]	1.09066
5069	4	[[5696,3],[7283,3],[8215,6],[9941,4],]	0.743419
5070	3	[[2071,4],[8572,3],[8647,4],]	0.78701
5071	5	[[965,3],[2784,5],[3536,5],[4976,6],[7324,4],]	0.69902
5072	2	[[2599,3],[4530,3],]	1.00682
5073	3	[[1174,2],[5602,5],[9055,6],]	0.952245
5074	3	[[1350,4],[1928,2],[3418,5],]	0.961359
5075	4	[[3000,2],[3151,3],[7323,3],[8534,4],]	1.22116
5076	1	[[8047,4],]	0.665223
5077	3	[[2293,4],[3206,5],[5842,3],]	0.780392
5078	3	[[1224,3],[2336,4],[4341,4],]	0.882972
5079	2	[[8231,3],[9816,3],]	1.07287
5080	1	[[8453,4],]	0.790573
5081	3	[[1746,4],[2101,2],[2782,3],]	1.34479
5082	4	[[792,4],[1264,2],[2389,2],[3648,6],]	1.27456
5083	4	[[2033,7],[3308,5],[6869,5],[8385,5],]	0.532136
5084	6	[[1206,2],[3985,6],[6730,4],[6792,2],[7651,2],[8432,6],]	1.13604
5085	2	[[2011,3],[4643,3],]	1.04434
5086	2	[[1070,4],[6835,3],]	1.0795
5087	4	[[592,3],[2682,3],[2803,3],[2811,4],]	1.09452
5088	3	[[2338,4],[6791,3],[8090,7],]	0.637563
5089	2	[[214,2],[4666,7],]	0.875803
5090	2	[[5769,6],[9401,7],]	0.356421
5091	7	[[44,4],[647,1],[652,2],[1526,4],[1882,6],[5649,5],[9438,4],]	1.05021
5092	3	[[5403,5],[6967,4],[9823,4],]	0.676402
5093	2	[[1775,4],[5067,6],]	0.522132
5094	0	[]	0.0134471
5095	3	[[3422,9],[6635,1],[8502,4],]	1.47203
5096	3	[[1217,3],[4680,1],[9980,2],]	2.45464
5097	2	[[5860,5],[8358,1],]	2.24412
5098	4	[[2941,3],[3641,2],[4044,1],[8158,4],]	2.00535
5099	0	[]	0.0134471
5100	4	[[2202,5],[3713,6],[3732,4],[4531,2],]	0.905164
5101	6	[[3185,4],[3192,5],[5059,6],[6146,7],[8459,3],[9636,7],]	0.62294
5102	1	[[302,2],]	1.7808
5103	4	[[2309,7],[3903,8],[4009,4],[9464,6],]	0.519494
5104	2	[[1415,1],[7220,3],]	3.26884
5105	4	[[1530,2],[4122,2],[7697,5],[9166,7],]	0.948322
5106	1	[[3153,6],]	0.500088
5107	2	[[1631,2],[6411,2],]	2.03689
5108	1	[[3493,3],]	1.80964
5109	2	[[2788,5],[3297,3],]	1.01702
5110	3	[[1082,2],[1185,5],[3297,3],]	1.52994
5111	0	[]	0.0134471
5112	1	[[8232,7],]	0.285601
5113	4	[[1103,3],[2484,2],[2586,3],[3754,4],]	1.04756
5114	3	[[5917,7],[6272,2],[9121,3],]	1.02737
5115	7	[[2708,8],[4080,2],[5416,2],[5429,8],[6440,8],[6774,3],[7431,4],]	0.904207
5116	3	[[1160,2],[2225,2],[8771,4],]	1.41466
5117	4	[[436,6],[3299,6],[7835,3],[9742,3],]	0.757117
5118	1	[[9020,1],]	6.88491
5119	2	[[2265,4],[9709,3],]	0.826888
5120	3	[[1971,2],[2421,7],[5238,3],]	0.976606
5121	2	[[222,8],[6108,3],]	0.593675
5122	7	[[172,6],[573,6],[2976,7],[3711,2],[5677,4],[6241,2],[8435,4],]	0.808329
5123	2	[[162,3],[1411,5],]	0.746978
5124	2	[[8222,4],[9440,3],]	0.789061
5125	2	[[7036,4],[9021,4],]	0.716733
5126	1	[[4310,6],]	0.393817
5127	4	[[1157,3],[1682,1],[5639,3],[8569,4],]	1.7036
5128	1	[[7967,4],]	0.596813
5129	1	[[9785,8],]	0.451505
5130	5	[[6960,6],[7147,6],[8464,3],[8561,3],[9704,4],]	0.735146
5131	1	[[2010,4],]	0.767837
5132	4	[[2586,3],[4682,4],[4816,4],[5316,6],]	0.688062
5133	4	[[6204,3],[6357,5],[6754,5],[8914,4],]	0.640126
5134	6	[[985,9],[1321,2],[2198,7],[4131,3],[7195,3],[8420,2],]	0.855319
5135	4	[[1128,6],[3864,2],[5965,5],[6249,5],]	0.767624
5136	5	[[94,1],[1084,2],[2091,4],[7047,4],[9069,2],]	1.81417
5137	3	[[313,5],[1977,8],[6212,3],]	0.579762
5138	4	[[1346,4],[3673,5],[4194,6],[8718,3],]	0.67989
5139	2	[[8616,3],[8846,7],]	0.665228
5140	3	[[1069,3],[7541,4],[8941,3],]	0.915242
5141	1	[[989,3],]	1.12565
5142	2	[[156,4],[763,6],]	0.586426
5143	1	[[172,6],]	0.370452
5144	4	[[1492,4],[4163,4],[4377,2],[7339,2],]	1.14891
5145	2	[[1120,5],[5814,3],]	0.882667
5146	2	[[3017,4],[5825,6],]	0.696989
5147	5	[[4385,1],[5173,4],[7038,6],[8705,1],[9970,5],]	1.88851
5148	1	[[2788,5],]	0.797599
5149	2	[[3313,5],[6048,6],]	0.465364
5150	3	[[589,7],[1323,3],[5234,3],]	0.788295
5151	1	[[3353,3],]	1.23532
5152	6	[[3341,3],[6598,4],[6711,6],[7559,3],[8359,4],[9161,5],]	0.696149
5153	5	[[2407,4],[4107,4],[5732,1],[5949,5],[7655,4],]	1.26181
5154	4	[[3137,5],[3197,3],[6211,4],[7462,2],]	0.95822
5155	3	[[101,4],[2949,4],[7604,1],]	1.63743
5156	2	[[1240,4],[5923,4],]	0.789977
5157	2	[[3916,2],[7329,4],]	1.25752
5158	2	[[1470,6],[4871,3],]	0.736161
5159	5	[[435,3],[2220,5],[3773,5],[5962,5],[8674,8],]	0.636163
5160	2	[[6836,5],[7609,3],]	0.825356
5161	2	[[3184,7],[3902,6],]	0.381427
5162	3	[[2655,4],[3373,3],[4318,3],]	0.912795
5163	0	[]	0.0134471
5164	8	[[3643,2],[4685,4],[5048,3],[5655,3],[5975,2],[6770,4],[7522,4],[8843,4],]	1.01309
5165	5	[[539,3],[2752,4],[2763,7],[3052,3],[8129,2],]	0.879359
5166	4	[[126,4],[4978,4],[5374,5],[6197,5],]	0.680172
5167	1	[[8329,6],]	0.454613
5168	0	[]	0.0134471
5169	4	[[761,6],[1676,2],[6042,9],[8642,5],]	0.560632
5170	2	[[778,2],[8453,4],]	1.33379
5171	1	[[7134,2],]	1.89096
5172	3	[[3412,3],[5648,4],[6789,2],]	1.21435
5173	4	[[2014,1],[2482,3],[5147,5],[5429,8],]	1.29103
5174	3	[[129,2],[4605,4],[9019,2],]	1.58801
5175	1	[[4410,3],]	0.990643
5176	1	[[2951,4],]	1.09836
5177	3	[[281,3],[3832,4],[8736,2],]	1.44908
5178	1	[[9183,5],]	0.445485
5179	3	[[877,7],[4965,2],[5360,5],]	0.74183
5180	7	[[299,3],[2039,2],[4406,6],[5851,4],[6968,2],[8891,3],[9478,3],]	1.03637
5181	2	[[5839,6],[6380,5],]	0.528253
5182	4	[[2221,3],[5354,2],[5899,4],[6468,4],]	0.972946
5183	2	[[5718,3],[7718,5],]	0.856996
5184	1	[[3530,8],]	0.256838
5185	3	[[306,2],[5373,6],[8484,1],]	1.96584
5186	2	[[668,4],[1249,9],]	0.463449
5187	3	[[444,3],[1106,5],[2705,1],]	1.95642
5188	1	[[9477,3],]	0.900537
5189	3	[[3410,4],[4383,5],[9833,6],]	0.509852
5190	5	[[3864,2],[4554,4],[6604,5],[7522,4],[9716,3],]	0.966083
5191	3	[[6105,1],[6220,5],[9043,2],]	2.19392
5192	2	[[7697,5],[8638,6],]	0.449523
5193	2	[[563,3],[7022,6],]	0.877065
5194	4	[[4886,1],[6542,4],[6696,6],[9063,2],]	1.62099
5195	3	[[4390,3],[8926,3],[9432,7],]	0.787214
5196	3	[[955,3],[2302,4],[2879,4],]	0.792119
5197	1	[[596,5],]	0.458576
5198	5	[[4223,7],[5308,5],[6259,2],[8402,4],[8599,3],]	0.852948
5199	4	[[1733,8],[5233,6],[6498,4],[8710,3],]	0.598552
5200	3	[[785,3],[5331,2],[6020,3],]	1.69111
5201	5	[[580,6],[852,6],[5206,7],[7247,10],[7617,5],]	0.413461
5202	1	[[4859,2],]	1.86436
5203	3	[[3402,2],[5298,5],[7944,7],]	0.810675
5204	3	[[4649,4],[5376,1],[8997,7],]	1.41853
5205	3	[[7190,2],[7315,4],[8584,2],]	1.55723
5206	7	[[974,4],[2719,3],[5201,5],[5308,5],[7299,1],[8430,4],[8838,7],]	0.984128
5207	3	[[2038,3],[3766,4],[8728,3],]	0.883697
5208	1	[[1959,7],]	0.477761
5209	3	[[1217,3],[6903,3],[8428,4],]	1.04096
5210	2	[[102,9],[9567,1],]	1.88973
5211	1	[[1150,2],]	1.90717
5212	3	[[428,1],[4475,5],[8275,7],]	1.36471
5213	2	[[1749,7],[2567,4],]	0.45219
5214	1	[[9207,4],]	0.635427
5215	3	[[4892,3],[5804,4],[5826,4],]	0.820746
5216	3	[[2238,2],[6458,5],[7602,2],]	1.15633
5217	3	[[4369,3],[6613,6],[7056,4],]	0.799347
5218	0	[]	0.0134471
5219	2	[[4588,3],[9928,2],]	1.24608
5220	2	[[867,3],[7505,1],]	3.04355
5221	5	[[1187,7],[4939,4],[5055,4],[7969,7],[9511,3],]	0.639676
5222	2	[[5555,5],[6784,5],]	0.610693
5223	6	[[659,1],[783,8],[947,6],[1177,6],[2264,3],[8216,6],]	0.831353
5224	6	[[4247,2],[4766,5],[5429,8],[7208,2],[9006,7],[9211,4],]	0.976346
5225	2	[[1868,5],[4864,4],]	1.01015
5226	4	[[3020,3],[4367,4],[7579,3],[8207,2],]	1.1303
5227	4	[[6557,9],[7696,2],[8745,4],[9279,2],]	0.987912
5228	6	[[1280,2],[2140,4],[2348,5],[5411,8],[6728,3],[7259,5],]	0.743016
5229	3	[[809,4],[3314,4],[7321,2],]	0.926212
5230	3	[[4233,4],[5859,4],[8020,6],]	0.671138
5231	3	[[2869,5],[4583,5],[9550,3],]	0.744664
5232	2	[[4594,6],[7205,9],]	0.387865
5233	6	[[441,2],[507,3],[2256,3],[2781,2],[5199,4],[9259,4],]	1.10914
5234	3	[[5150,3],[8865,3],[9030,6],]	0.730338
5235	3	[[626,3],[6698,5],[8434,2],]	0.929297
5236	3	[[1336,4],[4418,7],[7069,4],]	0.611992
5237	3	[[1149,4],[4694,7],[5936,4],]	0.633283
5238	3	[[4202,4],[5120,3],[7923,4],]	0.787078
5239	1	[[3472,4],]	0.794073
5240	3	[[367,3],[2352,4],[5942,5],]	0.805074
5241	1	[[7439,4],]	0.746182
5242	5	[[3076,5],[6409,5],[6818,4],[7312,5],[8259,3],]	0.716086
5243	3	[[2748,3],[3861,5],[6016,6],]	0.629449
5244	4	[[1102,4],[2935,6],[6588,2],[8706,4],]	0.793344
5245	10	[[431,5],[636,5],[2148,4],[2650,5],[4321,3],[4739,4],[5377,3],[6343,1],[7526,3],[9396,3],]	0.995664
5246	2	[[1700,3],[8729,6],]	0.657288
5247	1	[[2712,7],]	0.361812
5248	1	[[7805,3],]	0.989833
5249	2	[[7154,4],[8729,6],]	0.550872
5250	2	[[524,2],[2076,1],]	3.74897
5251	5	[[908,4],[1859,3],[2237,8],[2564,6],[4695,5],]	0.664626
5252	2	[[3212,2],[4845,3],]	1.41405
5253	5	[[427,3],[1457,2],[5444,5],[6658,2],[7834,2],]	1.61395
5254	2	[[1923,4],[7377,3],]	0.846469
5255	5	[[3327,6],[3658,1],[4223,7],[4955,4],[8099,3],]	1.08989
5256	1	[[7854,4],]	0.726375
5257	5	[[1956,6],[4454,2],[5319,5],[9263,3],[9667,4],]	0.877556
5258	2	[[6385,7],[6788,2],]	0.896004
5259	2	[[5526,4],[6144,5],]	0.604523
5260	6	[[222,8],[361,4],[1639,4],[3388,7],[7417,3],[7615,3],]	0.708316
5261	2	[[2253,2],[4970,7],]	1.1261
5262	5	[[1061,4],[1713,3],[1883,3],[4578,3],[5034,5],]	0.912846
5263	2	[[8986,1],[9956,2],]	3.61251
5264	1	[[6996,4],]	0.704825
5265	1	[[9242,6],]	0.425583
5266	3	[[1184,3],[3360,7],[8617,4],]	0.679362
5267	1	[[1839,3],]	0.93948
5268	4	[[866,4],[3675,5],[4702,3],[7497,3],]	0.805374
5269	0	[]	0.0134471
5270	7	[[45,2],[1599,4],[2494,4],[5631,5],[6054,6],[6137,4],[9900,1],]	1.10469
5271	4	[[4333,2],[7067,5],[7704,2],[7822,8],]	0.984895
5272	1	[[7353,3],]	0.927856
5273	1	[[307,5],]	0.653514
5274	2	[[72,8],[5827,9],]	0.297056
5275	2	[[4528,4],[7660,3],]	0.849717
5276	3	[[3267,5],[8614,3],[8976,2],]	1.08406
5277	2	[[3770,9],[4838,4],]	0.515509
5278	1	[[3678,3],]	0.943371
5279	8	[[2193,5],[3035,3],[3106,6],[3793,7],[4840,1],[6230,2],[7230,3],[9084,4],]	1.06886
5280	3	[[238,7],[897,3],[6839,5],]	0.544606
5281	2	[[7068,5],[9967,6],]	0.441595
5282	2	[[1050,2],[9163,3],]	1.51028
5283	3	[[507,3],[3006,4],[5456,3],]	0.925499
5284	2	[[5760,2],[9944,3],]	1.29453
5285	3	[[2339,5],[3515,4],[6694,3],]	0.697292
5286	1	[[3475,2],]	2.12232
5287	5	[[336,6],[823,3],[5696,3],[8695,3],[9451,3],]	0.889447
5288	1	[[4348,1],]	6.88491
5289	4	[[765,4],[852,6],[7149,6],[8075,7],]	0.471652
5290	2	[[1806,4],[7632,5],]	0.647114
5291	0	[]	0.0134471
5292	2	[[2215,3],[4609,3],]	1.08222
5293	3	[[3113,3],[3381,2],[7968,2],]	1.64495
5294	4	[[926,2],[5570,2],[6910,1],[7238,4],]	2.12181
5295	3	[[1863,4],[7577,2],[8783,6],]	0.974196
5296	4	[[1884,4],[1915,5],[3454,5],[7284,4],]	0.621903
5297	3	[[2814,3],[7095,4],[8926,3],]	1.03087
5298	5	[[1303,3],[1978,4],[5203,3],[8520,4],[9045,3],]	0.856826
5299	2	[[51,2],[1833,4],]	1.28619
5300	5	[[2696,3],[4453,4],[5010,4],[5928,5],[6402,5],]	0.628006
5301	5	[[6,5],[704,5],[5651,3],[7125,3],[7828,4],]	0.910584
5302	2	[[3027,2],[9618,2],]	1.89429
5303	2	[[745,5],[8583,1],]	2.2618
5304	4	[[2456,4],[2466,8],[6039,3],[9384,5],]	0.583558
5305	2	[[2876,4],[9248,4],]	0.678975
5306	2	[[3891,3],[8551,4],]	0.87153
5307	3	[[4898,2],[5639,3],[8280,5],]	1.05248
5308	5	[[2342,3],[2414,3],[5198,5],[5206,7],[8651,3],]	0.943339
5309	1	[[3162,4],]	0.893999
5310	2	[[7881,3],[8830,2],]	1.66399
5311	2	[[1880,6],[2377,1],]	2.23323
5312	0	[]	0.0134471
5313	3	[[504,3],[6352,7],[6762,4],]	0.821981
5314	3	[[5010,4],[7352,5],[8611,3],]	0.780739
5315	4	[[598,5],[770,5],[1145,4],[1897,3],]	0.703756
5316	6	[[3480,2],[5132,4],[6107,2],[6946,4],[8438,5],[9277,7],]	0.887681
5317	3	[[1323,3],[7105,5],[9058,3],]	0.936019
5318	3	[[2924,1],[5762,3],[6653,3],]	2.38942
5319	5	[[1578,5],[4204,4],[4397,4],[4875,2],[5257,5],]	0.785612
5320	4	[[1982,4],[3436,2],[4509,2],[9584,2],]	1.55448
5321	1	[[6054,6],]	0.504293
5322	1	[[7776,4],]	0.674316
5323	1	[[6818,4],]	0.743549
5324	0	[]	0.0134471
5325	4	[[929,5],[6171,2],[6243,5],[6498,4],]	0.815958
5326	6	[[1546,4],[1674,3],[2480,2],[6689,4],[7366,4],[8570,5],]	0.907767
5327	2	[[2810,8],[4747,5],]	0.350974
5328	3	[[1437,7],[9678,7],[9691,2],]	0.773555
5329	6	[[1353,2],[3264,5],[5662,2],[6114,4],[8219,6],[8280,5],]	0.84938
5330	1	[[2234,3],]	1.1154
5331	2	[[5200,3],[7721,1],]	2.96094
5332	3	[[4337,3],[4346,4],[7461,8],]	0.56174
5333	4	[[1248,4],[3801,4],[7980,2],[8139,5],]	0.865585
5334	1	[[1220,2],]	1.71362
5335	9	[[503,7],[721,5],[1145,4],[1842,6],[1997,3],[2242,3],[2897,4],[5633,5],[9854,3],]	0.688659
5336	1	[[8785,7],]	0.323721
5337	4	[[1147,3],[1605,4],[4593,2],[8033,4],]	1.12052
5338	1	[[7627,5],]	0.514212
5339	2	[[3158,7],[7658,3],]	0.640251
5340	2	[[857,3],[1552,4],]	0.880642
5341	4	[[2652,4],[5671,2],[7987,7],[8349,3],]	0.961669
5342	7	[[2195,6],[3844,6],[5674,5],[6002,2],[8666,5],[8844,8],[9331,3],]	0.711557
5343	5	[[2366,3],[2482,3],[2756,2],[3797,4],[7375,4],]	0.94042
5344	1	[[4330,5],]	0.549271
5345	0	[]	0.0134471
5346	0	[]	0.0134471
5347	2	[[4481,5],[4753,3],]	0.69411
5348	4	[[3649,3],[4945,4],[8477,3],[8725,6],]	0.841019
5349	1	[[6054,6],]	0.504293
5350	2	[[4357,4],[8938,8],]	0.505423
5351	7	[[75,4],[771,3],[4862,4],[6137,4],[7535,3],[8070,4],[9935,4],]	0.783472
5352	3	[[356,6],[1823,6],[3160,3],]	0.629089
5353	0	[]	0.0134471
5354	2	[[3775,4],[5182,4],]	0.663432
5355	2	[[4978,4],[9739,7],]	0.480333
5356	1	[[4864,4],]	1.18445
5357	1	[[2074,4],]	0.6362
5358	3	[[849,3],[853,1],[6236,7],]	1.62907
5359	3	[[5974,3],[7064,4],[8147,2],]	1.16867
5360	5	[[5179,3],[6820,6],[7775,2],[8164,5],[9608,3],]	0.888424
5361	3	[[1237,8],[7663,6],[8978,3],]	0.508554
5362	1	[[6710,4],]	0.637562
5363	6	[[864,2],[2289,4],[3225,5],[3562,4],[8362,4],[9609,1],]	1.24037
5364	1	[[6653,3],]	1.15769
5365	2	[[99,3],[9137,1],]	2.82187
5366	2	[[787,3],[6040,7],]	0.563671
5367	3	[[3290,7],[3390,6],[5927,3],]	0.524466
5368	2	[[1338,3],[1746,4],]	0.975605
5369	0	[]	0.0134471
5370	5	[[1707,4],[4670,7],[6887,4],[8486,4],[9493,5],]	0.652739
5371	11	[[1062,4],[2575,4],[3569,5],[4223,7],[5447,5],[6229,5],[7137,4],[7434,6],[8663,4],[8869,2],[9095,3],]	0.696989
5372	3	[[6137,4],[7432,4],[9354,2],]	1.10347
5373	6	[[950,4],[1688,2],[2328,3],[5185,3],[8905,4],[9252,4],]	1.14214
5374	5	[[645,6],[991,6],[1780,2],[3776,5],[5166,4],]	0.806476
5375	5	[[553,3],[7260,2],[8933,8],[9176,4],[9763,3],]	0.932312
5376	1	[[5204,3],]	0.908774
5377	3	[[2200,2],[5245,10],[8517,4],]	0.787589
5378	4	[[2024,6],[7329,4],[8758,4],[9498,1],]	1.20467
5379	2	[[1785,4],[7739,4],]	0.742247
5380	0	[]	0.0134471
5381	4	[[1452,5],[5646,5],[6348,4],[7480,6],]	0.61716
5382	2	[[87,1],[9710,3],]	3.14476
5383	6	[[1200,3],[2787,5],[6260,3],[7174,4],[8612,3],[9977,4],]	0.880295
5384	7	[[1404,4],[1409,5],[1625,6],[4073,4],[6008,1],[9559,4],[9823,4],]	0.982041
5385	2	[[3794,4],[9228,3],]	0.775833
5386	3	[[1517,4],[4142,3],[7847,3],]	1.0105
5387	4	[[6490,4],[7641,4],[9499,5],[9915,3],]	0.734198
5388	2	[[3167,2],[9549,3],]	1.62074
5389	3	[[7754,1],[8425,3],[9320,7],]	1.68457
5390	5	[[1499,3],[3252,3],[3501,5],[6014,3],[7893,3],]	1.16148
5391	2	[[124,4],[6006,5],]	0.56374
5392	3	[[392,6],[3668,2],[8490,5],]	1.22156
5393	0	[]	0.0134471
5394	3	[[107,3],[4607,4],[7319,4],]	0.751422
5395	4	[[1216,6],[4555,3],[8395,5],[8729,6],]	0.6644
5396	3	[[796,3],[918,5],[7112,5],]	0.653911
5397	3	[[1384,4],[2182,2],[2775,4],]	1.05685
5398	6	[[2312,7],[2600,3],[3784,1],[3831,2],[9535,5],[9608,3],]	1.31068
5399	3	[[3745,8],[8779,6],[9119,1],]	1.2159
5400	2	[[1868,5],[8957,3],]	0.869917
5401	4	[[804,4],[2868,3],[6195,4],[7729,5],]	0.747315
5402	2	[[3048,2],[7901,4],]	1.12398
5403	5	[[1385,2],[1496,7],[4041,3],[5092,3],[5569,1],]	1.48355
5404	2	[[1734,3],[5938,3],]	0.919852
5405	6	[[918,5],[999,2],[1555,2],[3969,5],[7991,4],[8139,5],]	0.940311
5406	1	[[3961,3],]	1.16576
5407	1	[[5439,2],]	1.77581
5408	4	[[1885,3],[2929,6],[8650,5],[8862,3],]	0.903863
5409	3	[[1048,6],[4373,5],[7330,4],]	0.500622
5410	7	[[99,3],[432,4],[2115,3],[2511,7],[3693,3],[4157,5],[9472,8],]	0.751757
5411	8	[[568,5],[1693,6],[3390,6],[3607,2],[4014,6],[5228,6],[6569,2],[8643,6],]	0.691801
5412	2	[[8272,1],[8880,5],]	2.30129
5413	1	[[3370,3],]	1.0182
5414	5	[[2610,4],[8961,3],[9008,3],[9547,6],[9842,3],]	0.868269
5415	3	[[2658,4],[4018,7],[6337,2],]	0.900106
5416	2	[[3224,2],[5115,7],]	0.845191
5417	5	[[2144,3],[2768,2],[7642,4],[9309,5],[9640,4],]	1.01104
5418	2	[[1171,4],[5832,3],]	1.08088
5419	4	[[1800,2],[6585,3],[7969,7],[7973,4],]	0.870253
5420	5	[[1340,4],[3052,3],[4068,4],[5742,5],[7933,4],]	0.748589
5421	6	[[403,1],[3074,2],[6714,3],[6931,6],[8791,4],[9666,5],]	1.3905
5422	3	[[842,4],[6604,5],[8305,6],]	0.554514
5423	3	[[1154,3],[6467,2],[7283,3],]	1.18473
5424	2	[[5061,4],[6613,6],]	0.599914
5425	6	[[1823,6],[3114,6],[3448,1],[4755,2],[6291,2],[8440,5],]	1.5557
5426	2	[[6130,5],[8884,4],]	0.591899
5427	0	[]	0.0134471
5428	2	[[1576,3],[8487,4],]	0.999412
5429	8	[[3503,3],[3828,1],[4450,2],[5115,7],[5173,4],[5224,6],[6042,9],[7292,4],]	0.998847
5430	3	[[1571,3],[1977,8],[8148,6],]	0.563609
5431	4	[[2015,7],[7068,5],[7450,4],[9254,5],]	0.564253
5432	1	[[8198,2],]	2.01129
5433	5	[[811,6],[6638,6],[8665,3],[8994,5],[9589,2],]	0.808961
5434	2	[[8960,3],[9393,3],]	1.08726
5435	1	[[3326,3],]	1.21208
5436	1	[[7589,5],]	0.628462
5437	1	[[9646,7],]	0.376206
5438	7	[[1305,6],[2682,3],[3106,6],[6110,2],[7129,11],[8654,3],[9194,4],]	0.734581
5439	2	[[5407,1],[7262,5],]	2.25078
5440	2	[[4039,3],[9984,5],]	0.867597
5441	3	[[3173,4],[6762,4],[7670,3],]	0.77727
5442	5	[[292,8],[3327,6],[3413,4],[3988,3],[9637,3],]	0.717628
5443	1	[[8361,6],]	0.374347
5444	5	[[238,7],[570,2],[3632,4],[5253,5],[9633,2],]	0.909565
5445	3	[[2686,5],[7043,5],[7470,4],]	0.648044
5446	2	[[3470,5],[6089,3],]	0.733378
5447	5	[[2895,5],[5371,11],[6016,6],[8294,6],[8500,5],]	0.410278
5448	4	[[248,2],[4880,5],[6913,7],[7434,6],]	0.707313
5449	6	[[2395,3],[4136,3],[5026,4],[7161,6],[7867,3],[9439,4],]	0.772825
5450	1	[[6502,3],]	1.04981
5451	3	[[339,5],[4226,6],[4831,6],]	0.487145
5452	2	[[7067,5],[8969,7],]	0.420048
5453	4	[[3361,3],[7917,2],[8274,2],[8820,3],]	1.61877
5454	2	[[3995,5],[5676,3],]	0.885357
5455	3	[[6441,3],[6490,4],[7205,9],]	0.562556
5456	3	[[989,3],[3777,2],[5283,3],]	1.4587
5457	6	[[1952,4],[4689,2],[7396,3],[8059,7],[8082,8],[9451,3],]	0.840134
5458	3	[[411,2],[471,3],[8342,3],]	1.16245
5459	5	[[674,6],[1412,4],[7150,7],[8673,8],[9048,2],]	0.652767
5460	1	[[7928,4],]	0.564832
5461	3	[[856,5],[4261,2],[8745,4],]	0.974578
5462	0	[]	0.0134471
5463	1	[[8945,3],]	1.12774
5464	0	[]	0.0134471
5465	4	[[3519,3],[4560,5],[5528,3],[9543,3],]	0.850214
5466	2	[[4691,4],[5544,8],]	0.495714
5467	5	[[2352,4],[3748,6],[8068,6],[8173,2],[9322,4],]	0.71704
5468	2	[[2306,3],[5485,5],]	0.910251
5469	2	[[2923,2],[3279,7],]	0.872514
5470	1	[[5714,7],]	0.427497
5471	3	[[189,2],[2379,1],[5943,6],]	2.1067
5472	0	[]	0.0134471
5473	2	[[157,9],[6191,5],]	0.382703
5474	2	[[1001,4],[1134,4],]	0.73945
5475	6	[[109,5],[218,5],[4174,2],[8219,6],[8294,6],[9068,5],]	0.636161
5476	4	[[2764,2],[4976,6],[5052,2],[6601,4],]	1.14026
5477	1	[[3279,7],]	0.386626
5478	2	[[2611,4],[5798,8],]	0.501651
5479	3	[[6397,3],[8675,3],[9746,2],]	1.4164
5480	2	[[2196,1],[4040,4],]	2.49272
5481	2	[[1983,3],[7423,3],]	1.13226
5482	5	[[714,3],[3011,4],[5884,3],[5936,4],[6011,2],]	1.2642
5483	2	[[1041,3],[4807,5],]	0.845327
5484	2	[[6919,8],[9111,4],]	0.564111
5485	5	[[1433,2],[5468,2],[5793,2],[5936,4],[8664,3],]	1.38772
5486	3	[[3983,5],[8823,4],[8900,3],]	0.685802
5487	5	[[779,3],[6631,6],[7500,3],[9094,5],[9954,4],]	0.786926
5488	2	[[4309,3],[6168,5],]	0.670521
5489	5	[[3517,5],[4701,2],[6185,3],[6983,5],[9590,2],]	1.10524
5490	4	[[595,6],[5620,4],[6474,3],[8374,2],]	0.935868
5491	3	[[6350,6],[8424,2],[9490,4],]	0.978014
5492	3	[[4790,3],[8724,3],[8892,5],]	0.965584
5493	6	[[1668,4],[2033,7],[2302,4],[5062,2],[8933,8],[9830,4],]	0.765841
5494	1	[[2183,8],]	0.304823
5495	0	[]	0.0134471
5496	5	[[721,5],[1040,3],[2622,7],[4668,5],[6810,5],]	0.585775
5497	5	[[1004,5],[2852,4],[3580,5],[8237,4],[9158,5],]	0.646465
5498	2	[[4254,2],[6350,6],]	0.916183
5499	3	[[4083,5],[6893,3],[9022,3],]	0.78407
5500	2	[[715,3],[9065,4],]	0.917892
5501	2	[[4212,5],[5996,6],]	0.536988
5502	1	[[1857,2],]	1.71956
5503	3	[[884,4],[985,9],[9765,6],]	0.426993
5504	5	[[1195,3],[4697,5],[5668,2],[8313,1],[9764,3],]	1.58717
5505	5	[[212,3],[1005,4],[4266,3],[6185,3],[9377,5],]	0.754784
5506	1	[[2563,3],]	1.19382
5507	1	[[4738,4],]	0.975443
5508	0	[]	0.0134471
5509	0	[]	0.0134471
5510	2	[[6134,2],[9395,3],]	1.41625
5511	4	[[796,3],[855,4],[3313,5],[9893,6],]	0.712609
5512	7	[[745,5],[1597,3],[1600,6],[2776,3],[2797,1],[6739,6],[8016,2],]	1.29089
5513	2	[[7598,3],[9617,5],]	0.667215
5514	4	[[241,6],[1684,3],[2121,1],[6150,1],]	2.58587
5515	1	[[1880,6],]	0.499583
5516	1	[[8238,3],]	1.36625
5517	2	[[4989,5],[5923,4],]	0.664495
5518	4	[[778,2],[841,4],[4021,3],[4697,5],]	1.04159
5519	5	[[330,4],[2323,2],[2988,2],[7411,4],[7465,1],]	1.73617
5520	4	[[2351,1],[5604,6],[6736,4],[9136,8],]	1.20163
5521	5	[[4038,3],[4529,7],[5051,2],[6948,3],[8663,4],]	0.92665
5522	4	[[3946,4],[7384,3],[8204,2],[9275,2],]	1.47416
5523	1	[[3338,3],]	1.41118
5524	1	[[6638,6],]	0.386532
5525	4	[[2684,2],[5680,3],[8551,4],[9923,3],]	1.07278
5526	4	[[1429,5],[4451,4],[5259,2],[6379,3],]	0.910457
5527	1	[[7971,3],]	1.24466
5528	3	[[5465,4],[7205,9],[8020,6],]	0.488618
5529	2	[[490,5],[8838,7],]	0.408845
5530	2	[[949,2],[2081,3],]	1.66164
5531	1	[[9938,2],]	2.42619
5532	4	[[1060,2],[1807,4],[7512,4],[8599,3],]	1.02419
5533	3	[[4504,3],[7839,2],[8713,5],]	0.989555
5534	2	[[1755,3],[3909,6],]	0.665053
5535	5	[[1048,6],[1232,4],[5761,3],[7074,5],[9606,5],]	0.632505
5536	2	[[5733,2],[7519,3],]	1.35499
5537	6	[[1277,6],[1568,7],[2833,3],[2849,3],[4517,3],[8376,5],]	0.729445
5538	4	[[1062,4],[1346,4],[3968,3],[8665,3],]	0.914676
5539	4	[[1458,6],[4286,4],[9438,4],[9876,3],]	0.76965
5540	2	[[7718,5],[8886,4],]	0.715177
5541	4	[[2922,4],[5584,5],[6513,5],[8660,2],]	0.870738
5542	2	[[2306,3],[7962,3],]	1.1116
5543	0	[]	0.0134471
5544	8	[[721,5],[2421,7],[2578,2],[3127,5],[3588,2],[5466,2],[6168,5],[8720,2],]	1.08804
5545	2	[[862,1],[1880,6],]	2.23323
5546	3	[[3831,2],[6013,5],[9295,1],]	2.08605
5547	8	[[276,5],[4156,4],[5738,3],[6453,1],[8155,4],[8844,8],[8858,4],[8997,7],]	0.909445
5548	4	[[2147,4],[2387,3],[7588,3],[9811,2],]	1.11861
5549	0	[]	0.0134471
5550	1	[[3921,2],]	1.87624
5551	8	[[43,5],[1918,4],[5678,5],[5941,4],[5991,3],[6213,3],[7558,4],[9150,2],]	0.936773
5552	3	[[2283,2],[3302,4],[5935,2],]	1.5703
5553	2	[[69,3],[1016,4],]	0.796417
5554	3	[[4392,5],[7389,3],[8298,2],]	1.20985
5555	5	[[3201,1],[3567,4],[4513,5],[5222,2],[6068,4],]	1.40782
5556	2	[[2677,2],[3198,5],]	0.974039
5557	3	[[581,2],[2872,5],[4951,2],]	1.31223
5558	5	[[2416,5],[3601,3],[4718,3],[8169,3],[8726,3],]	0.913318
5559	5	[[1322,5],[1478,4],[4432,8],[4690,4],[7694,4],]	0.570633
5560	4	[[6039,3],[8138,4],[8151,5],[8875,7],]	0.641521
5561	3	[[4430,4],[6775,4],[7007,3],]	0.737575
5562	3	[[2576,5],[3421,3],[8117,4],]	0.694602
5563	2	[[106,5],[2615,3],]	0.725576
5564	1	[[8905,4],]	0.621798
5565	4	[[6404,6],[7717,3],[8638,6],[9101,2],]	0.756929
5566	3	[[1003,3],[8772,4],[9579,5],]	0.676964
5567	2	[[8331,4],[8606,3],]	1.00559
5568	4	[[608,6],[3851,4],[4203,3],[7033,6],]	0.679191
5569	1	[[5403,5],]	0.556367
5570	2	[[5294,4],[9401,7],]	0.673517
5571	4	[[1559,2],[4418,7],[7163,10],[8267,3],]	0.755431
5572	4	[[859,2],[2903,2],[7815,5],[8364,3],]	1.65619
5573	2	[[1795,2],[9354,2],]	2.03132
5574	6	[[550,4],[950,4],[2746,5],[2846,5],[4002,3],[4387,4],]	0.752316
5575	3	[[5985,7],[7390,4],[9444,4],]	0.602715
5576	2	[[4878,3],[8059,7],]	0.955525
5577	1	[[2653,5],]	0.497302
5578	3	[[1386,5],[4519,6],[7058,2],]	0.813996
5579	3	[[1823,6],[2942,6],[4342,3],]	0.583736
5580	1	[[658,4],]	0.818993
5581	2	[[7251,3],[9403,4],]	0.855188
5582	3	[[90,9],[5588,5],[8607,4],]	0.476473
5583	2	[[437,4],[6559,5],]	0.677604
5584	5	[[4915,2],[5541,4],[8360,4],[9141,9],[9156,4],]	0.776542
5585	7	[[1490,5],[1641,4],[2670,3],[2759,4],[3645,6],[8750,6],[8843,4],]	0.727085
5586	5	[[1041,3],[3215,4],[4807,5],[7770,4],[9241,5],]	0.869586
5587	2	[[1860,1],[7960,5],]	2.31411
5588	5	[[954,3],[1379,3],[1530,2],[5582,3],[8351,6],]	1.03339
5589	3	[[1926,6],[5016,4],[6165,5],]	0.573134
5590	2	[[4760,6],[5602,5],]	0.661366
5591	3	[[4648,4],[6400,5],[6737,4],]	0.589145
5592	6	[[3748,6],[8487,4],[8609,3],[9177,4],[9314,2],[9737,3],]	1.02
5593	7	[[963,2],[1632,6],[2896,6],[4432,8],[5598,5],[8489,5],[8684,5],]	0.59455
5594	4	[[539,3],[780,2],[2025,3],[4204,4],]	1.11405
5595	3	[[3764,3],[7257,2],[8220,4],]	1.0601
5596	2	[[6125,8],[9456,5],]	0.528233
5597	4	[[1252,1],[1985,7],[6202,1],[6327,6],]	2.05767
5598	5	[[4650,6],[5593,7],[7130,4],[8267,3],[9166,7],]	0.529478
5599	4	[[2449,9],[4011,8],[7158,3],[7566,7],]	0.425742
5600	0	[]	0.0134471
5601	3	[[1781,3],[4088,2],[9425,4],]	1.22442
5602	5	[[3616,3],[4754,2],[5073,3],[5590,2],[7138,1],]	2.08655
5603	2	[[1052,4],[2668,3],]	1.25652
5604	6	[[2669,1],[5520,4],[8065,4],[9552,1],[9635,4],[9891,2],]	1.99728
5605	2	[[6500,3],[9472,8],]	0.647036
5606	5	[[3570,3],[4111,6],[7065,2],[8051,3],[9952,2],]	1.19361
5607	4	[[917,1],[4226,6],[5758,4],[9454,2],]	1.57552
5608	2	[[4378,4],[8842,7],]	0.636434
5609	5	[[580,6],[5944,5],[6165,5],[6580,6],[8124,3],]	0.569271
5610	2	[[1993,4],[8623,4],]	0.689892
5611	4	[[309,4],[1310,4],[6574,4],[9967,6],]	0.609692
5612	3	[[3014,3],[3704,2],[5920,4],]	1.3056
5613	2	[[6131,3],[9256,5],]	0.761784
5614	3	[[6513,5],[6882,6],[9182,3],]	0.821782
5615	2	[[1467,5],[6737,4],]	0.569685
5616	3	[[783,8],[2638,3],[2853,2],]	1.02673
5617	1	[[2284,3],]	0.985814
5618	1	[[8713,5],]	0.478746
5619	4	[[505,3],[2115,3],[6332,2],[7955,6],]	1.03557
5620	4	[[5490,4],[6628,4],[7053,5],[7753,7],]	0.573031
5621	3	[[348,6],[396,4],[8747,6],]	0.518268
5622	7	[[70,3],[1954,4],[2132,2],[4310,6],[7331,3],[8470,3],[8899,6],]	0.89684
5623	2	[[352,6],[837,5],]	0.543765
5624	3	[[2152,4],[4457,5],[8457,8],]	0.494832
5625	5	[[3099,3],[3947,6],[6321,6],[8087,3],[9386,5],]	0.682176
5626	1	[[9939,2],]	2.42453
5627	1	[[9556,8],]	0.268345
5628	3	[[5736,6],[8744,7],[9816,3],]	0.575114
5629	4	[[2568,3],[2597,2],[4209,3],[7933,4],]	1.12832
5630	0	[]	0.0134471
5631	5	[[3327,6],[5270,7],[6706,1],[8234,3],[9491,3],]	1.15944
5632	3	[[2713,4],[3043,6],[8772,4],]	0.596638
5633	5	[[1058,4],[5335,9],[5754,2],[6449,1],[9617,5],]	1.29028
5634	2	[[6114,4],[7798,2],]	1.84038
5635	4	[[2272,4],[3909,6],[4324,3],[8095,6],]	0.711315
5636	2	[[4394,2],[9706,4],]	1.36198
5637	3	[[2877,6],[4623,4],[9871,6],]	0.493705
5638	1	[[1955,4],]	0.628872
5639	3	[[5127,4],[5307,3],[5893,2],]	1.71738
5640	4	[[269,4],[2033,7],[3011,4],[3308,5],]	0.709249
5641	1	[[389,3],]	1.19952
5642	3	[[3883,3],[4690,4],[8335,3],]	0.921398
5643	3	[[1254,4],[7778,4],[9085,2],]	1.08538
5644	2	[[6752,2],[9254,5],]	1.07099
5645	4	[[517,4],[858,2],[4116,3],[7057,4],]	1.09838
5646	5	[[96,2],[1737,3],[2930,2],[3329,3],[5381,4],]	1.19108
5647	4	[[500,4],[2386,2],[3456,1],[8782,6],]	1.56407
5648	4	[[311,3],[1871,5],[3673,5],[5172,3],]	0.803504
5649	5	[[345,2],[2087,7],[5091,7],[7069,4],[9876,3],]	0.755279
5650	3	[[3799,5],[6147,3],[9554,6],]	0.706853
5651	3	[[5301,5],[6550,1],[9711,4],]	1.55499
5652	2	[[3486,2],[3963,2],]	2.03428
5653	3	[[3509,1],[5925,3],[6425,4],]	1.9163
5654	1	[[1226,2],]	1.89579
5655	3	[[1947,4],[5164,8],[9808,5],]	0.482126
5656	3	[[332,5],[502,3],[3359,9],]	0.553405
5657	3	[[1801,5],[8068,6],[8780,3],]	0.631559
5658	3	[[2098,6],[7933,4],[8892,5],]	0.610242
5659	5	[[2100,6],[4518,9],[7004,7],[8003,3],[9629,3],]	0.649245
5660	3	[[2652,4],[7114,3],[7118,7],]	0.605498
5661	1	[[6271,6],]	0.595838
5662	2	[[5329,6],[6429,6],]	0.375831
5663	5	[[358,3],[705,4],[2180,5],[2656,6],[4085,2],]	0.965605
5664	2	[[3694,3],[6016,6],]	0.644734
5665	1	[[2108,5],]	0.629732
5666	3	[[898,4],[7259,5],[9984,5],]	0.558167
5667	4	[[3665,3],[3833,6],[7028,6],[8632,1],]	1.19615
5668	2	[[5504,5],[9445,3],]	0.937952
5669	1	[[6516,5],]	0.534154
5670	3	[[726,5],[7545,6],[8508,4],]	0.578533
5671	2	[[5341,4],[8320,2],]	1.14335
5672	4	[[6413,5],[7647,5],[7932,4],[9298,2],]	0.739695
5673	6	[[1961,4],[2006,5],[4833,4],[5871,4],[7354,2],[7419,4],]	0.86686
5674	5	[[139,4],[4776,5],[5342,7],[5859,4],[9420,4],]	0.616648
5675	2	[[1046,2],[3454,5],]	0.938201
5676	3	[[121,4],[5454,2],[6278,2],]	1.28933
5677	4	[[1515,5],[1863,4],[5122,7],[8784,4],]	0.560011
5678	5	[[1535,5],[2194,3],[5551,8],[7434,6],[8835,3],]	0.631821
5679	3	[[2087,7],[3634,2],[7259,5],]	0.740307
5680	3	[[2594,5],[5525,4],[8925,8],]	0.521149
5681	2	[[23,2],[7186,3],]	1.43139
5682	4	[[165,5],[1292,7],[2041,3],[4000,7],]	0.537057
5683	2	[[2883,1],[3961,3],]	3.20498
5684	5	[[622,7],[1617,4],[1830,3],[3377,3],[4601,3],]	0.890515
5685	4	[[2914,3],[2963,4],[4735,2],[9982,8],]	0.913812
5686	3	[[205,5],[3299,6],[5924,3],]	0.699544
5687	3	[[6389,4],[6625,2],[7797,4],]	1.04357
5688	3	[[190,4],[619,2],[4364,5],]	0.975321
5689	3	[[679,3],[789,3],[6067,3],]	1.00251
5690	6	[[152,2],[2153,10],[7151,3],[8471,3],[8761,5],[9867,7],]	0.823178
5691	3	[[6424,3],[7960,5],[9702,3],]	0.873766
5692	3	[[2615,3],[3674,5],[9146,4],]	0.749398
5693	0	[]	0.0134471
5694	2	[[20,5],[1031,3],]	0.801791
5695	4	[[4595,2],[6128,3],[6821,3],[7461,8],]	1.03909
5696	3	[[4766,5],[5069,4],[5287,5],]	0.554036
5697	3	[[1971,2],[4942,3],[6470,4],]	1.10708
5698	2	[[3833,6],[9912,2],]	1.58364
5699	2	[[1037,2],[2780,1],]	3.74327
5700	2	[[146,4],[831,1],]	2.54047
5701	5	[[422,5],[6420,2],[6778,4],[6850,3],[7823,2],]	1.17117
5702	1	[[9836,4],]	0.732029
5703	4	[[863,5],[2612,1],[6024,5],[7753,7],]	1.09179
5704	4	[[1657,4],[2475,6],[2621,7],[7567,4],]	0.493276
5705	4	[[41,4],[155,3],[7120,3],[7441,5],]	0.76427
5706	2	[[684,5],[2305,2],]	0.981863
5707	2	[[1801,5],[4056,4],]	0.601707
5708	5	[[578,4],[1429,5],[6214,3],[6676,3],[6801,4],]	0.880193
5709	3	[[178,4],[4547,3],[8872,4],]	0.919819
5710	0	[]	0.0134471
5711	0	[]	0.0134471
5712	4	[[138,3],[3491,4],[4955,4],[6152,2],]	1.08162
5713	4	[[1321,2],[6517,2],[6868,3],[8355,4],]	1.18995
5714	7	[[2239,4],[3508,1],[3830,3],[3837,2],[5470,1],[5792,7],[9461,4],]	1.64167
5715	6	[[544,3],[1108,6],[1828,1],[6753,2],[6757,1],[9291,4],]	1.91378
5716	2	[[2215,3],[4287,4],]	0.936083
5717	2	[[2070,6],[3594,4],]	0.624251
5718	3	[[4931,4],[5183,2],[8325,3],]	1.11787
5719	5	[[2836,2],[4054,3],[4164,6],[7280,4],[9923,3],]	0.951685
5720	1	[[1938,5],]	0.679046
5721	1	[[253,3],]	0.984691
5722	7	[[415,5],[985,9],[3255,5],[7291,2],[7602,2],[7885,3],[7923,4],]	0.848808
5723	1	[[3733,4],]	1.01764
5724	1	[[7578,2],]	1.8609
5725	0	[]	0.0134471
5726	1	[[2582,3],]	1.10983
5727	4	[[915,5],[924,1],[8090,7],[8652,3],]	1.25872
5728	3	[[4164,6],[6142,3],[9778,2],]	1.12725
5729	2	[[2046,4],[9848,4],]	0.647665
5730	3	[[642,4],[1040,3],[2322,2],]	0.984158
5731	1	[[9407,6],]	0.456738
5732	1	[[5153,5],]	0.488472
5733	2	[[1929,4],[5536,2],]	1.20615
5734	1	[[894,6],]	0.439188
5735	3	[[553,3],[8114,5],[8650,5],]	0.675141
5736	6	[[2359,4],[4933,4],[5628,3],[7406,4],[7512,4],[7668,6],]	0.80995
5737	3	[[1973,4],[4030,3],[4866,2],]	1.06775
5738	3	[[202,4],[5547,8],[8103,4],]	0.510273
5739	0	[]	0.0134471
5740	3	[[3060,3],[3337,6],[5805,3],]	0.746887
5741	3	[[6147,3],[7974,3],[8966,5],]	1.15195
5742	5	[[415,5],[4740,6],[5420,5],[7450,4],[8114,5],]	0.540669
5743	5	[[458,2],[636,5],[2292,2],[3375,6],[6009,4],]	1.01075
5744	3	[[3525,4],[6802,3],[8917,7],]	0.657719
5745	2	[[4123,1],[8990,2],]	3.76845
5746	0	[]	0.0134471
5747	1	[[981,4],]	0.674181
5748	3	[[3077,5],[4491,5],[6217,3],]	0.862909
5749	2	[[1378,3],[5948,2],]	2.20179
5750	3	[[816,4],[3514,1],[8874,7],]	1.43389
5751	5	[[417,4],[2728,2],[4049,4],[6060,5],[8232,7],]	0.792235
5752	3	[[3844,6],[6095,1],[7908,5],]	1.42261
5753	5	[[1281,5],[1496,7],[5807,5],[7600,5],[9748,4],]	0.567584
5754	2	[[5000,3],[5633,5],]	0.811233
5755	3	[[2873,5],[8942,3],[9907,3],]	0.977859
5756	2	[[689,2],[2967,3],]	1.21196
5757	3	[[596,5],[7908,5],[9389,1],]	1.54759
5758	4	[[2776,3],[5607,4],[7632,5],[9679,2],]	1.14546
5759	1	[[257,3],]	1.55768
5760	2	[[5284,2],[7352,5],]	1.11948
5761	3	[[3454,5],[5535,5],[5923,4],]	0.63789
5762	3	[[2794,5],[5318,3],[7620,2],]	1.22288
5763	2	[[750,3],[9241,5],]	0.711098
5764	1	[[779,3],]	0.954016
5765	2	[[1173,3],[6707,4],]	0.928047
5766	2	[[4025,4],[9249,4],]	0.917083
5767	4	[[4563,2],[6240,3],[6786,3],[8733,2],]	1.48386
5768	4	[[1883,3],[2689,5],[7975,4],[9884,4],]	0.649948
5769	6	[[1001,4],[2494,4],[5090,2],[5794,5],[7197,5],[8551,4],]	0.720075
5770	1	[[0,4],]	0.566777
5771	3	[[372,4],[1720,4],[7545,6],]	0.742462
5772	2	[[6265,5],[6938,4],]	0.582643
5773	4	[[544,3],[5046,3],[7376,3],[7508,1],]	1.79861
5774	3	[[6038,2],[8856,4],[9018,4],]	1.01734
5775	3	[[4433,5],[6163,5],[9982,8],]	0.432954
5776	2	[[4417,3],[6146,7],]	0.562794
5777	4	[[2247,2],[3454,5],[6385,7],[9891,2],]	1.00509
5778	1	[[7220,3],]	1.24592
5779	1	[[7575,5],]	0.502171
5780	1	[[8985,1],]	6.88491
5781	2	[[1440,6],[9838,4],]	0.520638
5782	1	[[9004,4],]	0.678511
5783	6	[[1721,6],[2847,5],[3470,5],[6086,5],[7810,2],[8481,5],]	0.599584
5784	1	[[6987,3],]	1.27628
5785	7	[[681,4],[1622,3],[2609,3],[6914,4],[8009,5],[8508,4],[8946,2],]	0.875391
5786	4	[[1310,4],[6177,5],[6767,5],[8270,2],]	0.828738
5787	2	[[2404,5],[9586,2],]	1.01758
5788	2	[[2777,4],[4155,4],]	0.935109
5789	2	[[2015,7],[2664,4],]	0.51601
5790	3	[[1541,4],[9293,2],[9581,4],]	1.16367
5791	1	[[8920,3],]	0.985004
5792	7	[[3173,4],[5714,7],[5957,6],[6345,3],[6640,3],[6703,3],[7799,4],]	0.741239
5793	2	[[1959,7],[5485,5],]	0.583969
5794	5	[[2057,4],[5769,6],[6686,4],[8166,7],[8172,4],]	0.607214
5795	3	[[487,3],[2094,4],[9267,5],]	0.751784
5796	1	[[6817,2],]	1.77211
5797	4	[[4355,3],[7019,5],[8206,2],[9012,4],]	0.88113
5798	8	[[35,2],[2126,5],[2630,5],[5478,2],[5855,4],[5958,4],[7443,6],[7633,4],]	0.82272
5799	3	[[2840,5],[4094,2],[8656,7],]	0.807633
5800	4	[[2534,5],[3434,2],[7612,1],[7948,3],]	1.88454
5801	4	[[2092,4],[3563,6],[6000,6],[7586,4],]	0.570472
5802	2	[[2190,4],[9730,4],]	0.735782
5803	6	[[835,5],[2060,7],[3050,4],[6040,7],[6042,9],[8782,6],]	0.44455
5804	4	[[3606,4],[5215,3],[6108,3],[8451,4],]	0.908806
5805	3	[[2237,8],[5740,3],[9761,6],]	0.583095
5806	3	[[1776,2],[9284,1],[9998,3],]	2.56464
5807	5	[[879,2],[1166,5],[5753,5],[6587,2],[7841,1],]	1.66903
5808	1	[[640,6],]	0.538385
5809	2	[[1347,2],[5868,4],]	1.42568
5810	3	[[110,5],[4057,4],[6130,5],]	0.659132
5811	2	[[6261,3],[7279,5],]	0.81715
5812	3	[[2971,7],[5007,2],[7410,8],]	0.615318
5813	3	[[741,6],[2132,2],[6143,3],]	1.00055
5814	3	[[5145,2],[7947,2],[9028,2],]	1.98186
5815	1	[[361,4],]	0.680143
5816	5	[[287,1],[2281,5],[2525,3],[7083,4],[8416,8],]	1.12961
5817	4	[[2968,7],[4051,4],[5894,8],[8467,4],]	0.525433
5818	4	[[558,6],[2078,4],[5961,6],[8318,3],]	0.582442
5819	1	[[2172,7],]	0.428134
5820	2	[[1948,3],[7628,7],]	0.688474
5821	1	[[9527,1],]	6.88491
5822	2	[[7084,4],[9078,2],]	1.24411
5823	6	[[729,9],[4303,5],[6458,5],[6920,2],[8568,5],[9053,4],]	0.694104
5824	0	[]	0.0134471
5825	6	[[2330,3],[3587,3],[3981,4],[5146,2],[6320,5],[7832,5],]	0.843023
5826	4	[[1251,2],[1748,8],[5215,3],[9237,8],]	0.719559
5827	9	[[183,6],[3394,7],[3899,1],[5274,2],[7200,4],[7859,7],[8247,3],[8842,7],[9985,7],]	0.83081
5828	2	[[957,2],[2741,6],]	0.971657
5829	1	[[4975,2],]	2.03903
5830	4	[[1316,4],[1677,1],[1927,3],[4330,5],]	1.51409
5831	5	[[2062,5],[2925,4],[3281,3],[3459,3],[8294,6],]	0.662851
5832	3	[[315,2],[5418,2],[7406,4],]	1.49689
5833	0	[]	0.0134471
5834	5	[[5059,6],[5877,5],[5933,5],[6172,6],[7330,4],]	0.520124
5835	1	[[1148,3],]	0.929089
5836	0	[]	0.0134471
5837	3	[[8164,5],[8810,4],[9292,3],]	0.800985
5838	0	[]	0.0134471
5839	6	[[313,5],[2170,4],[5181,2],[7714,3],[9429,4],[9909,6],]	0.954389
5840	1	[[8829,4],]	0.694559
5841	1	[[2546,3],]	1.03507
5842	3	[[1914,3],[4969,3],[5077,3],]	0.983051
5843	0	[]	0.0134471
5844	1	[[6184,1],]	6.88491
5845	4	[[300,4],[1992,3],[6199,2],[8068,6],]	0.909482
5846	5	[[2782,3],[2798,3],[3729,3],[7451,5],[9162,5],]	0.914078
5847	2	[[748,1],[3765,5],]	2.29102
5848	3	[[1766,3],[6196,10],[8265,6],]	0.516421
5849	2	[[3184,7],[6192,3],]	0.638179
5850	2	[[8715,4],[9393,3],]	0.906431
5851	4	[[1926,6],[5180,7],[8396,6],[9381,2],]	0.629665
5852	1	[[727,4],]	0.71841
5853	3	[[2908,8],[3693,3],[7335,4],]	0.591313
5854	4	[[134,5],[4003,1],[5045,4],[7787,3],]	1.426
5855	4	[[5798,8],[5962,5],[7844,5],[8547,4],]	0.52666
5856	2	[[2443,3],[8435,4],]	0.880639
5857	6	[[3,2],[3388,7],[6196,10],[7874,6],[8332,1],[8827,3],]	1.05503
5858	3	[[941,3],[3352,3],[3643,2],]	1.18832
5859	4	[[696,2],[5230,3],[5674,5],[6477,3],]	1.01899
5860	5	[[982,8],[5097,2],[6415,3],[6820,6],[8085,3],]	1.07113
5861	2	[[523,3],[4578,3],]	0.947246
5862	1	[[7715,3],]	1.16931
5863	1	[[6605,4],]	0.650116
5864	5	[[690,3],[2708,8],[6961,3],[9472,8],[9833,6],]	0.613666
5865	4	[[4116,3],[4473,5],[4882,4],[9079,5],]	0.674001
5866	3	[[1291,3],[2976,7],[4179,3],]	0.73467
5867	1	[[582,3],]	1.01929
5868	4	[[519,6],[4819,2],[5809,2],[9338,4],]	1.68072
5869	1	[[6515,5],]	0.659563
5870	1	[[4954,2],]	1.77079
5871	4	[[1096,5],[2762,3],[5673,6],[6043,4],]	0.618416
5872	0	[]	0.0134471
5873	3	[[531,3],[3053,6],[9220,4],]	0.684898
5874	3	[[1305,6],[7896,1],[8319,5],]	1.3382
5875	6	[[166,3],[750,3],[3333,6],[3624,2],[7642,4],[9500,2],]	1.15218
5876	2	[[1459,1],[6155,6],]	2.10345
5877	5	[[374,5],[1842,6],[2696,3],[5834,5],[9485,1],]	1.04446
5878	3	[[3117,3],[6516,5],[9039,3],]	0.898815
5879	2	[[324,4],[949,2],]	1.37573
5880	4	[[1254,4],[4219,3],[6782,3],[7385,6],]	0.928421
5881	2	[[183,6],[9591,3],]	0.699686
5882	6	[[1528,3],[2608,1],[6682,3],[7117,5],[8202,5],[9321,3],]	1.25959
5883	3	[[4300,4],[4900,2],[8804,5],]	1.01817
5884	3	[[2796,4],[5482,5],[8463,3],]	0.956692
5885	4	[[544,3],[4694,7],[6129,7],[8053,4],]	0.577008
5886	3	[[948,5],[1284,2],[3304,2],]	1.31402
5887	4	[[1426,5],[5925,3],[5949,5],[6183,5],]	0.627932
5888	1	[[7537,5],]	0.534323
5889	2	[[6567,4],[6884,3],]	1.03281
5890	2	[[548,3],[9182,3],]	1.05579
5891	2	[[8940,5],[9630,2],]	1.05973
5892	2	[[9429,4],[9972,1],]	2.44696
5893	2	[[3829,1],[5639,3],]	2.93535
5894	8	[[1106,5],[3788,6],[3797,4],[4309,3],[5817,4],[7957,3],[8260,1],[8813,6],]	0.960877
5895	1	[[9861,2],]	1.88743
5896	2	[[867,3],[6667,6],]	0.824399
5897	2	[[3366,2],[4452,6],]	1.04074
5898	2	[[991,6],[6088,2],]	1.00294
5899	4	[[1607,3],[2725,2],[4710,8],[5182,4],]	0.947718
5900	2	[[233,3],[3490,1],]	2.9235
5901	4	[[2229,2],[3253,4],[3794,4],[9493,5],]	0.925948
5902	2	[[232,2],[1727,2],]	2.07642
5903	5	[[2622,7],[4613,6],[8797,2],[9315,6],[9574,5],]	0.715562
5904	1	[[2367,2],]	2.03394
5905	0	[]	0.0134471
5906	0	[]	0.0134471
5907	3	[[2876,4],[3816,3],[4975,2],]	1.59113
5908	4	[[1209,5],[4341,4],[8427,4],[8617,4],]	0.646202
5909	2	[[285,4],[8737,5],]	0.715179
5910	3	[[656,6],[9257,4],[9715,1],]	1.47314
5911	1	[[667,3],]	1.81017
5912	5	[[612,2],[919,6],[3557,2],[6583,5],[9490,4],]	0.901153
5913	2	[[2319,7],[3897,4],]	0.734965
5914	5	[[2056,6],[3483,4],[4556,4],[6025,3],[8419,7],]	0.617179
5915	1	[[4023,3],]	1.49167
5916	4	[[215,4],[4046,5],[7133,5],[9088,4],]	0.591462
5917	7	[[17,2],[1632,6],[2077,2],[4799,2],[5114,3],[6970,2],[9423,2],]	1.44226
5918	2	[[4457,5],[7133,5],]	0.539841
5919	2	[[4420,5],[8059,7],]	0.417039
5920	4	[[119,2],[5612,3],[7710,3],[9161,5],]	1.01069
5921	1	[[4822,3],]	1.24849
5922	5	[[214,2],[2649,3],[3931,2],[7466,2],[7764,4],]	1.78426
5923	4	[[5156,2],[5517,2],[5761,3],[9048,2],]	1.54013
5924	3	[[2281,5],[5686,3],[8154,2],]	1.04562
5925	3	[[2520,3],[5653,3],[5887,4],]	1.20083
5926	2	[[290,5],[1887,2],]	1.09373
5927	3	[[1535,5],[5367,3],[9897,6],]	0.613283
5928	5	[[289,4],[5300,5],[7975,4],[8054,4],[8520,4],]	0.590687
5929	3	[[542,4],[2671,5],[8228,4],]	0.608437
5930	2	[[8022,2],[8819,1],]	4.71918
5931	2	[[351,2],[5038,8],]	0.832251
5932	1	[[7051,3],]	1.12467
5933	5	[[2689,5],[3893,6],[5834,5],[7775,2],[8055,6],]	0.632106
5934	2	[[2421,7],[4018,7],]	0.377526
5935	2	[[5552,3],[9052,2],]	1.69953
5936	4	[[5237,3],[5482,5],[5485,5],[7236,2],]	0.971597
5937	1	[[2270,5],]	0.477258
5938	3	[[109,5],[2939,4],[5404,2],]	1.07171
5939	3	[[2981,4],[6740,3],[7318,7],]	0.690819
5940	0	[]	0.0134471
5941	4	[[235,2],[4298,2],[5551,8],[6814,3],]	1.27872
5942	5	[[856,5],[1883,3],[5240,3],[7714,3],[9792,1],]	1.51644
5943	6	[[2321,3],[3534,5],[5471,3],[8085,3],[8996,1],[9948,3],]	1.56108
5944	5	[[190,4],[960,4],[1063,2],[5609,5],[8096,3],]	0.924832
5945	0	[]	0.0134471
5946	3	[[429,1],[3173,4],[6865,4],]	1.63141
5947	8	[[243,3],[2516,4],[2718,4],[3530,8],[4032,2],[6915,4],[8153,3],[9547,6],]	0.808347
5948	2	[[4077,1],[5749,2],]	3.85126
5949	5	[[2383,5],[4658,6],[5153,5],[5887,4],[9686,3],]	0.627721
5950	2	[[3112,3],[7200,4],]	0.765951
5951	4	[[2611,4],[4272,5],[6876,3],[7673,2],]	0.998448
5952	1	[[6835,3],]	1.17408
5953	3	[[2226,3],[6139,2],[9112,1],]	2.5691
5954	3	[[2632,4],[4241,2],[7520,2],]	1.2855
5955	1	[[6451,2],]	2.02786
5956	3	[[2984,3],[7573,5],[9231,3],]	0.996612
5957	6	[[62,2],[3603,7],[3902,6],[5792,7],[8141,2],[9006,7],]	0.658287
5958	4	[[84,3],[3232,3],[5798,8],[6543,7],]	0.75573
5959	3	[[3124,8],[3606,4],[4141,5],]	0.497297
5960	2	[[2550,4],[7378,6],]	0.549463
5961	6	[[293,2],[470,2],[4177,6],[4266,3],[5818,4],[6336,5],]	0.90705
5962	5	[[4934,4],[5159,5],[5855,4],[6163,5],[6705,3],]	0.607154
5963	3	[[2432,2],[4501,2],[6931,6],]	1.62921
5964	2	[[2160,4],[9439,4],]	0.583355
5965	5	[[580,6],[1462,3],[3359,9],[5135,4],[6570,4],]	0.590312
5966	3	[[4293,2],[4761,3],[8653,1],]	2.50026
5967	3	[[3430,2],[6894,3],[9880,6],]	1.08995
5968	5	[[157,9],[856,5],[1992,3],[4108,1],[7297,2],]	1.60048
5969	3	[[1294,1],[3861,5],[8570,5],]	1.493
5970	4	[[500,4],[2330,3],[7263,6],[7647,5],]	0.616868
5971	3	[[3031,3],[4894,8],[7254,3],]	0.853531
5972	2	[[1081,3],[4639,6],]	0.74137
5973	0	[]	0.0134471
5974	3	[[5359,3],[6059,4],[7324,4],]	0.933945
5975	2	[[5164,8],[6188,5],]	0.427779
5976	4	[[4209,3],[6067,3],[8215,6],[9526,3],]	0.801517
5977	1	[[1853,5],]	0.709148
5978	3	[[4099,2],[8097,4],[9457,2],]	1.4644
5979	4	[[301,1],[3873,6],[4673,4],[9012,4],]	1.1973
5980	4	[[2370,4],[3834,4],[6117,7],[6337,2],]	0.815351
5981	2	[[1678,2],[9427,4],]	1.13821
5982	2	[[807,3],[2563,3],]	1.4132
5983	2	[[1059,1],[8317,6],]	2.10804
5984	2	[[1445,3],[6532,2],]	1.4426
5985	7	[[3765,5],[4522,5],[5575,3],[6042,9],[6117,7],[6196,10],[7122,3],]	0.632253
5986	5	[[118,7],[2017,2],[4149,4],[6373,3],[8518,5],]	0.795214
5987	3	[[2198,7],[7119,4],[8482,2],]	0.870129
5988	1	[[6871,4],]	0.62571
5989	1	[[1924,5],]	0.472369
5990	2	[[4057,4],[6398,2],]	1.15789
5991	3	[[5551,8],[6427,4],[9250,2],]	0.798373
5992	3	[[366,5],[4356,4],[4750,4],]	0.761592
5993	1	[[3220,4],]	0.574894
5994	3	[[2213,3],[4445,2],[7709,4],]	1.31419
5995	1	[[2471,7],]	0.349998
5996	6	[[721,5],[3380,3],[4502,3],[5501,2],[8548,6],[8743,5],]	0.825612
5997	7	[[2494,4],[6677,5],[6784,5],[6899,5],[7530,5],[7752,4],[9897,6],]	0.626167
5998	2	[[1133,5],[1184,3],]	0.760986
5999	3	[[2574,4],[9658,2],[9961,2],]	1.33197
6000	6	[[1384,4],[4660,1],[4815,4],[5801,4],[6839,5],[6865,4],]	1.10632
6001	4	[[2362,4],[3933,5],[4343,4],[7842,5],]	0.647698
6002	2	[[4332,2],[5342,7],]	0.797295
6003	2	[[8295,4],[9446,4],]	0.68598
6004	6	[[1977,8],[3483,4],[3579,7],[6996,4],[7147,6],[8572,3],]	0.591408
6005	1	[[292,8],]	0.336652
6006	5	[[1841,4],[2192,3],[5391,2],[7548,6],[9514,5],]	0.90713
6007	1	[[9414,2],]	2.04746
6008	1	[[5384,7],]	0.310322
6009	4	[[4520,2],[5743,5],[8478,3],[8549,3],]	1.1076
6010	1	[[3190,2],]	1.76383
6011	2	[[5482,5],[9544,2],]	1.72666
6012	4	[[580,6],[3183,3],[6667,6],[6682,3],]	0.793031
6013	5	[[5546,3],[6227,2],[6766,4],[6816,3],[8416,8],]	1.01384
6014	3	[[4740,6],[5390,5],[8928,4],]	0.542553
6015	2	[[2845,3],[4985,3],]	1.21834
6016	6	[[1266,2],[5243,3],[5447,5],[5664,2],[8546,6],[9191,3],]	1.0576
6017	1	[[3903,8],]	0.399201
6018	2	[[4382,5],[4807,5],]	0.519412
6019	1	[[551,4],]	0.656639
6020	3	[[2706,4],[2798,3],[5200,3],]	0.987124
6021	4	[[1914,3],[2261,5],[7301,1],[9860,3],]	1.51539
6022	3	[[2952,3],[6554,7],[8770,4],]	0.638843
6023	1	[[716,4],]	0.599952
6024	5	[[1621,2],[3321,3],[5703,4],[8103,4],[9140,4],]	0.951249
6025	3	[[4193,4],[5914,5],[7570,4],]	0.602172
6026	4	[[2013,4],[3418,5],[8979,3],[9793,4],]	0.729023
6027	4	[[2256,3],[6970,2],[7071,6],[8964,4],]	0.814395
6028	2	[[2111,4],[3978,4],]	0.812086
6029	2	[[2664,4],[8945,3],]	1.09422
6030	5	[[651,3],[2274,6],[4030,3],[8768,6],[9186,3],]	0.845441
6031	0	[]	0.0134471
6032	0	[]	0.0134471
6033	1	[[2990,5],]	0.624352
6034	4	[[1088,3],[2714,5],[4766,5],[7185,5],]	0.623303
6035	1	[[9009,3],]	0.991323
6036	2	[[8352,5],[8787,4],]	0.641242
6037	4	[[977,4],[4027,6],[7338,5],[8318,3],]	0.662559
6038	2	[[5774,3],[9254,5],]	0.748232
6039	3	[[1057,5],[5304,4],[5560,4],]	0.655244
6040	7	[[1211,3],[1708,2],[4089,8],[4649,4],[5366,2],[5803,6],[9873,5],]	0.833055
6041	4	[[3654,4],[6192,3],[8074,3],[9258,5],]	0.80961
6042	9	[[628,4],[3771,8],[4251,4],[5169,4],[5429,8],[5803,6],[5985,7],[6976,5],[8724,3],]	0.532593
6043	4	[[436,6],[2225,2],[5871,4],[7280,4],]	0.862523
6044	2	[[529,6],[9909,6],]	0.445224
6045	5	[[2749,5],[4613,6],[6640,3],[7817,4],[9638,1],]	1.1217
6046	4	[[1232,4],[2948,5],[3095,4],[7048,10],]	0.54301
6047	1	[[126,4],]	0.688011
6048	6	[[4710,8],[5149,2],[8601,4],[8612,3],[8647,4],[8776,4],]	0.813724
6049	8	[[1105,3],[3592,5],[4648,4],[7822,8],[8488,2],[8966,5],[9837,1],[9950,2],]	1.15367
6050	4	[[593,6],[1272,2],[2749,5],[6078,3],]	1.28757
6051	5	[[2477,2],[2994,3],[4695,5],[6263,2],[9438,4],]	1.13136
6052	1	[[6335,3],]	1.10113
6053	2	[[7039,3],[8190,6],]	0.667909
6054	6	[[196,4],[1498,3],[5270,7],[5321,1],[5349,1],[6478,4],]	1.75042
6055	3	[[820,3],[1254,4],[2511,7],]	0.862381
6056	1	[[1603,7],]	0.490585
6057	1	[[4165,5],]	0.543795
6058	4	[[325,4],[3760,5],[4291,5],[8802,2],]	0.792848
6059	4	[[2344,2],[4213,2],[5974,3],[8953,3],]	1.41096
6060	5	[[1113,5],[1157,3],[2616,1],[5751,5],[7576,5],]	1.17895
6061	1	[[2980,2],]	1.88255
6062	0	[]	0.0134471
6063	1	[[3732,4],]	0.803382
6064	2	[[4357,4],[4469,1],]	2.53184
6065	1	[[8570,5],]	0.495382
6066	2	[[9270,5],[9351,3],]	1.01204
6067	3	[[5689,3],[5976,4],[7446,4],]	0.800079
6068	4	[[236,1],[572,5],[5555,5],[8307,6],]	1.17593
6069	0	[]	0.0134471
6070	4	[[1148,3],[2347,4],[6232,5],[9272,6],]	0.824792
6071	2	[[1292,7],[1517,4],]	0.528486
6072	5	[[971,5],[1476,3],[1532,3],[9670,3],[9932,1],]	1.40812
6073	4	[[175,4],[1437,7],[4022,2],[7198,5],]	0.82554
6074	2	[[3311,2],[7266,4],]	1.21142
6075	5	[[1085,2],[8049,7],[8091,3],[8875,7],[9114,4],]	0.862795
6076	1	[[9913,5],]	0.599771
6077	4	[[970,4],[1615,3],[7545,6],[9014,4],]	0.717411
6078	3	[[1746,4],[2702,1],[6050,4],]	1.76329
6079	3	[[157,9],[579,4],[656,6],]	0.50424
6080	5	[[2804,7],[3408,3],[3520,1],[6794,2],[8838,7],]	1.41036
6081	4	[[265,3],[1499,3],[7381,4],[7553,3],]	0.962215
6082	4	[[6554,7],[7037,6],[8102,5],[8150,3],]	0.63982
6083	4	[[3764,3],[4025,4],[4868,3],[6699,3],]	1.08316
6084	1	[[8815,8],]	0.314275
6085	2	[[834,6],[6331,3],]	0.754311
6086	5	[[1532,3],[5783,6],[6440,8],[9676,8],[9867,7],]	0.436353
6087	4	[[4113,2],[6847,3],[8157,5],[8568,5],]	0.917227
6088	2	[[1565,6],[5898,2],]	0.91433
6089	3	[[3871,4],[5446,2],[8594,4],]	0.923944
6090	3	[[4157,5],[7023,4],[7409,3],]	0.776141
6091	5	[[66,3],[123,4],[3979,1],[8075,7],[9918,2],]	1.38486
6092	1	[[8487,4],]	0.720759
6093	3	[[2581,3],[4315,4],[4558,2],]	1.19776
6094	4	[[1619,5],[6647,6],[9769,2],[9838,4],]	0.813011
6095	1	[[5752,3],]	0.898503
6096	3	[[952,2],[1210,6],[5019,3],]	0.983694
6097	4	[[1109,4],[2620,3],[4029,2],[6670,3],]	1.1798
6098	2	[[6809,6],[8855,5],]	0.543766
6099	5	[[1471,5],[6763,2],[7661,4],[8489,5],[9330,3],]	0.858928
6100	4	[[305,2],[4519,6],[4559,4],[9692,2],]	1.13159
6101	0	[]	0.0134471
6102	3	[[2254,5],[3066,2],[4650,6],]	0.746015
6103	3	[[526,3],[7263,6],[8694,5],]	0.642412
6104	1	[[4688,2],]	1.80886
6105	1	[[5191,3],]	1.14315
6106	3	[[4253,3],[8204,2],[8582,6],]	1.04852
6107	2	[[5316,6],[6714,3],]	0.581542
6108	3	[[1438,3],[5121,2],[5804,4],]	1.0004
6109	2	[[7318,7],[8893,3],]	0.678654
6110	2	[[5438,7],[6456,4],]	0.472295
6111	5	[[250,4],[680,4],[2346,4],[8507,3],[9587,4],]	0.805692
6112	5	[[845,6],[3077,5],[6369,3],[6380,5],[8937,9],]	0.591353
6113	3	[[2392,4],[6436,2],[9785,8],]	0.901721
6114	4	[[4300,4],[5329,6],[5634,2],[9473,3],]	1.02872
6115	8	[[37,2],[1599,4],[2294,3],[2494,4],[3822,3],[6437,3],[8783,6],[8874,7],]	0.824221
6116	0	[]	0.0134471
6117	7	[[2414,3],[2967,3],[5980,4],[5985,7],[6977,3],[8443,7],[9682,4],]	0.695483
6118	1	[[9136,8],]	0.349053
6119	1	[[2788,5],]	0.797599
6120	3	[[108,4],[265,3],[9277,7],]	0.743463
6121	1	[[4610,2],]	1.87708
6122	4	[[595,6],[1928,2],[7189,7],[7382,5],]	0.716053
6123	1	[[3080,5],]	0.435821
6124	2	[[1872,7],[5040,2],]	1.14537
6125	8	[[17,2],[514,5],[621,5],[922,2],[3830,3],[5596,2],[6953,4],[9194,4],]	0.947179
6126	4	[[4242,4],[4316,6],[6603,3],[8970,6],]	0.663869
6127	2	[[440,3],[8283,2],]	1.38118
6128	3	[[735,2],[1197,4],[5695,4],]	1.0419
6129	7	[[795,2],[2785,5],[3771,8],[5885,4],[7167,3],[7972,3],[9468,3],]	0.99257
6130	5	[[1691,3],[2080,3],[5426,2],[5810,3],[8649,8],]	1.10511
6131	3	[[3874,6],[5613,2],[9421,2],]	1.14617
6132	2	[[1866,4],[4452,6],]	0.595336
6133	2	[[2604,4],[6422,3],]	1.02542
6134	2	[[5510,2],[6506,3],]	1.41469
6135	2	[[3891,3],[7264,3],]	1.14314
6136	5	[[55,4],[1924,5],[1953,1],[6617,3],[9681,5],]	1.27208
6137	4	[[5270,7],[5351,7],[5372,3],[9832,5],]	0.630566
6138	1	[[3277,7],]	0.507113
6139	2	[[4913,4],[5953,3],]	1.25948
6140	2	[[7274,2],[9501,2],]	2.33016
6141	3	[[3565,4],[8993,2],[9252,4],]	1.17325
6142	3	[[4018,7],[4721,3],[5728,3],]	0.839206
6143	3	[[1380,5],[4127,2],[5813,3],]	1.02702
6144	5	[[1255,2],[1490,5],[3942,3],[5259,2],[6598,4],]	1.04445
6145	2	[[2570,4],[4191,5],]	0.606178
6146	7	[[966,6],[1029,4],[5101,6],[5776,2],[6515,5],[7803,4],[8537,10],]	0.689796
6147	3	[[5650,3],[5741,3],[9856,3],]	0.946092
6148	0	[]	0.0134471
6149	6	[[2781,2],[4982,5],[6809,6],[7653,4],[7830,8],[8659,4],]	0.657494
6150	1	[[5514,4],]	0.951529
6151	1	[[4821,5],]	0.582592
6152	2	[[5712,4],[9015,2],]	1.23504
6153	4	[[1801,5],[4193,4],[7564,2],[9441,4],]	0.886869
6154	2	[[1386,5],[3128,5],]	0.495865
6155	6	[[53,4],[3906,3],[5876,2],[6856,4],[7084,4],[7205,9],]	1.12223
6156	5	[[2262,3],[2564,6],[2957,3],[6244,2],[7443,6],]	0.789492
6157	0	[]	0.0134471
6158	5	[[1621,2],[1786,5],[2336,4],[7331,3],[9936,4],]	0.831302
6159	5	[[1128,6],[1821,5],[3529,3],[9050,2],[9819,7],]	0.81284
6160	7	[[1961,4],[3024,6],[7083,4],[8131,3],[8146,3],[8232,7],[8420,2],]	0.729927
6161	1	[[8680,3],]	0.980831
6162	6	[[18,1],[157,9],[1612,3],[2757,1],[7687,3],[9677,3],]	1.81131
6163	5	[[884,4],[1247,3],[1521,5],[5775,3],[5962,5],]	0.749297
6164	2	[[1519,6],[5031,3],]	0.649706
6165	5	[[114,2],[4185,5],[4268,3],[5589,3],[5609,5],]	0.847233
6166	3	[[2941,3],[3376,5],[3923,4],]	0.659233
6167	4	[[118,7],[382,2],[4994,4],[6179,3],]	0.992902
6168	5	[[4812,2],[5488,2],[5544,8],[6771,7],[9653,3],]	0.998659
6169	2	[[4731,2],[4929,4],]	1.91231
6170	2	[[4635,4],[9447,1],]	2.68236
6171	2	[[234,3],[5325,4],]	0.773474
6172	6	[[1609,3],[3124,8],[5834,5],[6979,7],[7327,4],[9006,7],]	0.534551
6173	4	[[2848,1],[3063,5],[3824,5],[9099,5],]	1.19361
6174	1	[[473,5],]	0.504113
6175	5	[[529,6],[1435,2],[4183,5],[4730,3],[4794,3],]	0.994168
6176	2	[[60,6],[9149,5],]	0.450241
6177	5	[[5786,4],[7365,5],[7484,1],[8890,2],[9196,4],]	1.54433
6178	0	[]	0.0134471
6179	3	[[2306,3],[6167,4],[7059,2],]	1.30024
6180	1	[[4465,4],]	0.736242
6181	3	[[3700,7],[6976,5],[8071,1],]	1.29564
6182	4	[[4172,4],[6450,3],[7832,5],[8846,7],]	0.757103
6183	5	[[1149,4],[4934,4],[5887,4],[6557,9],[9472,8],]	0.505785
6184	1	[[5844,1],]	6.88491
6185	3	[[2827,3],[5489,5],[5505,5],]	0.651342
6186	4	[[1195,3],[2193,5],[6235,6],[7107,4],]	0.596009
6187	4	[[1053,2],[4237,5],[4476,4],[8082,8],]	0.779736
6188	5	[[339,5],[1136,2],[5975,2],[8891,3],[9111,4],]	1.11705
6189	1	[[1968,2],]	2.34958
6190	3	[[3242,5],[6621,3],[7146,3],]	0.859916
6191	5	[[1593,4],[2338,4],[4971,4],[5473,2],[7373,2],]	0.972396
6192	3	[[3647,3],[5849,2],[6041,4],]	1.08763
6193	2	[[3014,3],[9970,5],]	0.735214
6194	1	[[4985,3],]	1.08233
6195	4	[[2209,2],[5401,4],[7859,7],[9974,4],]	0.748546
6196	10	[[571,4],[939,2],[1125,3],[1374,1],[1966,2],[2786,4],[5848,3],[5857,6],[5985,7],[7041,2],]	1.40802
6197	5	[[476,3],[1414,5],[5166,4],[6618,5],[9852,5],]	0.71924
6198	2	[[3158,7],[7891,3],]	0.742961
6199	2	[[5845,4],[6537,4],]	0.655902
6200	3	[[1839,3],[3193,5],[8301,4],]	0.855627
6201	2	[[1057,5],[6348,4],]	0.674886
6202	1	[[5597,4],]	0.853223
6203	2	[[3844,6],[3902,6],]	0.393738
6204	3	[[3797,4],[5133,4],[8200,7],]	0.486212
6205	0	[]	0.0134471
6206	6	[[1225,3],[1811,2],[1857,2],[3675,5],[6749,5],[8395,5],]	1.34911
6207	3	[[1411,5],[2707,3],[2752,4],]	0.652897
6208	2	[[7003,3],[7971,3],]	1.26202
6209	3	[[6535,4],[7443,6],[9267,5],]	0.535198
6210	1	[[8366,1],]	6.88491
6211	4	[[2231,3],[3788,6],[5154,4],[8681,4],]	0.819118
6212	3	[[1541,4],[4462,2],[5137,3],]	1.03246
6213	3	[[196,4],[3459,3],[5551,8],]	0.588579
6214	3	[[450,4],[4783,4],[5708,5],]	0.787745
6215	6	[[1553,7],[2220,5],[2622,7],[3010,6],[7269,5],[9163,3],]	0.534421
6216	5	[[1437,7],[2137,2],[2829,4],[6936,5],[9505,7],]	0.742621
6217	3	[[1819,3],[4544,1],[5748,3],]	1.97901
6218	2	[[985,9],[6645,2],]	0.867554
6219	2	[[1029,4],[4435,9],]	0.429206
6220	5	[[2852,4],[5191,3],[7077,4],[8118,1],[8618,4],]	1.44702
6221	1	[[1625,6],]	0.476925
6222	2	[[2722,5],[9587,4],]	0.567745
6223	3	[[3393,8],[4902,2],[6985,3],]	0.819024
6224	2	[[2776,3],[4861,3],]	0.904652
6225	0	[]	0.0134471
6226	3	[[1364,5],[7292,4],[9818,5],]	0.54899
6227	2	[[6013,5],[6583,5],]	0.537218
6228	4	[[213,6],[1068,3],[3686,2],[5063,4],]	1.10626
6229	5	[[1645,4],[4360,2],[4419,1],[5371,11],[8562,1],]	2.05846
6230	2	[[5279,8],[9684,5],]	0.42648
6231	1	[[6986,1],]	6.88491
6232	5	[[1182,2],[3263,1],[6070,4],[8814,4],[9952,2],]	1.8266
6233	1	[[1870,5],]	0.783672
6234	1	[[7824,10],]	0.228045
6235	6	[[2393,6],[3793,7],[6186,4],[6948,3],[8220,4],[9161,5],]	0.592819
6236	7	[[5358,3],[6491,5],[6867,2],[8602,3],[8847,3],[9212,3],[9980,2],]	1.32931
6237	3	[[3316,2],[4210,5],[6253,4],]	0.954211
6238	3	[[1464,4],[2564,6],[9403,4],]	0.608378
6239	2	[[6271,6],[6602,4],]	0.712004
6240	3	[[3727,4],[5767,4],[6347,3],]	1.00611
6241	2	[[2135,4],[5122,7],]	0.429387
6242	7	[[463,5],[483,4],[797,2],[1201,5],[2276,4],[6494,5],[6543,7],]	0.728928
6243	5	[[1080,9],[3582,4],[5325,4],[6958,4],[9221,5],]	0.542979
6244	2	[[3401,7],[6156,5],]	0.441541
6245	3	[[2637,3],[4567,2],[9744,5],]	0.962501
6246	1	[[2804,7],]	0.341305
6247	3	[[2648,5],[4892,3],[9069,2],]	1.04469
6248	2	[[948,5],[3210,2],]	1.18289
6249	5	[[1451,4],[3147,2],[4715,1],[5135,4],[6293,2],]	1.84088
6250	1	[[1235,2],]	1.7926
6251	4	[[3637,2],[6515,5],[7386,4],[7824,10],]	0.803739
6252	2	[[6362,5],[8711,5],]	0.4691
6253	4	[[6237,3],[7381,4],[9463,1],[9714,4],]	1.53667
6254	2	[[2631,5],[7736,6],]	0.603509
6255	4	[[583,5],[1385,2],[1511,6],[1807,4],]	0.782366
6256	3	[[6587,2],[8348,2],[9394,2],]	1.96273
6257	3	[[592,3],[3288,5],[8664,3],]	0.882244
6258	2	[[2370,4],[4594,6],]	0.591719
6259	2	[[1075,2],[5198,5],]	1.03414
6260	3	[[4963,1],[5383,6],[6960,6],]	1.34295
6261	3	[[5811,2],[7779,2],[8647,4],]	1.40109
6262	1	[[550,4],]	0.551091
6263	2	[[6051,5],[9890,5],]	0.530462
6264	1	[[9962,3],]	1.11256
6265	5	[[272,4],[1080,9],[3230,2],[3572,4],[5772,2],]	0.926582
6266	3	[[1240,4],[1719,1],[4611,7],]	1.43073
6267	5	[[49,2],[67,2],[716,4],[2565,3],[6490,4],]	1.18439
6268	2	[[1853,5],[3853,3],]	0.861354
6269	2	[[7733,3],[9225,2],]	1.36331
6270	2	[[6883,3],[7859,7],]	0.616783
6271	6	[[3320,1],[3468,2],[5661,1],[6239,2],[6456,4],[7448,4],]	2.30884
6272	2	[[5114,3],[8627,3],]	0.988804
6273	2	[[295,5],[6512,4],]	0.639564
6274	3	[[536,3],[9282,4],[9388,6],]	0.637281
6275	3	[[695,2],[1755,3],[9953,5],]	1.03744
6276	2	[[6594,2],[6794,2],]	1.8483
6277	2	[[7529,3],[7769,4],]	0.830575
6278	2	[[5676,3],[6391,6],]	0.765391
6279	1	[[984,4],]	0.672635
6280	3	[[4616,2],[4642,2],[6404,6],]	1.28044
6281	1	[[7196,5],]	0.550921
6282	3	[[1266,2],[4313,2],[9459,1],]	3.00107
6283	2	[[4262,2],[9985,7],]	0.951208
6284	4	[[4092,5],[7790,5],[8021,3],[9159,3],]	1.07786
6285	2	[[1377,4],[6807,6],]	0.609478
6286	5	[[7048,10],[7780,2],[8279,4],[8399,4],[9349,1],]	1.26478
6287	1	[[1546,4],]	0.819716
6288	1	[[638,3],]	1.05056
6289	3	[[2681,3],[4763,2],[8037,6],]	1.14859
6290	2	[[8305,6],[9478,3],]	0.62073
6291	2	[[2116,1],[5425,6],]	2.1979
6292	3	[[3441,1],[4344,3],[4882,4],]	2.09928
6293	2	[[6249,5],[8535,4],]	0.837277
6294	4	[[2812,2],[6498,4],[6945,5],[7270,2],]	1.0536
6295	2	[[1061,4],[7770,4],]	0.682522
6296	2	[[2473,7],[7263,6],]	0.348583
6297	0	[]	0.0134471
6298	10	[[1636,1],[3079,4],[3216,4],[7018,5],[7149,6],[7413,3],[8181,3],[8455,4],[9176,4],[9821,2],]	1.08908
6299	1	[[8314,4],]	0.667944
6300	3	[[3984,5],[4025,4],[6510,4],]	0.709199
6301	1	[[7156,5],]	0.612493
6302	0	[]	0.0134471
6303	2	[[363,4],[394,4],]	0.889125
6304	2	[[6516,5],[7621,1],]	2.35128
6305	5	[[2001,4],[7072,2],[7901,4],[9420,4],[9824,1],]	1.58174
6306	3	[[4780,2],[7158,3],[7611,3],]	1.44806
6307	5	[[918,5],[6776,6],[9242,6],[9578,2],[9699,2],]	0.958565
6308	4	[[1219,2],[2873,5],[6734,2],[9988,7],]	0.952517
6309	1	[[3792,3],]	1.51101
6310	7	[[2028,6],[3463,3],[7346,6],[7757,3],[8045,3],[8059,7],[8561,3],]	0.759336
6311	3	[[846,4],[2228,2],[3772,6],]	0.79873
6312	6	[[272,4],[2057,4],[2449,9],[2933,3],[4068,4],[4601,3],]	0.64944
6313	1	[[4976,6],]	0.363526
6314	2	[[3193,5],[5016,4],]	0.624118
6315	4	[[2050,3],[2648,5],[2979,3],[3745,8],]	0.670085
6316	1	[[4587,1],]	6.88491
6317	4	[[426,3],[1043,2],[6554,7],[7575,5],]	0.845521
6318	3	[[1351,3],[8558,5],[9595,4],]	0.796739
6319	5	[[707,2],[1346,4],[4939,4],[7338,5],[9001,4],]	0.847401
6320	5	[[758,5],[3125,4],[3530,8],[5825,6],[8779,6],]	0.497848
6321	6	[[2022,3],[3374,2],[4911,5],[5625,5],[7592,1],[7802,2],]	1.50918
6322	2	[[7995,8],[9206,4],]	0.43027
6323	4	[[912,3],[1543,2],[4717,4],[9717,3],]	1.25141
6324	6	[[1237,8],[1692,5],[4676,1],[7973,4],[8218,2],[9216,4],]	1.18071
6325	1	[[435,3],]	1.00763
6326	1	[[1870,5],]	0.783672
6327	6	[[1534,4],[5597,4],[7028,6],[8255,6],[8519,2],[9856,3],]	0.931857
6328	2	[[794,4],[9243,2],]	1.11109
6329	4	[[1646,4],[2346,4],[4977,2],[7999,4],]	0.972158
6330	3	[[2488,5],[7097,5],[9639,6],]	0.523662
6331	3	[[6085,2],[7248,2],[7616,3],]	1.62928
6332	2	[[328,6],[5619,4],]	0.519985
6333	3	[[1007,3],[7056,4],[9207,4],]	1.13311
6334	1	[[3661,3],]	0.93848
6335	3	[[6052,1],[7486,3],[8236,3],]	2.00468
6336	5	[[1119,7],[4165,5],[5961,6],[6457,5],[7083,4],]	0.540276
6337	2	[[5415,3],[5980,4],]	0.7602
6338	0	[]	0.0134471
6339	4	[[2871,4],[7891,3],[8234,3],[8720,2],]	1.11717
6340	4	[[1394,2],[2511,7],[9666,5],[9917,9],]	0.583386
6341	4	[[1521,5],[3723,4],[3960,2],[7431,4],]	1.02038
6342	6	[[188,4],[759,4],[999,2],[2297,5],[4099,2],[8799,3],]	1.12272
6343	1	[[5245,10],]	0.223568
6344	0	[]	0.0134471
6345	3	[[1496,7],[3871,4],[5792,7],]	0.434505
6346	0	[]	0.0134471
6347	3	[[2405,1],[6240,3],[9484,6],]	1.67908
6348	4	[[1693,6],[3594,4],[5381,4],[6201,2],]	0.812356
6349	2	[[2067,4],[4151,5],]	0.653379
6350	6	[[1958,3],[2454,5],[2521,3],[5491,3],[5498,2],[6936,5],]	1.08987
6351	0	[]	0.0134471
6352	7	[[374,5],[734,4],[3093,5],[3271,3],[4495,3],[5313,3],[8531,4],]	0.971014
6353	3	[[397,2],[1511,6],[9893,6],]	0.808503
6354	2	[[3323,2],[4314,5],]	1.03
6355	2	[[4666,7],[7889,4],]	0.470508
6356	4	[[4713,3],[6842,7],[7269,5],[7408,5],]	0.688209
6357	5	[[2184,4],[4698,6],[5133,4],[8840,5],[9546,5],]	0.64585
6358	2	[[2415,5],[3552,4],]	0.696463
6359	5	[[1109,4],[5058,4],[5060,1],[7461,8],[9101,2],]	1.27542
6360	3	[[300,4],[4931,4],[7923,4],]	0.725366
6361	0	[]	0.0134471
6362	5	[[1496,7],[3121,4],[4228,6],[6252,2],[7570,4],]	0.713304
6363	5	[[1834,3],[2400,6],[4523,2],[7310,3],[8035,5],]	0.881771
6364	3	[[3581,4],[7159,5],[9409,7],]	0.628877
6365	4	[[1642,2],[2882,1],[2962,3],[3729,3],]	1.93069
6366	2	[[3762,4],[9680,1],]	2.71921
6367	1	[[9787,5],]	0.594005
6368	3	[[54,2],[1196,4],[4710,8],]	0.727969
6369	3	[[704,5],[4390,3],[6112,5],]	0.677509
6370	3	[[1171,4],[2177,4],[7897,2],]	1.34292
6371	3	[[343,4],[4183,5],[7823,2],]	0.915157
6372	3	[[947,6],[7153,4],[7809,4],]	0.657883
6373	3	[[2570,4],[5986,5],[9193,5],]	0.567073
6374	1	[[3030,5],]	0.731126
6375	4	[[6620,2],[8110,2],[9248,4],[9256,5],]	1.12696
6376	3	[[753,6],[1086,5],[8731,3],]	0.628928
6377	0	[]	0.0134471
6378	3	[[1956,6],[2809,2],[2966,3],]	1.14322
6379	3	[[1619,5],[5526,4],[7366,4],]	0.67166
6380	5	[[5181,2],[6112,5],[8057,3],[8849,1],[9682,4],]	1.46676
6381	3	[[1372,5],[7461,8],[9601,5],]	0.487712
6382	2	[[2722,5],[4642,2],]	1.14903
6383	3	[[1295,4],[9365,4],[9647,2],]	1.4236
6384	2	[[770,5],[7668,6],]	0.417818
6385	7	[[210,4],[769,5],[3155,3],[5258,2],[5777,4],[8336,2],[8379,5],]	1.06091
6386	4	[[443,4],[1738,2],[2335,5],[7067,5],]	0.924208
6387	1	[[4374,6],]	0.473995
6388	3	[[6405,5],[8902,2],[9452,3],]	1.16922
6389	4	[[2595,2],[5687,3],[6392,5],[7036,4],]	1.11378
6390	3	[[529,6],[1430,3],[2239,4],]	0.631903
6391	6	[[6278,2],[7502,4],[7941,2],[9094,5],[9381,2],[9768,4],]	1.20198
6392	5	[[25,3],[254,2],[3499,3],[4956,5],[6389,4],]	1.00014
6393	1	[[9843,4],]	0.712572
6394	1	[[9649,5],]	0.642118
6395	4	[[960,4],[2999,3],[4575,2],[9185,3],]	1.15424
6396	2	[[3156,4],[3616,3],]	0.912358
6397	3	[[4734,5],[5479,3],[7965,4],]	0.893935
6398	2	[[5990,2],[7364,4],]	1.25797
6399	2	[[850,7],[8088,5],]	0.516458
6400	5	[[438,5],[4484,4],[5591,3],[7033,6],[7427,6],]	0.593958
6401	5	[[371,5],[583,5],[815,4],[4014,6],[9988,7],]	0.510661
6402	5	[[3920,4],[4786,6],[5300,5],[6992,5],[9959,5],]	0.571373
6403	2	[[4579,4],[8937,9],]	0.453295
6404	6	[[2847,5],[4827,5],[5565,4],[6280,3],[7378,6],[7439,4],]	0.767665
6405	5	[[1141,3],[1419,3],[4119,2],[4285,3],[6388,3],]	1.13892
6406	4	[[227,5],[4983,2],[7499,2],[9927,7],]	1.00349
6407	4	[[1762,1],[4863,5],[6758,7],[9754,2],]	1.51642
6408	1	[[3125,4],]	0.619459
6409	5	[[517,4],[3177,6],[3242,5],[3283,5],[5242,5],]	0.57366
6410	3	[[2660,3],[4613,6],[7698,2],]	1.145
6411	2	[[1048,6],[5107,2],]	1.17698
6412	4	[[43,5],[1141,3],[3076,5],[3157,3],]	0.788933
6413	5	[[274,6],[2679,4],[3038,3],[5672,4],[8244,3],]	0.748438
6414	1	[[7180,2],]	1.87749
6415	3	[[3058,6],[4790,3],[5860,5],]	0.643232
6416	3	[[3344,2],[3603,7],[4528,4],]	0.899539
6417	4	[[541,5],[2425,7],[4487,3],[9525,6],]	0.557753
6418	2	[[646,6],[7916,5],]	0.426196
6419	5	[[7417,3],[8231,3],[8711,5],[9016,1],[9385,5],]	1.35615
6420	2	[[5701,5],[6530,5],]	0.564515
6421	3	[[2374,2],[7005,2],[7081,3],]	1.96021
6422	3	[[3750,3],[4751,4],[6133,2],]	1.36286
6423	2	[[2496,6],[9334,5],]	0.501458
6424	3	[[2489,3],[5691,3],[6454,4],]	1.18664
6425	4	[[3453,6],[5653,3],[9302,3],[9566,3],]	1.41104
6426	4	[[2142,2],[3358,3],[6964,5],[8782,6],]	0.896497
6427	4	[[835,5],[3311,2],[4707,4],[5991,3],]	1.0407
6428	3	[[790,3],[1603,7],[3560,2],]	1.04979
6429	6	[[1458,6],[1518,3],[2896,6],[4696,5],[5662,2],[7004,7],]	0.688093
6430	2	[[3371,3],[9539,1],]	2.89166
6431	3	[[28,2],[241,6],[3596,6],]	0.812413
6432	2	[[1007,3],[3815,6],]	0.915998
6433	2	[[3477,4],[8006,4],]	0.75325
6434	1	[[9237,8],]	0.30485
6435	4	[[231,3],[980,5],[4514,7],[9165,4],]	0.705714
6436	2	[[6113,3],[7309,3],]	0.907112
6437	3	[[1388,4],[3332,2],[6115,8],]	0.839791
6438	2	[[6693,1],[9032,3],]	2.92296
6439	6	[[558,6],[2480,2],[2952,3],[4116,3],[9164,5],[9418,3],]	0.874636
6440	8	[[1012,5],[1788,6],[2154,6],[2913,4],[4232,4],[4894,8],[5115,7],[6086,5],]	0.502726
6441	3	[[3997,5],[5455,3],[6580,6],]	0.639035
6442	1	[[7531,4],]	0.758514
6443	2	[[2720,2],[9502,1],]	3.84651
6444	3	[[2964,2],[7375,4],[9973,3],]	1.19588
6445	3	[[3628,2],[3914,1],[7022,6],]	2.10204
6446	2	[[6726,3],[8359,4],]	0.769331
6447	1	[[7979,3],]	1.16692
6448	1	[[5008,3],]	1.0711
6449	1	[[5633,5],]	0.505023
6450	3	[[146,4],[2855,1],[6182,4],]	1.69968
6451	2	[[5955,1],[7773,3],]	2.87439
6452	2	[[5021,5],[8634,4],]	0.649844
6453	1	[[5547,8],]	0.261723
6454	4	[[1319,5],[2244,3],[6424,3],[8407,2],]	1.10654
6455	3	[[1277,6],[3260,2],[8568,5],]	0.799473
6456	4	[[4707,4],[6110,2],[6271,6],[8629,3],]	1.00357
6457	5	[[903,3],[2770,4],[3923,4],[6336,5],[6862,3],]	0.745343
6458	5	[[1003,3],[1256,2],[4300,4],[5216,3],[5823,6],]	0.994225
6459	1	[[4240,2],]	2.1125
6460	3	[[222,8],[4785,2],[7183,3],]	0.962564
6461	2	[[3299,6],[9995,3],]	0.678899
6462	4	[[3274,4],[4403,2],[4762,2],[7293,2],]	1.49436
6463	3	[[9184,1],[9821,2],[9855,2],]	2.88599
6464	4	[[3525,4],[4568,3],[4851,4],[7431,4],]	0.822773
6465	5	[[3371,3],[3703,3],[7192,4],[7623,5],[8699,3],]	0.937053
6466	1	[[2939,4],]	0.759094
6467	2	[[5423,3],[7888,6],]	0.692345
6468	4	[[1919,6],[2087,7],[5182,4],[8247,3],]	0.616031
6469	2	[[2558,5],[2742,4],]	0.571633
6470	4	[[3049,4],[5697,3],[8035,5],[9141,9],]	0.600191
6471	4	[[381,5],[405,1],[769,5],[8322,5],]	1.24214
6472	4	[[3045,3],[8060,6],[9078,2],[9482,6],]	1.03957
6473	2	[[2131,2],[9135,3],]	1.41031
6474	3	[[3443,3],[5490,4],[9864,7],]	0.619296
6475	3	[[409,1],[701,2],[3395,4],]	2.28307
6476	3	[[3239,4],[3802,3],[3826,3],]	0.793009
6477	3	[[144,5],[4702,3],[5859,4],]	0.7228
6478	4	[[6054,6],[6607,5],[6971,2],[9830,4],]	1.15307
6479	5	[[1976,2],[4477,3],[4960,6],[9325,3],[9946,5],]	0.87413
6480	2	[[4019,4],[4864,4],]	1.14255
6481	2	[[484,5],[1630,3],]	0.862636
6482	3	[[4124,3],[7447,4],[9727,4],]	0.846416
6483	0	[]	0.0134471
6484	2	[[3925,2],[7266,4],]	1.45432
6485	2	[[3648,6],[8908,8],]	0.339359
6486	4	[[364,4],[1441,1],[7168,4],[9290,2],]	1.85581
6487	4	[[3286,4],[6669,7],[6823,2],[9406,4],]	0.965463
6488	3	[[2591,1],[4482,3],[5051,2],]	2.41611
6489	2	[[4639,6],[9644,5],]	0.576031
6490	4	[[4291,5],[5387,4],[5455,3],[6267,5],]	0.663298
6491	5	[[3759,3],[3983,5],[4705,6],[6236,7],[9941,4],]	0.618761
6492	0	[]	0.0134471
6493	0	[]	0.0134471
6494	5	[[1228,5],[2874,5],[3516,3],[4132,3],[6242,7],]	0.63767
6495	6	[[1663,2],[2194,3],[2207,7],[7337,5],[7409,3],[9948,3],]	1.1653
6496	2	[[969,2],[9364,4],]	1.42533
6497	2	[[3869,5],[9717,3],]	0.714817
6498	4	[[5199,4],[5325,4],[6294,4],[6876,3],]	0.789455
6499	3	[[837,5],[3109,3],[8138,4],]	0.82926
6500	3	[[1049,2],[5605,2],[8533,5],]	1.43578
6501	5	[[176,3],[1261,2],[2916,2],[3257,6],[7129,11],]	0.940053
6502	3	[[1838,3],[3720,4],[5450,1],]	1.88565
6503	3	[[2300,6],[4746,4],[9639,6],]	0.648398
6504	2	[[930,5],[1311,6],]	0.505846
6505	4	[[3323,2],[4086,4],[7001,5],[7757,3],]	1.06085
6506	3	[[4398,5],[6134,2],[7844,5],]	1.05578
6507	2	[[4570,6],[8461,2],]	1.07496
6508	4	[[328,6],[6662,4],[6945,5],[9868,1],]	1.12964
6509	6	[[1300,7],[2300,6],[2483,5],[8340,2],[9357,4],[9481,2],]	1.02584
6510	4	[[2483,5],[6300,3],[7175,4],[7969,7],]	0.589011
6511	3	[[2191,3],[7318,7],[8337,1],]	1.83925
6512	4	[[79,3],[1480,3],[6273,2],[9476,2],]	1.3832
6513	5	[[410,1],[1056,1],[5541,4],[5614,3],[9652,4],]	2.08756
6514	2	[[4564,1],[9906,11],]	1.80841
6515	5	[[1445,3],[4829,1],[5869,1],[6146,7],[6251,4],]	2.0172
6516	5	[[90,9],[3184,7],[5669,1],[5878,3],[6304,2],]	1.54838
6517	2	[[1140,4],[5713,4],]	0.756786
6518	0	[]	0.0134471
6519	1	[[3153,6],]	0.500088
6520	2	[[437,4],[1372,5],]	0.780539
6521	2	[[2339,5],[3781,1],]	2.26315
6522	3	[[2169,6],[7319,4],[8577,2],]	1.00931
6523	4	[[509,2],[1705,1],[5045,4],[6677,5],]	1.82378
6524	1	[[4583,5],]	0.546335
6525	1	[[2415,5],]	0.65064
6526	5	[[2560,3],[2641,5],[6875,6],[7371,1],[9873,5],]	1.16488
6527	3	[[4949,2],[8620,4],[9044,3],]	1.05942
6528	2	[[3130,2],[4724,3],]	1.45371
6529	4	[[1348,4],[3880,4],[3980,4],[4187,1],]	1.36691
6530	5	[[6420,2],[6531,3],[7923,4],[8019,2],[9652,4],]	1.11691
6531	3	[[202,4],[6530,5],[7304,6],]	0.594838
6532	2	[[5984,2],[7027,5],]	1.19918
6533	2	[[3308,5],[8250,5],]	0.654036
6534	2	[[2157,5],[8828,2],]	1.02881
6535	4	[[251,4],[1217,3],[3752,2],[6209,3],]	1.11784
6536	5	[[152,2],[289,4],[826,2],[3673,5],[7151,3],]	1.12541
6537	4	[[1276,4],[4043,3],[6199,2],[9909,6],]	0.898081
6538	2	[[115,3],[6546,5],]	0.910055
6539	2	[[7172,5],[9777,4],]	0.717417
6540	5	[[540,4],[2749,5],[4606,3],[4989,5],[7771,1],]	1.22142
6541	7	[[2118,7],[4904,3],[6626,2],[6767,5],[6842,7],[7510,4],[9049,5],]	0.755449
6542	4	[[1629,1],[5194,4],[6954,4],[9320,7],]	1.3267
6543	7	[[254,2],[602,3],[810,2],[4435,9],[5958,4],[6242,7],[7703,2],]	1.11957
6544	1	[[4854,4],]	0.687875
6545	1	[[3653,7],]	0.330636
6546	5	[[22,2],[2897,4],[6538,2],[8669,5],[9302,3],]	1.27966
6547	4	[[746,3],[2936,1],[6557,9],[8874,7],]	1.24031
6548	2	[[3494,2],[7269,5],]	1.01173
6549	4	[[1164,5],[7878,4],[8781,5],[9761,6],]	0.635581
6550	1	[[5651,3],]	0.951314
6551	1	[[484,5],]	0.491097
6552	1	[[4731,2],]	2.36141
6553	2	[[1352,2],[8321,4],]	1.09969
6554	7	[[573,6],[1265,3],[3069,1],[6022,3],[6082,4],[6317,4],[9578,2],]	1.25008
6555	6	[[653,5],[1526,4],[1648,2],[7092,5],[7998,2],[9432,7],]	0.876009
6556	2	[[8095,6],[9828,3],]	0.634586
6557	9	[[317,4],[1293,3],[1915,5],[4684,4],[5227,4],[6183,5],[6547,4],[6887,4],[7481,4],]	0.68774
6558	2	[[6659,4],[6979,7],]	0.519152
6559	5	[[1300,7],[4972,3],[5583,2],[6900,4],[7598,3],]	0.901993
6560	3	[[2847,5],[4200,5],[6974,2],]	0.841195
6561	0	[]	0.0134471
6562	3	[[213,6],[2234,3],[4723,4],]	0.899081
6563	4	[[3685,3],[6580,6],[9215,5],[9905,2],]	0.864579
6564	6	[[1425,7],[2468,7],[7143,6],[7261,5],[8103,4],[9871,6],]	0.438242
6565	1	[[149,4],]	0.758282
6566	1	[[7965,4],]	0.696564
6567	4	[[5889,2],[6595,1],[8481,5],[9433,2],]	2.09785
6568	3	[[4746,4],[4927,1],[8761,5],]	1.73955
6569	2	[[4039,3],[5411,8],]	0.681294
6570	4	[[3661,3],[4605,4],[4948,2],[5965,5],]	1.05589
6571	2	[[2654,3],[9659,2],]	1.6489
6572	2	[[3299,6],[9270,5],]	0.542157
6573	3	[[2430,5],[4776,5],[8626,6],]	0.442113
6574	4	[[764,5],[3189,2],[5067,6],[5611,4],]	0.721471
6575	2	[[3290,7],[4149,4],]	0.483793
6576	4	[[5038,8],[8136,1],[8861,5],[9875,5],]	1.17951
6577	2	[[8145,2],[9223,2],]	2.22263
6578	6	[[402,4],[1130,2],[1769,5],[2583,5],[2962,3],[9850,5],]	0.770452
6579	4	[[1791,2],[2778,3],[5061,4],[7429,7],]	1.31087
6580	6	[[3940,3],[4145,3],[5609,5],[6441,3],[6563,4],[9394,2],]	0.962562
6581	2	[[906,6],[9730,4],]	0.648526
6582	1	[[394,4],]	0.725375
6583	5	[[1597,3],[5912,5],[6227,2],[7638,2],[9489,4],]	1.15521
6584	2	[[1710,2],[7072,2],]	2.06684
6585	3	[[3607,2],[4172,4],[5419,4],]	0.944721
6586	3	[[2605,3],[8831,5],[9867,7],]	0.541338
6587	2	[[5807,5],[6256,3],]	1.01335
6588	2	[[1427,3],[5244,4],]	0.801376
6589	3	[[1679,5],[2006,5],[9209,2],]	0.847053
6590	1	[[1651,3],]	2.30394
6591	6	[[479,1],[2124,9],[4192,4],[6763,2],[8182,6],[9104,2],]	1.27377
6592	2	[[1115,4],[1260,3],]	0.859158
6593	5	[[1786,5],[2898,4],[4925,2],[9106,2],[9229,2],]	1.27862
6594	2	[[579,4],[6276,2],]	1.47386
6595	1	[[6567,4],]	0.83629
6596	0	[]	0.0134471
6597	7	[[786,7],[1767,3],[1903,4],[2357,2],[7082,4],[7928,4],[8287,5],]	0.896521
6598	4	[[3737,3],[5152,6],[6144,5],[7857,3],]	0.892306
6599	3	[[305,2],[2226,3],[4589,3],]	1.36995
6600	2	[[3742,2],[7350,2],]	1.75885
6601	4	[[4217,5],[5476,4],[7060,3],[9664,2],]	1.02904
6602	4	[[824,3],[2408,3],[3318,3],[6239,2],]	1.11668
6603	3	[[2029,5],[6126,4],[9648,3],]	0.764876
6604	5	[[679,3],[3492,2],[5190,5],[5422,3],[9651,4],]	1.00532
6605	4	[[2620,3],[3580,5],[3933,5],[5863,1],]	1.33037
6606	1	[[3308,5],]	0.561487
6607	5	[[1827,4],[3809,3],[4456,2],[5031,3],[6478,4],]	1.09087
6608	4	[[1570,1],[4031,3],[4797,3],[4834,5],]	1.60907
6609	3	[[276,5],[7182,3],[7521,3],]	0.914695
6610	7	[[2372,5],[4006,3],[5038,8],[7633,4],[8400,4],[8544,7],[8644,2],]	0.708699
6611	0	[]	0.0134471
6612	1	[[1072,2],]	1.77929
6613	6	[[385,3],[2374,2],[3543,3],[5217,3],[5424,2],[8114,5],]	1.30884
6614	3	[[2651,8],[8225,2],[8625,5],]	0.843907
6615	5	[[3333,6],[4504,3],[6680,5],[7245,2],[9267,5],]	0.746703
6616	1	[[4468,1],]	6.88491
6617	3	[[6136,5],[7119,4],[9155,5],]	0.64668
6618	5	[[296,2],[6197,5],[7880,1],[9741,4],[9996,2],]	1.66473
6619	1	[[4982,5],]	0.424448
6620	2	[[2581,3],[6375,4],]	0.893062
6621	3	[[3333,6],[6190,3],[9512,3],]	0.702341
6622	0	[]	0.0134471
6623	2	[[312,4],[1313,3],]	0.908678
6624	0	[]	0.0134471
6625	2	[[5687,3],[7853,3],]	0.999213
6626	2	[[4997,2],[6541,7],]	1.1597
6627	3	[[72,8],[4627,6],[9400,1],]	1.30227
6628	4	[[3450,5],[4045,5],[5620,4],[9002,6],]	0.617384
6629	1	[[8754,3],]	0.844104
6630	3	[[1402,1],[4137,2],[4595,2],]	2.98914
6631	6	[[3393,8],[4999,2],[5487,5],[8201,2],[8215,6],[8412,6],]	0.724704
6632	2	[[8238,3],[8515,4],]	1.19388
6633	5	[[1326,3],[1566,2],[2840,5],[3080,5],[8826,3],]	0.983763
6634	3	[[4526,2],[4640,5],[8821,4],]	1.01325
6635	1	[[5095,3],]	0.905177
6636	1	[[436,6],]	0.432557
6637	4	[[218,5],[8060,6],[9455,1],[9728,2],]	1.43046
6638	6	[[158,2],[1216,6],[5433,5],[5524,1],[8834,5],[9272,6],]	1.09919
6639	2	[[936,4],[4019,4],]	0.74653
6640	3	[[5792,7],[6045,5],[9546,5],]	0.511259
6641	2	[[3737,3],[3990,2],]	1.65628
6642	1	[[8825,3],]	1.06739
6643	0	[]	0.0134471
6644	3	[[1095,3],[2178,3],[2825,3],]	1.0028
6645	2	[[4147,3],[6218,2],]	1.22544
6646	1	[[7041,2],]	1.60374
6647	6	[[1693,6],[1782,2],[6094,4],[7984,4],[8673,8],[9702,3],]	0.755521
6648	4	[[624,1],[1657,4],[4952,2],[7699,5],]	1.57945
6649	1	[[1587,3],]	1.04112
6650	1	[[8020,6],]	0.417156
6651	4	[[1197,4],[2154,6],[3592,5],[9884,4],]	0.530932
6652	1	[[1600,6],]	0.470257
6653	3	[[5318,3],[5364,1],[7182,3],]	2.38706
6654	1	[[9777,4],]	0.788044
6655	0	[]	0.0134471
6656	1	[[4025,4],]	0.786258
6657	1	[[139,4],]	0.576565
6658	2	[[1601,1],[5253,5],]	2.34872
6659	4	[[814,8],[1327,2],[6558,2],[7524,3],]	1.09802
6660	1	[[513,3],]	0.872132
6661	1	[[9997,3],]	0.986839
6662	4	[[2318,4],[6508,4],[7232,5],[7428,3],]	0.826404
6663	3	[[1052,4],[1329,2],[2819,4],]	1.25892
6664	4	[[4705,6],[7172,5],[8694,5],[9509,3],]	0.620167
6665	3	[[622,7],[3245,6],[9174,4],]	0.47479
6666	2	[[691,3],[2319,7],]	0.87043
6667	6	[[1158,4],[4867,2],[5896,2],[6012,4],[7002,4],[9734,3],]	1.06731
6668	2	[[4593,2],[8898,6],]	0.980086
6669	7	[[3938,5],[4235,1],[4555,3],[6487,4],[6819,6],[6832,4],[9310,2],]	1.22695
6670	3	[[1619,5],[2093,3],[6097,4],]	0.994078
6671	1	[[724,3],]	0.977493
6672	2	[[3279,7],[4091,7],]	0.401382
6673	3	[[4666,7],[6711,6],[9831,3],]	0.494007
6674	3	[[38,3],[6909,6],[9123,4],]	0.706126
6675	4	[[213,6],[4124,3],[4373,5],[4687,4],]	0.691565
6676	3	[[1983,3],[5708,5],[7463,2],]	1.10513
6677	5	[[4045,5],[4929,4],[5997,7],[6523,4],[9382,2],]	0.871984
6678	2	[[7174,4],[9424,6],]	0.506955
6679	1	[[7247,10],]	0.27921
6680	5	[[2620,3],[4405,3],[6615,5],[9800,4],[9812,5],]	0.904115
6681	3	[[1380,5],[3445,6],[8979,3],]	0.611854
6682	3	[[5882,6],[6012,4],[8470,3],]	0.670271
6683	1	[[692,8],]	0.358217
6684	2	[[592,3],[1653,3],]	1.05747
6685	2	[[395,1],[8693,4],]	2.48433
6686	4	[[849,3],[982,8],[5794,5],[9453,1],]	1.2233
6687	5	[[1871,5],[3462,4],[7234,5],[7501,4],[8910,3],]	0.641685
6688	3	[[1281,5],[4721,3],[6798,4],]	0.703399
6689	4	[[56,4],[5326,6],[6904,11],[9720,6],]	0.405451
6690	1	[[4874,3],]	1.25111
6691	2	[[48,2],[7298,4],]	1.38902
6692	3	[[1572,5],[6863,4],[7109,3],]	0.803517
6693	1	[[6438,2],]	2.03905
6694	3	[[3617,3],[5285,3],[8997,7],]	0.695869
6695	1	[[7492,3],]	0.986072
6696	6	[[2935,6],[3295,5],[4418,7],[5194,4],[8187,3],[8895,5],]	0.631015
6697	2	[[350,6],[3126,1],]	2.12008
6698	5	[[3579,7],[4570,6],[5235,3],[7037,6],[8855,5],]	0.625476
6699	3	[[424,3],[1863,4],[6083,4],]	1.00776
6700	2	[[4685,4],[4868,3],]	0.749439
6701	1	[[3978,4],]	0.73477
6702	5	[[551,4],[1567,4],[1827,4],[7161,6],[8896,2],]	0.829112
6703	3	[[1069,3],[2170,4],[5792,7],]	0.711904
6704	4	[[4811,2],[8322,5],[8610,1],[9285,4],]	1.65627
6705	3	[[1517,4],[2963,4],[5962,5],]	0.617557
6706	1	[[5631,5],]	0.482426
6707	4	[[615,2],[1393,2],[5765,2],[6935,4],]	1.73086
6708	1	[[1377,4],]	0.718695
6709	3	[[1600,6],[2635,2],[7097,5],]	0.909606
6710	4	[[1021,6],[5362,1],[7886,4],[9688,4],]	1.33995
6711	6	[[775,4],[931,5],[3279,7],[5152,6],[6673,3],[8485,6],]	0.598565
6712	1	[[2189,2],]	1.87422
6713	4	[[120,2],[2180,5],[3145,3],[7179,5],]	1.0839
6714	3	[[3691,10],[5421,6],[6107,2],]	0.658121
6715	2	[[637,4],[8550,3],]	0.890521
6716	2	[[1092,5],[8747,6],]	0.424034
6717	4	[[2938,3],[3406,4],[3935,2],[4661,2],]	1.40466
6718	3	[[1256,2],[4262,2],[9946,5],]	1.41631
6719	2	[[3096,3],[4398,5],]	0.921981
6720	0	[]	0.0134471
6721	4	[[2886,2],[7625,2],[8059,7],[9032,3],]	1.21995
6722	0	[]	0.0134471
6723	2	[[1521,5],[2122,3],]	0.803997
6724	3	[[1160,2],[4258,2],[8629,3],]	1.58499
6725	4	[[3268,3],[3833,6],[8124,3],[9248,4],]	0.719482
6726	3	[[144,5],[1257,4],[6446,2],]	0.934345
6727	1	[[1792,2],]	2.34011
6728	3	[[1539,2],[2940,8],[5228,6],]	0.719821
6729	5	[[1567,4],[2580,1],[3768,1],[9141,9],[9899,4],]	1.83775
6730	4	[[710,6],[1282,1],[5084,6],[6807,6],]	1.00996
6731	0	[]	0.0134471
6732	4	[[228,4],[617,3],[942,4],[9592,4],]	0.951084
6733	2	[[4589,3],[8467,4],]	0.839528
6734	2	[[2979,3],[6308,4],]	0.808918
6735	1	[[3277,7],]	0.507113
6736	4	[[4008,2],[5520,4],[7204,4],[9945,4],]	1.17183
6737	4	[[4160,7],[5591,3],[5615,2],[7341,3],]	0.907967
6738	1	[[2777,4],]	0.96921
6739	6	[[3322,3],[3747,5],[4673,4],[4982,5],[5029,2],[5512,7],]	0.784796
6740	3	[[1364,5],[3594,4],[5939,3],]	0.74297
6741	1	[[506,6],]	0.486946
6742	2	[[2393,6],[7589,5],]	0.610086
6743	1	[[982,8],]	0.307277
6744	4	[[571,4],[2347,4],[6932,5],[7112,5],]	0.618864
6745	1	[[8331,4],]	0.692998
6746	3	[[1318,3],[2456,4],[7053,5],]	0.770884
6747	7	[[1632,6],[2147,4],[2539,1],[2818,3],[2837,3],[3752,2],[4535,4],]	1.23258
6748	2	[[2325,4],[7549,5],]	0.601475
6749	5	[[1011,4],[1645,4],[6206,6],[7335,4],[9408,4],]	0.73507
6750	1	[[3639,3],]	1.55892
6751	2	[[3498,5],[8249,4],]	0.728068
6752	2	[[4201,4],[5644,2],]	1.22454
6753	2	[[3534,5],[5715,6],]	0.568297
6754	5	[[2772,2],[3777,2],[5133,4],[6964,5],[7271,4],]	1.13968
6755	3	[[2838,6],[3924,4],[7632,5],]	0.61181
6756	3	[[541,5],[2712,7],[8203,3],]	0.649949
6757	1	[[5715,6],]	0.542602
6758	7	[[770,5],[1731,1],[1872,7],[6407,4],[7099,2],[7493,5],[9705,7],]	1.10989
6759	2	[[3050,4],[7866,2],]	1.21809
6760	1	[[7298,4],]	0.710464
6761	0	[]	0.0134471
6762	4	[[4438,3],[5313,3],[5441,3],[9974,4],]	1.01554
6763	2	[[6099,5],[6591,6],]	0.495581
6764	1	[[1588,4],]	0.616534
6765	0	[]	0.0134471
6766	4	[[1446,5],[3002,3],[3329,3],[6013,5],]	0.702481
6767	5	[[515,3],[5786,4],[6541,7],[8521,4],[9703,3],]	0.713776
6768	3	[[4725,2],[9545,4],[9751,2],]	1.27786
6769	6	[[2770,4],[2970,3],[3602,7],[6869,5],[8344,1],[9525,6],]	0.959906
6770	4	[[4082,4],[5164,8],[6950,4],[9653,3],]	0.727908
6771	7	[[1404,4],[1444,1],[1816,8],[3090,2],[3805,4],[3963,2],[6168,5],]	1.30922
6772	2	[[3630,4],[8553,3],]	1.22553
6773	2	[[1036,2],[7653,4],]	1.12554
6774	3	[[252,3],[1656,3],[5115,7],]	0.955951
6775	4	[[172,6],[344,4],[5561,3],[8679,4],]	0.754273
6776	6	[[885,3],[1819,3],[6307,5],[7258,2],[7693,6],[9167,3],]	1.00531
6777	4	[[1967,2],[3945,3],[4881,1],[9121,3],]	2.07885
6778	4	[[387,4],[2459,1],[5701,5],[9754,2],]	1.69899
6779	3	[[2823,3],[7636,2],[8712,3],]	1.41178
6780	2	[[919,6],[9240,4],]	0.583236
6781	6	[[275,6],[767,5],[2512,4],[3900,2],[4304,3],[6882,6],]	0.863943
6782	3	[[2184,4],[2349,1],[5880,4],]	1.67661
6783	0	[]	0.0134471
6784	5	[[1522,2],[5222,2],[5997,7],[6881,4],[7511,2],]	1.10928
6785	3	[[1373,3],[4879,2],[9358,3],]	1.49577
6786	3	[[1894,2],[5767,4],[7606,6],]	0.922746
6787	5	[[2926,3],[3089,4],[7646,5],[9556,8],[9978,5],]	0.607927
6788	2	[[5258,2],[6915,4],]	1.0242
6789	2	[[3348,2],[5172,3],]	1.31736
6790	0	[]	0.0134471
6791	3	[[3516,3],[5088,3],[8899,6],]	0.732822
6792	2	[[5084,6],[8238,3],]	1.04563
6793	4	[[2981,4],[4086,4],[4789,5],[8722,3],]	0.726119
6794	2	[[6080,5],[6276,2],]	1.31478
6795	4	[[1947,4],[2802,3],[3579,7],[4323,1],]	1.28796
6796	1	[[8472,4],]	0.616237
6797	4	[[886,2],[2003,6],[7656,5],[8917,7],]	0.710576
6798	4	[[2722,5],[2937,4],[6688,3],[7074,5],]	0.722025
6799	1	[[8725,6],]	0.389946
6800	1	[[3242,5],]	0.476795
6801	4	[[453,1],[1851,3],[5708,5],[6952,3],]	1.50513
6802	3	[[1551,3],[4685,4],[5744,3],]	0.835586
6803	2	[[7316,4],[8113,2],]	1.16555
6804	3	[[308,5],[3130,2],[8666,5],]	1.04751
6805	5	[[1695,1],[3435,1],[9077,2],[9741,4],[9850,5],]	2.38865
6806	4	[[11,3],[734,4],[1852,2],[3674,5],]	1.04417
6807	6	[[3387,5],[6285,2],[6730,4],[7318,7],[7566,7],[9554,6],]	0.71227
6808	6	[[818,4],[2048,5],[2230,6],[2319,7],[2810,8],[9299,3],]	0.650328
6809	6	[[1213,3],[1422,4],[3984,5],[6098,2],[6149,6],[7843,3],]	0.810736
6810	5	[[2609,3],[3717,2],[4275,6],[5496,5],[7927,2],]	0.924168
6811	2	[[2237,8],[4956,5],]	0.49302
6812	3	[[3496,4],[9240,4],[9413,4],]	0.809735
6813	0	[]	0.0134471
6814	3	[[5941,4],[7357,5],[8450,5],]	0.609248
6815	6	[[3577,5],[3959,2],[4209,3],[4226,6],[7633,4],[8997,7],]	0.705085
6816	3	[[1816,8],[6013,5],[7458,3],]	0.729178
6817	2	[[2431,5],[5796,1],]	2.23539
6818	4	[[981,4],[2106,2],[5242,5],[5323,1],]	1.74401
6819	6	[[39,3],[164,5],[1304,2],[1735,3],[3538,4],[6669,7],]	1.0515
6820	6	[[975,3],[1317,1],[2566,5],[5360,5],[5860,5],[9582,4],]	1.06158
6821	3	[[5695,4],[8866,3],[9600,4],]	0.811158
6822	1	[[7239,5],]	0.587539
6823	2	[[6487,4],[8257,4],]	0.691072
6824	2	[[3146,3],[7585,4],]	0.957066
6825	4	[[2566,5],[3301,4],[3536,5],[4354,4],]	0.634564
6826	4	[[714,3],[2847,5],[8549,3],[8845,7],]	0.741187
6827	4	[[294,5],[4552,5],[7443,6],[9087,1],]	1.1622
6828	1	[[8012,5],]	0.660213
6829	3	[[2111,4],[4091,7],[9481,2],]	0.818061
6830	1	[[2811,4],]	0.688162
6831	2	[[1250,3],[3450,5],]	0.728054
6832	4	[[755,2],[6669,7],[8069,5],[8691,2],]	0.919926
6833	2	[[3246,5],[4411,4],]	0.582529
6834	4	[[4214,5],[4327,5],[7473,4],[9601,5],]	0.603841
6835	3	[[946,4],[5086,2],[5952,1],]	2.27824
6836	5	[[316,1],[3039,2],[5160,2],[6923,2],[7776,4],]	2.19389
6837	2	[[4522,5],[8687,4],]	0.601717
6838	2	[[980,5],[4513,5],]	0.497383
6839	5	[[2109,2],[2518,5],[4207,4],[5280,3],[6000,6],]	0.787163
6840	6	[[653,5],[669,3],[3455,3],[4082,4],[7513,4],[7615,3],]	0.912897
6841	0	[]	0.0134471
6842	7	[[1721,6],[1907,2],[2054,2],[4371,3],[6356,4],[6541,7],[9797,2],]	1.02955
6843	1	[[228,4],]	0.899225
6844	3	[[7006,3],[7019,5],[7682,4],]	0.797223
6845	4	[[699,5],[3358,3],[9611,3],[9678,7],]	0.776412
6846	3	[[2145,4],[3699,3],[8469,2],]	1.29251
6847	3	[[6087,4],[8200,7],[8696,4],]	0.533214
6848	1	[[1603,7],]	0.490586
6849	1	[[1623,3],]	1.23566
6850	3	[[2159,3],[5701,5],[8457,8],]	0.569844
6851	1	[[4064,3],]	0.998751
6852	2	[[4031,3],[9858,2],]	1.26014
6853	3	[[1565,6],[4695,5],[9149,5],]	0.572905
6854	2	[[7708,3],[8082,8],]	0.57108
6855	3	[[20,5],[478,6],[8622,4],]	0.588877
6856	4	[[4423,2],[6155,6],[8279,4],[9133,4],]	0.951236
6857	3	[[35,2],[1012,5],[3025,5],]	0.752157
6858	1	[[3574,4],]	0.701223
6859	2	[[3172,3],[3865,3],]	0.967671
6860	2	[[467,7],[8666,5],]	0.4753
6861	2	[[3783,4],[8937,9],]	0.424381
6862	3	[[2610,4],[4693,2],[6457,5],]	0.848541
6863	4	[[143,2],[1253,1],[6692,3],[9890,5],]	1.76455
6864	1	[[1793,5],]	0.656344
6865	4	[[1616,5],[1919,6],[5946,3],[6000,6],]	0.761471
6866	2	[[896,2],[9213,5],]	1.14313
6867	2	[[6236,7],[7636,2],]	0.999692
6868	3	[[519,6],[2449,9],[5713,4],]	0.474943
6869	5	[[2173,6],[4955,4],[5083,4],[6769,6],[7909,3],]	0.660721
6870	1	[[4102,5],]	0.481945
6871	4	[[223,6],[1740,3],[5988,1],[7888,6],]	1.23932
6872	2	[[2809,2],[7296,6],]	0.994461
6873	2	[[699,5],[9514,5],]	0.557696
6874	0	[]	0.0134471
6875	6	[[3767,3],[4274,6],[4392,5],[6526,5],[7842,5],[8172,4],]	0.702825
6876	3	[[2808,3],[5951,4],[6498,4],]	0.744383
6877	5	[[298,3],[3700,7],[3913,3],[4873,3],[7216,6],]	0.766908
6878	2	[[4190,5],[4995,6],]	0.47642
6879	7	[[1005,4],[2617,5],[2647,5],[3296,3],[3348,2],[7931,3],[9162,5],]	0.952417
6880	3	[[7547,1],[8126,6],[8838,7],]	1.30611
6881	4	[[1505,6],[3770,9],[4530,3],[6784,5],]	0.592717
6882	6	[[533,2],[4156,4],[5614,3],[6781,6],[7691,1],[8725,6],]	1.20835
6883	3	[[358,3],[6270,2],[7817,4],]	1.04828
6884	3	[[3261,3],[5889,2],[9316,6],]	1.27568
6885	1	[[3968,3],]	0.881046
6886	2	[[5055,4],[9663,3],]	1.06861
6887	4	[[5370,5],[6557,9],[6901,7],[7435,4],]	0.419874
6888	2	[[4397,4],[8748,4],]	0.774517
6889	2	[[2649,3],[4554,4],]	0.866916
6890	1	[[2124,9],]	0.230986
6891	4	[[713,8],[1091,2],[1688,2],[9269,1],]	1.80638
6892	2	[[906,6],[4310,6],]	0.516811
6893	3	[[3528,8],[5499,3],[8102,5],]	0.563989
6894	3	[[1870,5],[4986,2],[5967,3],]	1.24619
6895	3	[[348,6],[438,5],[4640,5],]	0.468052
6896	5	[[415,5],[975,3],[7055,1],[9243,2],[9875,5],]	1.5271
6897	2	[[1565,6],[3081,3],]	0.776109
6898	5	[[1227,3],[1368,5],[1704,5],[2072,6],[7936,2],]	0.756113
6899	5	[[3032,5],[3168,7],[4337,3],[5997,7],[8023,3],]	0.593959
6900	4	[[1827,4],[4687,4],[6559,5],[7995,8],]	0.533933
6901	7	[[9,4],[1524,2],[2968,7],[3112,3],[3467,4],[6887,4],[7976,5],]	0.822939
6902	0	[]	0.0134471
6903	3	[[915,5],[4575,2],[5209,3],]	1.02945
6904	11	[[119,2],[1380,5],[3541,3],[3780,4],[4990,5],[6689,4],[6927,3],[7907,4],[8585,5],[8684,5],[9940,3],]	0.782549
6905	3	[[572,5],[3219,4],[4705,6],]	0.51644
6906	1	[[7247,10],]	0.27921
6907	2	[[3704,2],[8116,6],]	1.04258
6908	4	[[3980,4],[3984,5],[8989,4],[9129,6],]	0.621438
6909	6	[[616,3],[1069,3],[2336,4],[3969,5],[6674,3],[9404,6],]	0.76343
6910	1	[[5294,4],]	0.84885
6911	4	[[1303,3],[4242,4],[7671,2],[9395,3],]	1.17408
6912	2	[[1155,2],[1645,4],]	1.81567
6913	7	[[474,6],[662,3],[719,3],[1721,6],[3349,5],[4588,3],[5448,4],]	0.744325
6914	4	[[3357,3],[5785,7],[7262,5],[8327,4],]	0.602015
6915	4	[[2783,6],[5947,8],[6788,2],[8879,4],]	0.793072
6916	2	[[2659,4],[8162,3],]	0.90083
6917	7	[[220,3],[3093,5],[7330,4],[7871,1],[7873,3],[8754,3],[8974,1],]	1.80131
6918	3	[[1222,3],[2418,6],[7308,5],]	0.676303
6919	8	[[342,5],[3346,2],[4379,4],[4768,4],[5484,2],[7836,1],[9559,4],[9917,9],]	1.13372
6920	2	[[5823,6],[7294,3],]	0.705981
6921	3	[[2073,2],[7622,3],[8804,5],]	1.03587
6922	3	[[1044,3],[1799,6],[7247,10],]	0.543317
6923	2	[[6836,5],[8925,8],]	0.572192
6924	0	[]	0.0134471
6925	5	[[1005,4],[1936,6],[3805,4],[4340,6],[8430,4],]	0.576443
6926	2	[[2888,1],[7908,5],]	2.33934
6927	3	[[163,4],[6904,11],[9374,4],]	0.473677
6928	7	[[4451,4],[4750,4],[8186,3],[8305,6],[9193,5],[9323,5],[9764,3],]	0.722204
6929	4	[[3407,2],[3702,2],[9144,3],[9744,5],]	1.45232
6930	3	[[556,2],[2012,1],[2909,1],]	4.68799
6931	6	[[953,3],[3410,4],[5421,6],[5963,3],[9207,4],[9350,2],]	1.02563
6932	5	[[1121,3],[1541,4],[6744,4],[7339,2],[7490,4],]	1.01171
6933	4	[[246,2],[1940,3],[3104,3],[4550,5],]	0.996644
6934	4	[[2685,2],[7118,7],[8359,4],[9480,5],]	0.740177
6935	4	[[4672,1],[6707,4],[8860,4],[8884,4],]	1.52205
6936	5	[[76,6],[4302,2],[4399,4],[6216,5],[6350,6],]	0.745132
6937	2	[[50,3],[7193,2],]	1.64799
6938	4	[[2922,4],[3863,3],[5772,2],[7304,6],]	0.913417
6939	3	[[2706,4],[3273,1],[3801,4],]	1.66495
6940	1	[[2904,4],]	0.688305
6941	1	[[8685,3],]	1.81033
6942	2	[[2560,3],[7473,4],]	0.856807
6943	3	[[3373,3],[7342,3],[7988,3],]	1.19609
6944	3	[[880,4],[3375,6],[9450,2],]	0.936774
6945	5	[[1711,6],[3653,7],[5041,4],[6294,4],[6508,4],]	0.670166
6946	4	[[2458,5],[2956,4],[3358,3],[5316,6],]	0.625619
6947	3	[[123,4],[1390,3],[7574,4],]	0.748841
6948	3	[[3785,4],[5521,5],[6235,6],]	0.515078
6949	2	[[1849,4],[4286,4],]	0.784877
6950	4	[[1653,3],[6770,4],[8643,6],[9844,2],]	1.03161
6951	5	[[2074,4],[3006,4],[8775,2],[8862,3],[9749,2],]	1.27659
6952	3	[[279,3],[6801,4],[9966,4],]	0.823905
6953	4	[[1812,6],[4583,5],[6125,8],[9441,4],]	0.512549
6954	4	[[167,3],[1380,5],[6542,4],[8338,2],]	1.01884
6955	2	[[1979,2],[7548,6],]	1.20907
6956	0	[]	0.0134471
6957	2	[[589,7],[966,6],]	0.445738
6958	4	[[1908,3],[3193,5],[4940,3],[6243,5],]	0.827101
6959	2	[[1461,2],[3591,4],]	1.26877
6960	6	[[40,3],[519,6],[3964,3],[4488,1],[5130,5],[6260,3],]	1.28486
6961	3	[[5864,5],[7035,1],[7352,5],]	1.43875
6962	2	[[2158,4],[4156,4],]	0.655797
6963	3	[[2468,7],[3276,3],[9244,4],]	0.914079
6964	5	[[2059,3],[3424,7],[6426,4],[6754,5],[9981,1],]	1.19529
6965	1	[[9689,1],]	6.88491
6966	4	[[729,9],[1386,5],[8254,1],[9464,6],]	1.03843
6967	4	[[651,3],[1189,7],[3602,7],[5092,3],]	0.622514
6968	2	[[4658,6],[5180,7],]	0.38503
6969	1	[[3590,5],]	0.49062
6970	2	[[5917,7],[6027,4],]	0.531367
6971	2	[[4796,1],[6478,4],]	2.44841
6972	3	[[332,5],[1884,4],[9592,4],]	0.622544
6973	0	[]	0.0134471
6974	2	[[6560,3],[9505,7],]	0.640761
6975	0	[]	0.0134471
6976	5	[[2154,6],[6042,9],[6181,3],[8826,3],[9081,3],]	0.724857
6977	3	[[1452,5],[6117,7],[8097,4],]	0.49773
6978	2	[[1193,5],[4910,4],]	0.601048
6979	7	[[2207,7],[2592,2],[3452,3],[4057,4],[6172,6],[6558,2],[7232,5],]	0.942715
6980	2	[[1153,1],[3684,5],]	2.274
6981	3	[[640,6],[9201,2],[9787,5],]	0.954134
6982	3	[[7883,4],[8534,4],[9871,6],]	0.534968
6983	5	[[997,4],[2810,8],[4027,6],[4331,5],[5489,5],]	0.557673
6984	1	[[7384,3],]	0.999169
6985	3	[[1453,5],[3095,4],[6223,3],]	0.770977
6986	1	[[6231,1],]	6.88491
6987	3	[[4876,3],[5784,1],[7475,2],]	2.79553
6988	3	[[646,6],[2368,3],[2815,3],]	0.819071
6989	4	[[310,2],[1271,4],[3339,3],[7216,6],]	1.08712
6990	5	[[621,5],[1004,5],[2390,2],[7108,2],[8314,4],]	1.02827
6991	2	[[1054,3],[4148,5],]	0.782915
6992	5	[[1788,6],[2409,3],[2935,6],[6402,5],[8530,2],]	0.806087
6993	4	[[221,5],[4228,6],[4246,2],[8065,4],]	0.771373
6994	1	[[3133,1],]	6.88491
6995	6	[[180,1],[1377,4],[2568,3],[7357,5],[9305,2],[9720,6],]	1.27532
6996	4	[[4158,3],[5264,1],[6004,6],[8825,3],]	1.62617
6997	4	[[585,2],[2898,4],[7197,5],[7991,4],]	0.932203
6998	0	[]	0.0134471
6999	3	[[2830,5],[3024,6],[4435,9],]	0.367797
7000	3	[[2267,2],[2466,8],[4990,5],]	0.684937
7001	5	[[1042,3],[2971,7],[3708,2],[6505,4],[9521,3],]	0.956672
7002	4	[[919,6],[1269,3],[6667,6],[7640,3],]	0.762302
7003	3	[[1620,5],[6208,2],[8289,6],]	0.853256
7004	7	[[376,3],[642,4],[3758,5],[5659,5],[6429,6],[8317,6],[9736,5],]	0.579024
7005	2	[[6421,3],[7103,1],]	3.04398
7006	3	[[1461,2],[6844,3],[9156,4],]	1.21572
7007	3	[[5561,3],[9378,3],[9993,4],]	0.856849
7008	1	[[9568,2],]	1.86203
7009	1	[[3085,3],]	1.139
7010	2	[[4518,9],[7322,5],]	0.419821
7011	1	[[2356,5],]	0.688064
7012	3	[[7749,6],[8088,5],[8247,3],]	0.67144
7013	3	[[2211,4],[8962,3],[9553,3],]	0.990242
7014	3	[[1711,6],[7832,5],[8096,3],]	0.588834
7015	3	[[2713,4],[3164,4],[7346,6],]	0.578451
7016	1	[[4292,3],]	0.948051
7017	3	[[586,5],[834,6],[1181,5],]	0.4421
7018	5	[[2664,4],[6298,10],[7341,3],[8280,5],[9948,3],]	0.665941
7019	5	[[3363,2],[4309,3],[5797,4],[6844,3],[7477,3],]	1.09136
7020	4	[[3648,6],[7087,2],[7829,4],[8177,2],]	1.06038
7021	3	[[688,3],[4461,5],[9296,5],]	0.697574
7022	6	[[2385,4],[5193,2],[6445,3],[7047,4],[7201,5],[8504,5],]	1.01882
7023	4	[[2633,4],[3054,3],[3814,5],[6090,3],]	0.915119
7024	1	[[8003,3],]	0.889264
7025	1	[[9744,5],]	0.521304
7026	3	[[1568,7],[3327,6],[7028,6],]	0.362862
7027	5	[[847,3],[1855,3],[6532,2],[8333,2],[8473,2],]	1.5818
7028	6	[[3396,5],[3406,4],[5667,4],[6327,6],[7026,3],[9840,4],]	0.68441
7029	3	[[2327,1],[2471,7],[4413,3],]	1.58152
7030	2	[[3032,5],[8078,3],]	0.740419
7031	3	[[4477,3],[7223,5],[8858,4],]	0.657903
7032	8	[[141,5],[1531,4],[2484,2],[2756,2],[3056,1],[3405,6],[3677,4],[3854,3],]	1.22151
7033	6	[[600,6],[1513,3],[5568,4],[6400,5],[8082,8],[9658,2],]	0.70394
7034	1	[[3838,2],]	3.44918
7035	1	[[6961,3],]	0.914662
7036	4	[[3619,3],[5125,2],[6389,4],[9166,7],]	0.897211
7037	6	[[2343,6],[3161,4],[6082,4],[6698,5],[8109,2],[8843,4],]	0.77015
7038	6	[[1759,4],[3061,1],[4529,7],[4801,2],[5147,5],[7064,4],]	1.36231
7039	3	[[3006,4],[4972,3],[6053,2],]	1.03674
7040	2	[[1308,5],[3491,4],]	0.637316
7041	2	[[6196,10],[6646,1],]	1.87204
7042	2	[[2872,5],[8172,4],]	0.576084
7043	5	[[2108,5],[4525,1],[5445,3],[7855,8],[8468,2],]	1.39005
7044	3	[[112,3],[3758,5],[4511,4],]	0.744197
7045	2	[[1244,3],[1607,3],]	1.25453
7046	2	[[439,2],[9067,3],]	1.74648
7047	4	[[3624,2],[5136,5],[7022,6],[7728,2],]	1.17648
7048	10	[[911,1],[1119,7],[1799,6],[1840,2],[3968,3],[4934,4],[5002,4],[6046,4],[6286,5],[8356,4],]	0.988921
7049	3	[[3084,2],[4395,4],[8511,5],]	1.35077
7050	1	[[8853,1],]	6.88491
7051	3	[[2331,2],[5932,1],[7169,5],]	2.08674
7052	3	[[1239,4],[9234,2],[9687,1],]	2.16392
7053	5	[[1835,2],[5620,4],[6746,3],[8813,6],[9926,2],]	1.03155
7054	2	[[159,3],[3486,2],]	1.94232
7055	1	[[6896,5],]	0.550783
7056	4	[[2084,4],[2905,2],[5217,3],[6333,3],]	1.21203
7057	4	[[1943,2],[2168,1],[5645,4],[7337,5],]	1.91896
7058	2	[[3232,3],[5578,3],]	0.90485
7059	2	[[557,3],[6179,3],]	1.07285
7060	3	[[1404,4],[6601,4],[9610,2],]	0.957579
7061	3	[[2279,3],[7766,1],[9205,2],]	2.55069
7062	0	[]	0.0134471
7063	1	[[7370,2],]	2.38267
7064	4	[[702,2],[2822,2],[5359,3],[7038,6],]	1.37034
7065	2	[[2733,2],[5606,5],]	1.02701
7066	0	[]	0.0134471
7067	5	[[4212,5],[5271,4],[5452,2],[6386,4],[9272,6],]	0.816918
7068	5	[[2496,6],[3830,3],[5036,4],[5281,2],[5431,4],]	0.790916
7069	4	[[3462,4],[4053,5],[5236,3],[5649,5],]	0.65285
7070	5	[[84,3],[900,5],[2386,2],[8650,5],[8971,3],]	1.08678
7071	6	[[534,2],[1600,6],[6027,4],[7689,5],[8541,8],[9739,7],]	0.6649
7072	2	[[6305,5],[6584,2],]	1.36514
7073	0	[]	0.0134471
7074	5	[[3429,5],[5535,5],[6798,4],[8288,4],[9804,1],]	1.21442
7075	1	[[1409,5],]	0.443728
7076	0	[]	0.0134471
7077	4	[[2255,3],[2435,4],[6220,5],[9133,4],]	0.773776
7078	2	[[85,4],[1915,5],]	0.56745
7079	3	[[7808,3],[8239,1],[9073,5],]	1.75302
7080	3	[[2626,3],[4847,5],[9623,4],]	0.810614
7081	3	[[2629,4],[6421,3],[8656,7],]	0.96529
7082	4	[[4440,4],[6597,7],[7865,2],[7996,7],]	0.64783
7083	4	[[5816,5],[6160,7],[6336,5],[9098,4],]	0.508362
7084	4	[[5822,2],[6155,6],[8565,2],[8922,2],]	1.50035
7085	2	[[478,6],[4882,4],]	0.532638
7086	1	[[7730,3],]	1.1023
7087	2	[[7020,4],[8017,3],]	0.867882
7088	2	[[995,1],[7772,2],]	4.04521
7089	3	[[2582,3],[4415,3],[8684,5],]	0.963552
7090	3	[[3604,4],[4290,4],[9002,6],]	0.724535
7091	2	[[7493,5],[9908,8],]	0.449794
7092	5	[[5,4],[546,3],[1617,4],[4759,2],[6555,6],]	0.967299
7093	4	[[1293,3],[2908,8],[4164,6],[4502,3],]	0.62523
7094	3	[[7239,5],[7365,5],[7918,9],]	0.488718
7095	4	[[912,3],[4110,1],[5297,3],[9901,3],]	1.83201
7096	5	[[4541,4],[4702,3],[7430,4],[9703,3],[9812,5],]	0.885013
7097	5	[[463,5],[2394,6],[4231,2],[6330,3],[6709,3],]	0.882076
7098	0	[]	0.0134471
7099	2	[[4667,2],[6758,7],]	0.851293
7100	1	[[110,5],]	0.530636
7101	0	[]	0.0134471
7102	2	[[3089,4],[9166,7],]	0.454079
7103	1	[[7005,2],]	2.06582
7104	1	[[9994,3],]	1.25609
7105	5	[[1242,1],[3922,3],[4103,3],[5317,3],[9327,6],]	1.56758
7106	4	[[324,4],[656,6],[3762,4],[9993,4],]	0.749706
7107	4	[[1865,4],[3863,3],[6186,4],[9741,4],]	0.81871
7108	2	[[4809,6],[6990,5],]	0.471978
7109	3	[[2117,3],[6692,3],[7736,6],]	0.819112
7110	3	[[3772,6],[4276,3],[5003,1],]	1.8933
7111	4	[[1011,4],[1040,3],[1188,5],[2354,2],]	1.03568
7112	5	[[391,6],[1563,2],[1699,2],[5396,3],[6744,4],]	1.04242
7113	0	[]	0.0134471
7114	3	[[5660,3],[7424,5],[8347,7],]	0.593465
7115	1	[[4495,3],]	1.45662
7116	2	[[8242,2],[8464,3],]	1.33123
7117	5	[[619,2],[814,8],[3792,3],[5882,6],[9863,4],]	1.03229
7118	7	[[3171,3],[3226,5],[4379,4],[5660,3],[6934,4],[7331,3],[8418,1],]	1.14287
7119	4	[[1326,3],[1932,3],[5987,3],[6617,3],]	0.987459
7120	3	[[2951,4],[3673,5],[5705,4],]	0.852754
7121	3	[[16,1],[3303,3],[9967,6],]	1.69094
7122	3	[[4499,1],[5985,7],[8998,2],]	1.99128
7123	2	[[4897,1],[8387,4],]	2.67938
7124	2	[[3655,2],[4565,4],]	1.43045
7125	3	[[1672,3],[2255,3],[5301,5],]	0.982916
7126	4	[[1475,3],[2863,5],[7717,3],[9704,4],]	0.876648
7127	1	[[8221,5],]	0.54277
7128	5	[[851,2],[2721,3],[3782,4],[4679,4],[7863,3],]	1.15793
7129	11	[[1114,1],[1271,4],[2829,4],[2861,3],[3024,6],[3294,6],[5438,7],[6501,5],[7525,2],[8249,4],[9601,5],]	0.891976
7130	4	[[3255,5],[3612,7],[5598,5],[9425,4],]	0.554908
7131	3	[[1361,4],[2123,4],[9369,5],]	0.599526
7132	5	[[2481,1],[2622,7],[4265,4],[9002,6],[9320,7],]	0.990553
7133	5	[[2280,5],[2555,3],[5916,4],[5918,2],[8479,3],]	0.971947
7134	2	[[4783,4],[5171,1],]	2.58291
7135	2	[[882,1],[1893,4],]	2.57488
7136	0	[]	0.0134471
7137	4	[[1624,3],[2983,7],[5371,11],[8412,6],]	0.397008
7138	1	[[5602,5],]	0.658463
7139	1	[[3177,6],]	0.413261
7140	3	[[4196,3],[4844,2],[8475,4],]	1.51398
7141	4	[[1661,6],[7514,4],[8324,3],[9427,4],]	0.685274
7142	3	[[3060,3],[3372,5],[8398,4],]	0.719631
7143	6	[[1590,4],[4748,2],[4976,6],[6564,6],[8102,5],[8450,5],]	0.733417
7144	1	[[9581,4],]	0.805711
7145	5	[[88,3],[1262,1],[1585,3],[3075,5],[4974,2],]	1.58886
7146	3	[[1855,3],[6190,3],[8770,4],]	0.890564
7147	6	[[819,3],[2466,8],[5130,5],[6004,6],[7479,2],[9890,5],]	0.71007
7148	3	[[1096,5],[9864,7],[9998,3],]	0.570244
7149	6	[[2387,3],[3053,6],[5289,4],[6298,10],[7427,6],[7982,2],]	0.658139
7150	7	[[550,4],[598,5],[1105,3],[2468,7],[3337,6],[5459,5],[8754,3],]	0.707823
7151	3	[[5690,6],[6536,5],[7289,4],]	0.589404
7152	2	[[2466,8],[3947,6],]	0.350474
7153	4	[[6372,3],[7252,3],[7273,3],[8960,3],]	1.32942
7154	4	[[2026,4],[5249,2],[8090,7],[9487,2],]	1.0154
7155	0	[]	0.0134471
7156	5	[[1014,4],[6301,1],[8752,2],[9202,2],[9894,6],]	1.93766
7157	2	[[684,5],[7937,4],]	0.761417
7158	3	[[3106,6],[5599,4],[6306,3],]	0.686525
7159	5	[[946,4],[1560,1],[3936,6],[4505,1],[6364,3],]	1.96117
7160	2	[[710,6],[1499,3],]	0.622804
7161	6	[[4691,4],[5449,6],[6702,5],[8448,3],[9196,4],[9759,4],]	0.845788
7162	2	[[4183,5],[8036,3],]	0.831928
7163	10	[[1640,3],[1759,4],[1879,7],[2265,4],[2454,5],[3421,3],[3975,1],[4131,3],[4378,4],[5571,4],]	1.01705
7164	1	[[9105,4],]	0.712242
7165	1	[[769,5],]	0.545647
7166	2	[[350,6],[3818,7],]	0.401497
7167	3	[[4382,5],[4978,4],[6129,7],]	0.530098
7168	4	[[1216,6],[3707,2],[4498,3],[6486,4],]	1.13141
7169	5	[[338,4],[1235,2],[1387,2],[4795,3],[7051,3],]	1.60685
7170	3	[[950,4],[2957,3],[4399,4],]	0.743519
7171	2	[[1718,3],[3299,6],]	0.775956
7172	5	[[390,5],[6539,2],[6664,4],[7749,6],[9836,4],]	0.828162
7173	1	[[2029,5],]	0.573132
7174	4	[[334,3],[5383,6],[6678,2],[8981,4],]	1.06922
7175	4	[[520,2],[2763,7],[6510,4],[8421,3],]	0.84323
7176	6	[[1588,4],[5027,7],[8104,8],[8575,1],[8899,6],[8918,4],]	0.86156
7177	1	[[4627,6],]	0.460257
7178	2	[[3683,3],[9252,4],]	0.96699
7179	5	[[6713,4],[8395,5],[8721,1],[9266,3],[9927,7],]	1.14205
7180	2	[[2303,4],[6414,1],]	2.51828
7181	1	[[1670,3],]	0.921045
7182	3	[[6609,3],[6653,3],[7377,3],]	1.27768
7183	3	[[6460,3],[7437,2],[7773,3],]	1.33251
7184	1	[[1984,1],]	6.88491
7185	5	[[763,6],[1961,4],[3700,7],[4105,3],[6034,4],]	0.687701
7186	3	[[483,4],[3257,6],[5681,2],]	1.03197
7187	1	[[2250,5],]	0.59651
7188	2	[[631,2],[2021,5],]	0.962813
7189	7	[[275,6],[1765,3],[1856,4],[3003,3],[4340,6],[6122,4],[8305,6],]	0.694465
7190	2	[[95,5],[5205,3],]	0.839135
7191	2	[[3877,2],[8925,8],]	0.919552
7192	4	[[2062,5],[6465,5],[8674,8],[9907,3],]	0.569227
7193	2	[[4205,2],[6937,2],]	2.03439
7194	3	[[7218,1],[7374,4],[8866,3],]	1.90403
7195	3	[[1128,6],[5134,6],[7586,4],]	0.528343
7196	5	[[1465,3],[4364,5],[4509,2],[6281,1],[8144,5],]	1.5347
7197	5	[[1172,4],[2473,7],[5769,6],[6997,4],[8878,6],]	0.540568
7198	5	[[937,4],[3411,4],[3716,2],[6073,4],[7285,3],]	0.858714
7199	2	[[2945,3],[4153,4],]	0.927666
7200	4	[[5827,9],[5950,2],[9384,5],[9545,4],]	0.709483
7201	5	[[160,3],[674,6],[2123,4],[3153,6],[7022,6],]	0.726571
7202	2	[[927,2],[1562,7],]	0.827015
7203	2	[[7693,6],[8509,4],]	0.541881
7204	4	[[1635,3],[2462,2],[3364,1],[6736,4],]	1.88932
7205	9	[[3103,2],[3811,3],[5232,2],[5455,3],[5528,3],[6155,6],[7448,4],[9106,2],[9885,5],]	1.05101
7206	4	[[504,3],[1397,3],[3024,6],[7661,4],]	0.971369
7207	2	[[1448,2],[3338,3],]	1.75284
7208	2	[[4524,1],[5224,6],]	2.09815
7209	2	[[8089,2],[9794,4],]	1.50158
7210	4	[[2499,4],[2556,3],[3893,6],[4079,3],]	0.744832
7211	3	[[2169,6],[3156,4],[7690,5],]	0.566514
7212	2	[[2874,5],[8128,4],]	0.575938
7213	4	[[1396,3],[2131,2],[4981,5],[8149,3],]	1.071
7214	2	[[1630,3],[3679,3],]	1.08242
7215	4	[[3467,4],[3952,3],[4510,3],[4891,3],]	0.987777
7216	6	[[4315,4],[4654,2],[6877,5],[6989,4],[7616,3],[8052,3],]	0.94654
7217	2	[[807,3],[4236,1],]	3.01218
7218	1	[[7194,3],]	1.0547
7219	0	[]	0.0134471
7220	3	[[5104,2],[5778,1],[7655,4],]	2.77946
7221	3	[[1047,4],[2606,2],[4033,6],]	0.931422
7222	2	[[3903,8],[8880,5],]	0.510511
7223	5	[[3455,3],[4000,7],[7031,3],[8101,8],[8321,4],]	0.637709
7224	1	[[1011,4],]	0.619686
7225	1	[[7939,2],]	1.84726
7226	3	[[930,5],[2956,4],[9279,2],]	0.899164
7227	0	[]	0.0134471
7228	2	[[3497,3],[4827,5],]	0.669581
7229	3	[[7312,5],[8670,2],[8997,7],]	0.748021
7230	3	[[2355,3],[3415,4],[5279,8],]	0.687545
7231	4	[[2659,4],[2735,2],[7276,6],[7979,3],]	1.11137
7232	5	[[4511,4],[6662,4],[6979,7],[8200,7],[9533,2],]	0.702296
7233	2	[[1183,6],[8391,5],]	0.468399
7234	5	[[681,4],[4377,2],[4961,5],[6687,5],[8790,4],]	0.790364
7235	3	[[3327,6],[3339,3],[4345,3],]	0.99636
7236	2	[[5936,4],[7294,3],]	0.894508
7237	2	[[275,6],[7410,8],]	0.346367
7238	4	[[497,4],[947,6],[5294,4],[9431,2],]	1.10337
7239	5	[[251,4],[1502,4],[4052,2],[6822,1],[7094,3],]	1.80966
7240	0	[]	0.0134471
7241	3	[[557,3],[7399,2],[8374,2],]	1.57309
7242	4	[[2847,5],[3243,1],[4521,2],[8832,2],]	1.99912
7243	1	[[7496,5],]	0.475094
7244	2	[[8265,6],[9343,3],]	0.637424
7245	2	[[4125,5],[6615,5],]	0.475891
7246	3	[[5016,4],[9011,3],[9064,7],]	0.694344
7247	10	[[704,5],[4773,6],[5201,5],[6679,1],[6906,1],[6922,3],[7265,1],[7286,5],[7732,3],[7822,8],]	1.41315
7248	2	[[3659,2],[6331,3],]	1.72247
7249	5	[[1924,5],[2060,7],[2499,4],[3024,6],[8937,9],]	0.455015
7250	2	[[5,4],[3964,3],]	0.771767
7251	3	[[1470,6],[2953,3],[5581,2],]	1.00977
7252	3	[[1013,4],[7153,4],[9989,1],]	1.71613
7253	3	[[338,4],[8542,1],[9151,3],]	1.84044
7254	3	[[5008,3],[5971,3],[9553,3],]	1.22277
7255	3	[[92,5],[203,2],[9388,6],]	0.815233
7256	0	[]	0.0134471
7257	2	[[4370,5],[5595,3],]	0.799982
7258	2	[[1792,2],[6776,6],]	1.61092
7259	5	[[835,5],[3447,3],[5228,6],[5666,3],[5679,3],]	0.754706
7260	2	[[2874,5],[5375,5],]	0.501008
7261	5	[[3202,4],[6564,6],[8437,5],[8848,4],[9753,6],]	0.562596
7262	5	[[1014,4],[1346,4],[5439,2],[6914,4],[7667,4],]	1.09216
7263	6	[[3306,4],[3930,4],[5970,4],[6103,3],[6296,2],[8054,4],]	0.87179
7264	3	[[1015,3],[4732,3],[6135,2],]	1.32845
7265	1	[[7247,10],]	0.27921
7266	4	[[1424,6],[6074,2],[6484,2],[7794,3],]	1.33154
7267	6	[[1081,3],[2408,3],[3226,5],[4020,3],[4031,3],[7279,5],]	0.89057
7268	3	[[144,5],[3723,4],[7971,3],]	0.992593
7269	5	[[1154,3],[6215,6],[6356,4],[6548,2],[7659,5],]	0.896393
7270	2	[[2280,5],[6294,4],]	0.683857
7271	4	[[2360,7],[2904,4],[4444,1],[6754,5],]	1.25522
7272	0	[]	0.0134471
7273	3	[[7153,4],[8682,3],[9596,1],]	1.94524
7274	2	[[4737,3],[6140,2],]	1.93434
7275	2	[[491,4],[3129,4],]	0.688279
7276	6	[[1092,5],[2830,5],[2925,4],[7231,4],[7633,4],[8643,6],]	0.561322
7277	0	[]	0.0134471
7278	6	[[1846,3],[2418,6],[3025,5],[4076,1],[4250,2],[8546,6],]	1.52176
7279	5	[[4287,4],[5811,2],[7267,6],[8111,5],[9811,2],]	1.03429
7280	4	[[9,4],[1567,4],[5719,5],[6043,4],]	0.63928
7281	6	[[175,4],[759,4],[4652,2],[7623,5],[9033,4],[9621,3],]	0.793474
7282	1	[[9960,3],]	1.63417
7283	3	[[3575,3],[5069,4],[5423,3],]	0.928699
7284	4	[[2164,7],[5021,5],[5296,4],[9813,2],]	0.745634
7285	3	[[3053,6],[7198,5],[9674,3],]	0.638645
7286	5	[[573,6],[2486,3],[7247,10],[7645,6],[8037,6],]	0.489825
7287	0	[]	0.0134471
7288	3	[[1233,1],[1257,4],[9736,5],]	1.62343
7289	4	[[1010,5],[3274,4],[7151,3],[8626,6],]	0.622855
7290	4	[[2449,9],[2928,4],[3214,3],[4537,4],]	0.615403
7291	2	[[2108,5],[5722,7],]	0.53476
7292	4	[[157,9],[4958,3],[5429,8],[6226,3],]	0.657224
7293	2	[[6462,4],[8116,6],]	0.637564
7294	3	[[6920,2],[7236,2],[7541,4],]	1.33178
7295	1	[[8393,6],]	0.406027
7296	6	[[930,5],[1526,4],[3483,4],[4771,4],[6872,2],[9765,6],]	0.79851
7297	2	[[5968,5],[9417,1],]	2.36137
7298	4	[[1783,6],[6691,2],[6760,1],[9834,5],]	1.60959
7299	1	[[5206,7],]	0.311248
7300	3	[[1447,2],[1842,6],[7862,3],]	0.961304
7301	1	[[6021,4],]	0.699146
7302	3	[[1299,6],[3581,4],[7611,3],]	0.888618
7303	3	[[2846,5],[3161,4],[4089,8],]	0.509727
7304	6	[[154,6],[412,2],[3416,3],[6531,3],[6938,4],[7877,1],]	1.40294
7305	1	[[1186,2],]	2.12206
7306	4	[[2696,3],[3800,4],[4977,2],[8750,6],]	0.855077
7307	6	[[256,2],[447,1],[1436,1],[2487,4],[7414,4],[8361,6],]	2.13141
7308	5	[[2172,7],[4654,2],[6918,3],[8697,5],[9495,5],]	0.862186
7309	3	[[3062,6],[3997,5],[6436,2],]	0.890598
7310	3	[[2286,4],[3890,6],[6363,5],]	0.669227
7311	4	[[2528,3],[4620,2],[8451,4],[8951,2],]	1.33628
7312	5	[[1180,2],[1477,2],[2311,4],[5242,5],[7229,3],]	1.08028
7313	0	[]	0.0134471
7314	2	[[799,4],[2370,4],]	0.662459
7315	4	[[321,3],[2933,3],[5205,3],[7461,8],]	0.904348
7316	4	[[974,4],[1453,5],[4646,3],[6803,2],]	1.11672
7317	3	[[1407,5],[2875,3],[9406,4],]	0.805372
7318	7	[[1837,1],[2465,2],[3912,2],[5939,3],[6109,2],[6511,3],[6807,6],]	1.7368
7319	4	[[1414,5],[4148,5],[5394,3],[6522,3],]	0.782406
7320	2	[[9111,4],[9721,4],]	0.8121
7321	2	[[5229,3],[9753,6],]	0.692032
7322	5	[[2141,3],[4259,2],[4961,5],[7010,2],[7625,2],]	1.30031
7323	3	[[1849,4],[4497,4],[5075,4],]	0.788327
7324	4	[[176,3],[4905,2],[5071,5],[5974,3],]	1.01275
7325	4	[[798,4],[1305,6],[2557,2],[2718,4],]	0.76549
7326	2	[[7879,5],[9392,2],]	1.09473
7327	4	[[40,3],[2286,4],[4359,2],[6172,6],]	0.944287
7328	1	[[7898,5],]	0.449516
7329	4	[[541,5],[1493,4],[5157,2],[5378,4],]	1.04272
7330	4	[[57,3],[5409,3],[5834,5],[6917,7],]	0.645794
7331	3	[[5622,7],[6158,5],[7118,7],]	0.430327
7332	2	[[4166,3],[8329,6],]	0.780461
7333	0	[]	0.0134471
7334	2	[[1156,5],[3799,5],]	0.531851
7335	4	[[4522,5],[5853,3],[6749,5],[9135,3],]	0.764619
7336	2	[[244,2],[3839,1],]	3.7428
7337	5	[[2301,1],[2437,2],[6495,6],[7057,4],[8245,1],]	2.43707
7338	5	[[825,3],[3595,1],[6037,4],[6319,5],[8149,3],]	1.32135
7339	2	[[5144,4],[6932,5],]	0.628381
7340	3	[[2024,6],[7580,2],[9839,2],]	1.19748
7341	3	[[662,3],[6737,4],[7018,5],]	0.682513
7342	3	[[3192,5],[6943,3],[7630,1],]	1.90278
7343	3	[[344,4],[1017,1],[1733,8],]	1.50929
7344	1	[[3261,3],]	1.273
7345	3	[[75,4],[3240,4],[3590,5],]	0.616082
7346	6	[[222,8],[6310,7],[7015,3],[8477,3],[9060,4],[9282,4],]	0.663081
7347	3	[[4339,3],[7494,2],[8203,3],]	1.24784
7348	4	[[1679,5],[3105,3],[4803,6],[4884,3],]	0.662809
7349	2	[[7409,3],[8899,6],]	0.63667
7350	2	[[6600,2],[8104,8],]	1.03446
7351	3	[[9558,3],[9670,3],[9761,6],]	0.76567
7352	5	[[2040,3],[3675,5],[5314,3],[5760,2],[6961,3],]	1.22332
7353	3	[[2129,4],[5272,1],[9055,6],]	1.48731
7354	2	[[3597,2],[5673,6],]	0.900979
7355	0	[]	0.0134471
7356	2	[[3484,2],[9316,6],]	0.869824
7357	5	[[3909,6],[6814,3],[6995,6],[7614,4],[8251,3],]	0.738787
7358	3	[[1214,5],[1605,4],[3308,5],]	0.640728
7359	4	[[44,4],[1574,8],[3180,3],[9911,3],]	0.687346
7360	2	[[762,4],[9217,7],]	0.67917
7361	2	[[722,2],[8445,3],]	1.42757
7362	2	[[3536,5],[4368,4],]	0.706816
7363	4	[[2754,3],[3766,4],[4179,3],[9289,4],]	0.87884
7364	4	[[1024,2],[3860,2],[6398,2],[9136,8],]	1.78379
7365	5	[[2062,5],[6177,5],[7094,3],[7566,7],[9033,4],]	0.60443
7366	4	[[4663,3],[5326,6],[6379,3],[9623,4],]	0.762375
7367	4	[[1453,5],[2085,1],[2531,3],[8845,7],]	1.23145
7368	2	[[3272,2],[4340,6],]	0.864017
7369	3	[[837,5],[2302,4],[3094,6],]	0.63823
7370	2	[[7063,1],[8584,2],]	3.85111
7371	1	[[6526,5],]	0.473224
7372	0	[]	0.0134471
7373	2	[[2416,5],[6191,5],]	0.484396
7374	4	[[454,3],[3645,6],[7194,3],[7527,2],]	1.21581
7375	4	[[401,6],[5343,5],[6444,3],[7864,3],]	0.821077
7376	3	[[1406,2],[5773,4],[8369,6],]	1.12649
7377	3	[[5254,2],[7182,3],[8048,5],]	1.08542
7378	6	[[2925,4],[4698,6],[5960,2],[6404,6],[8059,7],[9782,2],]	0.787818
7379	2	[[741,6],[3733,4],]	0.852521
7380	1	[[7931,3],]	0.91351
7381	4	[[1249,9],[6081,4],[6253,4],[8384,2],]	0.84222
7382	5	[[2817,2],[6122,4],[7955,6],[8844,8],[9314,2],]	0.801209
7383	4	[[1618,3],[3274,4],[8160,4],[8500,5],]	0.78174
7384	3	[[3727,4],[5522,4],[6984,1],]	1.74522
7385	6	[[513,3],[2005,5],[3885,2],[5880,4],[9017,2],[9662,4],]	1.11445
7386	4	[[3213,4],[6251,4],[8711,5],[9957,2],]	0.960918
7387	3	[[79,3],[1292,7],[9049,5],]	0.604448
7388	2	[[775,4],[9983,6],]	0.520752
7389	3	[[310,2],[3075,5],[5554,3],]	1.13115
7390	4	[[1388,4],[2737,3],[5575,3],[9898,2],]	1.14387
7391	4	[[102,9],[868,3],[4548,4],[8035,5],]	0.630422
7392	3	[[1567,4],[1973,4],[9988,7],]	0.507138
7393	3	[[2651,8],[8385,5],[9292,3],]	0.586308
7394	4	[[88,3],[1652,2],[4202,4],[8195,4],]	0.950228
7395	2	[[2202,5],[9559,4],]	0.562999
7396	3	[[5457,6],[9765,6],[9834,5],]	0.441582
7397	5	[[427,3],[928,2],[1349,3],[2155,4],[7743,4],]	1.43321
7398	2	[[2551,3],[2942,6],]	0.74547
7399	2	[[4037,5],[7241,3],]	0.840947
7400	1	[[1311,6],]	0.431213
7401	0	[]	0.0134471
7402	3	[[169,3],[371,5],[1866,4],]	0.790009
7403	2	[[90,9],[3465,3],]	0.561521
7404	0	[]	0.0134471
7405	3	[[3438,3],[3902,6],[7487,3],]	0.778725
7406	4	[[2938,3],[3473,1],[5736,6],[5832,3],]	1.60959
7407	5	[[1382,5],[1582,5],[2928,4],[8565,2],[9669,3],]	0.823237
7408	5	[[1202,2],[3136,2],[6356,4],[8415,2],[9773,1],]	2.07975
7409	3	[[6090,3],[6495,6],[7349,2],]	0.926231
7410	8	[[140,3],[646,6],[2973,4],[3240,4],[4611,7],[4793,4],[5812,3],[7237,2],]	0.773789
7411	4	[[27,3],[1468,2],[5519,5],[8470,3],]	1.26136
7412	2	[[3121,4],[7537,5],]	0.683778
7413	3	[[282,4],[6298,10],[9213,5],]	0.598761
7414	4	[[7307,6],[7459,3],[8261,5],[9213,5],]	0.702488
7415	0	[]	0.0134471
7416	2	[[3287,5],[9108,5],]	0.52792
7417	3	[[1535,5],[5260,6],[6419,5],]	0.549864
7418	3	[[3343,3],[3489,6],[8460,1],]	1.69949
7419	4	[[5673,6],[7669,3],[7964,6],[9602,5],]	0.62285
7420	2	[[7617,5],[8350,2],]	1.12754
7421	1	[[3216,4],]	0.686632
7422	1	[[7628,7],]	0.344065
7423	3	[[4148,5],[5052,2],[5481,2],]	1.34639
7424	5	[[996,4],[1757,4],[3264,5],[7114,3],[8046,2],]	0.936078
7425	0	[]	0.0134471
7426	1	[[9641,3],]	1.17521
7427	6	[[127,2],[463,5],[2316,4],[6400,5],[7149,6],[9469,2],]	0.825921
7428	3	[[3472,4],[6662,4],[8716,2],]	1.26623
7429	7	[[1580,1],[4584,2],[4789,5],[6579,4],[7655,4],[8522,1],[9517,1],]	2.42981
7430	4	[[430,1],[7096,5],[8438,5],[8879,4],]	1.24366
7431	4	[[566,1],[5115,7],[6341,4],[6464,4],]	1.2127
7432	4	[[1981,4],[5372,3],[8930,3],[9249,4],]	0.958313
7433	2	[[1523,2],[1569,3],]	1.34638
7434	6	[[104,3],[275,6],[4775,7],[5371,11],[5448,4],[5678,5],]	0.540365
7435	4	[[922,2],[3225,5],[6887,4],[8432,6],]	0.657697
7436	2	[[894,6],[7979,3],]	0.975093
7437	2	[[4311,4],[7183,3],]	0.907959
7438	3	[[3172,3],[3604,4],[7453,1],]	1.88023
7439	4	[[480,3],[3708,2],[5241,1],[6404,6],]	1.69031
7440	1	[[4991,3],]	1.48586
7441	5	[[438,5],[536,3],[4243,4],[5705,4],[9030,6],]	0.647368
7442	2	[[3559,6],[9667,4],]	0.526128
7443	6	[[1185,5],[4964,5],[5798,8],[6156,5],[6209,3],[6827,4],]	0.599054
7444	6	[[2209,2],[2640,1],[4416,5],[4569,2],[8649,8],[9542,2],]	1.49615
7445	2	[[1923,4],[4907,2],]	1.17178
7446	4	[[1397,3],[4092,5],[6067,3],[9675,5],]	0.716538
7447	4	[[709,4],[4274,6],[6482,3],[7477,3],]	0.743553
7448	4	[[1906,3],[2656,6],[6271,6],[7205,9],]	0.539507
7449	2	[[7897,2],[9859,2],]	1.87615
7450	4	[[1529,2],[1672,3],[5431,4],[5742,5],]	1.02003
7451	5	[[1509,2],[2141,3],[5846,5],[8492,3],[8568,5],]	0.947407
7452	6	[[369,2],[2245,5],[2878,2],[3793,7],[7579,3],[7819,2],]	1.0737
7453	1	[[7438,3],]	1.05147
7454	1	[[3823,4],]	1.00538
7455	6	[[724,3],[2454,5],[2652,4],[2689,5],[7507,3],[8356,4],]	0.774651
7456	0	[]	0.0134471
7457	5	[[10,6],[2663,2],[2742,4],[3132,5],[8412,6],]	0.680667
7458	3	[[1890,5],[1975,1],[6816,3],]	1.69383
7459	3	[[4296,2],[7414,4],[8435,4],]	0.936212
7460	2	[[1274,5],[9143,2],]	1.72057
7461	8	[[3070,4],[5332,3],[5695,4],[6359,5],[6381,3],[7315,4],[9013,3],[9850,5],]	0.833435
7462	2	[[2396,3],[5154,4],]	0.923676
7463	2	[[6676,3],[9438,4],]	0.80079
7464	1	[[8656,7],]	0.427384
7465	1	[[5519,5],]	0.60455
7466	2	[[391,6],[5922,5],]	0.561223
7467	3	[[230,1],[4256,1],[9784,2],]	4.86676
7468	2	[[2300,6],[8240,6],]	0.453183
7469	2	[[1697,1],[9142,5],]	2.31004
7470	4	[[1661,6],[2913,4],[4362,2],[5445,3],]	0.899801
7471	2	[[8098,1],[9893,6],]	2.18183
7472	4	[[7825,3],[8280,5],[9079,5],[9360,3],]	0.728328
7473	4	[[6834,4],[6942,2],[9055,6],[9506,5],]	0.797272
7474	2	[[2404,5],[8733,2],]	1.0665
7475	2	[[3200,2],[6987,3],]	2.46167
7476	1	[[1759,4],]	0.594391
7477	3	[[7019,5],[7447,4],[9072,4],]	0.623625
7478	0	[]	0.0134471
7479	2	[[300,4],[7147,6],]	0.532296
7480	6	[[4476,4],[4917,1],[4921,3],[5381,4],[8397,3],[8657,3],]	1.39119
7481	4	[[6557,9],[7762,8],[7976,5],[8289,6],]	0.383491
7482	1	[[2623,3],]	1.00532
7483	2	[[1736,1],[2384,4],]	2.49157
7484	1	[[6177,5],]	0.548368
7485	2	[[183,6],[1554,2],]	1.07695
7486	3	[[1929,4],[6335,3],[7700,6],]	0.863246
7487	3	[[3175,4],[7405,3],[7498,5],]	0.711312
7488	1	[[307,5],]	0.653514
7489	1	[[4327,5],]	0.532374
7490	4	[[2339,5],[3858,1],[6932,5],[9386,5],]	1.17448
7491	0	[]	0.0134471
7492	3	[[2831,3],[6695,1],[8329,6],]	1.66004
7493	5	[[2316,4],[4602,2],[6758,7],[7091,2],[9613,2],]	1.16273
7494	2	[[1784,4],[7347,3],]	0.840412
7495	2	[[4727,6],[7561,7],]	0.411568
7496	5	[[286,3],[366,5],[1426,5],[3603,7],[7243,1],]	1.2162
7497	3	[[5268,4],[8643,6],[9505,7],]	0.485452
7498	5	[[2985,4],[3009,4],[4006,3],[7487,3],[8148,6],]	0.744769
7499	2	[[4568,3],[6406,4],]	0.80995
7500	3	[[1533,7],[2040,3],[5487,5],]	0.556882
7501	4	[[2172,7],[4275,6],[6687,5],[8377,3],]	0.594113
7502	4	[[3265,1],[4928,2],[6391,6],[9212,3],]	1.7228
7503	2	[[2128,7],[2547,3],]	0.652842
7504	2	[[1113,5],[2766,3],]	0.800635
7505	1	[[5220,2],]	2.06582
7506	3	[[2653,5],[4751,4],[8776,4],]	0.693262
7507	3	[[1587,3],[1856,4],[7455,6],]	0.80008
7508	1	[[5773,4],]	0.759299
7509	2	[[2172,7],[3284,2],]	0.946591
7510	4	[[3228,2],[5010,4],[6541,7],[8357,4],]	0.876478
7511	2	[[172,6],[6784,5],]	0.505399
7512	4	[[614,5],[4550,5],[5532,4],[5736,6],]	0.544028
7513	4	[[2042,2],[2336,4],[6840,6],[9132,4],]	1.11535
7514	4	[[1587,3],[3219,4],[3869,5],[7141,4],]	0.864899
7515	3	[[1590,4],[4675,3],[7868,6],]	0.756968
7516	3	[[4370,5],[4439,4],[8132,3],]	0.977032
7517	6	[[1527,4],[2680,2],[3571,4],[4172,4],[8790,4],[9442,1],]	1.34093
7518	3	[[314,4],[9032,3],[9787,5],]	1.02282
7519	3	[[3760,5],[5536,2],[9053,4],]	1.0355
7520	2	[[5954,3],[9484,6],]	0.753091
7521	3	[[4287,4],[6609,3],[7704,2],]	1.12736
7522	4	[[789,3],[881,3],[5164,8],[5190,5],]	0.710341
7523	4	[[741,6],[1952,4],[2159,3],[8887,5],]	0.632831
7524	3	[[269,4],[6659,4],[8210,3],]	0.870577
7525	2	[[7129,11],[7651,2],]	0.713716
7526	3	[[92,5],[2472,8],[5245,10],]	0.364396
7527	2	[[797,2],[7374,4],]	1.09007
7528	1	[[1867,2],]	2.42453
7529	3	[[2792,9],[3857,6],[6277,2],]	0.660034
7530	5	[[1992,3],[4294,1],[4762,2],[5997,7],[8414,3],]	1.53204
7531	4	[[459,7],[1700,3],[6442,1],[9160,2],]	1.83501
7532	3	[[2767,3],[4457,5],[4659,3],]	0.897991
7533	2	[[3519,3],[9958,3],]	1.02215
7534	2	[[3131,2],[3910,2],]	1.86126
7535	3	[[848,2],[5351,7],[8857,4],]	0.91112
7536	2	[[2028,6],[2889,4],]	0.527547
7537	5	[[1361,4],[2874,5],[5888,1],[7412,2],[9475,4],]	1.40106
7538	2	[[1977,8],[8650,5],]	0.376786
7539	9	[[206,2],[1058,4],[1428,3],[2135,4],[2521,3],[4806,3],[5037,2],[9337,2],[9587,4],]	1.19897
7540	3	[[364,4],[1696,2],[4012,3],]	1.22277
7541	4	[[218,5],[511,3],[5140,3],[7294,3],]	0.941427
7542	3	[[8914,4],[9411,3],[9709,3],]	1.10289
7543	2	[[3021,3],[5012,2],]	1.59458
7544	3	[[781,4],[4670,7],[9238,2],]	0.849195
7545	6	[[979,3],[4778,2],[5670,3],[5771,3],[6077,4],[8309,3],]	1.02158
7546	2	[[373,2],[958,3],]	1.27956
7547	1	[[6880,3],]	0.860824
7548	6	[[3295,5],[4669,1],[6006,5],[6955,2],[7829,4],[9092,5],]	1.24784
7549	5	[[103,3],[1989,3],[6748,2],[8495,7],[8646,3],]	0.935929
7550	3	[[700,5],[3282,3],[9224,1],]	1.70468
7551	5	[[622,7],[1131,2],[2111,4],[8115,4],[8823,4],]	0.824988
7552	0	[]	0.0134471
7553	3	[[2504,4],[3253,4],[6081,4],]	0.793418
7554	4	[[10,6],[608,6],[2683,3],[4011,8],]	0.500098
7555	4	[[2654,3],[4317,5],[8400,4],[9630,2],]	1.05833
7556	3	[[4106,1],[4397,4],[8133,3],]	1.90224
7557	8	[[1462,3],[4368,4],[7682,4],[7787,3],[7869,1],[8805,5],[9361,3],[9496,2],]	1.29652
7558	4	[[292,8],[1905,2],[2990,5],[5551,8],]	0.692361
7559	3	[[4018,7],[5152,6],[8234,3],]	0.554809
7560	1	[[9227,8],]	0.351428
7561	7	[[476,3],[1912,2],[2727,3],[3557,2],[7495,2],[7773,3],[9424,6],]	1.23395
7562	1	[[8090,7],]	0.327511
7563	0	[]	0.0134471
7564	2	[[6153,4],[7589,5],]	0.6984
7565	1	[[4844,2],]	2.03846
7566	7	[[1243,4],[4448,2],[5599,4],[6807,6],[7365,5],[8681,4],[9041,2],]	0.933102
7567	4	[[2298,4],[3422,9],[5704,4],[9436,2],]	0.706121
7568	4	[[839,1],[2593,3],[3517,5],[4697,5],]	1.38269
7569	1	[[7951,3],]	0.849201
7570	4	[[1021,6],[6025,3],[6362,5],[8878,6],]	0.566964
7571	1	[[3151,3],]	1.02067
7572	1	[[7791,1],]	6.88491
7573	5	[[2966,3],[3359,9],[5956,3],[8520,4],[9490,4],]	0.799557
7574	4	[[323,3],[3823,4],[6947,3],[8059,7],]	0.880186
7575	5	[[325,4],[1152,3],[2548,5],[5779,1],[6317,4],]	1.28993
7576	5	[[308,5],[888,1],[1903,4],[6060,5],[8779,6],]	1.02273
7577	2	[[1950,3],[5295,3],]	1.04152
7578	2	[[5724,1],[9823,4],]	2.43848
7579	3	[[5226,4],[7452,6],[9890,5],]	0.596616
7580	2	[[7340,3],[9185,3],]	1.04324
7581	4	[[3246,5],[4674,2],[7660,3],[8767,2],]	1.19366
7582	4	[[7718,5],[7870,3],[9128,3],[9832,5],]	0.807916
7583	3	[[332,5],[727,4],[3155,3],]	0.799961
7584	4	[[1274,5],[2569,3],[3888,5],[9141,9],]	0.58936
7585	4	[[6824,2],[8596,3],[8938,8],[9392,2],]	1.27828
7586	4	[[1035,3],[4749,3],[5801,4],[7195,3],]	0.975168
7587	1	[[9800,4],]	0.923834
7588	3	[[503,7],[4784,2],[5548,4],]	1.25496
7589	5	[[921,4],[2642,3],[5436,1],[6742,2],[7564,2],]	1.87305
7590	4	[[3236,2],[4551,2],[8192,4],[8472,4],]	1.24402
7591	0	[]	0.0134471
7592	1	[[6321,6],]	0.464464
7593	2	[[2381,3],[4018,7],]	0.655811
7594	3	[[486,2],[4424,2],[8168,4],]	1.4173
7595	2	[[825,3],[8844,8],]	0.536432
7596	0	[]	0.0134471
7597	1	[[2485,2],]	1.89536
7598	3	[[3360,7],[5513,2],[6559,5],]	0.76282
7599	2	[[2990,5],[3893,6],]	0.588123
7600	5	[[2210,4],[2356,5],[3603,7],[4960,6],[5753,5],]	0.558013
7601	5	[[921,4],[4339,3],[7996,7],[8547,4],[9880,6],]	0.651709
7602	2	[[5216,3],[5722,7],]	0.66304
7603	2	[[2001,4],[4730,3],]	0.829073
7604	1	[[5155,3],]	0.982164
7605	1	[[7683,2],]	1.92622
7606	6	[[3298,5],[3903,8],[6786,3],[8785,7],[8932,1],[9894,6],]	0.955692
7607	1	[[4058,3],]	1.10488
7608	1	[[2863,5],]	0.750441
7609	3	[[5160,2],[8202,5],[8997,7],]	0.702706
7610	3	[[1623,3],[8297,5],[9280,4],]	0.913547
7611	3	[[4542,1],[6306,3],[7302,3],]	2.13765
7612	1	[[5800,4],]	0.777527
7613	2	[[2471,7],[3849,2],]	0.929487
7614	4	[[5066,4],[7357,5],[9399,1],[9683,5],]	1.19633
7615	3	[[107,3],[5260,6],[6840,6],]	0.553519
7616	3	[[377,4],[6331,3],[7216,6],]	0.776611
7617	5	[[208,3],[1203,2],[5201,5],[7420,2],[9404,6],]	1.03143
7618	3	[[729,9],[8166,7],[9943,2],]	0.678162
7619	3	[[669,3],[2013,4],[4279,3],]	1.03732
7620	2	[[5038,8],[5762,3],]	0.640639
7621	1	[[6304,2],]	1.79833
7622	3	[[210,4],[3800,4],[6921,3],]	0.757998
7623	5	[[3080,5],[3825,4],[4699,4],[6465,5],[7281,6],]	0.595236
7624	1	[[9785,8],]	0.451505
7625	2	[[6721,4],[7322,5],]	0.679488
7626	1	[[3493,3],]	1.80964
7627	5	[[1952,4],[3354,3],[4559,4],[5338,1],[8702,4],]	1.35245
7628	7	[[2547,3],[4453,4],[5038,8],[5820,2],[7422,1],[7831,4],[9149,5],]	1.19871
7629	3	[[141,5],[3008,3],[3059,3],]	0.9245
7630	1	[[7342,3],]	1.03605
7631	3	[[2300,6],[3353,3],[5054,2],]	1.32702
7632	5	[[135,1],[5290,2],[5758,4],[6755,3],[7817,4],]	1.56899
7633	4	[[5798,8],[6610,7],[6815,6],[7276,6],]	0.346696
7634	3	[[1939,1],[3645,6],[5015,2],]	2.0113
7635	1	[[3401,7],]	0.351406
7636	2	[[6779,3],[6867,2],]	1.3612
7637	0	[]	0.0134471
7638	2	[[4679,4],[6583,5],]	0.634304
7639	4	[[764,5],[913,3],[2458,5],[4453,4],]	0.737658
7640	3	[[372,4],[876,2],[7002,4],]	1.02893
7641	4	[[224,3],[4136,3],[4783,4],[5387,4],]	0.906065
7642	4	[[2583,5],[5417,5],[5875,6],[8992,4],]	0.593809
7643	2	[[263,2],[3840,3],]	1.28865
7644	1	[[3496,4],]	0.603623
7645	6	[[1185,5],[1752,4],[1977,8],[2185,3],[7286,5],[7900,1],]	0.947717
7646	5	[[1790,2],[4177,6],[4858,2],[6787,5],[9140,4],]	0.964839
7647	5	[[85,4],[5046,3],[5672,4],[5970,4],[8075,7],]	0.740769
7648	1	[[8058,2],]	1.81332
7649	0	[]	0.0134471
7650	1	[[8504,5],]	0.498493
7651	2	[[5084,6],[7525,2],]	0.853028
7652	1	[[4784,2],]	2.01815
7653	4	[[4896,4],[6149,6],[6773,2],[9780,6],]	0.830002
7654	6	[[1159,3],[2011,3],[2123,4],[3874,6],[4087,4],[7663,6],]	0.748163
7655	4	[[5153,5],[7220,3],[7429,7],[7668,6],]	0.839965
7656	5	[[1495,3],[2680,2],[4613,6],[6797,4],[7843,3],]	0.898382
7657	0	[]	0.0134471
7658	3	[[3498,5],[5339,2],[8511,5],]	0.968778
7659	5	[[2031,1],[4989,5],[7269,5],[8251,3],[9461,4],]	1.13852
7660	3	[[5275,2],[7581,4],[9540,5],]	0.94231
7661	4	[[988,2],[4580,1],[6099,5],[7206,4],]	1.6145
7662	1	[[1843,2],]	2.36141
7663	6	[[10,6],[944,4],[3406,4],[4765,2],[5361,3],[7654,6],]	0.744415
7664	6	[[2495,2],[3194,1],[4821,5],[7937,4],[8032,5],[9004,4],]	1.39683
7665	1	[[9605,2],]	1.79418
7666	1	[[7795,3],]	1.01651
7667	4	[[105,3],[1781,3],[4264,4],[7262,5],]	0.800383
7668	6	[[3540,4],[3770,9],[5736,6],[6384,2],[7655,4],[9704,4],]	0.658766
7669	3	[[985,9],[3416,3],[7419,4],]	0.578878
7670	3	[[3653,7],[5063,4],[5441,3],]	0.69247
7671	2	[[5041,4],[6911,4],]	0.700442
7672	3	[[1275,3],[8069,5],[8598,2],]	0.970623
7673	2	[[220,3],[5951,4],]	0.813809
7674	1	[[8288,4],]	0.928158
7675	1	[[1007,3],]	1.22979
7676	1	[[878,5],]	0.47904
7677	3	[[1287,5],[4405,3],[9361,3],]	0.786692
7678	2	[[1473,3],[1769,5],]	0.678653
7679	2	[[726,5],[9556,8],]	0.465876
7680	2	[[3338,3],[8712,3],]	1.44213
7681	1	[[2699,4],]	0.755297
7682	4	[[766,2],[3596,6],[6844,3],[7557,8],]	0.801989
7683	2	[[3538,4],[7605,1],]	2.74325
7684	2	[[4200,5],[8582,6],]	0.548643
7685	1	[[7974,3],]	1.26732
7686	3	[[838,3],[3058,6],[3543,3],]	0.830081
7687	3	[[2436,2],[6162,6],[8523,6],]	0.818621
7688	1	[[2231,3],]	1.04237
7689	5	[[215,4],[515,3],[2507,4],[5039,4],[7071,6],]	0.643125
7690	5	[[1585,3],[3046,3],[7211,3],[9092,5],[9753,6],]	0.809473
7691	1	[[6882,6],]	0.411898
7692	2	[[618,2],[4528,4],]	1.42865
7693	6	[[2274,6],[4670,7],[4992,5],[6776,6],[7203,2],[9734,3],]	0.667125
7694	4	[[1124,6],[5559,5],[8748,4],[9646,7],]	0.614485
7695	2	[[1030,3],[2124,9],]	0.607592
7696	2	[[5227,4],[9264,8],]	0.482914
7697	5	[[1175,3],[1721,6],[5105,4],[5192,2],[9360,3],]	0.913096
7698	2	[[2355,3],[6410,3],]	1.02389
7699	5	[[786,7],[1905,2],[3197,3],[6648,4],[8031,3],]	0.98576
7700	6	[[640,6],[1200,3],[2775,4],[3619,3],[3985,6],[7486,3],]	0.824585
7701	1	[[2343,6],]	0.433223
7702	0	[]	0.0134471
7703	2	[[3636,1],[6543,7],]	2.02745
7704	2	[[5271,4],[7521,3],]	0.853753
7705	1	[[4670,7],]	0.371866
7706	4	[[2795,3],[2843,4],[3372,5],[8186,3],]	0.791069
7707	2	[[414,4],[2783,6],]	0.611778
7708	3	[[1785,4],[4112,4],[6854,2],]	1.06456
7709	4	[[2105,3],[2761,2],[3313,5],[5994,3],]	1.07649
7710	3	[[901,5],[5920,4],[8567,4],]	0.660656
7711	2	[[895,5],[3360,7],]	0.44113
7712	3	[[998,1],[5027,7],[8854,2],]	1.92998
7713	3	[[1748,8],[3671,2],[8355,4],]	0.781538
7714	3	[[5839,6],[5942,5],[9118,1],]	1.45083
7715	3	[[4387,4],[5862,1],[9733,2],]	2.25326
7716	2	[[4645,6],[4757,3],]	0.746019
7717	3	[[3359,9],[5565,4],[7126,4],]	0.52146
7718	5	[[2672,1],[4478,6],[5183,2],[5540,2],[7582,4],]	1.68379
7719	4	[[407,2],[1888,2],[4257,1],[4658,6],]	1.99217
7720	4	[[1087,4],[3933,5],[4159,2],[8544,7],]	0.769789
7721	1	[[5331,2],]	2.04782
7722	1	[[1707,4],]	0.643489
7723	0	[]	0.0134471
7724	3	[[2297,5],[7731,5],[8495,7],]	0.466964
7725	1	[[2773,2],]	3.44918
7726	3	[[4197,4],[4345,3],[9079,5],]	0.807659
7727	1	[[380,2],]	2.039
7728	2	[[3623,2],[7047,4],]	1.40377
7729	5	[[4311,4],[4481,5],[5401,4],[8085,3],[8615,1],]	1.24175
7730	3	[[1820,2],[7086,1],[8182,6],]	2.01311
7731	5	[[1267,5],[1582,5],[4512,3],[7724,3],[8171,4],]	0.749532
7732	3	[[1145,4],[4851,4],[7247,10],]	0.478243
7733	3	[[762,4],[6269,2],[7992,3],]	1.47107
7734	2	[[4994,4],[9937,3],]	0.954172
7735	2	[[153,1],[9897,6],]	2.10711
7736	6	[[4945,4],[6254,2],[7109,3],[7903,1],[8581,2],[9970,5],]	1.64045
7737	2	[[1358,3],[3095,4],]	0.857406
7738	5	[[2212,4],[2868,3],[4163,4],[4732,3],[8488,2],]	0.964515
7739	4	[[1187,7],[2033,7],[5379,2],[8017,3],]	0.819447
7740	3	[[1869,2],[2080,3],[4597,2],]	1.50854
7741	1	[[3532,3],]	0.94907
7742	4	[[2078,4],[4015,4],[8237,4],[8257,4],]	0.712573
7743	4	[[4924,2],[7397,5],[8738,3],[8838,7],]	0.898696
7744	1	[[3651,4],]	0.660076
7745	1	[[9385,5],]	0.491541
7746	3	[[434,3],[1586,2],[2471,7],]	0.894244
7747	1	[[563,3],]	1.10345
7748	7	[[289,4],[295,5],[1807,4],[3217,3],[4233,4],[7976,5],[8552,3],]	0.797833
7749	6	[[684,5],[3680,1],[3694,3],[4182,5],[7012,3],[7172,5],]	1.15736
7750	6	[[880,4],[1245,2],[1547,1],[2895,5],[3815,6],[8084,4],]	1.14507
7751	5	[[1941,4],[2639,3],[2982,1],[3394,7],[4015,4],]	1.17592
7752	4	[[3442,1],[4552,5],[5997,7],[7777,4],]	1.08918
7753	7	[[2557,2],[3572,4],[3940,3],[5620,4],[5703,4],[8250,5],[8646,3],]	0.921392
7754	1	[[5389,3],]	0.980935
7755	2	[[2127,5],[8529,4],]	0.546277
7756	3	[[2907,6],[4452,6],[4704,4],]	0.539707
7757	3	[[3148,3],[6310,7],[6505,4],]	0.668366
7758	2	[[1124,6],[1974,3],]	0.761904
7759	1	[[3886,4],]	0.920707
7760	4	[[2416,5],[2830,5],[9258,5],[9887,2],]	0.776752
7761	4	[[628,4],[644,1],[1515,5],[8199,1],]	2.3399
7762	8	[[821,4],[1962,1],[2831,3],[2907,6],[4196,3],[7481,4],[8261,5],[8481,5],]	0.958908
7763	3	[[76,6],[3779,4],[9845,4],]	0.588292
7764	4	[[131,3],[323,3],[5922,5],[9240,4],]	0.858029
7765	2	[[72,8],[4325,4],]	0.491081
7766	1	[[7061,3],]	1.24573
7767	2	[[850,7],[9191,3],]	0.580756
7768	2	[[2300,6],[8682,3],]	0.713934
7769	4	[[524,2],[2586,3],[6277,2],[9828,3],]	1.60547
7770	4	[[5586,5],[6295,2],[8455,4],[8795,2],]	1.2053
7771	1	[[6540,5],]	0.48875
7772	2	[[1852,2],[7088,2],]	2.65491
7773	3	[[6451,2],[7183,3],[7561,7],]	1.47721
7774	4	[[448,3],[1442,2],[7883,4],[8437,5],]	1.09372
7775	2	[[5360,5],[5933,5],]	0.462591
7776	4	[[1152,3],[3083,5],[5322,1],[6836,5],]	1.53811
7777	4	[[540,4],[7752,4],[8144,5],[9927,7],]	0.572961
7778	4	[[3561,3],[3620,2],[4797,3],[5643,3],]	1.53233
7779	2	[[27,3],[6261,3],]	1.11686
7780	2	[[2204,5],[6286,5],]	0.547372
7781	2	[[7981,4],[9168,5],]	0.556113
7782	4	[[926,2],[1028,5],[2792,9],[9412,4],]	0.699226
7783	7	[[1423,2],[1603,7],[2787,5],[4895,4],[7878,4],[8481,5],[9247,6],]	0.747311
7784	3	[[2636,4],[2981,4],[9248,4],]	0.772129
7785	3	[[4869,1],[7969,7],[8010,4],]	1.41642
7786	3	[[27,3],[68,2],[4197,4],]	1.21719
7787	3	[[2324,4],[5854,4],[7557,8],]	0.695429
7788	4	[[910,2],[1086,5],[3844,6],[4800,2],]	1.01087
7789	2	[[3185,4],[3216,4],]	0.779366
7790	5	[[2651,8],[4373,5],[4849,1],[4871,3],[6284,4],]	1.12229
7791	1	[[7572,1],]	6.88491
7792	4	[[1856,4],[2291,4],[2935,6],[7935,3],]	0.651195
7793	1	[[370,2],]	1.89578
7794	3	[[1985,7],[3294,6],[7266,4],]	0.488372
7795	3	[[134,5],[4512,3],[7666,1],]	1.77412
7796	1	[[1349,3],]	1.13686
7797	4	[[1107,3],[2180,5],[5687,3],[9984,5],]	0.813218
7798	2	[[791,1],[5634,2],]	3.73485
7799	4	[[109,5],[3630,4],[5792,7],[9508,2],]	0.811392
7800	2	[[1221,4],[8938,8],]	0.478351
7801	0	[]	0.0134471
7802	2	[[3574,4],[6321,6],]	0.705467
7803	4	[[783,8],[2074,4],[3997,5],[6146,7],]	0.527934
7804	3	[[1773,3],[3062,6],[8511,5],]	0.763842
7805	3	[[4502,3],[5248,1],[8126,6],]	1.68179
7806	4	[[1717,3],[3761,1],[9315,6],[9685,3],]	1.48644
7807	2	[[7820,2],[8675,3],]	1.45937
7808	3	[[497,4],[2585,3],[7079,3],]	1.18598
7809	4	[[4,3],[511,3],[6372,3],[9606,5],]	0.812842
7810	2	[[30,6],[5783,6],]	0.387967
7811	1	[[1190,1],]	6.88491
7812	2	[[729,9],[1639,4],]	0.474621
7813	1	[[9722,2],]	1.71535
7814	1	[[257,3],]	1.55768
7815	5	[[515,3],[1134,4],[1706,3],[4163,4],[5572,4],]	0.864854
7816	1	[[8502,4],]	0.725523
7817	4	[[6045,5],[6883,3],[7632,5],[9378,3],]	0.878788
7818	1	[[9678,7],]	0.394891
7819	2	[[4489,6],[7452,6],]	0.573714
7820	2	[[1095,3],[7807,2],]	1.46647
7821	4	[[387,4],[1092,5],[2933,3],[9206,4],]	0.706157
7822	8	[[2718,4],[3267,5],[5271,4],[6049,8],[7247,10],[7989,4],[8977,1],[9697,1],]	1.194
7823	2	[[5701,5],[6371,3],]	0.734188
7824	10	[[2191,3],[3248,5],[3410,4],[4376,4],[6234,1],[6251,4],[8082,8],[8546,6],[9096,2],[9775,3],]	1.09446
7825	3	[[1690,2],[4865,7],[7472,4],]	0.754086
7826	3	[[133,2],[1269,3],[4387,4],]	1.61
7827	3	[[215,4],[2504,4],[9796,2],]	1.48865
7828	4	[[564,3],[1409,5],[2096,3],[5301,5],]	0.845413
7829	4	[[157,9],[7020,4],[7548,6],[9541,6],]	0.484674
7830	8	[[1480,3],[2398,3],[2617,5],[2827,3],[3685,3],[3861,5],[4091,7],[6149,6],]	0.710785
7831	4	[[198,2],[706,3],[7628,7],[8241,4],]	1.01003
7832	5	[[3684,5],[4442,3],[5825,6],[6182,4],[7014,3],]	0.730666
7833	4	[[923,2],[3025,5],[3417,2],[4960,6],]	1.64457
7834	2	[[3713,6],[5253,5],]	0.566165
7835	3	[[4191,5],[5117,4],[8423,2],]	0.88922
7836	1	[[6919,8],]	0.299928
7837	2	[[1533,7],[9711,4],]	0.50756
7838	3	[[754,2],[2965,3],[3588,2],]	1.82542
7839	2	[[753,6],[5533,3],]	0.676561
7840	4	[[2989,4],[3063,5],[3681,3],[9765,6],]	0.715235
7841	1	[[5807,5],]	0.584815
7842	5	[[4970,7],[4974,2],[6001,4],[6875,6],[9006,7],]	0.602108
7843	3	[[6809,6],[7656,5],[8075,7],]	0.463521
7844	5	[[1090,3],[5855,4],[6506,3],[8824,4],[9278,1],]	1.5002
7845	3	[[2635,2],[3468,2],[4487,3],]	1.56053
7846	1	[[424,3],]	1.10253
7847	3	[[1004,5],[2226,3],[5386,3],]	0.936638
7848	0	[]	0.0134471
7849	4	[[818,4],[2760,3],[4251,4],[8674,8],]	0.598405
7850	0	[]	0.0134471
7851	1	[[108,4],]	0.787907
7852	2	[[1418,1],[4085,2],]	3.67396
7853	3	[[1779,3],[4083,5],[6625,2],]	1.05674
7854	4	[[623,5],[3678,3],[3827,3],[5256,1],]	1.74214
7855	8	[[2020,3],[3497,3],[3666,1],[3763,2],[4413,3],[7043,5],[7946,3],[9064,7],]	1.26832
7856	2	[[1443,3],[1957,3],]	1.09044
7857	3	[[3710,4],[6598,4],[9593,6],]	0.629379
7858	3	[[2994,3],[3162,4],[3432,3],]	1.06842
7859	7	[[894,6],[899,5],[2308,4],[5827,9],[6195,4],[6270,2],[9145,3],]	0.767953
7860	1	[[821,4],]	0.553353
7861	2	[[948,5],[4838,4],]	0.697348
7862	3	[[1401,2],[7300,3],[8050,4],]	1.09187
7863	3	[[7128,5],[8563,2],[9611,3],]	1.04864
7864	3	[[946,4],[4893,4],[7375,4],]	0.693183
7865	2	[[7082,4],[9599,5],]	0.539131
7866	2	[[4068,4],[6759,2],]	1.10453
7867	3	[[65,5],[1201,5],[5449,6],]	0.586247
7868	6	[[673,2],[825,3],[2677,2],[7515,3],[8229,1],[8436,2],]	2.09047
7869	1	[[7557,8],]	0.316917
7870	3	[[7582,4],[8101,8],[8307,6],]	0.480298
7871	1	[[6917,7],]	0.436469
7872	2	[[1132,2],[1896,4],]	1.39096
7873	3	[[1799,6],[2975,2],[6917,7],]	1.19535
7874	6	[[1475,3],[4968,3],[5857,6],[8000,3],[9205,2],[9982,8],]	0.939384
7875	0	[]	0.0134471
7876	0	[]	0.0134471
7877	1	[[7304,6],]	0.442226
7878	4	[[1344,1],[3502,2],[6549,4],[7783,7],]	1.49618
7879	5	[[414,4],[2915,3],[4296,2],[4794,3],[7326,2],]	1.41174
7880	1	[[6618,5],]	0.590916
7881	3	[[2866,1],[3050,4],[5310,2],]	2.51233
7882	3	[[877,7],[1889,4],[5019,3],]	0.621886
7883	4	[[3738,5],[5010,4],[6982,3],[7774,4],]	0.690786
7884	3	[[24,4],[1284,2],[9808,5],]	0.988194
7885	3	[[2285,2],[4053,5],[5722,7],]	0.764765
7886	4	[[1911,3],[4773,6],[6710,4],[8253,1],]	1.44982
7887	3	[[2240,4],[2245,5],[8108,5],]	0.56522
7888	6	[[2167,7],[2471,7],[3941,3],[6467,2],[6871,4],[9711,4],]	0.842539
7889	4	[[0,4],[2193,5],[6355,2],[8970,6],]	0.749321
7890	3	[[421,5],[9550,3],[9927,7],]	0.581342
7891	3	[[1878,2],[6198,2],[6339,4],]	1.35643
7892	2	[[295,5],[4049,4],]	0.577063
7893	3	[[3276,3],[5064,1],[5390,5],]	2.00667
7894	2	[[1882,6],[1893,4],]	0.595066
7895	3	[[2164,7],[2449,9],[8537,10],]	0.274431
7896	1	[[5874,3],]	0.886859
7897	2	[[6370,3],[7449,2],]	1.61108
7898	5	[[1588,4],[2360,7],[4185,5],[7328,1],[9499,5],]	1.05887
7899	2	[[3654,4],[9141,9],]	0.412651
7900	1	[[7645,6],]	0.36361
7901	4	[[1955,4],[4143,3],[5402,2],[6305,5],]	1.12795
7902	4	[[1296,3],[8032,5],[8179,4],[8669,5],]	0.870407
7903	1	[[7736,6],]	0.479185
7904	1	[[432,4],]	0.54846
7905	2	[[4316,6],[8933,8],]	0.382239
7906	3	[[609,4],[1985,7],[2712,7],]	0.519205
7907	4	[[1156,5],[2533,4],[4498,3],[6904,11],]	0.672541
7908	5	[[357,4],[5752,3],[5757,3],[6926,2],[9707,2],]	1.70314
7909	3	[[790,3],[2275,2],[6869,5],]	1.03654
7910	4	[[381,5],[1393,2],[8633,2],[9618,2],]	1.49548
7911	2	[[3162,4],[9034,3],]	1.0178
7912	1	[[840,5],]	0.504426
7913	4	[[1549,2],[1625,6],[3175,4],[4015,4],]	0.902031
7914	5	[[2146,4],[3053,6],[4048,5],[4081,2],[8319,5],]	0.723227
7915	2	[[2087,7],[9832,5],]	0.483959
7916	5	[[1299,6],[2726,3],[6418,2],[8416,8],[8820,3],]	0.909654
7917	2	[[3649,3],[5453,4],]	0.932768
7918	9	[[2264,3],[2846,5],[3180,3],[3709,5],[3973,3],[4234,2],[4735,2],[7094,3],[9975,2],]	1.06912
7919	1	[[4760,6],]	0.460502
7920	5	[[114,2],[1933,6],[4481,5],[4971,4],[9649,5],]	0.752762
7921	1	[[298,3],]	0.888724
7922	3	[[1229,2],[2730,4],[4314,5],]	0.984815
7923	4	[[5238,3],[5722,7],[6360,3],[6530,5],]	0.718779
7924	3	[[8967,4],[9594,5],[9727,4],]	0.727894
7925	3	[[238,7],[7960,5],[8850,5],]	0.490916
7926	2	[[2688,7],[3353,3],]	0.926015
7927	2	[[6810,5],[9174,4],]	0.596927
7928	4	[[636,5],[3489,6],[5460,1],[6597,7],]	1.00182
7929	2	[[1407,5],[3452,3],]	0.755525
7930	2	[[228,4],[1581,1],]	2.77499
7931	3	[[1922,4],[6879,7],[7380,1],]	1.44491
7932	4	[[3459,3],[5672,4],[9030,6],[9807,4],]	0.702492
7933	4	[[4514,7],[5420,5],[5629,4],[5658,3],]	0.627422
7934	4	[[1389,5],[2028,6],[2869,5],[9277,7],]	0.440305
7935	3	[[1107,3],[3619,3],[7792,4],]	0.842885
7936	2	[[6898,5],[8967,4],]	0.601183
7937	4	[[2820,3],[7157,2],[7664,6],[8639,1],]	1.76994
7938	1	[[589,7],]	0.382073
7939	2	[[4768,4],[7225,1],]	2.37676
7940	3	[[3317,1],[3766,4],[9383,4],]	1.66649
7941	2	[[1871,5],[6391,6],]	0.490275
7942	4	[[1358,3],[2960,1],[4558,2],[9979,3],]	2.15237
7943	2	[[929,5],[2674,3],]	0.695858
7944	7	[[1758,4],[2290,3],[2763,7],[3521,4],[3885,2],[4304,3],[5203,3],]	0.870145
7945	3	[[1827,4],[8457,8],[8604,1],]	1.37482
7946	3	[[1634,3],[3322,3],[7855,8],]	0.710908
7947	2	[[3955,5],[5814,3],]	0.978406
7948	3	[[4275,6],[4487,3],[5800,4],]	0.815432
7949	4	[[3300,6],[4400,4],[8385,5],[8907,3],]	0.730101
7950	2	[[1605,4],[8187,3],]	0.75456
7951	3	[[1733,8],[4773,6],[7569,1],]	1.27626
7952	0	[]	0.0134471
7953	4	[[739,2],[1831,4],[2436,2],[4450,2],]	1.47567
7954	2	[[3818,7],[4416,5],]	0.44757
7955	6	[[2152,4],[3232,3],[5619,4],[7382,5],[8800,3],[9264,8],]	0.755995
7956	3	[[2587,4],[3715,3],[8396,6],]	0.740549
7957	3	[[1613,5],[2662,3],[5894,8],]	0.584873
7958	4	[[603,5],[978,3],[4033,6],[8356,4],]	0.608949
7959	4	[[75,4],[591,2],[746,3],[8174,6],]	1.03448
7960	5	[[1324,3],[4417,3],[5587,2],[5691,3],[7925,3],]	1.45395
7961	3	[[614,5],[2684,2],[9095,3],]	0.960185
7962	3	[[832,4],[5542,2],[9569,4],]	0.982609
7963	5	[[1972,3],[2029,5],[4069,4],[4961,5],[8761,5],]	0.811434
7964	6	[[767,5],[2028,6],[4531,2],[4636,4],[7419,4],[8914,4],]	0.819758
7965	4	[[4453,4],[6397,3],[6566,1],[8241,4],]	1.55584
7966	3	[[282,4],[339,5],[2246,2],]	1.22644
7967	4	[[3240,4],[4053,5],[5128,1],[8842,7],]	1.12447
7968	2	[[2993,6],[5293,3],]	0.78013
7969	7	[[2394,6],[2454,5],[3547,2],[5221,5],[5419,4],[6510,4],[7785,3],]	0.828252
7970	2	[[308,5],[3387,5],]	0.507724
7971	3	[[5527,1],[6208,2],[7268,3],]	2.53499
7972	3	[[6129,7],[8334,1],[9309,5],]	1.31602
7973	4	[[2362,4],[5419,4],[6324,6],[8449,4],]	0.673933
7974	3	[[3836,2],[5741,3],[7685,1],]	2.69948
7975	4	[[2700,3],[5768,4],[5928,5],[8202,5],]	0.628078
7976	5	[[1214,5],[3238,1],[6901,7],[7481,4],[7748,7],]	0.86401
7977	1	[[1238,5],]	0.510371
7978	4	[[1165,4],[5067,6],[8221,5],[8257,4],]	0.670444
7979	3	[[6447,1],[7231,4],[7436,2],]	2.23491
7980	2	[[1371,4],[5333,4],]	0.737794
7981	4	[[102,9],[243,3],[541,5],[7781,2],]	0.805075
7982	2	[[1602,8],[7149,6],]	0.329757
7983	4	[[2058,6],[3720,4],[4809,6],[8368,2],]	0.734024
7984	4	[[828,2],[1644,5],[6647,6],[8090,7],]	0.673222
7985	3	[[8644,2],[8861,5],[9217,7],]	0.771347
7986	2	[[3965,4],[4089,8],]	0.47842
7987	7	[[82,2],[2631,5],[4014,6],[4148,5],[4637,2],[5341,4],[9762,5],]	0.892196
7988	3	[[2863,5],[4560,5],[6943,3],]	0.859392
7989	4	[[3405,6],[3632,4],[7822,8],[8870,1],]	1.03035
7990	1	[[9003,3],]	0.871179
7991	4	[[3807,2],[5405,6],[6997,4],[9833,6],]	0.694097
7992	3	[[2201,3],[7733,3],[9321,3],]	1.13669
7993	2	[[4801,2],[4994,4],]	1.15034
7994	2	[[2913,4],[4018,7],]	0.511503
7995	8	[[456,2],[677,4],[770,5],[2496,6],[3476,3],[6322,2],[6900,4],[8301,4],]	0.882604
7996	7	[[863,5],[1494,4],[2820,3],[2987,3],[4460,1],[7082,4],[7601,5],]	1.15808
7997	2	[[55,4],[633,4],]	0.798442
7998	2	[[6555,6],[9296,5],]	0.465152
7999	4	[[856,5],[2443,3],[6329,4],[9009,3],]	1.02604
8000	3	[[182,3],[1744,2],[7874,6],]	0.94762
8001	1	[[9159,3],]	1.04295
8002	2	[[784,2],[2820,3],]	1.42621
8003	3	[[5659,5],[7024,1],[9484,6],]	1.35782
8004	2	[[3827,3],[8685,3],]	1.74237
8005	8	[[835,5],[1120,5],[2324,4],[3785,4],[4817,6],[8638,6],[9080,3],[9169,4],]	0.617194
8006	4	[[1668,4],[2545,2],[4932,4],[6433,2],]	1.13008
8007	2	[[747,3],[3031,3],]	1.11918
8008	1	[[9037,2],]	2.05694
8009	5	[[77,3],[4448,2],[5785,7],[8571,2],[8854,2],]	1.313
8010	4	[[712,8],[2768,2],[7785,3],[9071,5],]	0.881723
8011	1	[[9566,3],]	1.56102
8012	5	[[992,3],[2788,5],[3245,6],[3872,1],[6828,1],]	2.06894
8013	1	[[4937,2],]	1.86394
8014	1	[[282,4],]	0.749273
8015	3	[[3187,2],[4508,3],[9276,4],]	1.19732
8016	2	[[5512,7],[8429,2],]	0.837632
8017	3	[[3282,3],[7087,2],[7739,4],]	1.10673
8018	2	[[4253,3],[5002,4],]	0.772123
8019	2	[[6530,5],[8162,3],]	0.815891
8020	6	[[1784,4],[3321,3],[3943,5],[5230,3],[5528,3],[6650,1],]	1.23475
8021	3	[[407,2],[6284,4],[8995,1],]	2.27864
8022	2	[[2860,1],[5930,2],]	4.71918
8023	3	[[1292,7],[2665,3],[6899,5],]	0.631476
8024	4	[[420,2],[3903,8],[8228,4],[9024,2],]	1.13911
8025	0	[]	0.0134471
8026	1	[[8636,1],]	6.88491
8027	5	[[2155,4],[3089,4],[3943,5],[9250,2],[9735,1],]	1.43967
8028	2	[[2992,5],[3608,4],]	0.784919
8029	2	[[798,4],[3929,5],]	0.569264
8030	3	[[175,4],[1506,4],[3503,3],]	0.815616
8031	3	[[665,4],[1030,3],[7699,5],]	0.770843
8032	5	[[863,5],[3763,2],[4657,2],[7664,6],[7902,4],]	1.20224
8033	4	[[2328,3],[2584,6],[4645,6],[5337,4],]	0.635314
8034	1	[[2940,8],]	0.271471
8035	5	[[723,3],[6363,5],[6470,4],[7391,4],[9429,4],]	0.699939
8036	3	[[2278,2],[7162,2],[9885,5],]	1.2733
8037	6	[[473,5],[3952,3],[4314,5],[6289,3],[7286,5],[8376,5],]	0.71697
8038	3	[[1156,5],[3376,5],[4372,3],]	0.606723
8039	0	[]	0.0134471
8040	0	[]	0.0134471
8041	3	[[73,3],[3882,1],[8882,3],]	2.04592
8042	1	[[1958,3],]	0.928846
8043	2	[[2964,2],[9430,5],]	1.09522
8044	3	[[980,5],[1626,2],[8902,2],]	1.28683
8045	3	[[1044,3],[2997,4],[6310,7],]	0.669577
8046	2	[[7424,5],[8654,3],]	0.763936
8047	4	[[5076,1],[8289,6],[9631,2],[9908,8],]	1.35751
8048	5	[[706,3],[1724,2],[2613,6],[4310,6],[7377,3],]	0.950944
8049	7	[[398,4],[1933,6],[1937,3],[6075,5],[8696,4],[9176,4],[9845,4],]	0.772287
8050	4	[[4073,4],[4270,3],[7862,3],[9461,4],]	1.0049
8051	3	[[1602,8],[5606,5],[8137,2],]	0.916654
8052	3	[[2415,5],[2715,3],[7216,6],]	0.993424
8053	4	[[2467,2],[3129,4],[3984,5],[5885,4],]	0.87322
8054	4	[[2721,3],[3462,4],[5928,5],[7263,6],]	0.62207
8055	6	[[178,4],[361,4],[4673,4],[5933,5],[8325,3],[9722,2],]	1.18592
8056	2	[[8393,6],[8787,4],]	0.652257
8057	3	[[717,2],[2284,3],[6380,5],]	1.25354
8058	2	[[2108,5],[7648,1],]	2.42791
8059	7	[[5457,6],[5576,2],[5919,2],[6310,7],[6721,4],[7378,6],[7574,4],]	0.836139
8060	6	[[3674,5],[3753,5],[4648,4],[6472,4],[6637,4],[8856,4],]	0.763658
8061	3	[[815,4],[2397,1],[9983,6],]	1.48359
8062	2	[[3202,4],[3569,5],]	0.600536
8063	3	[[3108,6],[3516,3],[9678,7],]	0.589799
8064	1	[[1296,3],]	0.995667
8065	4	[[865,3],[1141,3],[5604,6],[6993,4],]	0.864055
8066	2	[[2592,2],[4606,3],]	1.30807
8067	3	[[2912,3],[4823,2],[8067,3],]	0.708172
8068	6	[[289,4],[4613,6],[4795,3],[5467,5],[5657,3],[5845,4],]	0.705646
8069	5	[[2787,5],[6832,4],[7672,3],[8300,2],[9548,4],]	1.02709
8070	4	[[4978,4],[5351,7],[9166,7],[9367,4],]	0.504277
8071	1	[[6181,3],]	0.871447
8072	3	[[355,5],[622,7],[2124,9],]	0.384006
8073	2	[[1726,5],[3715,3],]	0.735909
8074	3	[[3983,5],[6041,4],[9547,6],]	0.504644
8075	7	[[2813,1],[2985,4],[5289,4],[6091,5],[7647,5],[7843,3],[9827,2],]	1.37178
8076	5	[[1011,4],[1095,3],[1289,4],[2840,5],[2952,3],]	0.871179
8077	3	[[977,4],[1135,1],[4912,3],]	1.81818
8078	3	[[2976,7],[7030,2],[8616,3],]	0.995095
8079	2	[[1425,7],[5061,4],]	0.518972
8080	2	[[1126,3],[4166,3],]	1.44006
8081	3	[[1122,4],[3244,1],[4500,4],]	1.70754
8082	8	[[1664,3],[2861,3],[4092,5],[5457,6],[6187,4],[6854,2],[7033,6],[7824,10],]	0.764948
8083	3	[[2455,4],[4232,4],[4803,6],]	0.655674
8084	4	[[1487,5],[2354,2],[3206,5],[7750,6],]	0.809724
8085	3	[[5860,5],[5943,6],[7729,5],]	0.583452
8086	2	[[294,5],[1159,3],]	0.80035
8087	3	[[5625,5],[8160,4],[9645,3],]	0.737633
8088	5	[[1849,4],[2857,6],[6399,2],[7012,3],[9047,1],]	1.45001
8089	2	[[7209,2],[9289,4],]	1.24463
8090	7	[[586,5],[2252,5],[5088,3],[5727,4],[7154,4],[7562,1],[7984,4],]	1.1132
8091	3	[[502,3],[3223,3],[6075,5],]	0.899636
8092	3	[[3409,3],[4398,5],[9815,9],]	0.644395
8093	2	[[971,5],[9236,5],]	0.507501
8094	2	[[167,3],[1720,4],]	0.906164
8095	6	[[1955,4],[2187,4],[2872,5],[5635,4],[6556,2],[9088,4],]	0.878193
8096	3	[[5944,5],[7014,3],[9644,5],]	0.667808
8097	4	[[1421,4],[2807,6],[5978,3],[6977,3],]	0.829298
8098	1	[[7471,2],]	1.73145
8099	3	[[2528,3],[3366,2],[5255,5],]	1.25865
8100	2	[[1723,3],[9866,4],]	0.879656
8101	8	[[3669,3],[4612,4],[4811,2],[7223,5],[7870,3],[8472,4],[8897,2],[9301,3],]	1.14299
8102	5	[[4011,8],[4258,2],[6082,4],[6893,3],[7143,6],]	0.744718
8103	4	[[3328,3],[5738,3],[6024,5],[6564,6],]	0.649751
8104	8	[[1080,9],[3070,4],[3857,6],[7176,6],[7350,2],[8419,7],[8476,2],[8885,3],]	0.787746
8105	1	[[9827,2],]	1.68436
8106	3	[[571,4],[2419,2],[2659,4],]	1.40922
8107	3	[[280,3],[947,6],[2865,6],]	0.596966
8108	5	[[2475,6],[7887,3],[8159,3],[9351,3],[9443,2],]	1.17086
8109	2	[[2863,5],[7037,6],]	0.624803
8110	2	[[729,9],[6375,4],]	0.514233
8111	5	[[528,3],[873,1],[5027,7],[7279,5],[8621,2],]	1.49233
8112	2	[[708,3],[3481,1],]	2.98092
8113	2	[[6803,2],[9696,4],]	1.15241
8114	5	[[5735,3],[5742,5],[6613,6],[9296,5],[9512,3],]	0.680941
8115	4	[[646,6],[2473,7],[7551,5],[8369,6],]	0.434849
8116	6	[[459,7],[1613,5],[3527,2],[6907,2],[7293,2],[8784,4],]	1.09196
8117	4	[[1193,5],[2325,4],[5562,3],[9995,3],]	0.850428
8118	1	[[6220,5],]	0.522927
8119	0	[]	0.0134471
8120	2	[[3950,5],[9594,5],]	0.525493
8121	2	[[492,3],[2942,6],]	0.664706
8122	4	[[2393,6],[8178,1],[8351,6],[8391,5],]	1.09735
8123	3	[[2244,3],[8462,1],[9150,2],]	2.39377
8124	3	[[4260,4],[5609,5],[6725,4],]	0.575299
8125	2	[[4809,6],[8221,5],]	0.534914
8126	6	[[814,8],[3365,6],[4818,2],[4832,1],[6880,3],[7805,3],]	1.40393
8127	6	[[799,4],[2291,4],[2522,5],[3660,5],[3868,1],[9918,2],]	1.18637
8128	4	[[1764,3],[2856,4],[4550,5],[7212,2],]	0.879572
8129	2	[[920,3],[5165,5],]	0.714977
8130	2	[[3780,4],[8541,8],]	0.447987
8131	3	[[2343,6],[2783,6],[6160,7],]	0.422852
8132	3	[[3547,2],[4396,1],[7516,3],]	2.40421
8133	3	[[900,5],[1015,3],[7556,3],]	1.1148
8134	0	[]	0.0134471
8135	0	[]	0.0134471
8136	1	[[6576,4],]	0.590195
8137	2	[[618,2],[8051,3],]	1.53687
8138	4	[[4626,2],[5560,4],[6499,3],[9470,3],]	1.17353
8139	5	[[5333,4],[5405,6],[8209,4],[9061,2],[9344,3],]	0.951707
8140	1	[[2177,4],]	0.6207
8141	2	[[355,5],[5957,6],]	0.440926
8142	0	[]	0.0134471
8143	0	[]	0.0134471
8144	5	[[639,3],[1048,6],[7196,5],[7777,4],[9221,5],]	0.637153
8145	2	[[2268,2],[6577,2],]	2.12626
8146	3	[[262,3],[6160,7],[9742,3],]	0.699782
8147	2	[[4862,4],[5359,3],]	0.836106
8148	6	[[902,6],[2199,3],[4210,5],[5020,1],[5430,3],[7498,5],]	1.03601
8149	3	[[840,5],[7213,4],[7338,5],]	0.697911
8150	3	[[534,2],[4215,2],[6082,4],]	1.25829
8151	5	[[1275,3],[3591,4],[4111,6],[5560,4],[9374,4],]	0.672434
8152	0	[]	0.0134471
8153	3	[[3818,7],[4698,6],[5947,8],]	0.356982
8154	2	[[1452,5],[5924,3],]	0.729611
8155	4	[[4361,1],[4662,2],[5547,8],[9129,6],]	1.3531
8156	2	[[4664,3],[8263,4],]	1.05842
8157	5	[[3529,3],[4421,1],[4808,1],[6087,4],[8302,4],]	2.1815
8158	4	[[3151,3],[4206,2],[5023,1],[5098,4],]	2.29672
8159	3	[[319,2],[1554,2],[8108,5],]	1.59063
8160	4	[[2496,6],[4875,2],[7383,4],[8087,3],]	0.893283
8161	1	[[8255,6],]	0.403617
8162	3	[[1467,5],[6916,2],[8019,2],]	1.25191
8163	3	[[469,1],[1165,4],[1622,3],]	1.85789
8164	5	[[1851,3],[3843,4],[5360,5],[5837,3],[8512,5],]	0.788395
8165	0	[]	0.0134471
8166	7	[[983,3],[1471,5],[2114,2],[4635,4],[5794,5],[7618,3],[8839,2],]	1.03613
8167	4	[[2270,5],[4882,4],[9880,6],[9964,4],]	0.694722
8168	4	[[166,3],[4493,3],[7594,3],[8602,3],]	1.11042
8169	3	[[4388,4],[5558,5],[9251,5],]	0.59947
8170	4	[[939,2],[4277,4],[4982,5],[8759,6],]	0.726748
8171	4	[[4330,5],[4671,3],[7731,5],[8753,6],]	0.654507
8172	4	[[807,3],[5794,5],[6875,6],[7042,2],]	0.90145
8173	2	[[4210,5],[5467,5],]	0.453515
8174	6	[[2348,5],[3958,4],[3966,4],[4180,5],[7959,4],[9667,4],]	0.614089
8175	3	[[2540,3],[3544,3],[4640,5],]	0.888941
8176	1	[[1306,3],]	0.975224
8177	2	[[1243,4],[7020,4],]	0.785464
8178	1	[[8122,4],]	0.581944
8179	4	[[3030,5],[3343,3],[4363,2],[7902,4],]	1.05072
8180	1	[[535,2],]	2.55345
8181	3	[[676,2],[3995,5],[6298,10],]	0.825262
8182	6	[[590,3],[1234,2],[3938,5],[6591,6],[7730,3],[8614,3],]	1.14815
8183	2	[[4298,2],[8541,8],]	0.852683
8184	2	[[3905,1],[4997,2],]	4.0307
8185	0	[]	0.0134471
8186	3	[[2968,7],[6928,7],[7706,4],]	0.448029
8187	3	[[4011,8],[6696,6],[7950,2],]	0.646227
8188	4	[[1862,1],[3573,3],[3691,10],[9231,3],]	1.39495
8189	1	[[8840,5],]	0.550462
8190	6	[[186,3],[1189,7],[1599,4],[2825,3],[3833,6],[6053,2],]	0.839835
8191	3	[[2157,5],[2785,5],[3153,6],]	0.596936
8192	4	[[656,6],[1322,5],[4180,5],[7590,4],]	0.545258
8193	4	[[205,5],[2057,4],[2668,3],[2926,3],]	0.955568
8194	2	[[3956,3],[4183,5],]	1.03928
8195	4	[[608,6],[1552,4],[3132,5],[7394,4],]	0.611947
8196	1	[[1646,4],]	0.653469
8197	0	[]	0.0134471
8198	2	[[5432,1],[9013,3],]	2.79621
8199	1	[[7761,4],]	0.915353
8200	7	[[415,5],[3184,7],[3376,5],[3672,4],[6204,3],[6847,3],[7232,5],]	0.672111
8201	2	[[3774,4],[6631,6],]	0.505056
8202	5	[[835,5],[5882,6],[7609,3],[7975,4],[8874,7],]	0.588113
8203	3	[[105,3],[6756,3],[7347,3],]	1.02624
8204	2	[[5522,4],[6106,3],]	0.895763
8205	1	[[2676,4],]	0.60331
8206	2	[[5797,4],[9315,6],]	0.592939
8207	2	[[4399,4],[5226,4],]	0.6991
8208	0	[]	0.0134471
8209	4	[[3449,3],[8139,5],[8295,4],[9000,1],]	1.50943
8210	3	[[1746,4],[7524,3],[9375,2],]	1.17108
8211	1	[[55,4],]	0.734551
8212	1	[[9364,4],]	0.798693
8213	1	[[1942,5],]	0.490592
8214	2	[[1922,4],[9755,4],]	0.745995
8215	6	[[2236,2],[4180,5],[4223,7],[5069,4],[5976,4],[6631,6],]	0.915732
8216	6	[[1455,4],[1495,3],[2072,6],[2873,5],[5223,6],[8346,4],]	0.62876
8217	5	[[8232,7],[8351,6],[9216,4],[9462,4],[9762,5],]	0.522427
8218	2	[[6324,6],[9116,4],]	0.558972
8219	6	[[462,2],[637,4],[2808,3],[5329,6],[5475,6],[9228,3],]	0.862205
8220	4	[[761,6],[5595,3],[6235,6],[9491,3],]	0.679585
8221	5	[[2486,3],[7127,1],[7978,4],[8125,2],[8881,6],]	1.4238
8222	4	[[642,4],[4727,6],[5124,2],[9339,2],]	1.05932
8223	2	[[5009,7],[8225,2],]	0.962211
8224	2	[[954,3],[8987,5],]	0.837361
8225	2	[[6614,3],[8223,2],]	1.22076
8226	0	[]	0.0134471
8227	2	[[1445,3],[3703,3],]	1.15677
8228	4	[[9,4],[5929,3],[8024,4],[9936,4],]	0.748109
8229	1	[[7868,6],]	0.549243
8230	1	[[474,6],]	0.39409
8231	3	[[1469,2],[5079,2],[6419,5],]	1.38903
8232	7	[[630,3],[4089,8],[4658,6],[5112,1],[5751,5],[6160,7],[8217,5],]	0.811373
8233	2	[[1780,2],[4120,3],]	1.46856
8234	3	[[5631,5],[6339,4],[7559,3],]	0.747063
8235	1	[[8701,5],]	0.640474
8236	3	[[2198,7],[3721,4],[6335,3],]	0.891787
8237	4	[[4096,3],[5497,5],[7742,4],[9367,4],]	0.719646
8238	3	[[5516,1],[6632,2],[6792,2],]	2.93197
8239	1	[[7079,3],]	1.01218
8240	6	[[1116,2],[2046,4],[7468,2],[8305,6],[9852,5],[9872,3],]	0.955837
8241	4	[[4972,3],[7831,4],[7965,4],[9933,1],]	1.60041
8242	2	[[363,4],[7116,2],]	1.32512
8243	2	[[2703,4],[3354,3],]	0.991762
8244	3	[[1872,7],[6413,5],[8655,6],]	0.44794
8245	1	[[7337,5],]	0.723321
8246	0	[]	0.0134471
8247	3	[[5827,9],[6468,4],[7012,3],]	0.545865
8248	1	[[4847,5],]	0.503119
8249	4	[[908,4],[3094,6],[6751,2],[7129,11],]	0.697709
8250	5	[[4126,3],[4995,6],[6533,2],[7753,7],[9731,1],]	1.29418
8251	3	[[5034,5],[7357,5],[7659,5],]	0.543178
8252	2	[[4013,1],[4177,6],]	2.1143
8253	1	[[7886,4],]	0.667769
8254	1	[[6966,4],]	0.563724
8255	6	[[433,5],[563,3],[2120,3],[3615,4],[6327,6],[8161,1],]	1.25171
8256	0	[]	0.0134471
8257	4	[[1026,2],[6823,2],[7742,4],[7978,4],]	1.10472
8258	1	[[2984,3],]	1.11768
8259	3	[[1833,4],[5242,5],[8666,5],]	0.650244
8260	1	[[5894,8],]	0.271812
8261	5	[[1027,6],[2435,4],[2648,5],[7414,4],[7762,8],]	0.556422
8262	3	[[811,6],[3025,5],[3691,10],]	0.389611
8263	4	[[2527,2],[8156,2],[8426,3],[8564,1],]	2.36186
8264	2	[[2115,3],[8697,5],]	0.67581
8265	6	[[295,5],[3010,6],[5848,3],[7244,2],[9974,4],[9986,4],]	0.834269
8266	4	[[3283,5],[3541,3],[9105,4],[9256,5],]	0.701044
8267	3	[[2719,3],[5571,4],[5598,5],]	0.642383
8268	1	[[2130,3],]	1.09633
8269	4	[[2542,1],[2665,3],[4269,2],[4687,4],]	1.95912
8270	2	[[2352,4],[5786,4],]	0.635826
8271	3	[[128,2],[1996,2],[8369,6],]	1.3209
8272	1	[[5412,2],]	1.78681
8273	2	[[9323,5],[9958,3],]	0.793288
8274	2	[[2598,3],[5453,4],]	0.959305
8275	7	[[77,3],[144,5],[4176,2],[5212,3],[8717,2],[9304,3],[9330,3],]	1.19673
8276	2	[[1908,3],[4157,5],]	0.845093
8277	0	[]	0.0134471
8278	0	[]	0.0134471
8279	4	[[663,2],[1926,6],[6286,5],[6856,4],]	0.828315
8280	5	[[3805,4],[5307,3],[5329,6],[7018,5],[7472,4],]	0.677688
8281	0	[]	0.0134471
8282	1	[[8306,3],]	1.0045
8283	2	[[24,4],[6127,2],]	1.24395
8284	1	[[4913,4],]	0.729822
8285	1	[[4368,4],]	0.699656
8286	3	[[1280,2],[2401,2],[9673,3],]	1.66782
8287	5	[[677,4],[1322,5],[6597,7],[8579,2],[9781,1],]	1.2557
8288	4	[[4097,1],[4931,4],[7074,5],[7674,1],]	2.45757
8289	6	[[165,5],[1227,3],[1812,6],[7003,3],[7481,4],[8047,4],]	0.713791
8290	2	[[4464,6],[9869,5],]	0.507611
8291	1	[[1119,7],]	0.312104
8292	0	[]	0.0134471
8293	4	[[2252,5],[4650,6],[8454,5],[9021,4],]	0.627644
8294	6	[[3507,3],[3695,2],[5447,5],[5475,6],[5831,5],[8570,5],]	0.780091
8295	4	[[3437,2],[6003,2],[8209,4],[8940,5],]	1.24888
8296	0	[]	0.0134471
8297	5	[[188,4],[7610,3],[9260,4],[9617,5],[9622,3],]	0.988932
8298	2	[[5554,3],[9930,2],]	1.71044
8299	1	[[9544,2],]	2.34852
8300	2	[[4394,2],[8069,5],]	1.23959
8301	4	[[3587,3],[6200,3],[7995,8],[8954,3],]	0.74556
8302	4	[[1120,5],[1895,2],[8157,5],[8815,8],]	1.09483
8303	1	[[8651,3],]	1.01285
8304	3	[[848,2],[8397,3],[9270,5],]	1.095
8305	6	[[3111,2],[5422,3],[6290,2],[6928,7],[7189,7],[8240,6],]	0.829798
8306	3	[[2791,4],[4400,4],[8282,1],]	1.7754
8307	6	[[3272,2],[4645,6],[4839,2],[6068,4],[7870,3],[8876,3],]	1.1662
8308	2	[[1455,4],[2971,7],]	0.467491
8309	3	[[1350,4],[4033,6],[7545,6],]	0.58332
8310	4	[[904,4],[1124,6],[2893,2],[4247,2],]	1.07746
8311	3	[[3184,7],[8467,4],[9432,7],]	0.440437
8312	3	[[1078,2],[1138,2],[9286,3],]	1.74464
8313	1	[[5504,5],]	0.573129
8314	4	[[3632,4],[6299,1],[6990,5],[8865,3],]	1.39705
8315	3	[[1501,9],[3406,4],[4817,6],]	0.399337
8316	2	[[1336,4],[9789,5],]	0.634625
8317	6	[[657,3],[771,3],[4121,5],[5983,2],[7004,7],[9661,4],]	1.1012
8318	3	[[4212,5],[5818,4],[6037,4],]	0.647551
8319	5	[[2795,3],[4014,6],[5874,3],[7914,5],[9173,5],]	0.751249
8320	2	[[5671,2],[9232,4],]	1.12905
8321	4	[[259,6],[6553,2],[7223,5],[8875,7],]	0.748942
8322	5	[[671,1],[3810,2],[6471,4],[6704,4],[9541,6],]	1.43863
8323	4	[[2723,1],[3720,4],[3774,4],[9604,3],]	1.54032
8324	3	[[2683,3],[3710,4],[7141,4],]	0.782956
8325	3	[[951,3],[5718,3],[8055,6],]	0.955515
8326	3	[[309,4],[1429,5],[2725,2],]	0.905392
8327	4	[[3019,6],[6914,4],[9677,3],[9953,5],]	0.630335
8328	0	[]	0.0134471
8329	6	[[343,4],[516,3],[5167,1],[7332,2],[7492,3],[9079,5],]	1.51487
8330	4	[[2517,3],[2541,2],[4732,3],[9807,4],]	1.09775
8331	4	[[3612,7],[5567,2],[6745,1],[8735,5],]	1.50763
8332	1	[[5857,6],]	0.384055
8333	2	[[3697,3],[7027,5],]	0.88572
8334	1	[[7972,3],]	0.87449
8335	3	[[2758,4],[3401,7],[5642,3],]	0.691736
8336	2	[[3644,3],[6385,7],]	0.606528
8337	1	[[6511,3],]	1.00602
8338	2	[[692,8],[6954,4],]	0.526189
8339	2	[[786,7],[1882,6],]	0.347903
8340	2	[[588,1],[6509,6],]	2.10445
8341	1	[[1663,2],]	1.71666
8342	3	[[5458,3],[8674,8],[8994,5],]	0.668819
8343	3	[[3264,5],[4216,2],[9157,2],]	1.29572
8344	1	[[6769,6],]	0.363418
8345	5	[[1274,5],[2153,10],[3518,3],[4904,3],[9018,4],]	0.703373
8346	4	[[3819,3],[4548,4],[8216,6],[8523,6],]	0.59657
8347	7	[[852,6],[1542,2],[3722,2],[4576,3],[4804,2],[7114,3],[9872,3],]	1.28265
8348	2	[[4008,2],[6256,3],]	1.58209
8349	3	[[1752,4],[2022,3],[5341,4],]	0.765228
8350	2	[[1908,3],[7420,2],]	1.4354
8351	6	[[125,4],[2857,6],[5588,5],[8122,4],[8217,5],[9274,2],]	0.754507
8352	5	[[1620,5],[2852,4],[4433,5],[6036,2],[8759,6],]	0.738575
8353	2	[[2787,5],[3171,3],]	0.668278
8354	2	[[4472,2],[4775,7],]	0.849828
8355	4	[[902,6],[5713,4],[7713,3],[8905,4],]	0.784269
8356	4	[[700,5],[7048,10],[7455,6],[7958,4],]	0.432613
8357	4	[[2449,9],[3743,1],[4724,3],[7510,4],]	1.30854
8358	1	[[5097,2],]	1.77424
8359	4	[[1598,5],[5152,6],[6446,2],[6934,4],]	0.788733
8360	4	[[145,2],[356,6],[3030,5],[5584,5],]	0.813268
8361	6	[[5443,1],[7307,6],[8415,2],[9227,8],[9499,5],[9985,7],]	1.058
8362	4	[[3789,2],[3801,4],[5363,6],[8750,6],]	0.768622
8363	1	[[9916,6],]	0.415865
8364	3	[[1143,4],[1967,2],[5572,4],]	1.14926
8365	1	[[3277,7],]	0.507113
8366	1	[[6210,1],]	6.88491
8367	1	[[2613,6],]	0.337547
8368	2	[[7983,4],[8511,5],]	0.573512
8369	6	[[3846,2],[3906,3],[7376,3],[8115,4],[8271,3],[8865,3],]	1.16557
8370	1	[[1511,6],]	0.422958
8371	2	[[1062,4],[1362,3],]	0.883672
8372	1	[[2335,5],]	0.490243
8373	3	[[909,1],[3303,3],[9606,5],]	1.73965
8374	2	[[5490,4],[7241,3],]	0.932995
8375	5	[[421,5],[753,6],[798,4],[4604,4],[9430,5],]	0.57231
8376	5	[[1080,9],[4033,6],[5537,6],[8037,6],[9385,5],]	0.442029
8377	3	[[884,4],[1729,3],[7501,4],]	0.778485
8378	2	[[1487,5],[8591,2],]	1.18016
8379	5	[[1655,8],[4470,6],[4817,6],[6385,7],[8938,8],]	0.36551
8380	0	[]	0.0134471
8381	1	[[1655,8],]	0.259106
8382	0	[]	0.0134471
8383	2	[[2710,6],[3980,4],]	0.495007
8384	2	[[1348,4],[7381,4],]	0.610165
8385	5	[[332,5],[5019,3],[5083,4],[7393,3],[7949,4],]	0.754494
8386	3	[[3153,6],[8612,3],[9419,4],]	0.688806
8387	4	[[4845,3],[7123,2],[9141,9],[9790,1],]	2.09884
8388	2	[[3424,7],[3818,7],]	0.366262
8389	5	[[200,5],[1868,5],[9713,3],[9864,7],[9968,1],]	1.08735
8390	4	[[697,3],[2213,3],[2567,4],[8895,5],]	0.899587
8391	5	[[1345,2],[3933,5],[7233,2],[8122,4],[9120,3],]	1.08579
8392	1	[[4738,4],]	0.975443
8393	6	[[1741,6],[2018,5],[2184,4],[2956,4],[7295,1],[8056,2],]	1.1925
8394	2	[[2549,1],[2688,7],]	2.03523
8395	5	[[3425,1],[4393,2],[5395,4],[6206,6],[7179,5],]	1.41132
8396	6	[[3738,5],[3884,3],[4017,2],[5851,4],[7956,3],[9405,3],]	1.08057
8397	3	[[1658,4],[7480,6],[8304,3],]	0.790964
8398	4	[[1290,7],[2550,4],[7142,3],[8440,5],]	0.62662
8399	4	[[2056,6],[2575,4],[2961,2],[6286,5],]	0.772679
8400	4	[[970,4],[3108,6],[6610,7],[7555,4],]	0.561832
8401	2	[[2737,3],[9251,5],]	0.709669
8402	4	[[481,4],[5027,7],[5198,5],[8785,7],]	0.500251
8403	2	[[33,4],[8772,4],]	0.690906
8404	2	[[147,3],[4384,4],]	0.887425
8405	3	[[350,6],[1675,5],[8570,5],]	0.561012
8406	1	[[4565,4],]	0.839278
8407	2	[[6454,4],[9593,6],]	0.567005
8408	1	[[1987,1],]	6.88491
8409	0	[]	0.0134471
8410	0	[]	0.0134471
8411	0	[]	0.0134471
8412	6	[[1940,3],[2033,7],[4694,7],[6631,6],[7137,4],[7457,5],]	0.512181
8413	0	[]	0.0134471
8414	3	[[2828,2],[3302,4],[7530,5],]	1.01809
8415	2	[[7408,5],[8361,6],]	0.619298
8416	8	[[451,3],[3717,2],[5816,5],[6013,5],[7916,5],[9626,2],[9676,8],[9791,4],]	0.830203
8417	1	[[1821,5],]	0.471828
8418	1	[[7118,7],]	0.343036
8419	7	[[2330,3],[3669,3],[3709,5],[4825,4],[4982,5],[5914,5],[8104,8],]	0.668391
8420	2	[[5134,6],[6160,7],]	0.361156
8421	3	[[2673,4],[3157,3],[7175,4],]	0.839579
8422	3	[[809,4],[4240,2],[4888,1],]	2.82293
8423	2	[[7835,3],[9894,6],]	0.62693
8424	2	[[5491,3],[9362,2],]	1.3378
8425	3	[[419,4],[4813,2],[5389,3],]	1.37017
8426	3	[[1903,4],[8263,4],[9629,3],]	0.933309
8427	4	[[1878,2],[2503,5],[4214,5],[5908,4],]	0.812203
8428	4	[[1933,6],[4082,4],[5209,3],[9835,1],]	1.43561
8429	2	[[3771,8],[8016,2],]	0.767001
8430	4	[[4507,2],[5206,7],[6925,5],[9914,3],]	0.821212
8431	2	[[1627,2],[9784,2],]	2.03695
8432	6	[[1451,4],[4021,3],[5084,6],[7435,4],[9384,5],[9675,5],]	0.61102
8433	1	[[4105,3],]	1.00329
8434	2	[[5235,3],[9222,5],]	0.720681
8435	4	[[5122,7],[5856,2],[7459,3],[9970,5],]	0.906599
8436	2	[[7868,6],[9249,4],]	0.736898
8437	5	[[7261,5],[7774,4],[8608,4],[8912,3],[9729,3],]	0.75398
8438	5	[[1375,4],[3048,2],[3362,4],[5316,6],[7430,4],]	0.968401
8439	2	[[945,3],[3082,2],]	1.37376
8440	5	[[2714,5],[2895,5],[5425,6],[8398,4],[9720,6],]	0.503798
8441	6	[[164,5],[3137,5],[4554,4],[8656,7],[9378,3],[9569,4],]	0.658194
8442	0	[]	0.0134471
8443	7	[[652,2],[2096,3],[2273,3],[2471,7],[3454,5],[6117,7],[9903,5],]	0.834659
8444	6	[[127,2],[2069,3],[2232,2],[3135,2],[4285,3],[9261,3],]	1.30551
8445	3	[[1687,2],[2312,7],[7361,2],]	1.35781
8446	0	[]	0.0134471
8447	2	[[1466,1],[2396,3],]	2.97737
8448	3	[[542,4],[2299,1],[7161,6],]	1.45762
8449	4	[[198,2],[3600,4],[7973,4],[8613,3],]	0.9467
8450	5	[[2007,3],[2685,2],[4976,6],[6814,3],[7143,6],]	0.913573
8451	4	[[3400,3],[3731,3],[5804,4],[7311,4],]	1.06522
8452	1	[[4290,4],]	0.615576
8453	4	[[2821,3],[5080,1],[5170,2],[9514,5],]	1.99955
8454	5	[[516,3],[3424,7],[8293,4],[9535,5],[9571,4],]	0.602907
8455	4	[[2101,2],[4061,4],[6298,10],[7770,4],]	0.815222
8456	1	[[3400,3],]	0.986814
8457	8	[[182,3],[1693,6],[2248,1],[2425,7],[5624,3],[6850,3],[7945,3],[8495,7],]	1.04677
8458	1	[[4107,4],]	0.708592
8459	3	[[220,3],[5101,6],[8692,4],]	0.65792
8460	1	[[7418,3],]	0.992357
8461	2	[[1537,3],[6507,2],]	1.28625
8462	1	[[8123,3],]	1.22287
8463	3	[[3185,4],[4203,3],[5884,3],]	0.871901
8464	3	[[3653,7],[5130,5],[7116,2],]	0.885998
8465	2	[[3675,5],[4168,3],]	0.846067
8466	2	[[166,3],[1966,2],]	1.22825
8467	4	[[1602,8],[5817,4],[6733,2],[8311,3],]	0.81708
8468	2	[[3893,6],[7043,5],]	0.534241
8469	2	[[3623,2],[6846,3],]	1.63738
8470	3	[[5622,7],[6682,3],[7411,4],]	0.659946
8471	3	[[1896,4],[5690,6],[8895,5],]	0.534013
8472	4	[[6796,1],[7590,4],[8101,8],[8964,4],]	1.23062
8473	2	[[3909,6],[7027,5],]	0.539499
8474	1	[[2914,3],]	0.988837
8475	4	[[2413,4],[2682,3],[4192,4],[7140,3],]	0.894298
8476	2	[[2443,3],[8104,8],]	0.644413
8477	3	[[1575,2],[5348,4],[7346,6],]	1.25417
8478	3	[[620,2],[1386,5],[6009,4],]	0.922
8479	3	[[3966,4],[7133,5],[8616,3],]	0.772899
8480	2	[[3493,3],[8835,3],]	1.61344
8481	5	[[3947,6],[5783,6],[6567,4],[7762,8],[7783,7],]	0.515321
8482	2	[[4622,3],[5987,3],]	0.981486
8483	0	[]	0.0134471
8484	1	[[5185,3],]	1.09502
8485	6	[[422,5],[1097,2],[3584,2],[6711,6],[9317,4],[9515,4],]	0.944924
8486	4	[[600,6],[2097,2],[2200,2],[5370,5],]	1.04999
8487	4	[[2679,4],[5428,2],[5592,6],[6092,1],]	1.61176
8488	2	[[6049,8],[7738,5],]	0.428665
8489	5	[[2615,3],[3530,8],[4315,4],[5593,7],[6099,5],]	0.593361
8490	5	[[1904,3],[4034,3],[4518,9],[5392,3],[8650,5],]	0.721653
8491	1	[[3166,3],]	0.963255
8492	3	[[4105,3],[7451,5],[9755,4],]	0.945988
8493	1	[[1470,6],]	0.494868
8494	4	[[1366,1],[3229,8],[9547,6],[9871,6],]	0.89119
8495	7	[[821,4],[2613,6],[7549,5],[7724,3],[8457,8],[8781,5],[9612,4],]	0.620503
8496	3	[[4020,3],[4157,5],[9906,11],]	0.52969
8497	1	[[9753,6],]	0.405316
8498	4	[[1667,1],[8607,4],[8750,6],[9424,6],]	1.10038
8499	2	[[997,4],[4645,6],]	0.498942
8500	5	[[491,4],[4264,4],[4693,2],[5447,5],[7383,4],]	0.852979
8501	0	[]	0.0134471
8502	4	[[437,4],[5095,3],[7816,1],[9640,4],]	1.79141
8503	2	[[1525,6],[2511,7],]	0.349558
8504	5	[[692,8],[2205,4],[4785,2],[7022,6],[7650,1],]	1.24273
8505	2	[[2437,2],[3114,6],]	0.96364
8506	0	[]	0.0134471
8507	3	[[2774,6],[4788,2],[6111,5],]	0.767146
8508	4	[[3390,6],[4556,4],[5670,3],[5785,7],]	0.629569
8509	4	[[1630,3],[2185,3],[7203,2],[9355,3],]	1.2141
8510	1	[[1027,6],]	0.424506
8511	5	[[7049,3],[7658,3],[7804,3],[8368,2],[8837,4],]	1.15845
8512	5	[[461,1],[2363,2],[8164,5],[9122,4],[9133,4],]	1.38713
8513	1	[[4570,6],]	0.435876
8514	1	[[4943,2],]	1.87445
8515	4	[[1891,4],[6632,2],[8821,4],[9456,5],]	1.08188
8516	5	[[713,8],[3787,2],[4272,5],[4560,5],[8594,4],]	0.648937
8517	4	[[4805,2],[5377,3],[8626,6],[9669,3],]	0.956079
8518	5	[[309,4],[898,4],[1319,5],[3043,6],[5986,5],]	0.608603
8519	2	[[1850,2],[6327,6],]	1.13154
8520	4	[[3359,9],[5298,5],[5928,5],[7573,5],]	0.499883
8521	4	[[958,3],[4540,3],[6767,5],[8999,3],]	0.878026
8522	1	[[7429,7],]	0.528079
8523	6	[[414,4],[2350,3],[7687,3],[8346,4],[8541,8],[8753,6],]	0.729078
8524	2	[[1360,6],[3489,6],]	0.400904
8525	0	[]	0.0134471
8526	0	[]	0.0134471
8527	5	[[345,2],[376,3],[2318,4],[2871,4],[4339,3],]	0.983229
8528	0	[]	0.0134471
8529	4	[[929,5],[4087,4],[7755,2],[9966,4],]	0.826438
8530	2	[[197,2],[6992,5],]	1.00308
8531	4	[[803,1],[2343,6],[4625,4],[6352,7],]	1.19311
8532	3	[[2476,3],[3157,3],[4185,5],]	0.866257
8533	5	[[131,3],[1179,1],[2993,6],[3431,2],[6500,3],]	1.6468
8534	4	[[2421,7],[4993,4],[5075,4],[6982,3],]	0.752287
8535	4	[[1047,4],[1367,1],[3314,4],[6293,2],]	1.73793
8536	1	[[188,4],]	0.560161
8537	10	[[1572,5],[2399,1],[2633,4],[4366,2],[4567,2],[4958,3],[5035,3],[6146,7],[7895,3],[9361,3],]	1.29223
8538	2	[[1954,4],[3369,3],]	0.802545
8539	3	[[1538,3],[4827,5],[9264,8],]	0.766077
8540	2	[[419,4],[2006,5],]	0.704027
8541	8	[[548,3],[4760,6],[7071,6],[8130,2],[8183,2],[8523,6],[9163,3],[9247,6],]	0.936246
8542	1	[[7253,3],]	1.04346
8543	0	[]	0.0134471
8544	7	[[1300,7],[1586,2],[2892,5],[4244,3],[4440,4],[6610,7],[7720,4],]	0.753122
8545	1	[[4740,6],]	0.348596
8546	6	[[925,4],[3174,3],[5056,2],[6016,6],[7278,6],[7824,10],]	0.877124
8547	4	[[3365,6],[3532,3],[5855,4],[7601,5],]	0.699349
8548	6	[[145,2],[324,4],[919,6],[3987,1],[4979,2],[5996,6],]	1.37943
8549	3	[[1111,2],[6009,4],[6826,4],]	0.939644
8550	3	[[1771,4],[1899,2],[6715,2],]	1.37193
8551	4	[[2783,6],[5306,2],[5525,4],[5769,6],]	0.792862
8552	3	[[1260,3],[7748,7],[9386,5],]	0.623233
8553	3	[[3928,1],[4540,3],[6772,2],]	2.48998
8554	1	[[3548,8],]	0.302736
8555	5	[[2015,7],[2689,5],[3470,5],[4830,2],[9547,6],]	0.608647
8556	2	[[1223,2],[8671,3],]	1.25551
8557	3	[[4514,7],[4906,2],[9619,3],]	0.894845
8558	5	[[1802,4],[2311,4],[2621,7],[2849,3],[6318,3],]	0.703308
8559	4	[[530,7],[907,1],[1956,6],[9646,7],]	0.963838
8560	3	[[633,4],[655,3],[1811,2],]	1.05406
8561	3	[[1875,2],[5130,5],[6310,7],]	0.686241
8562	1	[[6229,5],]	0.679365
8563	2	[[4922,4],[7863,3],]	0.872938
8564	1	[[8263,4],]	0.893823
8565	2	[[7084,4],[7407,5],]	0.652824
8566	4	[[554,3],[846,4],[4289,3],[4474,4],]	0.797337
8567	4	[[4666,7],[4993,4],[7710,3],[9123,4],]	0.72596
8568	5	[[1923,4],[5823,6],[6087,4],[6455,3],[7451,5],]	0.712754
8569	4	[[559,3],[3299,6],[5127,4],[9489,4],]	0.86447
8570	5	[[5326,6],[5969,3],[6065,1],[8294,6],[8405,3],]	1.26182
8571	2	[[8009,5],[8789,2],]	1.01954
8572	3	[[727,4],[5070,3],[6004,6],]	0.741921
8573	0	[]	0.0134471
8574	2	[[754,2],[9524,4],]	1.21688
8575	1	[[7176,6],]	0.341686
8576	0	[]	0.0134471
8577	2	[[2089,2],[6522,3],]	1.5556
8578	3	[[1034,3],[4362,2],[4538,8],]	0.954003
8579	2	[[8287,5],[9180,4],]	0.655342
8580	0	[]	0.0134471
8581	2	[[2138,2],[7736,6],]	1.12057
8582	6	[[1514,4],[1600,6],[3411,4],[6106,3],[7684,2],[9626,2],]	1.01333
8583	1	[[5303,2],]	1.77815
8584	2	[[5205,3],[7370,2],]	2.19789
8585	5	[[1431,4],[1802,4],[4198,2],[4411,4],[6904,11],]	0.706779
8586	4	[[412,2],[1035,3],[2843,4],[8601,4],]	0.966842
8587	1	[[9196,4],]	0.64208
8588	5	[[92,5],[1463,3],[2323,2],[4056,4],[4272,5],]	0.83853
8589	1	[[9505,7],]	0.38852
8590	2	[[3340,4],[9445,3],]	0.931789
8591	2	[[4718,3],[8378,2],]	1.36563
8592	0	[]	0.0134471
8593	3	[[1177,6],[1634,3],[2361,3],]	0.686506
8594	4	[[3646,5],[4303,5],[6089,3],[8516,5],]	0.634983
8595	2	[[9017,2],[9535,5],]	0.943512
8596	3	[[2508,3],[3741,3],[7585,4],]	1.01622
8597	1	[[4958,3],]	0.876814
8598	2	[[3077,5],[7672,3],]	0.720235
8599	3	[[3371,3],[5198,5],[5532,4],]	0.804189
8600	0	[]	0.0134471
8601	4	[[2036,3],[6048,6],[8586,4],[9035,2],]	1.04201
8602	3	[[6236,7],[8168,4],[9132,4],]	0.600322
8603	2	[[574,3],[2136,4],]	0.836913
8604	1	[[7945,3],]	0.895835
8605	3	[[528,3],[3458,5],[9983,6],]	0.756208
8606	3	[[5567,2],[8645,2],[9495,5],]	1.45669
8607	4	[[134,5],[3575,3],[5582,3],[8498,4],]	0.792608
8608	4	[[134,5],[200,5],[8437,5],[9033,4],]	0.546236
8609	3	[[567,4],[1064,2],[5592,6],]	0.900517
8610	1	[[6704,4],]	0.732469
8611	3	[[2067,4],[2282,2],[5314,3],]	1.10851
8612	3	[[5383,6],[6048,6],[8386,3],]	0.55271
8613	3	[[1956,6],[8449,4],[9188,3],]	0.742269
8614	3	[[2312,7],[5276,3],[8182,6],]	0.5957
8615	1	[[7729,5],]	0.497267
8616	3	[[5139,2],[8078,3],[8479,3],]	1.19967
8617	4	[[743,5],[4704,4],[5266,3],[5908,4],]	0.679888
8618	4	[[2774,6],[2965,3],[4292,3],[6220,5],]	1.0245
8619	1	[[4695,5],]	0.567425
8620	4	[[2413,4],[3744,6],[4838,4],[6527,3],]	0.817188
8621	2	[[2048,5],[8111,5],]	0.619901
8622	4	[[1311,6],[4999,2],[6855,3],[9593,6],]	0.805677
8623	4	[[208,3],[2409,3],[5610,2],[9886,4],]	1.11727
8624	2	[[1039,4],[9155,5],]	0.632773
8625	5	[[1957,3],[3936,6],[6614,3],[8695,3],[8758,4],]	0.822865
8626	6	[[2675,2],[3058,6],[4604,4],[6573,3],[7289,4],[8517,4],]	0.891451
8627	3	[[2986,3],[3132,5],[6272,2],]	1.01951
8628	4	[[2674,3],[9122,4],[9170,2],[9920,3],]	1.08252
8629	3	[[715,3],[6456,4],[6724,3],]	1.07559
8630	3	[[69,3],[547,2],[4794,3],]	1.20096
8631	0	[]	0.0134471
8632	1	[[5667,4],]	0.620545
8633	2	[[275,6],[7910,4],]	0.619306
8634	4	[[1070,4],[3298,5],[6452,2],[9594,5],]	0.86264
8635	2	[[2445,2],[4560,5],]	1.09545
8636	1	[[8026,1],]	6.88491
8637	2	[[1483,2],[1505,6],]	0.889623
8638	6	[[4244,3],[5192,2],[5565,4],[8005,8],[9395,3],[9534,4],]	0.842384
8639	1	[[7937,4],]	0.755516
8640	2	[[744,3],[9456,5],]	0.889686
8641	3	[[599,2],[3387,5],[9264,8],]	0.758289
8642	5	[[834,6],[2309,7],[3600,4],[5169,4],[9532,2],]	0.701231
8643	6	[[5411,8],[6950,4],[7276,6],[7497,3],[8659,4],[8747,6],]	0.558819
8644	2	[[6610,7],[7985,3],]	0.54461
8645	2	[[2533,4],[8606,3],]	1.06172
8646	3	[[900,5],[7549,5],[7753,7],]	0.546561
8647	4	[[1480,3],[5070,3],[6048,6],[6261,3],]	0.903137
8648	5	[[360,1],[1274,5],[2057,4],[2516,4],[2786,4],]	1.12911
8649	8	[[842,4],[937,4],[1740,3],[4476,4],[6130,5],[7444,6],[9791,4],[9875,5],]	0.745189
8650	5	[[5408,4],[5735,3],[7070,5],[7538,2],[8490,5],]	0.82515
8651	3	[[4621,3],[5308,5],[8303,1],]	1.75312
8652	3	[[1815,2],[3688,7],[5727,4],]	0.867973
8653	1	[[5966,3],]	1.23707
8654	3	[[5438,7],[8046,2],[9522,2],]	1.17693
8655	6	[[350,6],[986,4],[1361,4],[3100,3],[4113,2],[8244,3],]	0.878543
8656	7	[[1236,3],[2676,4],[5799,3],[7081,3],[7464,1],[8441,6],[9976,1],]	1.69788
8657	3	[[4841,4],[7480,6],[9727,4],]	0.692123
8658	2	[[2726,3],[9334,5],]	0.715544
8659	4	[[130,3],[6149,6],[8643,6],[9696,4],]	0.618354
8660	2	[[366,5],[5541,4],]	0.63617
8661	1	[[4271,4],]	0.66125
8662	3	[[1093,1],[3427,7],[3819,3],]	1.56132
8663	4	[[4461,5],[4508,3],[5371,11],[5521,5],]	0.550774
8664	3	[[3108,6],[5485,5],[6257,3],]	0.672424
8665	3	[[1492,4],[5433,5],[5538,4],]	0.66025
8666	5	[[2,1],[5342,7],[6804,3],[6860,2],[8259,3],]	1.48607
8667	2	[[2026,4],[9901,3],]	0.787687
8668	1	[[3067,4],]	0.701607
8669	5	[[496,1],[3271,3],[3365,6],[6546,5],[7902,4],]	1.14301
8670	2	[[3313,5],[7229,3],]	0.691063
8671	3	[[8556,2],[9482,6],[9504,4],]	0.979679
8672	1	[[3347,5],]	0.521138
8673	8	[[273,2],[759,4],[1277,6],[1703,3],[5459,5],[6647,6],[9625,2],[9632,4],]	0.816247
8674	8	[[516,3],[3268,3],[4259,2],[5159,5],[7192,4],[7849,4],[8342,3],[9547,6],]	0.794542
8675	3	[[1048,6],[5479,3],[7807,2],]	1.20356
8676	1	[[385,3],]	1.02978
8677	0	[]	0.0134471
8678	2	[[2950,1],[9029,1],]	6.88491
8679	4	[[276,5],[2793,5],[4538,8],[6775,4],]	0.510383
8680	3	[[1553,7],[1950,3],[6161,1],]	1.68169
8681	4	[[510,3],[855,4],[6211,4],[7566,7],]	0.652391
8682	3	[[2169,6],[7273,3],[7768,2],]	1.13304
8683	1	[[3010,6],]	0.358502
8684	5	[[4402,3],[5593,7],[6904,11],[7089,3],[9014,4],]	0.618989
8685	3	[[2439,1],[6941,1],[8004,2],]	4.70434
8686	0	[]	0.0134471
8687	4	[[3870,2],[4747,5],[6837,2],[9393,3],]	1.26255
8688	2	[[2694,3],[2729,2],]	1.32782
8689	2	[[2393,6],[4432,8],]	0.371746
8690	5	[[217,4],[984,4],[3019,6],[3120,1],[8830,2],]	1.56902
8691	2	[[4529,7],[6832,4],]	0.474928
8692	4	[[2394,6],[4141,5],[4268,3],[8459,3],]	0.68034
8693	4	[[125,4],[4885,4],[6685,2],[8837,4],]	1.27569
8694	5	[[621,5],[3224,2],[6103,3],[6664,4],[9427,4],]	0.946264
8695	3	[[603,5],[5287,5],[8625,5],]	0.499751
8696	4	[[6847,3],[8049,7],[9251,5],[9734,3],]	0.637458
8697	5	[[1154,3],[4865,7],[7308,5],[8264,2],[9920,3],]	0.877524
8698	0	[]	0.0134471
8699	3	[[3041,3],[4376,4],[6465,5],]	0.666605
8700	3	[[1083,2],[1491,3],[9994,3],]	2.06692
8701	5	[[833,2],[1478,4],[4737,3],[8235,1],[9565,2],]	2.01739
8702	4	[[328,6],[979,3],[1031,3],[7627,5],]	0.780204
8703	4	[[308,5],[3044,5],[4035,2],[8928,4],]	1.09583
8704	1	[[9464,6],]	0.392846
8705	1	[[5147,5],]	0.633427
8706	4	[[3491,4],[5244,4],[9014,4],[9927,7],]	0.601196
8707	1	[[1357,4],]	0.955785
8708	6	[[603,5],[860,4],[2622,7],[3774,4],[4581,4],[8965,2],]	0.72384
8709	0	[]	0.0134471
8710	3	[[2759,4],[4446,4],[5199,4],]	0.70633
8711	5	[[796,3],[4491,5],[6252,2],[6419,5],[7386,4],]	0.900021
8712	3	[[2745,4],[6779,3],[7680,2],]	1.2531
8713	5	[[1501,9],[5533,3],[5618,1],[9426,6],[9724,3],]	1.16091
8714	1	[[1082,2],]	2.03376
8715	4	[[1812,6],[3181,3],[4771,4],[5850,2],]	0.916071
8716	2	[[7428,3],[9066,2],]	1.6249
8717	2	[[8275,7],[8879,4],]	0.527248
8718	3	[[2143,2],[4233,4],[5138,4],]	0.957459
8719	4	[[250,4],[1751,2],[4160,7],[9370,2],]	1.14032
8720	2	[[5544,8],[6339,4],]	0.502626
8721	1	[[7179,5],]	0.473819
8722	3	[[640,6],[1527,4],[6793,4],]	0.70164
8723	0	[]	0.0134471
8724	3	[[3986,2],[5492,3],[6042,9],]	0.843644
8725	6	[[759,4],[5348,4],[6799,1],[6882,6],[8937,9],[9693,2],]	1.08681
8726	3	[[1574,8],[5558,5],[9724,3],]	0.537778
8727	0	[]	0.0134471
8728	3	[[374,5],[2415,5],[5207,3],]	0.774444
8729	6	[[2216,4],[2594,5],[2647,5],[5246,2],[5249,2],[5395,4],]	0.972017
8730	2	[[1124,6],[5053,3],]	0.730648
8731	3	[[1949,4],[3559,6],[6376,3],]	0.776947
8732	1	[[9766,4],]	0.671628
8733	2	[[5767,4],[7474,2],]	1.20765
8734	3	[[2989,4],[3094,6],[4392,5],]	0.56462
8735	5	[[1341,2],[4020,3],[4756,3],[8331,4],[9427,4],]	1.15919
8736	2	[[1747,2],[5177,3],]	1.65068
8737	5	[[542,4],[2015,7],[2410,3],[5909,2],[9173,5],]	0.822749
8738	3	[[2317,4],[7743,4],[9694,3],]	0.85755
8739	1	[[442,4],]	0.730932
8740	2	[[1733,8],[8941,3],]	0.590735
8741	2	[[2141,3],[9651,4],]	0.758314
8742	0	[]	0.0134471
8743	5	[[760,4],[3009,4],[4221,3],[5996,6],[8758,4],]	0.726126
8744	7	[[833,2],[2099,5],[2162,7],[3531,5],[5628,3],[8893,3],[9266,3],]	0.821501
8745	4	[[2307,5],[4042,2],[5227,4],[5461,3],]	1.02372
8746	4	[[290,5],[508,4],[1970,3],[4713,3],]	0.935872
8747	6	[[1986,3],[3997,5],[5621,3],[6716,2],[8643,6],[9587,4],]	0.873112
8748	4	[[1331,2],[4365,2],[6888,2],[7694,4],]	1.46911
8749	3	[[4146,1],[4988,1],[9688,4],]	3.66327
8750	6	[[356,6],[2450,2],[5585,7],[7306,4],[8362,4],[8498,4],]	0.823344
8751	2	[[1215,4],[4773,6],]	0.609546
8752	2	[[33,4],[7156,5],]	0.721246
8753	6	[[959,3],[2779,2],[3612,7],[3724,2],[8171,4],[8523,6],]	1.04268
8754	3	[[6629,1],[6917,7],[7150,7],]	1.25793
8755	3	[[173,4],[2473,7],[3635,2],]	0.784282
8756	2	[[108,4],[9759,4],]	0.863248
8757	1	[[4696,5],]	0.477704
8758	4	[[1021,6],[5378,4],[8625,5],[8743,5],]	0.567482
8759	6	[[1875,2],[2511,7],[2901,3],[8170,4],[8352,5],[9102,3],]	0.867214
8760	1	[[1651,3],]	2.30394
8761	5	[[67,2],[3546,1],[5690,6],[6568,3],[7963,5],]	1.48575
8762	3	[[3394,7],[3776,5],[3909,6],]	0.41495
8763	2	[[3850,2],[9188,3],]	1.35027
8764	2	[[1259,3],[4964,5],]	0.661687
8765	1	[[3192,5],]	0.611204
8766	3	[[1109,4],[3804,2],[9413,4],]	1.13691
8767	2	[[2784,5],[7581,4],]	0.677
8768	6	[[290,5],[512,3],[1312,1],[4432,8],[4936,3],[6030,5],]	1.0405
8769	1	[[4270,3],]	1.05652
8770	4	[[2431,5],[4069,4],[6022,3],[7146,3],]	0.811716
8771	4	[[700,5],[962,4],[5116,3],[9682,4],]	0.775132
8772	4	[[292,8],[5566,3],[5632,3],[8403,2],]	0.94367
8773	2	[[3691,10],[5050,2],]	0.767637
8774	3	[[1081,3],[3118,3],[3413,4],]	0.859387
8775	2	[[47,3],[6951,5],]	0.708544
8776	4	[[2277,6],[2477,2],[6048,6],[7506,3],]	0.782811
8777	3	[[617,3],[3927,1],[4705,6],]	1.7104
8778	0	[]	0.0134471
8779	6	[[749,3],[2609,3],[3487,7],[5399,3],[6320,5],[7576,5],]	0.742147
8780	3	[[2621,7],[5657,3],[9085,2],]	0.92505
8781	5	[[3359,9],[6549,4],[8495,7],[9326,2],[9676,8],]	0.561916
8782	6	[[90,9],[456,2],[2416,5],[5647,4],[5803,6],[6426,4],]	0.671007
8783	6	[[1730,2],[1838,3],[2897,4],[4719,1],[5295,3],[6115,8],]	1.60803
8784	4	[[2455,4],[4835,4],[5677,4],[8116,6],]	0.698101
8785	7	[[606,2],[1209,5],[1793,5],[4519,6],[5336,1],[7606,6],[8402,4],]	1.07562
8786	1	[[3690,3],]	1.11858
8787	4	[[1771,4],[6036,2],[8056,2],[9113,2],]	1.43943
8788	0	[]	0.0134471
8789	2	[[2274,6],[8571,2],]	0.892483
8790	4	[[312,4],[4155,4],[7234,5],[7517,6],]	0.698109
8791	4	[[482,2],[3135,2],[3322,3],[5421,6],]	1.13304
8792	0	[]	0.0134471
8793	2	[[841,4],[4627,6],]	0.606877
8794	1	[[8939,2],]	1.88369
8795	2	[[1127,2],[7770,4],]	1.19377
8796	1	[[3004,2],]	1.874
8797	2	[[4745,2],[5903,5],]	0.8864
8798	3	[[317,4],[2442,2],[4214,5],]	0.984372
8799	3	[[777,1],[3422,9],[6342,6],]	1.2071
8800	3	[[465,4],[1100,2],[7955,6],]	0.987512
8801	1	[[1500,2],]	2.34827
8802	2	[[658,4],[6058,4],]	0.818291
8803	6	[[1267,5],[1476,3],[1810,2],[2868,3],[3489,6],[3533,4],]	0.870021
8804	5	[[2566,5],[3229,8],[5883,3],[6921,3],[9601,5],]	0.710512
8805	5	[[381,5],[1544,3],[2643,2],[4729,3],[7557,8],]	0.870417
8806	2	[[3011,4],[3472,4],]	0.955842
8807	1	[[1872,7],]	0.354753
8808	4	[[196,4],[1717,3],[3361,3],[3419,3],]	0.882062
8809	2	[[2318,4],[4624,3],]	0.872996
8810	4	[[3660,5],[4424,2],[5837,3],[9732,2],]	1.58685
8811	2	[[2834,1],[9068,5],]	2.21885
8812	2	[[2461,3],[9844,2],]	1.37654
8813	6	[[1117,3],[1420,1],[3510,5],[5894,8],[7053,5],[9228,3],]	1.20897
8814	4	[[1005,4],[4059,3],[6232,5],[9316,6],]	0.696414
8815	8	[[303,1],[1982,4],[2072,6],[2150,5],[2512,4],[2710,6],[6084,1],[8302,4],]	1.20123
8816	2	[[9160,2],[9503,2],]	2.13075
8817	1	[[4991,3],]	1.48586
8818	1	[[1237,8],]	0.281484
8819	1	[[5930,2],]	2.55345
8820	3	[[4706,1],[5453,4],[7916,5],]	1.6502
8821	4	[[3248,5],[6634,3],[8515,4],[9665,1],]	1.50067
8822	0	[]	0.0134471
8823	4	[[1092,5],[2763,7],[5486,3],[7551,5],]	0.553672
8824	4	[[2908,8],[3887,1],[4752,3],[7844,5],]	1.35642
8825	3	[[688,3],[6642,1],[6996,4],]	1.98128
8826	3	[[342,5],[6633,5],[6976,5],]	0.501198
8827	3	[[2971,7],[3653,7],[5857,6],]	0.415217
8828	2	[[481,4],[6534,2],]	1.1074
8829	4	[[2547,3],[5840,1],[9059,4],[9964,4],]	1.53101
8830	2	[[5310,2],[8690,5],]	1.22641
8831	5	[[3365,6],[3995,5],[4773,6],[6586,3],[9164,5],]	0.606929
8832	2	[[183,6],[7242,4],]	0.745311
8833	3	[[4217,5],[9232,4],[9330,3],]	0.651183
8834	5	[[809,4],[1562,7],[2507,4],[6638,6],[9906,11],]	0.483915
8835	3	[[1793,5],[5678,5],[8480,2],]	1.02307
8836	1	[[2380,1],]	6.88491
8837	4	[[767,5],[8511,5],[8693,4],[9496,2],]	0.891807
8838	7	[[4740,6],[5206,7],[5529,2],[6080,5],[6880,3],[7743,4],[9542,2],]	0.940784
8839	2	[[4343,4],[8166,7],]	0.568425
8840	5	[[1659,3],[6357,5],[8189,1],[9487,2],[9548,4],]	1.46172
8841	0	[]	0.0134471
8842	7	[[525,3],[2177,4],[3955,5],[4501,2],[5608,2],[5827,9],[7967,4],]	0.98581
8843	4	[[5164,8],[5585,7],[7037,6],[9303,2],]	0.665112
8844	8	[[306,2],[1094,3],[2048,5],[5342,7],[5547,8],[7382,5],[7595,2],[9675,5],]	0.807542
8845	7	[[1279,2],[1624,3],[2392,4],[2398,3],[4078,4],[6826,4],[7367,4],]	0.89976
8846	7	[[1268,3],[1890,5],[2567,4],[3006,4],[3853,3],[5139,2],[6182,4],]	0.93586
8847	3	[[2295,5],[3901,2],[6236,7],]	1.2552
8848	4	[[942,4],[2525,3],[2928,4],[7261,5],]	0.674532
8849	1	[[6380,5],]	0.550811
8850	5	[[2826,4],[3363,2],[7925,3],[8884,4],[9982,8],]	0.773414
8851	3	[[771,3],[3297,3],[3361,3],]	1.03364
8852	1	[[2929,6],]	0.461145
8853	1	[[7050,1],]	6.88491
8854	2	[[7712,3],[8009,5],]	0.987528
8855	5	[[3037,3],[3324,3],[4459,1],[6098,2],[6698,5],]	1.71299
8856	4	[[3123,1],[4714,3],[5774,3],[8060,6],]	1.47371
8857	4	[[1037,2],[1270,3],[7535,3],[9923,3],]	1.36387
8858	4	[[2390,2],[4511,4],[5547,8],[7031,3],]	0.852383
8859	1	[[4288,4],]	0.614222
8860	4	[[521,1],[3337,6],[4475,5],[6935,4],]	1.27088
8861	5	[[2259,1],[6576,4],[7985,3],[8896,2],[9072,4],]	1.59375
8862	3	[[2910,7],[5408,4],[6951,5],]	0.532348
8863	3	[[2072,6],[4812,2],[4968,3],]	0.896422
8864	1	[[1791,2],]	1.86912
8865	3	[[5234,3],[8314,4],[8369,6],]	0.767041
8866	3	[[4383,5],[6821,3],[7194,3],]	1.00558
8867	2	[[2246,2],[3988,3],]	1.52023
8868	3	[[441,2],[788,2],[2505,3],]	1.45868
8869	2	[[3337,6],[5371,11],]	0.295296
8870	1	[[7989,4],]	0.574666
8871	2	[[2807,6],[9064,7],]	0.367284
8872	4	[[1375,4],[1627,2],[3372,5],[5709,3],]	1.07181
8873	3	[[455,3],[973,1],[2794,5],]	1.74465
8874	7	[[5750,3],[6115,8],[6547,4],[8202,5],[8953,3],[9403,4],[9975,2],]	0.906241
8875	7	[[467,7],[1584,1],[3715,3],[5560,4],[6075,5],[8321,4],[9056,4],]	0.986309
8876	3	[[8307,6],[9260,4],[9984,5],]	0.665902
8877	4	[[1013,4],[2584,6],[3293,3],[9412,4],]	0.782158
8878	6	[[1606,3],[1946,1],[2024,6],[5007,2],[7197,5],[7570,4],]	1.24073
8879	4	[[265,3],[6915,4],[7430,4],[8717,2],]	1.01905
8880	5	[[1389,5],[3651,4],[3942,3],[5412,2],[7222,2],]	1.35479
8881	6	[[723,3],[1642,2],[2694,3],[2953,3],[3652,2],[8221,5],]	1.19085
8882	3	[[595,6],[2059,3],[8041,3],]	1.0469
8883	1	[[9934,3],]	1.01984
8884	4	[[4201,4],[5426,2],[6935,4],[8850,5],]	0.981563
8885	3	[[3684,5],[4870,5],[8104,8],]	0.444149
8886	4	[[1249,9],[4515,2],[5540,2],[9415,3],]	1.06079
8887	5	[[883,3],[1021,6],[1048,6],[4026,2],[7523,4],]	0.808621
8888	3	[[213,6],[2720,2],[8956,2],]	1.55869
8889	1	[[9158,5],]	0.449789
8890	2	[[6177,5],[9457,2],]	1.20196
8891	3	[[2734,4],[5180,7],[6188,5],]	0.560098
8892	5	[[37,2],[1110,2],[5492,3],[5658,3],[9757,1],]	2.26844
8893	3	[[6109,2],[8744,7],[9770,3],]	0.858786
8894	0	[]	0.0134471
8895	5	[[2058,6],[2531,3],[6696,6],[8390,4],[8471,3],]	0.656972
8896	2	[[6702,5],[8861,5],]	0.581
8897	2	[[508,4],[8101,8],]	0.461743
8898	6	[[958,3],[2998,3],[3593,2],[4000,7],[6668,2],[9564,3],]	1.1501
8899	6	[[2359,4],[3775,4],[5622,7],[6791,3],[7176,6],[7349,2],]	0.820682
8900	3	[[1247,3],[5486,3],[9241,5],]	0.823894
8901	3	[[2843,4],[2974,4],[4747,5],]	0.631586
8902	2	[[6388,3],[8044,3],]	1.07638
8903	2	[[1757,4],[4841,4],]	0.755431
8904	8	[[15,4],[69,3],[1003,3],[3528,8],[4880,5],[4899,2],[4973,6],[9164,5],]	0.785955
8905	4	[[3677,4],[5373,6],[5564,1],[8355,4],]	1.21326
8906	3	[[1423,2],[4572,2],[9223,2],]	2.05167
8907	3	[[3267,5],[3817,3],[7949,4],]	0.696726
8908	8	[[996,4],[1998,2],[2473,7],[2741,6],[2995,4],[3600,4],[4241,2],[6485,2],]	1.09511
8909	1	[[959,3],]	0.996469
8910	3	[[1290,7],[2312,7],[6687,5],]	0.37348
8911	1	[[1068,3],]	1.07406
8912	3	[[1086,5],[3193,5],[8437,5],]	0.542178
8913	4	[[1001,4],[2167,7],[2270,5],[9309,5],]	0.558743
8914	4	[[2801,4],[5133,4],[7542,3],[7964,6],]	0.693354
8915	0	[]	0.0134471
8916	1	[[3896,2],]	2.04825
8917	7	[[1497,2],[1635,3],[2192,3],[3994,2],[4865,7],[5744,3],[6797,4],]	1.13702
8918	4	[[603,5],[1425,7],[7176,6],[9095,3],]	0.524742
8919	3	[[653,5],[2699,4],[9877,3],]	0.815955
8920	3	[[657,3],[3300,6],[5791,1],]	1.65684
8921	0	[]	0.0134471
8922	2	[[4774,3],[7084,4],]	0.961939
8923	4	[[2022,3],[9098,4],[9261,3],[9676,8],]	0.662957
8924	1	[[3911,3],]	1.18714
8925	8	[[431,5],[1360,6],[2378,2],[3412,3],[5680,3],[6923,2],[7191,2],[9253,2],]	1.39956
8926	3	[[474,6],[5195,3],[5297,3],]	0.814571
8927	0	[]	0.0134471
8928	4	[[390,5],[6014,3],[8703,4],[9771,4],]	0.684043
8929	1	[[84,3],]	0.94865
8930	3	[[1471,5],[2540,3],[7432,4],]	0.706395
8931	0	[]	0.0134471
8932	1	[[7606,6],]	0.352549
8933	8	[[464,3],[2877,6],[3447,3],[3617,3],[3716,2],[5375,5],[5493,6],[7905,2],]	1.01651
8934	1	[[3749,2],]	1.85976
8935	1	[[9602,5],]	0.612514
8936	2	[[3602,7],[4939,4],]	0.501368
8937	9	[[1010,5],[1196,4],[2006,5],[2716,4],[6112,5],[6403,2],[6861,2],[7249,5],[8725,6],]	0.759055
8938	8	[[90,9],[1411,5],[1995,2],[3422,9],[5350,2],[7585,4],[7800,2],[8379,5],]	0.860654
8939	2	[[1356,4],[8794,1],]	2.54312
8940	5	[[1504,2],[2949,4],[5891,2],[8295,4],[9001,4],]	1.15554
8941	3	[[852,6],[5140,3],[8740,2],]	0.907165
8942	3	[[3312,1],[4473,5],[5755,3],]	1.73133
8943	6	[[1638,2],[2223,4],[3382,4],[3512,5],[3902,6],[4316,6],]	0.722688
8944	1	[[3017,4],]	0.823027
8945	3	[[3137,5],[5463,1],[6029,2],]	2.09659
8946	2	[[5009,7],[5785,7],]	0.350605
8947	0	[]	0.0134471
8948	2	[[4922,4],[9227,8],]	0.556596
8949	2	[[963,2],[1392,2],]	1.78667
8950	0	[]	0.0134471
8951	2	[[3876,5],[7311,4],]	0.634077
8952	3	[[3163,4],[3415,4],[9285,4],]	0.664568
8953	3	[[4071,3],[6059,4],[8874,7],]	0.727146
8954	3	[[3295,5],[3805,4],[8301,4],]	0.580571
8955	2	[[2821,3],[3770,9],]	0.638379
8956	2	[[667,3],[8888,3],]	1.71928
8957	3	[[2247,2],[3732,4],[5400,2],]	1.50689
8958	4	[[223,6],[2187,4],[3873,6],[4358,2],]	0.797287
8959	2	[[9597,4],[9910,2],]	1.17959
8960	3	[[5434,2],[7153,4],[9656,4],]	1.06664
8961	3	[[3657,5],[4312,2],[5414,5],]	0.815049
8962	3	[[7013,3],[9541,6],[9759,4],]	0.720961
8963	1	[[686,1],]	6.88491
8964	4	[[3202,4],[3209,3],[6027,4],[8472,4],]	0.804059
8965	2	[[3463,3],[8708,6],]	0.59626
8966	5	[[543,1],[1156,5],[2697,3],[5741,3],[6049,8],]	1.21413
8967	4	[[434,3],[1022,3],[7924,3],[7936,2],]	1.14901
8968	2	[[900,5],[2951,4],]	1.00832
8969	7	[[1626,2],[2483,5],[3848,2],[4604,4],[5452,2],[8972,3],[9296,5],]	1.10017
8970	6	[[1183,6],[2817,2],[3168,7],[4973,6],[6126,4],[7889,4],]	0.655089
8971	3	[[3206,5],[7070,5],[9135,3],]	0.74269
8972	3	[[2091,4],[3100,3],[8969,7],]	0.614492
8973	1	[[3976,6],]	0.355544
8974	1	[[6917,7],]	0.436469
8975	1	[[285,4],]	0.775837
8976	2	[[5276,3],[9026,2],]	1.38248
8977	1	[[7822,8],]	0.309056
8978	3	[[1788,6],[3301,4],[5361,3],]	0.592326
8979	3	[[4760,6],[6026,4],[6681,3],]	0.682216
8980	1	[[2297,5],]	0.485621
8981	4	[[1759,4],[4903,1],[7174,4],[9802,1],]	2.58434
8982	3	[[966,6],[4231,2],[9962,3],]	1.17745
8983	1	[[728,4],]	0.755941
8984	2	[[457,4],[1720,4],]	0.934015
8985	1	[[5780,1],]	6.88491
8986	1	[[5263,2],]	2.3345
8987	5	[[1945,2],[2537,2],[3686,2],[5018,3],[8224,2],]	1.72062
8988	1	[[339,5],]	0.520568
8989	4	[[2876,4],[3935,2],[4659,3],[6908,4],]	1.00462
8990	2	[[457,4],[5745,2],]	2.07854
8991	1	[[2090,2],]	1.71586
8992	4	[[597,2],[4163,4],[7642,4],[9273,3],]	1.0211
8993	2	[[4356,4],[6141,3],]	0.841401
8994	5	[[1821,5],[3954,1],[4649,4],[5433,5],[8342,3],]	1.20734
8995	1	[[8021,3],]	1.1718
8996	1	[[5943,6],]	0.450716
8997	7	[[292,8],[5204,3],[5547,8],[6694,3],[6815,6],[7229,3],[7609,3],]	0.80369
8998	2	[[569,3],[7122,3],]	1.28724
8999	3	[[136,5],[1625,6],[8521,4],]	0.589558
9000	1	[[8209,4],]	0.681094
9001	4	[[2456,4],[6319,5],[8940,5],[9404,6],]	0.553206
9002	6	[[2037,3],[2112,1],[2364,1],[6628,4],[7090,3],[7132,5],]	1.81281
9003	3	[[1889,4],[7990,1],[9906,11],]	1.29976
9004	4	[[1643,3],[1965,4],[5782,1],[7664,6],]	1.53603
9005	1	[[760,4],]	0.760338
9006	7	[[1916,3],[4263,3],[5224,6],[5957,6],[6172,6],[7842,5],[9676,8],]	0.53902
9007	2	[[4824,1],[9851,5],]	2.3565
9008	3	[[561,2],[3112,3],[5414,5],]	1.05793
9009	3	[[2384,4],[6035,1],[7999,4],]	1.70556
9010	2	[[239,6],[2442,2],]	1.01563
9011	3	[[1479,2],[7246,3],[9556,8],]	0.869638
9012	4	[[3168,7],[4639,6],[5797,4],[5979,4],]	0.626753
9013	3	[[7461,8],[8198,2],[9083,5],]	1.21385
9014	4	[[6077,4],[8684,5],[8706,4],[9814,3],]	0.672892
9015	2	[[1680,3],[6152,2],]	1.34844
9016	1	[[6419,5],]	0.512694
9017	2	[[7385,6],[8595,2],]	0.927255
9018	4	[[2621,7],[2641,5],[5774,3],[8345,5],]	0.630506
9019	2	[[3803,3],[5174,3],]	1.12133
9020	1	[[5118,1],]	6.88491
9021	4	[[1686,2],[5125,2],[8293,4],[9992,3],]	1.2897
9022	3	[[2325,4],[4101,3],[5499,3],]	0.883188
9023	2	[[658,4],[2095,3],]	0.934084
9024	2	[[466,3],[8024,4],]	0.82971
9025	0	[]	0.0134471
9026	2	[[855,4],[8976,2],]	1.2216
9027	1	[[1188,5],]	0.505725
9028	2	[[5814,3],[9450,2],]	1.65188
9029	1	[[8678,2],]	3.44918
9030	6	[[2334,3],[5234,3],[7441,5],[7932,4],[9071,5],[9949,5],]	0.695646
9031	0	[]	0.0134471
9032	3	[[6438,2],[6721,4],[7518,3],]	1.60699
9033	4	[[1906,3],[7281,6],[7365,5],[8608,4],]	0.572933
9034	3	[[4243,4],[7911,2],[9593,6],]	0.906549
9035	2	[[600,6],[8601,4],]	0.521193
9036	1	[[4074,6],]	0.485071
9037	2	[[3293,3],[8008,1],]	3.00392
9038	5	[[5,4],[2205,4],[3225,5],[9863,4],[9979,3],]	0.722839
9039	3	[[1079,4],[1365,4],[5878,3],]	1.05193
9040	2	[[2577,3],[3932,2],]	1.34376
9041	2	[[1474,2],[7566,7],]	0.97441
9042	3	[[1741,6],[3300,6],[3429,5],]	0.468217
9043	2	[[42,4],[5191,3],]	1.03446
9044	3	[[422,5],[490,5],[6527,3],]	0.697628
9045	3	[[314,4],[2003,6],[5298,5],]	0.645217
9046	3	[[1887,2],[2347,4],[3900,2],]	1.45963
9047	1	[[8088,5],]	0.545221
9048	2	[[5459,5],[5923,4],]	0.643569
9049	5	[[454,3],[4284,2],[4632,5],[6541,7],[7387,3],]	0.811216
9050	2	[[653,5],[6159,5],]	0.474761
9051	1	[[1959,7],]	0.477761
9052	2	[[577,2],[5935,2],]	1.92037
9053	4	[[1358,3],[4690,4],[5823,6],[7519,3],]	0.842803
9054	0	[]	0.0134471
9055	6	[[1784,4],[2501,2],[5073,3],[7353,3],[7473,4],[9173,5],]	1.00036
9056	4	[[478,6],[3944,4],[4862,4],[8875,7],]	0.562738
9057	2	[[3581,4],[4038,3],]	0.806408
9058	3	[[4606,3],[5317,3],[9876,3],]	1.04726
9059	4	[[1451,4],[3501,5],[4434,2],[8829,4],]	0.853294
9060	4	[[1758,4],[2298,4],[7346,6],[9583,4],]	0.638485
9061	2	[[8139,5],[9979,3],]	0.70934
9062	2	[[1847,3],[2785,5],]	0.72691
9063	2	[[2718,4],[5194,4],]	0.737951
9064	7	[[1956,6],[2526,2],[4217,5],[7246,3],[7855,8],[8871,2],[9818,5],]	0.786792
9065	4	[[103,3],[602,3],[2498,2],[5500,2],]	1.34324
9066	2	[[1398,2],[8716,2],]	2.07183
9067	3	[[1901,1],[4834,5],[7046,2],]	2.32966
9068	5	[[651,3],[2237,8],[3773,5],[5475,6],[8811,2],]	0.923752
9069	2	[[5136,5],[6247,3],]	0.854276
9070	0	[]	0.0134471
9071	5	[[2091,4],[3498,5],[3932,2],[8010,4],[9030,6],]	0.926281
9072	4	[[745,5],[3727,4],[7477,3],[8861,5],]	0.743008
9073	5	[[580,6],[1714,3],[4625,4],[4734,5],[7079,3],]	0.868953
9074	4	[[402,4],[1437,7],[1534,4],[1799,6],]	0.500358
9075	2	[[3969,5],[4322,3],]	0.776739
9076	2	[[1290,7],[4420,5],]	0.414991
9077	2	[[2947,2],[6805,5],]	1.2392
9078	2	[[5822,2],[6472,4],]	1.15599
9079	5	[[536,3],[5865,4],[7472,4],[7726,3],[8329,6],]	0.785051
9080	3	[[1183,6],[8005,8],[9493,5],]	0.376623
9081	3	[[2700,3],[4475,5],[6976,5],]	0.641387
9082	3	[[2291,4],[3063,5],[4318,3],]	0.723392
9083	5	[[2453,3],[2887,1],[3506,2],[9013,3],[9258,5],]	1.66828
9084	4	[[1355,4],[2846,5],[4458,1],[5279,8],]	1.12864
9085	2	[[5643,3],[8780,3],]	0.978105
9086	2	[[982,8],[4774,3],]	0.668457
9087	1	[[6827,4],]	0.596102
9088	4	[[1232,4],[5916,4],[8095,6],[9713,3],]	0.647542
9089	3	[[966,6],[1864,2],[3894,3],]	1.414
9090	2	[[4335,4],[5065,3],]	0.838509
9091	1	[[2908,8],]	0.293765
9092	5	[[4048,5],[4384,4],[4562,1],[7548,6],[7690,5],]	1.06063
9093	1	[[906,6],]	0.48314
9094	5	[[1991,5],[2728,2],[3590,5],[5487,5],[6391,6],]	0.702103
9095	3	[[5371,11],[7961,3],[8918,4],]	0.563228
9096	2	[[1664,3],[7824,10],]	0.602018
9097	3	[[2036,3],[3760,5],[4199,3],]	0.946501
9098	4	[[1978,4],[4376,4],[7083,4],[8923,4],]	0.63037
9099	5	[[1753,2],[1856,4],[3235,3],[3936,6],[6173,4],]	0.977653
9100	2	[[3387,5],[3827,3],]	0.83158
9101	2	[[5565,4],[6359,5],]	0.61938
9102	3	[[2340,5],[3845,3],[8759,6],]	0.662644
9103	2	[[333,6],[4243,4],]	0.51713
9104	2	[[1115,4],[6591,6],]	0.597067
9105	4	[[1440,6],[4765,2],[7164,1],[8266,4],]	1.5376
9106	2	[[6593,5],[7205,9],]	0.429393
9107	1	[[935,2],]	1.70842
9108	5	[[66,3],[2102,3],[2746,5],[4204,4],[7416,2],]	1.05844
9109	2	[[304,2],[1133,5],]	1.16682
9110	0	[]	0.0134471
9111	4	[[4088,2],[5484,2],[6188,5],[7320,2],]	1.43657
9112	1	[[5953,3],]	1.24732
9113	2	[[276,5],[8787,4],]	0.650175
9114	4	[[495,4],[718,2],[2043,4],[6075,5],]	0.934742
9115	1	[[2128,7],]	0.40422
9116	4	[[4723,4],[8218,2],[9444,4],[9461,4],]	0.898163
9117	0	[]	0.0134471
9118	1	[[7714,3],]	0.904535
9119	1	[[5399,3],]	0.840301
9120	3	[[747,3],[2583,5],[8391,5],]	0.75572
9121	3	[[4704,4],[5114,3],[6777,4],]	0.950664
9122	4	[[1509,2],[4622,3],[8512,5],[8628,4],]	1.06485
9123	4	[[841,4],[3938,5],[6674,3],[8567,4],]	0.719908
9124	4	[[2910,7],[3168,7],[9504,4],[9606,5],]	0.434164
9125	1	[[3094,6],]	0.406027
9126	2	[[4605,4],[9641,3],]	1.09327
9127	5	[[1536,1],[3116,1],[4508,3],[4520,2],[9926,2],]	2.94437
9128	3	[[2920,4],[4416,5],[7582,4],]	0.571288
9129	6	[[288,1],[3229,8],[6908,4],[8155,4],[9573,4],[9696,4],]	1.04387
9130	2	[[1053,2],[1936,6],]	0.992507
9131	5	[[1108,6],[2050,3],[3255,5],[9144,3],[9154,7],]	0.588709
9132	4	[[155,3],[336,6],[7513,4],[8602,3],]	0.737105
9133	4	[[4416,5],[6856,4],[7077,4],[8512,5],]	0.661558
9134	1	[[1170,1],]	6.88491
9135	3	[[6473,2],[7335,4],[8971,3],]	1.20844
9136	8	[[7,1],[3342,2],[3653,7],[3824,5],[4420,5],[5520,4],[6118,1],[7364,4],]	1.56257
9137	1	[[5365,2],]	2.01796
9138	2	[[535,2],[4549,1],]	4.71918
9139	2	[[3388,7],[9815,9],]	0.348053
9140	4	[[677,4],[4937,2],[6024,5],[7646,5],]	1.12354
9141	9	[[824,3],[2348,5],[5584,5],[6470,4],[6729,5],[7584,4],[7899,2],[8387,4],[9815,9],]	0.769617
9142	5	[[996,4],[1295,4],[1585,3],[3682,2],[7469,2],]	1.38965
9143	2	[[4527,1],[7460,2],]	3.67827
9144	3	[[4336,3],[6929,4],[9131,5],]	0.780118
9145	3	[[1064,2],[7859,7],[9978,5],]	0.763205
9146	4	[[1903,4],[2775,4],[5692,3],[9585,3],]	0.956916
9147	1	[[4956,5],]	0.571511
9148	3	[[2049,3],[3501,5],[9819,7],]	0.605405
9149	5	[[2482,3],[6176,2],[6853,3],[7628,7],[9582,4],]	0.858897
9150	2	[[5551,8],[8123,3],]	0.858947
9151	3	[[1666,3],[2252,5],[7253,3],]	1.20727
9152	2	[[1354,3],[2148,4],]	0.90343
9153	1	[[4422,5],]	0.444875
9154	7	[[2016,2],[2923,2],[3698,7],[4199,3],[4310,6],[4611,7],[9131,5],]	0.848585
9155	5	[[33,4],[1002,3],[4992,5],[6617,3],[8624,2],]	0.927374
9156	4	[[41,4],[2276,4],[5584,5],[7006,3],]	0.731204
9157	2	[[672,3],[8343,3],]	1.17931
9158	5	[[1833,4],[2708,8],[3930,4],[5497,5],[8889,1],]	1.03082
9159	3	[[1508,3],[6284,4],[8001,1],]	1.83635
9160	2	[[7531,4],[8816,2],]	1.55746
9161	5	[[1136,2],[3562,4],[5152,6],[5920,4],[6235,6],]	0.713165
9162	5	[[633,4],[1882,6],[5846,5],[6879,7],[9327,6],]	0.500539
9163	3	[[5282,2],[6215,6],[8541,8],]	0.794738
9164	5	[[692,8],[6439,6],[8831,5],[8904,8],[9391,2],]	0.583814
9165	4	[[1102,4],[1804,7],[4769,1],[6435,4],]	1.17754
9166	7	[[3290,7],[3309,2],[5105,4],[5598,5],[7036,4],[7102,2],[8070,4],]	0.846267
9167	3	[[1501,9],[3174,3],[6776,6],]	0.656107
9168	5	[[402,4],[2197,3],[2466,8],[3181,3],[7781,2],]	0.8974
9169	4	[[2713,4],[3577,5],[4809,6],[8005,8],]	0.479346
9170	2	[[2910,7],[8628,4],]	0.496594
9171	1	[[9287,4],]	0.924067
9172	2	[[3159,1],[3930,4],]	2.46554
9173	5	[[8319,5],[8737,5],[9055,6],[9779,6],[9934,3],]	0.680417
9174	4	[[1430,3],[2896,6],[6665,3],[7927,2],]	0.893877
9175	4	[[1980,1],[2688,7],[3907,4],[9317,4],]	1.20362
9176	4	[[4738,4],[5375,5],[6298,10],[8049,7],]	0.593559
9177	4	[[3287,5],[3612,7],[5592,6],[9376,1],]	1.0281
9178	0	[]	0.0134471
9179	0	[]	0.0134471
9180	4	[[3062,6],[3336,2],[4632,5],[8579,2],]	1.01192
9181	2	[[3432,3],[3778,4],]	0.845199
9182	3	[[661,4],[5614,3],[5890,2],]	1.11414
9183	5	[[1525,6],[2594,5],[3070,4],[4734,5],[5178,1],]	0.990697
9184	1	[[6463,3],]	1.35924
9185	3	[[4665,4],[6395,4],[7580,2],]	1.06314
9186	3	[[368,1],[6030,5],[9880,6],]	1.42813
9187	1	[[9899,4],]	0.725197
9188	3	[[8613,3],[8763,2],[9617,5],]	1.14464
9189	4	[[768,3],[2462,2],[2778,3],[9360,3],]	1.15592
9190	4	[[2312,7],[3876,5],[9267,5],[9398,3],]	0.585585
9191	3	[[1505,6],[6016,6],[7767,2],]	0.701585
9192	0	[]	0.0134471
9193	5	[[246,2],[2763,7],[4050,3],[6373,3],[6928,7],]	0.837716
9194	4	[[4480,3],[5438,7],[6125,8],[9917,9],]	0.460877
9195	1	[[9761,6],]	0.448838
9196	4	[[1911,3],[6177,5],[7161,6],[8587,1],]	1.32557
9197	3	[[1422,4],[2195,6],[2824,2],]	0.793528
9198	4	[[3562,4],[3894,3],[4274,6],[4422,5],]	0.643138
9199	1	[[2715,3],]	1.31436
9200	7	[[1424,6],[1564,1],[1754,3],[2910,7],[3357,3],[3806,4],[4616,2],]	1.18549
9201	2	[[1057,5],[6981,3],]	0.807133
9202	2	[[1797,1],[7156,5],]	2.41593
9203	1	[[2796,4],]	0.969534
9204	0	[]	0.0134471
9205	2	[[7061,3],[7874,6],]	0.954071
9206	4	[[239,6],[1193,5],[6322,2],[7821,4],]	0.735322
9207	4	[[4990,5],[5214,1],[6333,3],[6931,6],]	1.274
9208	1	[[3286,4],]	0.684946
9209	2	[[546,3],[6589,3],]	0.964974
9210	1	[[595,6],]	0.418847
9211	4	[[4045,5],[5224,6],[9730,4],[9840,4],]	0.632841
9212	3	[[4155,4],[6236,7],[7502,4],]	0.709862
9213	5	[[19,3],[2601,3],[6866,2],[7413,3],[7414,4],]	1.15207
9214	1	[[964,3],]	1.67171
9215	5	[[761,6],[3862,3],[4500,4],[4946,1],[6563,4],]	1.24203
9216	4	[[1649,2],[3391,4],[6324,6],[8217,5],]	0.868365
9217	7	[[986,4],[2237,8],[2400,6],[3819,3],[4316,6],[7360,2],[7985,3],]	0.799031
9218	0	[]	0.0134471
9219	2	[[1804,7],[4814,2],]	0.914069
9220	4	[[478,6],[1897,3],[5873,3],[9336,3],]	0.828611
9221	5	[[1191,3],[2449,9],[6243,5],[8144,5],[9226,4],]	0.562237
9222	5	[[1569,3],[3709,5],[8434,2],[9226,4],[9788,4],]	0.952847
9223	2	[[6577,2],[8906,3],]	1.84343
9224	1	[[7550,3],]	1.00544
9225	2	[[3222,6],[6269,2],]	1.03723
9226	4	[[953,3],[3803,3],[9221,5],[9222,5],]	0.74643
9227	8	[[881,3],[2754,3],[3484,2],[7560,1],[8361,6],[8948,2],[9540,5],[9971,2],]	1.58891
9228	3	[[5385,2],[8219,6],[8813,6],]	0.770359
9229	2	[[2590,2],[6593,5],]	1.01529
9230	3	[[2180,5],[2688,7],[2747,6],]	0.425633
9231	3	[[3458,5],[5956,3],[8188,4],]	0.799931
9232	4	[[1749,7],[4177,6],[8320,2],[8833,3],]	0.894726
9233	2	[[925,4],[3845,3],]	0.838804
9234	2	[[3603,7],[7052,3],]	0.839448
9235	0	[]	0.0134471
9236	5	[[450,4],[1880,6],[2265,4],[2636,4],[8093,2],]	0.941902
9237	8	[[65,5],[1103,3],[2290,3],[3644,3],[3790,3],[3834,4],[5826,4],[6434,1],]	1.2316
9238	2	[[200,5],[7544,3],]	0.673554
9239	5	[[840,5],[1440,6],[1889,4],[4353,2],[9951,5],]	0.778247
9240	4	[[2961,2],[6780,2],[6812,3],[7764,4],]	1.24301
9241	5	[[2948,5],[5586,5],[5763,2],[8900,3],[9300,2],]	1.06293
9242	6	[[793,3],[3661,3],[5265,1],[6307,5],[9554,6],[9911,3],]	1.42155
9243	2	[[6328,2],[6896,5],]	1.12105
9244	4	[[1077,1],[1248,4],[6963,3],[9890,5],]	1.38869
9245	3	[[391,6],[3106,6],[4374,6],]	0.482445
9246	2	[[2155,4],[2673,4],]	0.681164
9247	6	[[1405,2],[1726,5],[3859,4],[7783,7],[8541,8],[9673,3],]	0.822833
9248	4	[[5305,2],[6375,4],[6725,4],[7784,3],]	1.02719
9249	4	[[1545,2],[5766,2],[7432,4],[8436,2],]	1.48856
9250	2	[[5991,3],[8027,5],]	0.756648
9251	5	[[787,3],[1412,4],[8169,3],[8401,2],[8696,4],]	1.03979
9252	4	[[5373,6],[6141,3],[7178,2],[9648,3],]	1.0993
9253	2	[[1383,1],[8925,8],]	1.97915
9254	5	[[2064,6],[4263,3],[5431,4],[5644,2],[6038,2],]	1.10917
9255	2	[[227,5],[668,4],]	0.644265
9256	5	[[832,4],[4156,4],[5613,2],[6375,4],[8266,4],]	0.91125
9257	4	[[523,3],[978,3],[1238,5],[5910,3],]	1.0416
9258	5	[[646,6],[5026,4],[6041,4],[7760,4],[9083,5],]	0.683995
9259	4	[[3854,3],[5233,6],[9557,3],[9637,3],]	0.802337
9260	4	[[2201,3],[2765,1],[8297,5],[8876,3],]	1.52723
9261	3	[[3888,5],[8444,6],[8923,4],]	0.562777
9262	3	[[1019,1],[2647,5],[3288,5],]	1.4698
9263	3	[[2360,7],[3772,6],[5257,5],]	0.449465
9264	8	[[1070,4],[1670,3],[2605,3],[7696,2],[7955,6],[8539,3],[8641,3],[9448,3],]	1.05038
9265	2	[[1086,5],[3793,7],]	0.39608
9266	3	[[2438,4],[7179,5],[8744,7],]	0.51963
9267	5	[[2152,4],[5795,3],[6209,3],[6615,5],[9190,4],]	0.741859
9268	1	[[3751,2],]	1.79213
9269	1	[[6891,4],]	0.78637
9270	5	[[4,3],[2816,4],[6066,2],[6572,2],[8304,3],]	1.34724
9271	2	[[4098,3],[9315,6],]	0.773
9272	6	[[359,2],[1181,5],[1399,2],[6070,4],[6638,6],[7067,5],]	0.899297
9273	3	[[2153,10],[3918,1],[8992,4],]	1.37044
9274	2	[[4402,3],[8351,6],]	0.573727
9275	2	[[3747,5],[5522,4],]	0.616185
9276	4	[[203,2],[244,2],[1959,7],[8015,3],]	1.44526
9277	7	[[1503,6],[2832,3],[3776,5],[4518,9],[5316,6],[6120,3],[7934,4],]	0.566444
9278	1	[[7844,5],]	0.538722
9279	2	[[5227,4],[7226,3],]	0.810911
9280	4	[[1277,6],[1749,7],[3290,7],[7610,3],]	0.506309
9281	2	[[1218,4],[9623,4],]	0.696374
9282	4	[[4356,4],[4916,5],[6274,3],[7346,6],]	0.678359
9283	2	[[3372,5],[9763,3],]	0.741704
9284	1	[[5806,3],]	1.24876
9285	4	[[2845,3],[3958,4],[6704,4],[8952,3],]	0.934949
9286	3	[[1208,1],[5041,4],[8312,3],]	2.02881
9287	4	[[1163,2],[1859,3],[3877,2],[9171,1],]	2.61926
9288	1	[[2773,2],]	3.44918
9289	4	[[2500,3],[3183,3],[7363,4],[8089,2],]	1.37375
9290	2	[[2991,4],[6486,4],]	0.86343
9291	4	[[1783,6],[2826,4],[5715,6],[9718,3],]	0.662963
9292	3	[[5837,3],[7393,3],[9418,3],]	0.92245
9293	2	[[4576,3],[5790,3],]	0.94814
9294	1	[[699,5],]	0.542096
9295	1	[[5546,3],]	1.12576
9296	5	[[3208,2],[7021,3],[7998,2],[8114,5],[8969,7],]	1.04867
9297	2	[[2342,3],[3073,6],]	0.758726
9298	2	[[3903,8],[5672,4],]	0.517075
9299	3	[[6808,6],[9654,1],[9727,4],]	1.47393
9300	2	[[2150,5],[9241,5],]	0.514201
9301	3	[[247,3],[8101,8],[9604,3],]	0.705143
9302	3	[[4278,1],[6425,4],[6546,5],]	1.62068
9303	2	[[4899,2],[8843,4],]	0.982433
9304	3	[[1106,5],[8275,7],[9571,4],]	0.5323
9305	2	[[1133,5],[6995,6],]	0.545098
9306	3	[[1315,1],[3416,3],[3475,2],]	3.07291
9307	1	[[4441,2],]	1.93692
9308	1	[[1895,2],]	1.85701
9309	5	[[2352,4],[4873,3],[5417,5],[7972,3],[8913,4],]	0.837961
9310	2	[[955,3],[6669,7],]	0.645076
9311	4	[[124,4],[2118,7],[3170,4],[4571,2],]	0.861839
9312	1	[[1533,7],]	0.328596
9313	2	[[2785,5],[3218,1],]	2.30549
9314	2	[[5592,6],[7382,5],]	0.45091
9315	6	[[2515,1],[3128,5],[5903,5],[7806,4],[8206,2],[9271,2],]	1.51186
9316	6	[[2471,7],[3327,6],[4127,2],[6884,3],[7356,2],[8814,4],]	1.03911
9317	4	[[583,5],[994,4],[8485,6],[9175,4],]	0.575295
9318	1	[[1938,5],]	0.679046
9319	2	[[3642,2],[4707,4],]	1.1124
9320	7	[[810,2],[1389,5],[2338,4],[2824,2],[5389,3],[6542,4],[7132,5],]	1.05937
9321	3	[[4711,2],[5882,6],[7992,3],]	1.05937
9322	4	[[1175,3],[1806,4],[3446,3],[5467,5],]	0.927359
9323	5	[[1483,2],[2856,4],[3766,4],[6928,7],[8273,2],]	1.05107
9324	1	[[4699,4],]	0.562455
9325	3	[[4334,2],[4594,6],[6479,5],]	0.811826
9326	2	[[552,3],[8781,5],]	0.63571
9327	6	[[2274,6],[2344,2],[2551,3],[4435,9],[7105,5],[9162,5],]	0.754135
9328	1	[[1600,6],]	0.470257
9329	2	[[2409,3],[4623,4],]	0.828407
9330	3	[[6099,5],[8275,7],[8833,3],]	0.592269
9331	3	[[936,4],[3859,4],[5342,7],]	0.527092
9332	3	[[751,2],[1261,2],[4060,1],]	3.02744
9333	2	[[3955,5],[4345,3],]	0.843847
9334	5	[[1426,5],[4311,4],[4588,3],[6423,2],[8658,2],]	1.14678
9335	1	[[1244,3],]	1.10472
9336	3	[[356,6],[1125,3],[9220,4],]	0.663555
9337	2	[[1920,4],[7539,9],]	0.500253
9338	4	[[687,1],[5868,4],[9449,1],[9480,5],]	2.43994
9339	2	[[3177,6],[8222,4],]	0.595029
9340	2	[[211,1],[4052,2],]	3.6927
9341	1	[[141,5],]	0.536066
9342	3	[[981,4],[2093,3],[4358,2],]	1.41178
9343	3	[[2512,4],[7244,2],[9582,4],]	0.894658
9344	3	[[3861,5],[4682,4],[8139,5],]	0.586309
9345	1	[[806,3],]	1.37053
9346	2	[[3440,4],[3851,4],]	0.830371
9347	1	[[3608,4],]	0.85718
9348	3	[[2055,1],[3916,2],[4049,4],]	2.46486
9349	1	[[6286,5],]	0.508368
9350	2	[[179,3],[6931,6],]	0.716572
9351	3	[[80,1],[6066,2],[8108,5],]	2.12362
9352	1	[[1656,3],]	1.1248
9353	2	[[446,3],[3487,7],]	0.582396
9354	2	[[5372,3],[5573,2],]	1.60809
9355	3	[[3469,5],[8509,4],[9524,4],]	0.672858
9356	4	[[1210,6],[2161,1],[4090,1],[4104,2],]	2.96604
9357	4	[[2276,4],[4011,8],[6509,6],[9611,3],]	0.54614
9358	3	[[1485,5],[2954,1],[6785,3],]	1.84989
9359	1	[[1910,4],]	0.718197
9360	3	[[7472,4],[7697,5],[9189,4],]	0.666643
9361	3	[[7557,8],[7677,3],[8537,10],]	0.500928
9362	2	[[8424,2],[9863,4],]	1.17645
9363	1	[[9791,4],]	0.553777
9364	4	[[3246,5],[4921,3],[6496,2],[8212,1],]	2.07824
9365	4	[[674,6],[2149,3],[4911,5],[6383,3],]	0.829314
9366	1	[[4635,4],]	0.782678
9367	4	[[4155,4],[4710,8],[8070,4],[8237,4],]	0.557563
9368	3	[[9583,4],[9601,5],[9789,5],]	0.575223
9369	5	[[483,4],[1907,2],[3999,3],[4243,4],[7131,3],]	1.00039
9370	2	[[487,3],[8719,4],]	0.835682
9371	0	[]	0.0134471
9372	2	[[2742,4],[9710,3],]	1.05669
9373	1	[[3396,5],]	0.444751
9374	4	[[2468,7],[3393,8],[6927,3],[8151,5],]	0.463499
9375	2	[[3274,4],[8210,3],]	0.848388
9376	1	[[9177,4],]	0.568254
9377	5	[[2307,5],[2650,5],[3913,3],[4190,5],[5505,5],]	0.591776
9378	3	[[7007,3],[7817,4],[8441,6],]	0.661596
9379	2	[[1749,7],[3170,4],]	0.537084
9380	2	[[1799,6],[4027,6],]	0.377598
9381	2	[[5851,4],[6391,6],]	0.50563
9382	2	[[3785,4],[6677,5],]	0.536543
9383	4	[[253,3],[2110,4],[3177,6],[7940,3],]	1.03326
9384	5	[[2135,4],[4464,6],[5304,4],[7200,4],[8432,6],]	0.57134
9385	5	[[2979,3],[3581,4],[6419,5],[7745,1],[8376,5],]	1.24405
9386	5	[[3530,8],[4252,2],[5625,5],[7490,4],[8552,3],]	0.806508
9387	1	[[445,4],]	0.611629
9388	6	[[373,2],[495,4],[2262,3],[2920,4],[6274,3],[7255,3],]	1.06019
9389	1	[[5757,3],]	0.930792
9390	1	[[1018,3],]	1.2279
9391	2	[[1122,4],[9164,5],]	0.568565
9392	2	[[7326,2],[7585,4],]	1.16836
9393	3	[[5434,2],[5850,2],[8687,4],]	1.48156
9394	2	[[6256,3],[6580,6],]	0.847708
9395	3	[[5510,2],[6911,4],[8638,6],]	1.03438
9396	3	[[5245,10],[9873,5],[9921,3],]	0.680604
9397	0	[]	0.0134471
9398	3	[[2508,3],[3720,4],[9190,4],]	0.794638
9399	1	[[7614,4],]	0.617133
9400	1	[[6627,3],]	0.85351
9401	7	[[352,6],[1617,4],[2679,4],[4328,4],[5090,2],[5570,2],[9524,4],]	0.925621
9402	0	[]	0.0134471
9403	4	[[3336,2],[5581,2],[6238,3],[8874,7],]	1.14307
9404	6	[[162,3],[3328,3],[3333,6],[6909,6],[7617,5],[9001,4],]	0.699145
9405	3	[[1708,2],[4641,5],[8396,6],]	0.739354
9406	4	[[610,1],[3540,4],[6487,4],[7317,3],]	1.4582
9407	6	[[982,8],[1978,4],[2879,4],[3398,1],[5731,1],[9472,8],]	1.40335
9408	4	[[2441,5],[4326,2],[4492,2],[6749,5],]	1.09249
9409	7	[[593,6],[1250,3],[2637,3],[3530,8],[4611,7],[5017,3],[6364,3],]	0.71371
9410	1	[[1937,3],]	1.0927
9411	3	[[813,1],[1786,5],[7542,3],]	1.76388
9412	4	[[1720,4],[3891,3],[7782,4],[8877,4],]	0.890273
9413	4	[[3204,4],[3679,3],[6812,3],[8766,3],]	1.05276
9414	2	[[6007,1],[9575,3],]	2.95624
9415	3	[[2277,6],[4249,3],[8886,4],]	0.679063
9416	2	[[3698,7],[3811,3],]	0.650053
9417	1	[[7297,2],]	1.80054
9418	3	[[2216,4],[6439,6],[9292,3],]	0.782446
9419	4	[[2100,6],[2383,5],[4659,3],[8386,3],]	0.684379
9420	4	[[1221,4],[1409,5],[5674,5],[6305,5],]	0.652559
9421	2	[[674,6],[6131,3],]	0.758365
9422	2	[[3474,3],[3528,8],]	0.615141
9423	2	[[5917,7],[9593,6],]	0.445062
9424	6	[[944,4],[1299,6],[2340,5],[6678,2],[7561,7],[8498,4],]	0.706776
9425	4	[[209,1],[869,2],[5601,3],[7130,4],]	1.85865
9426	6	[[3294,6],[3405,6],[4599,2],[4802,3],[8713,5],[9895,3],]	0.868838
9427	4	[[5981,2],[7141,4],[8694,5],[8735,5],]	0.920069
9428	2	[[2342,3],[5056,2],]	1.37749
9429	4	[[1955,4],[5839,6],[5892,2],[8035,5],]	1.12538
9430	5	[[1228,5],[3507,3],[8043,2],[8375,5],[9843,4],]	0.960073
9431	2	[[1623,3],[7238,4],]	1.11812
9432	7	[[2385,4],[3177,6],[4538,8],[4966,3],[5195,3],[6555,6],[8311,3],]	0.674861
9433	2	[[498,3],[6567,4],]	0.981055
9434	1	[[4973,6],]	0.400009
9435	3	[[396,4],[2538,3],[3254,2],]	1.15044
9436	2	[[97,6],[7567,4],]	0.522447
9437	0	[]	0.0134471
9438	4	[[5091,7],[5539,4],[6051,5],[7463,2],]	0.816234
9439	4	[[227,5],[3528,8],[5449,6],[5964,2],]	0.666389
9440	3	[[348,6],[906,6],[5124,2],]	0.801906
9441	4	[[222,8],[830,2],[6153,4],[6953,4],]	0.729498
9442	1	[[7517,6],]	0.429987
9443	2	[[8108,5],[9864,7],]	0.425869
9444	4	[[1245,2],[1986,3],[5575,3],[9116,4],]	1.08075
9445	3	[[229,3],[5668,2],[8590,2],]	1.55661
9446	4	[[683,4],[3413,4],[3874,6],[6003,2],]	0.80133
9447	1	[[6170,2],]	1.91406
9448	3	[[930,5],[1938,5],[9264,8],]	0.567459
9449	1	[[9338,4],]	0.925004
9450	2	[[6944,3],[9028,2],]	1.43835
9451	3	[[4167,1],[5287,5],[5457,6],]	1.37095
9452	3	[[2413,4],[4689,2],[6388,3],]	1.14606
9453	1	[[6686,4],]	0.621453
9454	2	[[1620,5],[5607,4],]	0.697977
9455	1	[[6637,4],]	0.689078
9456	5	[[1204,3],[4412,1],[5596,2],[8515,4],[8640,2],]	2.02908
9457	2	[[5978,3],[8890,2],]	1.44345
9458	3	[[167,3],[1370,4],[4340,6],]	0.683191
9459	1	[[6282,3],]	1.37563
9460	3	[[1305,6],[9642,3],[9984,5],]	0.602803
9461	4	[[5714,7],[7659,5],[8050,4],[9116,4],]	0.660797
9462	4	[[227,5],[3111,2],[4604,4],[8217,5],]	0.737424
9463	1	[[6253,4],]	0.695403
9464	6	[[785,3],[3025,5],[3239,4],[5103,4],[6966,4],[8704,1],]	1.11528
9465	1	[[2965,3],]	1.06935
9466	0	[]	0.0134471
9467	1	[[372,4],]	0.684682
9468	3	[[4011,8],[6129,7],[9879,2],]	1.04302
9469	2	[[866,4],[7427,6],]	0.558224
9470	3	[[4086,4],[4831,6],[8138,4],]	0.642759
9471	0	[]	0.0134471
9472	8	[[983,3],[3005,3],[5410,7],[5605,2],[5864,5],[6183,5],[9407,6],[9820,3],]	0.761993
9473	3	[[1308,5],[3125,4],[6114,4],]	0.750368
9474	1	[[1365,4],]	0.653664
9475	4	[[146,4],[1724,2],[3738,5],[7537,5],]	0.862948
9476	2	[[4386,3],[6512,4],]	0.8949
9477	3	[[72,8],[2759,4],[5188,1],]	1.40716
9478	3	[[2407,4],[5180,7],[6290,2],]	0.881117
9479	0	[]	0.0134471
9480	5	[[798,4],[3859,4],[4644,4],[6934,4],[9338,4],]	0.815811
9481	2	[[6509,6],[6829,3],]	0.622701
9482	6	[[1879,7],[2655,4],[2983,7],[3275,1],[6472,4],[8671,3],]	1.01125
9483	1	[[3037,3],]	1.15703
9484	6	[[1982,4],[2297,5],[4386,3],[6347,3],[7520,2],[8003,3],]	1.22372
9485	1	[[5877,5],]	0.46123
9486	3	[[1185,5],[1191,3],[1728,4],]	0.695489
9487	2	[[7154,4],[8840,5],]	0.684015
9488	1	[[20,5],]	0.532811
9489	4	[[2571,1],[4863,5],[6583,5],[8569,4],]	1.26688
9490	4	[[2412,4],[5491,3],[5912,5],[7573,5],]	0.68075
9491	3	[[1232,4],[5631,5],[8220,4],]	0.628246
9492	4	[[531,3],[665,4],[3303,3],[9917,9],]	0.750567
9493	5	[[1519,6],[2674,3],[5370,5],[5901,4],[9080,3],]	0.706189
9494	0	[]	0.0134471
9495	5	[[1739,1],[4417,3],[4962,1],[7308,5],[8606,3],]	2.27997
9496	2	[[7557,8],[8837,4],]	0.47925
9497	0	[]	0.0134471
9498	1	[[5378,4],]	0.620942
9499	5	[[2710,6],[3199,1],[5387,4],[7898,5],[8361,6],]	1.00336
9500	2	[[3707,2],[5875,6],]	0.974528
9501	2	[[6140,2],[9938,2],]	2.91442
9502	1	[[6443,2],]	2.3823
9503	2	[[458,2],[8816,2],]	2.07047
9504	4	[[3578,4],[4317,5],[8671,3],[9124,4],]	0.666578
9505	7	[[872,2],[1054,3],[4392,5],[6216,5],[6974,2],[7497,3],[8589,1],]	1.45817
9506	5	[[642,4],[2221,3],[3573,3],[7473,4],[9816,3],]	0.943233
9507	3	[[718,2],[1838,3],[2859,1],]	2.5088
9508	2	[[1464,4],[7799,4],]	0.610503
9509	3	[[26,3],[3906,3],[6664,4],]	0.796835
9510	1	[[2687,1],]	6.88491
9511	3	[[1247,3],[3919,3],[5221,5],]	0.761694
9512	3	[[102,9],[6621,3],[8114,5],]	0.532633
9513	3	[[829,3],[2716,4],[3842,1],]	1.84791
9514	5	[[3976,6],[4364,5],[6006,5],[6873,2],[8453,4],]	0.813811
9515	4	[[1573,5],[3341,3],[8485,6],[9793,4],]	0.608485
9516	1	[[3498,5],]	0.740726
9517	1	[[7429,7],]	0.528079
9518	3	[[421,5],[2708,8],[4148,5],]	0.423539
9519	1	[[9796,2],]	2.03018
9520	1	[[811,6],]	0.364401
9521	3	[[1620,5],[4117,3],[7001,5],]	0.725097
9522	2	[[1009,3],[8654,3],]	1.03675
9523	1	[[974,4],]	0.654249
9524	4	[[97,6],[8574,2],[9355,3],[9401,7],]	0.897998
9525	6	[[298,3],[1490,5],[1537,3],[2953,3],[6417,4],[6769,6],]	0.858817
9526	3	[[1216,6],[5976,4],[9723,4],]	0.612328
9527	1	[[5821,1],]	6.88491
9528	0	[]	0.0134471
9529	1	[[2191,3],]	0.966616
9530	0	[]	0.0134471
9531	1	[[3934,4],]	0.682187
9532	2	[[770,5],[8642,5],]	0.466338
9533	2	[[1316,4],[7232,5],]	0.541639
9534	4	[[2280,5],[2461,3],[3582,4],[8638,6],]	0.71771
9535	5	[[465,4],[596,5],[5398,6],[8454,5],[8595,2],]	0.899717
9536	4	[[2563,3],[3027,2],[3040,2],[4579,4],]	1.60576
9537	1	[[4773,6],]	0.418411
9538	0	[]	0.0134471
9539	1	[[6430,2],]	2.03318
9540	5	[[276,5],[3259,3],[3288,5],[7660,3],[9227,8],]	0.729928
9541	6	[[20,5],[2007,3],[2877,6],[7829,4],[8322,5],[8962,3],]	0.732441
9542	2	[[7444,6],[8838,7],]	0.445091
9543	3	[[3691,10],[4096,3],[5465,4],]	0.645971
9544	2	[[6011,2],[8299,1],]	3.67877
9545	4	[[3077,5],[3349,5],[6768,3],[7200,4],]	0.735888
9546	5	[[490,5],[1777,1],[2128,7],[6357,5],[6640,3],]	1.05278
9547	6	[[5414,5],[5947,8],[8074,3],[8494,4],[8555,5],[8674,8],]	0.545591
9548	4	[[1171,4],[8069,5],[8840,5],[9579,5],]	0.723979
9549	3	[[2079,3],[5388,2],[9949,5],]	1.14341
9550	3	[[2816,4],[5231,3],[7890,3],]	0.898598
9551	0	[]	0.0134471
9552	1	[[5604,6],]	0.548974
9553	3	[[805,3],[7013,3],[7254,3],]	1.11513
9554	6	[[89,1],[3035,3],[5650,3],[6807,6],[9242,6],[9851,5],]	1.08364
9555	0	[]	0.0134471
9556	8	[[1012,5],[1437,7],[3024,6],[3290,7],[5627,1],[6787,5],[7679,2],[9011,3],]	0.915755
9557	3	[[3450,5],[4565,4],[9259,4],]	0.779166
9558	3	[[294,5],[5027,7],[7351,3],]	0.660641
9559	4	[[5384,7],[6919,8],[7395,2],[9644,5],]	0.664936
9560	0	[]	0.0134471
9561	3	[[1655,8],[2475,6],[9739,7],]	0.332809
9562	0	[]	0.0134471
9563	2	[[2043,4],[4511,4],]	0.727446
9564	3	[[3445,6],[3893,6],[8898,6],]	0.461698
9565	2	[[5063,4],[8701,5],]	0.742631
9566	3	[[2206,1],[6425,4],[8011,1],]	3.62552
9567	1	[[5210,2],]	1.61746
9568	2	[[4633,4],[7008,1],]	2.44527
9569	4	[[1503,6],[2997,4],[7962,3],[8441,6],]	0.649854
9570	2	[[2589,2],[3804,2],]	1.87912
9571	4	[[2157,5],[4178,3],[8454,5],[9304,3],]	0.744625
9572	2	[[4281,2],[4306,2],]	1.78108
9573	4	[[3264,5],[4608,3],[4744,3],[9129,6],]	0.887238
9574	5	[[2746,5],[3985,6],[4770,3],[4793,4],[5903,5],]	0.609561
9575	3	[[3139,6],[4602,2],[9414,2],]	1.6466
9576	4	[[222,8],[431,5],[1702,2],[9988,7],]	0.60037
9577	2	[[3246,5],[5012,2],]	1.27431
9578	2	[[6307,5],[6554,7],]	0.457083
9579	5	[[786,7],[3250,3],[5566,3],[9548,4],[9635,4],]	0.710908
9580	2	[[216,2],[2286,4],]	2.03171
9581	4	[[1384,4],[4281,2],[5790,3],[7144,1],]	2.05964
9582	4	[[934,4],[6820,6],[9149,5],[9343,3],]	0.70988
9583	4	[[25,3],[384,2],[9060,4],[9368,3],]	1.0857
9584	2	[[8,2],[5320,4],]	1.26982
9585	3	[[654,2],[1684,3],[9146,4],]	1.32465
9586	2	[[1274,5],[5787,2],]	1.01339
9587	4	[[6111,5],[6222,2],[7539,9],[8747,6],]	0.627565
9588	0	[]	0.0134471
9589	2	[[3710,4],[5433,5],]	0.58521
9590	2	[[1454,2],[5489,5],]	1.07685
9591	3	[[4559,4],[4607,4],[5881,2],]	0.93202
9592	4	[[2355,3],[3093,5],[6732,4],[6972,3],]	0.819518
9593	6	[[7857,3],[8407,2],[8622,4],[9034,3],[9423,2],[9983,6],]	1.06262
9594	5	[[3800,4],[4526,2],[7924,3],[8120,2],[8634,4],]	1.14683
9595	4	[[2268,2],[3010,6],[4007,4],[6318,3],]	1.02378
9596	1	[[7273,3],]	1.06094
9597	4	[[783,8],[3043,6],[3525,4],[8959,2],]	0.762218
9598	0	[]	0.0134471
9599	5	[[1108,6],[3094,6],[4188,4],[4334,2],[7865,2],]	0.939788
9600	4	[[2460,5],[2760,3],[3552,4],[6821,3],]	0.807298
9601	5	[[6381,3],[6834,4],[7129,11],[8804,5],[9368,3],]	0.591509
9602	5	[[3568,2],[3989,2],[7419,4],[8935,1],[9791,4],]	1.81781
9603	1	[[4749,3],]	0.986031
9604	3	[[2505,3],[8323,4],[9301,3],]	0.962022
9605	2	[[4151,5],[7665,1],]	2.34257
9606	5	[[4666,7],[5535,5],[7809,4],[8373,3],[9124,4],]	0.729911
9607	2	[[4114,2],[9964,4],]	1.39748
9608	3	[[4404,3],[5360,5],[5398,6],]	0.662512
9609	1	[[5363,6],]	0.417489
9610	2	[[3302,4],[7060,3],]	0.830589
9611	3	[[6845,4],[7863,3],[9357,4],]	0.768883
9612	4	[[987,2],[2902,4],[4336,3],[8495,7],]	0.982262
9613	2	[[1799,6],[7493,5],]	0.500413
9614	4	[[68,2],[168,2],[1150,2],[3956,3],]	2.23818
9615	1	[[928,2],]	1.78313
9616	1	[[4280,5],]	0.549979
9617	5	[[1964,4],[5513,2],[5633,5],[8297,5],[9188,3],]	1.00796
9618	2	[[5302,2],[7910,4],]	1.46441
9619	3	[[1113,5],[2830,5],[8557,3],]	0.697569
9620	3	[[584,2],[896,2],[1989,3],]	1.59904
9621	3	[[1356,4],[3073,6],[7281,6],]	0.573997
9622	3	[[3319,1],[8297,5],[9851,5],]	1.51922
9623	4	[[1704,5],[7080,3],[7366,4],[9281,2],]	0.929428
9624	2	[[1318,3],[2661,2],]	1.33805
9625	2	[[1047,4],[8673,8],]	0.487461
9626	2	[[8416,8],[8582,6],]	0.353386
9627	1	[[3721,4],]	0.668666
9628	1	[[3970,1],]	6.88491
9629	3	[[672,3],[5659,5],[8426,3],]	0.910207
9630	2	[[5891,2],[7555,4],]	1.12468
9631	2	[[8047,4],[9850,5],]	0.661354
9632	4	[[270,2],[3615,4],[4627,6],[8673,8],]	0.712063
9633	2	[[3675,5],[5444,5],]	0.513813
9634	2	[[1152,3],[2898,4],]	0.805089
9635	4	[[1783,6],[3216,4],[5604,6],[9579,5],]	0.637882
9636	7	[[661,4],[1994,1],[2078,4],[2314,3],[2968,7],[3207,4],[5101,6],]	0.957053
9637	3	[[2440,4],[5442,5],[9259,4],]	0.633773
9638	1	[[6045,5],]	0.474864
9639	6	[[697,3],[1257,4],[1756,1],[2910,7],[6330,3],[6503,3],]	1.195
9640	4	[[1520,1],[1789,2],[5417,5],[8502,4],]	1.71606
9641	3	[[4325,4],[7426,1],[9126,2],]	2.28333
9642	3	[[4931,4],[9460,3],[9739,7],]	0.626253
9643	2	[[1373,3],[3732,4],]	1.02378
9644	5	[[1750,3],[4828,2],[6489,2],[8096,3],[9559,4],]	1.21788
9645	3	[[2453,3],[2818,3],[8087,3],]	0.953894
9646	7	[[195,3],[372,4],[1203,2],[5437,1],[7694,4],[8559,4],[9803,3],]	1.42177
9647	2	[[4781,1],[6383,3],]	2.87635
9648	3	[[3202,4],[6603,3],[9252,4],]	0.809271
9649	5	[[2976,7],[3234,1],[3369,3],[6394,1],[7920,5],]	1.89282
9650	1	[[3792,3],]	1.51101
9651	4	[[1525,6],[1728,4],[6604,5],[8741,2],]	0.82162
9652	4	[[834,6],[930,5],[6513,5],[6530,5],]	0.617868
9653	3	[[774,3],[6168,5],[6770,4],]	0.763975
9654	1	[[9299,3],]	0.926496
9655	1	[[9909,6],]	0.434137
9656	4	[[141,5],[764,5],[8960,3],[9904,3],]	0.835122
9657	3	[[1193,5],[1357,4],[2307,5],]	0.757932
9658	2	[[5999,3],[7033,6],]	0.711376
9659	2	[[4900,2],[6571,2],]	2.03151
9660	3	[[130,3],[4611,7],[9812,5],]	0.574191
9661	4	[[239,6],[1963,1],[4342,3],[8317,6],]	1.24081
9662	4	[[1086,5],[2518,5],[4880,5],[7385,6],]	0.488967
9663	3	[[1761,1],[3178,6],[6886,2],]	2.04909
9664	2	[[6601,4],[9937,3],]	0.906755
9665	1	[[8821,4],]	0.680037
9666	5	[[684,5],[2109,2],[3986,2],[5421,6],[6340,4],]	0.99565
9667	4	[[1230,3],[5257,5],[7442,2],[8174,6],]	0.795767
9668	3	[[2807,6],[3863,3],[9886,4],]	0.666317
9669	3	[[946,4],[7407,5],[8517,4],]	0.664629
9670	3	[[4834,5],[6072,5],[7351,3],]	0.734058
9671	2	[[30,6],[4201,4],]	0.634636
9672	1	[[3997,5],]	0.506199
9673	3	[[3016,1],[8286,3],[9247,6],]	1.78825
9674	3	[[2136,4],[4874,3],[7285,3],]	1.15295
9675	5	[[2994,3],[3359,9],[7446,4],[8432,6],[8844,8],]	0.495618
9676	8	[[14,3],[1158,4],[3881,2],[6086,5],[8416,8],[8781,5],[8923,4],[9006,7],]	0.660069
9677	3	[[3924,4],[6162,6],[8327,4],]	0.626497
9678	7	[[1690,2],[2254,5],[2544,2],[5328,3],[6845,4],[7818,1],[8063,3],]	1.50155
9679	2	[[4324,3],[5758,4],]	0.825225
9680	1	[[6366,2],]	1.92109
9681	5	[[897,3],[1662,5],[2061,3],[2510,4],[6136,5],]	0.747385
9682	4	[[1816,8],[6117,7],[6380,5],[8771,4],]	0.503506
9683	5	[[1414,5],[3046,3],[4916,5],[4976,6],[7614,4],]	0.727556
9684	5	[[602,3],[2092,4],[2421,7],[4866,2],[6230,2],]	0.994707
9685	3	[[473,5],[4191,5],[7806,4],]	0.740696
9686	3	[[1051,3],[3349,5],[5949,5],]	0.622906
9687	1	[[7052,3],]	1.15695
9688	4	[[273,2],[847,3],[6710,4],[8749,3],]	1.39818
9689	1	[[6965,1],]	6.88491
9690	2	[[1986,3],[2595,2],]	1.34938
9691	2	[[4822,3],[5328,3],]	1.23836
9692	2	[[1498,3],[6100,4],]	0.905587
9693	2	[[4739,4],[8725,6],]	0.579779
9694	3	[[3685,3],[3939,2],[8738,3],]	1.21331
9695	1	[[408,1],]	6.88491
9696	4	[[961,3],[8113,2],[8659,4],[9129,6],]	0.980624
9697	1	[[7822,8],]	0.309056
9698	2	[[46,2],[4295,2],]	1.95496
9699	2	[[1050,2],[6307,5],]	1.24456
9700	0	[]	0.0134471
9701	1	[[1936,6],]	0.413766
9702	3	[[126,4],[5691,3],[6647,6],]	0.757388
9703	3	[[190,4],[6767,5],[7096,5],]	0.644677
9704	4	[[4252,2],[5130,5],[7126,4],[7668,6],]	0.733745
9705	7	[[121,4],[976,3],[2774,6],[2942,6],[3099,3],[3796,3],[6758,7],]	0.697022
9706	4	[[154,6],[2664,4],[5048,3],[5636,2],]	1.04017
9707	2	[[4286,4],[7908,5],]	0.716008
9708	1	[[1139,2],]	1.87444
9709	3	[[2328,3],[5119,2],[7542,3],]	1.24069
9710	3	[[3403,2],[5382,2],[9372,2],]	2.39099
9711	4	[[2250,5],[5651,3],[7837,2],[7888,6],]	0.997351
9712	2	[[3186,3],[4539,3],]	1.0209
9713	3	[[1954,4],[8389,5],[9088,4],]	0.657914
9714	4	[[498,3],[1858,2],[3445,6],[6253,4],]	1.05942
9715	1	[[5910,3],]	0.926393
9716	3	[[1892,2],[2759,4],[5190,5],]	0.962247
9717	3	[[2307,5],[6323,4],[6497,2],]	0.915037
9718	3	[[3087,4],[4622,3],[9291,4],]	0.793294
9719	3	[[3008,3],[3352,3],[3875,1],]	2.04411
9720	6	[[2312,7],[3294,6],[4727,6],[6689,4],[6995,6],[8440,5],]	0.459907
9721	4	[[1707,4],[2304,3],[2643,2],[7320,2],]	1.32565
9722	2	[[7813,1],[8055,6],]	2.11462
9723	4	[[723,3],[3491,4],[4641,5],[9526,3],]	0.754218
9724	3	[[2018,5],[8713,5],[8726,3],]	0.639868
9725	5	[[758,5],[2067,4],[2152,4],[2266,3],[3744,6],]	0.678412
9726	1	[[9879,2],]	2.00445
9727	4	[[6482,3],[7924,3],[8657,3],[9299,3],]	1.10981
9728	2	[[3283,5],[6637,4],]	0.650203
9729	3	[[1606,3],[8437,5],[9878,4],]	0.740568
9730	4	[[5802,2],[6581,2],[9211,4],[9771,4],]	1.12867
9731	1	[[8250,5],]	0.516128
9732	2	[[4836,1],[8810,4],]	2.56191
9733	2	[[7715,3],[9880,6],]	0.986612
9734	3	[[6667,6],[7693,6],[8696,4],]	0.482183
9735	1	[[8027,5],]	0.538483
9736	5	[[3229,8],[3660,5],[4062,1],[7004,7],[7288,3],]	1.04963
9737	3	[[4401,2],[4936,3],[5592,6],]	0.99751
9738	1	[[314,4],]	0.813978
9739	7	[[645,6],[1661,6],[4486,3],[5355,2],[7071,6],[9561,3],[9642,3],]	0.744872
9740	3	[[1879,7],[2791,4],[3450,5],]	0.514196
9741	4	[[4064,3],[6618,5],[6805,5],[7107,4],]	0.975943
9742	3	[[3427,7],[5117,4],[8146,3],]	0.616953
9743	2	[[3695,2],[4141,5],]	0.96479
9744	5	[[2503,5],[6245,3],[6929,4],[7025,1],[9924,3],]	1.3774
9745	1	[[1770,4],]	0.712903
9746	2	[[625,2],[5479,3],]	1.34439
9747	0	[]	0.0134471
9748	4	[[3646,5],[4079,3],[4948,2],[5753,5],]	0.850152
9749	2	[[4080,2],[6951,5],]	0.989115
9750	0	[]	0.0134471
9751	2	[[705,4],[6768,3],]	0.929218
9752	2	[[822,1],[2681,3],]	3.05562
9753	6	[[1553,7],[3826,3],[7261,5],[7321,2],[7690,5],[8497,1],]	1.16641
9754	2	[[6407,4],[6778,4],]	0.901984
9755	4	[[3298,5],[8214,2],[8492,3],[9861,2],]	1.5969
9756	3	[[763,6],[842,4],[980,5],]	0.547325
9757	1	[[8892,5],]	0.675345
9758	0	[]	0.0134471
9759	4	[[4305,2],[7161,6],[8756,2],[8962,3],]	1.11815
9760	0	[]	0.0134471
9761	6	[[3079,4],[5805,3],[6549,4],[7351,3],[9195,1],[9950,2],]	1.38887
9762	5	[[1830,3],[4432,8],[4705,6],[7987,7],[8217,5],]	0.455981
9763	3	[[2870,3],[5375,5],[9283,2],]	0.988345
9764	3	[[3930,4],[5504,5],[6928,7],]	0.586881
9765	6	[[1676,2],[4264,4],[5503,3],[7296,6],[7396,3],[7840,4],]	0.841529
9766	4	[[1268,3],[2392,4],[4151,5],[8732,1],]	1.43527
9767	1	[[4628,2],]	1.88701
9768	4	[[3093,5],[3691,10],[4756,3],[6391,6],]	0.626886
9769	2	[[2043,4],[6094,4],]	0.698957
9770	3	[[3453,6],[8893,3],[9886,4],]	0.682228
9771	4	[[2908,8],[3634,2],[8928,4],[9730,4],]	0.845072
9772	2	[[567,4],[4096,3],]	0.813525
9773	1	[[7408,5],]	0.670299
9774	2	[[4274,6],[4848,2],]	0.976167
9775	3	[[1209,5],[7824,10],[9872,3],]	0.490978
9776	3	[[826,2],[1871,5],[3088,1],]	2.10902
9777	4	[[2171,3],[2611,4],[6539,2],[6654,1],]	1.89312
9778	2	[[2822,2],[5728,3],]	1.38607
9779	6	[[838,3],[2204,5],[2384,4],[3138,2],[4291,5],[9173,5],]	0.846026
9780	6	[[2291,4],[3245,6],[3433,5],[4418,7],[7653,4],[9856,3],]	0.59746
9781	1	[[8287,5],]	0.506121
9782	2	[[4539,3],[7378,6],]	0.700465
9783	2	[[1521,5],[4311,4],]	0.660471
9784	2	[[7467,3],[8431,2],]	2.31445
9785	8	[[2254,5],[3010,6],[3115,1],[4081,2],[4305,2],[5129,1],[6113,3],[7624,1],]	2.29844
9786	1	[[9917,9],]	0.217609
9787	5	[[1479,2],[2949,4],[6367,1],[6981,3],[7518,3],]	1.74136
9788	4	[[272,4],[3087,4],[4111,6],[9222,5],]	0.53691
9789	5	[[33,4],[3771,8],[4973,6],[8316,2],[9368,3],]	0.793139
9790	1	[[8387,4],]	0.782439
9791	4	[[8416,8],[8649,8],[9363,1],[9602,5],]	1.00599
9792	1	[[5942,5],]	0.545569
9793	4	[[2767,3],[3779,4],[6026,4],[9515,4],]	0.800482
9794	4	[[161,1],[506,6],[1325,1],[7209,2],]	3.07666
9795	5	[[143,2],[299,3],[484,5],[1877,3],[5018,3],]	1.02866
9796	2	[[7827,3],[9519,1],]	2.88307
9797	2	[[2418,6],[6842,7],]	0.507338
9798	0	[]	0.0134471
9799	4	[[1300,7],[2195,6],[3375,6],[3876,5],]	0.404467
9800	4	[[1493,4],[6680,5],[7587,1],[9889,1],]	2.41943
9801	1	[[3688,7],]	0.375131
9802	1	[[8981,4],]	0.953244
9803	3	[[2467,2],[5000,3],[9646,7],]	1.03091
9804	1	[[7074,5],]	0.477551
9805	2	[[2629,4],[2881,3],]	1.07056
9806	2	[[3638,4],[4716,2],]	1.11618
9807	4	[[1338,3],[3502,2],[7932,4],[8330,4],]	1.12285
9808	5	[[1158,4],[4322,3],[4470,6],[5655,3],[7884,3],]	0.847234
9809	1	[[3746,2],]	2.01084
9810	7	[[242,3],[1249,9],[2134,5],[3550,4],[3770,9],[9956,2],[9987,1],]	1.13594
9811	2	[[5548,4],[7279,5],]	0.619767
9812	5	[[45,2],[4177,6],[6680,5],[7096,5],[9660,3],]	0.749756
9813	2	[[2749,5],[7284,4],]	0.521118
9814	3	[[2543,4],[4271,4],[9014,4],]	0.753412
9815	9	[[596,5],[1574,8],[2205,4],[3656,1],[4043,3],[4725,2],[8092,3],[9139,2],[9141,9],]	1.08371
9816	3	[[5079,2],[5628,3],[9506,5],]	1.0332
9817	0	[]	0.0134471
9818	5	[[444,3],[2272,4],[3936,6],[6226,3],[9064,7],]	0.815051
9819	7	[[381,5],[836,1],[2598,3],[3347,5],[4175,2],[6159,5],[9148,3],]	1.33854
9820	3	[[1120,5],[2558,5],[9472,8],]	0.417443
9821	2	[[6298,10],[6463,3],]	0.899302
9822	2	[[2028,6],[4066,2],]	1.18426
9823	4	[[2908,8],[5092,3],[5384,7],[7578,2],]	1.05733
9824	1	[[6305,5],]	0.557105
9825	0	[]	0.0134471
9826	1	[[3668,2],]	2.01534
9827	2	[[8075,7],[8105,1],]	2.06364
9828	3	[[3760,5],[6556,2],[7769,4],]	0.948286
9829	2	[[1558,2],[9851,5],]	1.06236
9830	4	[[464,3],[4288,4],[5493,6],[6478,4],]	0.864027
9831	3	[[97,6],[1783,6],[6673,3],]	0.548256
9832	5	[[1283,1],[1451,4],[6137,4],[7582,4],[7915,2],]	1.38165
9833	6	[[102,9],[292,8],[2590,2],[5189,3],[5864,5],[7991,4],]	0.740507
9834	5	[[1573,5],[2372,5],[7298,4],[7396,3],[9860,3],]	0.801388
9835	1	[[8428,4],]	0.666453
9836	4	[[116,2],[794,4],[5702,1],[7172,5],]	1.65242
9837	1	[[6049,8],]	0.303571
9838	4	[[3793,7],[4442,3],[5781,2],[6094,4],]	0.8296
9839	2	[[2393,6],[7340,3],]	0.745087
9840	4	[[3021,3],[4194,6],[7028,6],[9211,4],]	0.650786
9841	2	[[500,4],[4015,4],]	0.656189
9842	3	[[2073,2],[2774,6],[5414,5],]	0.835035
9843	4	[[864,2],[3590,5],[6393,1],[9430,5],]	1.57419
9844	2	[[6950,4],[8812,2],]	1.22359
9845	4	[[2282,2],[2325,4],[7763,3],[8049,7],]	0.900139
9846	4	[[1316,4],[2038,3],[2707,3],[3118,3],]	0.955583
9847	4	[[1598,5],[2139,2],[3107,1],[3487,7],]	1.44238
9848	4	[[307,5],[3198,5],[3394,7],[5729,2],]	0.781812
9849	1	[[266,2],]	1.86356
9850	5	[[1524,2],[6578,6],[6805,5],[7461,8],[9631,2],]	0.885727
9851	5	[[1732,2],[9007,2],[9554,6],[9622,3],[9829,2],]	1.81176
9852	5	[[3207,4],[3815,6],[6197,5],[8240,6],[9947,1],]	0.954639
9853	1	[[497,4],]	0.695983
9854	3	[[2721,3],[4054,3],[5335,9],]	0.700734
9855	2	[[1257,4],[6463,3],]	1.21857
9856	3	[[6147,3],[6327,6],[9780,6],]	0.580988
9857	1	[[4756,3],]	0.946831
9858	2	[[4223,7],[6852,2],]	0.927391
9859	2	[[4650,6],[7449,2],]	1.18156
9860	3	[[1844,3],[6021,4],[9834,5],]	0.813986
9861	2	[[5895,1],[9755,4],]	2.56267
9862	2	[[3017,4],[3684,5],]	0.780547
9863	4	[[2064,6],[7117,5],[9038,5],[9362,2],]	0.797301
9864	7	[[3075,5],[4027,6],[4452,6],[6474,3],[7148,3],[8389,5],[9443,2],]	0.793274
9865	0	[]	0.0134471
9866	4	[[90,9],[1548,3],[3615,4],[8100,2],]	0.80488
9867	7	[[768,3],[2127,5],[2188,2],[2446,1],[5690,6],[6086,5],[6586,3],]	1.11453
9868	1	[[6508,4],]	0.601948
9869	5	[[136,5],[225,3],[1894,2],[4430,4],[8290,2],]	1.06552
9870	2	[[2060,7],[4865,7],]	0.330463
9871	6	[[1290,7],[4473,5],[5637,3],[6564,6],[6982,3],[8494,4],]	0.629689
9872	3	[[8240,6],[8347,7],[9775,3],]	0.539125
9873	5	[[4350,5],[4380,4],[6040,7],[6526,5],[9396,3],]	0.623224
9874	2	[[1443,3],[4232,4],]	0.940301
9875	5	[[788,2],[3404,1],[6576,4],[6896,5],[8649,8],]	1.36605
9876	3	[[5539,4],[5649,5],[9058,3],]	0.734819
9877	3	[[931,5],[2852,4],[8919,3],]	0.683062
9878	4	[[673,2],[1494,4],[2593,3],[9729,3],]	1.15595
9879	2	[[9468,3],[9726,1],]	2.75913
9880	6	[[2219,1],[5967,3],[7601,5],[8167,4],[9186,3],[9733,2],]	1.55471
9881	1	[[3931,2],]	1.79929
9882	2	[[238,7],[2730,4],]	0.486764
9883	2	[[1182,2],[3884,3],]	1.3618
9884	4	[[474,6],[1238,5],[5768,4],[6651,4],]	0.610849
9885	5	[[1,3],[2244,3],[4771,4],[7205,9],[8036,3],]	0.863144
9886	4	[[1187,7],[8623,4],[9668,3],[9770,3],]	0.769607
9887	2	[[3325,3],[7760,4],]	1.09051
9888	1	[[9951,5],]	0.45113
9889	1	[[9800,4],]	0.923834
9890	5	[[6263,2],[6863,4],[7147,6],[7579,3],[9244,4],]	0.968774
9891	2	[[5604,6],[5777,4],]	0.660711
9892	1	[[4437,2],]	2.01975
9893	6	[[3450,5],[4011,8],[4427,1],[5511,4],[6353,3],[7471,2],]	1.45295
9894	6	[[1661,6],[2064,6],[3270,2],[7156,5],[7606,6],[8423,2],]	0.828117
9895	3	[[191,2],[3378,5],[9426,6],]	0.908709
9896	0	[]	0.0134471
9897	6	[[1279,2],[1602,8],[5927,3],[5997,7],[7735,2],[9949,5],]	1.01535
9898	2	[[3616,3],[7390,4],]	0.925137
9899	4	[[1868,5],[4754,2],[6729,5],[9187,1],]	1.68932
9900	1	[[5270,7],]	0.334876
9901	3	[[595,6],[7095,4],[8667,2],]	1.01894
9902	0	[]	0.0134471
9903	5	[[1240,4],[1583,1],[1769,5],[3739,4],[8443,7],]	1.02423
9904	3	[[3178,6],[4867,2],[9656,4],]	0.824489
9905	2	[[6563,4],[9959,5],]	0.556863
9906	11	[[2331,2],[3049,4],[3055,2],[3172,3],[3314,4],[3378,5],[4884,3],[6514,2],[8496,3],[8834,5],[9003,3],]	1.22131
9907	3	[[3740,3],[5755,3],[7192,4],]	0.839375
9908	8	[[172,6],[336,6],[503,7],[1255,2],[1923,4],[4598,1],[7091,2],[8047,4],]	1.12663
9909	6	[[3401,7],[4925,2],[5839,6],[6044,2],[6537,4],[9655,1],]	1.32705
9910	2	[[2371,3],[8959,2],]	1.40763
9911	3	[[3503,3],[7359,4],[9242,6],]	0.683911
9912	2	[[1314,1],[5698,2],]	3.63271
9913	5	[[1353,2],[3744,6],[3854,3],[4359,2],[6076,1],]	1.68104
9914	3	[[4803,6],[4910,4],[8430,4],]	0.618089
9915	3	[[3044,5],[3099,3],[5387,4],]	0.639833
9916	6	[[365,2],[596,5],[2171,3],[2630,5],[3844,6],[8363,1],]	1.27374
9917	9	[[1947,4],[3226,5],[3684,5],[4435,9],[6340,4],[6919,8],[9194,4],[9492,4],[9786,1],]	0.776485
9918	2	[[6091,5],[8127,6],]	0.56505
9919	3	[[1602,8],[1855,3],[4862,4],]	0.642735
9920	3	[[1531,4],[8628,4],[8697,5],]	0.636688
9921	3	[[3651,4],[3725,1],[9396,3],]	1.89055
9922	1	[[3512,5],]	0.448941
9923	3	[[5525,4],[5719,5],[8857,4],]	0.720544
9924	3	[[704,5],[3372,5],[9744,5],]	0.577422
9925	2	[[3536,5],[4546,2],]	1.34922
9926	2	[[7053,5],[9127,5],]	0.75831
9927	7	[[4847,5],[6406,4],[7179,5],[7777,4],[7890,3],[8706,4],[9993,4],]	0.751443
9928	2	[[2400,6],[5219,2],]	1.00147
9929	1	[[2432,2],]	2.04733
9930	2	[[8298,2],[9939,2],]	2.73688
9931	2	[[1941,4],[4264,4],]	0.643152
9932	1	[[6072,5],]	0.534903
9933	1	[[8241,4],]	0.702051
9934	3	[[4643,3],[8883,1],[9173,5],]	1.79816
9935	4	[[88,3],[2173,6],[2784,5],[5351,7],]	0.584337
9936	4	[[1458,6],[1571,3],[6158,5],[8228,4],]	0.68994
9937	3	[[7734,2],[9664,2],[9954,4],]	1.35218
9938	2	[[5531,1],[9501,2],]	4.0796
9939	2	[[5626,1],[9930,2],]	4.05651
9940	3	[[1606,3],[6904,11],[9960,3],]	1.0484
9941	4	[[2987,3],[4373,5],[5069,4],[6491,5],]	0.631082
9942	3	[[1271,4],[1538,3],[2997,4],]	0.997482
9943	2	[[904,4],[7618,3],]	0.73634
9944	3	[[840,5],[1919,6],[5284,2],]	0.992956
9945	4	[[2522,5],[3403,2],[4786,6],[6736,4],]	0.83624
9946	5	[[66,3],[302,2],[5041,4],[6479,5],[6718,3],]	1.30172
9947	1	[[9852,5],]	0.437724
9948	3	[[5943,6],[6495,6],[7018,5],]	0.49201
9949	5	[[3813,3],[4404,3],[9030,6],[9549,3],[9897,6],]	0.801644
9950	2	[[6049,8],[9761,6],]	0.43397
9951	5	[[2655,4],[3034,4],[4036,7],[9239,5],[9888,1],]	1.01743
9952	2	[[5606,5],[6232,5],]	0.654888
9953	5	[[2810,8],[4603,2],[4833,4],[6275,3],[8327,4],]	0.88115
9954	4	[[2110,4],[4760,6],[5487,5],[9937,3],]	0.753248
9955	1	[[477,3],]	1.10309
9956	2	[[5263,2],[9810,7],]	1.56701
9957	2	[[2373,2],[7386,4],]	1.24344
9958	3	[[4594,6],[7533,2],[8273,2],]	1.28035
9959	5	[[402,4],[1045,4],[4007,4],[6402,5],[9905,2],]	0.839799
9960	3	[[634,1],[7282,1],[9940,3],]	3.89833
9961	2	[[2997,4],[5999,3],]	0.926507
9962	3	[[195,3],[6264,1],[8982,3],]	2.07638
9963	3	[[593,6],[3300,6],[4218,1],]	1.31675
9964	4	[[1853,5],[8167,4],[8829,4],[9607,2],]	1.13716
9965	1	[[1319,5],]	0.548422
9966	4	[[2648,5],[3548,8],[6952,3],[8529,4],]	0.630913
9967	6	[[1045,4],[1404,4],[3226,5],[5281,2],[5611,4],[7121,3],]	0.951966
9968	1	[[8389,5],]	0.462325
9969	2	[[3113,3],[4466,3],]	1.03055
9970	5	[[3787,2],[5147,5],[6193,2],[7736,6],[8435,4],]	1.07507
9971	2	[[1943,2],[9227,8],]	0.93244
9972	1	[[5892,2],]	1.86217
9973	3	[[1574,8],[2713,4],[6444,3],]	0.675888
9974	4	[[945,3],[6195,4],[6762,4],[8265,6],]	0.762148
9975	2	[[7918,9],[8874,7],]	0.308907
9976	1	[[8656,7],]	0.427384
9977	4	[[2343,6],[3136,2],[4303,5],[5383,6],]	0.70133
9978	5	[[503,7],[961,3],[2937,4],[6787,5],[9145,3],]	0.666487
9979	3	[[7942,4],[9038,5],[9061,2],]	1.02049
9980	2	[[5096,3],[6236,7],]	0.933284
9981	1	[[6964,5],]	0.479509
9982	8	[[1482,2],[1534,4],[2613,6],[3540,4],[5685,4],[5775,3],[7874,6],[8850,5],]	0.708016
9983	6	[[1632,6],[4418,7],[7388,2],[8061,3],[8605,3],[9593,6],]	0.847337
9984	5	[[5440,2],[5666,3],[7797,4],[8876,3],[9460,3],]	1.07838
9985	7	[[1313,3],[1812,6],[3266,3],[3662,4],[5827,9],[6283,2],[8361,6],]	0.842008
9986	4	[[1649,2],[2461,3],[3163,4],[8265,6],]	0.926672
9987	1	[[9810,7],]	0.329549
9988	7	[[2792,9],[3776,5],[4208,4],[6308,4],[6401,5],[7392,3],[9576,4],]	0.600851
9989	1	[[7252,3],]	0.99418
9990	1	[[609,4],]	0.618993
9991	1	[[4657,2],]	1.78031
9992	3	[[2157,5],[2548,5],[9021,4],]	0.659396
9993	4	[[2378,2],[7007,3],[7106,4],[9927,7],]	0.827043
9994	3	[[379,2],[7104,1],[8700,3],]	2.6406
9995	3	[[3225,5],[6461,2],[8117,4],]	0.846154
9996	2	[[5066,4],[6618,5],]	0.676157
9997	3	[[154,6],[404,3],[6661,1],]	1.66756
9998	3	[[3226,5],[5806,3],[7148,3],]	0.984401
9999	1	[[1045,4],]	0.655931


==> figs/gnuplot/pprocess_powerlaw_cavity_gamma2.5_shift2.dat <==
#P = 10 POPSIZE = 1e+06 MONTELOOPS = 1e+09
#Noise = 0.1
0.01	0.95723
0.0119378	0.95595
0.014251	0.944294
0.0170125	0.933517
0.0203092	0.923897
0.0242446	0.908485
0.0289427	0.894267
0.0345511	0.875073
0.0412463	0.850359
0.0492388	0.825573
0.0587802	0.795976
0.0701704	0.762508
0.0837678	0.726313
0.1	0.684386
0.119378	0.638136
0.14251	0.586259
0.170125	0.534308
0.203092	0.477014	
0.242446	0.420137
0.289427	0.362721
0.345511	0.309235
0.412463	0.256968
0.492388	0.209448
0.587802	0.16627
0.701704	0.131308
0.837678	0.101777
1	0.0777098
1.19378	0.0591881


==> figs/gnuplot/pprocess_powerlaw_learningcurve_p10_gamma2.5_shift2.dat <==
#P = 10 POPSIZE = 1e+06 MONTELOOPS = 1e+07
#Noise = 0.1
0.01 0.960805
0.0119378 0.954554
0.014251 0.941506
0.0170125 0.932964
0.0203092 0.921762
0.0242446 0.908529
0.0289427 0.889449
0.0345511 0.872504
0.0412463 0.850777
0.0492388 0.823713
0.0587802 0.797183
0.0701704 0.762691
0.0837678 0.724069
0.1 0.683383
0.119378 0.636947
0.14251 0.585488
0.170125 0.534386
0.203092 0.478657
0.242446 0.421121
0.289427 0.364127
0.345511 0.308043
0.412463 0.255708
0.492388 0.209
0.587802 0.167104
0.701704 0.130951
0.837678 0.101844
1 0.0777471
1.19378 0.0593157
1.4251 0.0453374
1.70125 0.0350308
2.03092 0.0275399
2.42446 0.0221624
2.89427 0.0181319
3.45511 0.0150516
4.12463 0.0126292
4.92388 0.0106638
5.87802 0.00904174
7.01704 0.00767789
8.37678 0.00652832
10 0.00555334


#Noise = 0.01
0.01 0.959279
0.0119378 0.948801
0.014251 0.942582
0.0170125 0.929003
0.0203092 0.916703
0.0242446 0.900319
0.0289427 0.882058
0.0345511 0.861861
0.0412463 0.837513
0.0492388 0.808781
0.0587802 0.776533
0.0701704 0.739757
0.0837678 0.695494
0.1 0.649243
0.119378 0.596639
0.14251 0.542161
0.170125 0.482335
0.203092 0.418614
0.242446 0.35752
0.289427 0.295182
0.345511 0.235965
0.412463 0.183611
0.492388 0.138685
0.587802 0.101035
0.701704 0.0707036
0.837678 0.0485142
1 0.0320525
1.19378 0.0211936
1.4251 0.0137215
1.70125 0.00887949
2.03092 0.00583756
2.42446 0.00403958
2.89427 0.00292394
3.45511 0.00224125
4.12463 0.00178857
4.92388 0.00146524
5.87802 0.00120916
7.01704 0.00100371
8.37678 0.000836364
10 0.000699469


#Noise = 0.001
0.01 0.95687
0.0119378 0.949329
0.014251 0.937534
0.0170125 0.927127
0.0203092 0.91395
0.0242446 0.897043
0.0289427 0.879871
0.0345511 0.858435
0.0412463 0.834423
0.0492388 0.805789
0.0587802 0.772691
0.0701704 0.73353
0.0837678 0.691861
0.1 0.641393
0.119378 0.590612
0.14251 0.533116
0.170125 0.469457
0.203092 0.407608
0.242446 0.342709
0.289427 0.279084
0.345511 0.219052
0.412463 0.163955
0.492388 0.118008
0.587802 0.0812056
0.701704 0.0537945
0.837678 0.0340475
1 0.0210598
1.19378 0.0125636
1.4251 0.00733534
1.70125 0.00396293
2.03092 0.00222877
2.42446 0.0011577
2.89427 0.000650573
3.45511 0.000384104
4.12463 0.000252317
4.92388 0.000181944
5.87802 0.000144936
7.01704 0.000116674
8.37678 9.5883e-05
10 7.93173e-05


#Noise = 0.0001
0.01 0.959412
0.0119378 0.948781
0.014251 0.937434
0.0170125 0.929004
0.0203092 0.914628
0.0242446 0.898748
0.0289427 0.880488
0.0345511 0.857097
0.0412463 0.834317
0.0492388 0.804498
0.0587802 0.770855
0.0701704 0.734401
0.0837678 0.69066
0.1 0.642694
0.119378 0.590051
0.14251 0.531941
0.170125 0.471645
0.203092 0.405085
0.242446 0.339881
0.289427 0.275544
0.345511 0.214646
0.412463 0.159383
0.492388 0.11407
0.587802 0.0764308
0.701704 0.047889
0.837678 0.0299434
1 0.0176571
1.19378 0.0103202
1.4251 0.00586269
1.70125 0.00311132
2.03092 0.00162327
2.42446 0.000772726
2.89427 0.000332471
3.45511 0.000152037
4.12463 6.34258e-05
4.92388 3.14136e-05
5.87802 1.8989e-05
7.01704 1.38593e-05
8.37678 1.07624e-05
10 8.73637e-06




==> figs/gnuplot/pprocess_powerlaw_learningcurve_p10_gamma2.5_shift2_renorm.dat <==
#P = 10 POPSIZE = 500000 MONTELOOPS = 1e+07
#Noise = 0.1
0.01 0.960404
0.0119378 0.953334
0.014251 0.945133
0.0170125 0.933804
0.0203092 0.922294
0.0242446 0.909054
0.0289427 0.892107
0.0345511 0.871482
0.0412463 0.850453
0.0492388 0.823459
0.0587802 0.794848
0.0701704 0.761053
0.0837678 0.724269
0.1 0.681921
0.119378 0.636424
0.14251 0.587067
0.170125 0.53401
0.203092 0.479492
0.242446 0.42543
0.289427 0.369045
0.345511 0.315844
0.412463 0.266714
0.492388 0.222162
0.587802 0.181959
0.701704 0.148106
0.837678 0.119869
1 0.0962374
1.19378 0.0769412
1.4251 0.061392
1.70125 0.0487714
2.03092 0.0386307
2.42446 0.0305177
2.89427 0.0240856
3.45511 0.0191426
4.12463 0.0153336
4.92388 0.012375
5.87802 0.0101251
7.01704 0.00838544
8.37678 0.00700771
10 0.00587911


#Noise = 0.01
0.01 0.956101
0.0119378 0.948766
0.014251 0.939308
0.0170125 0.927723
0.0203092 0.914959
0.0242446 0.898471
0.0289427 0.880391
0.0345511 0.859367
0.0412463 0.833311
0.0492388 0.804436
0.0587802 0.773948
0.0701704 0.735505
0.0837678 0.693119
0.1 0.645176
0.119378 0.59479
0.14251 0.537737
0.170125 0.480901
0.203092 0.418975
0.242446 0.358047
0.289427 0.297971
0.345511 0.242278
0.412463 0.192871
0.492388 0.14914
0.587802 0.113611
0.701704 0.0857796
0.837678 0.0640988
1 0.0481993
1.19378 0.0359689
1.4251 0.0267061
1.70125 0.0196071
2.03092 0.0140132
2.42446 0.00979756
2.89427 0.00668903
3.45511 0.0044858
4.12463 0.00295055
4.92388 0.00199562
5.87802 0.00142359
7.01704 0.0010706
8.37678 0.00085152
10 0.000699531


#Noise = 0.001
0.01 0.956537
0.0119378 0.94753
0.014251 0.938094
0.0170125 0.927045
0.0203092 0.913587
0.0242446 0.89721
0.0289427 0.879182
0.0345511 0.857742
0.0412463 0.830874
0.0492388 0.803912
0.0587802 0.768953
0.0701704 0.731838
0.0837678 0.688411
0.1 0.640963
0.119378 0.5874
0.14251 0.532455
0.170125 0.469327
0.203092 0.407327
0.242446 0.343839
0.289427 0.28158
0.345511 0.225295
0.412463 0.173206
0.492388 0.129257
0.587802 0.0940217
0.701704 0.0681766
0.837678 0.0495618
1 0.0363553
1.19378 0.0269952
1.4251 0.0197985
1.70125 0.0144984
2.03092 0.0101173
2.42446 0.00676606
2.89427 0.0042413
3.45511 0.00245787
4.12463 0.00132942
4.92388 0.000679996
5.87802 0.000326927
7.01704 0.000177295
8.37678 0.000110326
10 8.13473e-05


#Noise = 0.0001
0.01 0.956665
0.0119378 0.947967
0.014251 0.938136
0.0170125 0.926903
0.0203092 0.912967
0.0242446 0.897755
0.0289427 0.879463
0.0345511 0.856365
0.0412463 0.832212
0.0492388 0.803693
0.0587802 0.76872
0.0701704 0.730288
0.0837678 0.687284
0.1 0.639701
0.119378 0.586202
0.14251 0.530013
0.170125 0.468809
0.203092 0.406344
0.242446 0.340972
0.289427 0.279385
0.345511 0.221268
0.412463 0.168857
0.492388 0.123663
0.587802 0.0887368
0.701704 0.0628652
0.837678 0.0450519
1 0.0329083
1.19378 0.0245082
1.4251 0.0183239
1.70125 0.0133845
2.03092 0.00936911
2.42446 0.00630461
2.89427 0.00388573
3.45511 0.0022376
4.12463 0.00112381
4.92388 0.000519302
5.87802 0.000206199
7.01704 7.57705e-05
8.37678 2.51953e-05
10 1.19467e-05




==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift20.0001.dat <==
#noise: 0.0001 graphs: 40 data: 40
0.01	0.951899528503	0.956506371498	0.955528259277	0.955508828163	0.952982723713	0.9536652565	0.954034626484	0.956101715565	0.9570530653	0.957043349743	0.95541870594	0.954440772533	0.956587791443	0.952343165874	0.957289218903	0.956416964531	0.956883072853	0.957138240337	0.956442832947	0.954800307751	0.95336741209	0.956342339516	0.953722476959	0.954088032246	0.955536484718	0.955657303333	0.954868614674	0.956713974476	0.955445587635	0.954327225685	0.954311013222	0.952750861645	0.954001784325	0.953444302082	0.956214606762	0.954418838024	0.953881144524	0.955425441265	0.954499900341	0.956224799156	0.955083191395
0.0126896104813	0.93923920393	0.940064251423	0.94078207016	0.944682896137	0.942525088787	0.941575884819	0.940488219261	0.94324696064	0.943295836449	0.944055855274	0.94421517849	0.942810058594	0.944417595863	0.938083767891	0.942240834236	0.945725262165	0.944532871246	0.940924167633	0.941194713116	0.939539551735	0.939606964588	0.942834675312	0.941892921925	0.942553520203	0.943165302277	0.940657973289	0.943415820599	0.944447398186	0.940283477306	0.940480053425	0.938980102539	0.939913153648	0.939173996449	0.94143563509	0.943702876568	0.941596210003	0.937783896923	0.94161260128	0.94030559063	0.942182838917	0.941741585732
0.0161026210785	0.922720074654	0.925046443939	0.923461437225	0.925346016884	0.922008216381	0.924367308617	0.924478828907	0.925283610821	0.927169024944	0.925196349621	0.925646781921	0.92443305254	0.926179230213	0.924571633339	0.922898411751	0.926110744476	0.926915645599	0.926508069038	0.926647663116	0.925341963768	0.922134578228	0.92522495985	0.925287902355	0.922819018364	0.927667498589	0.924496054649	0.927133083344	0.927040934563	0.923952877522	0.925115704536	0.924285709858	0.922518730164	0.92459821701	0.923020005226	0.926649868488	0.925491631031	0.92429625988	0.923379778862	0.92271488905	0.926491558552	0.924866080284
0.0204335975647	0.905304789543	0.908835709095	0.906590104103	0.905551552773	0.907299876213	0.907339096069	0.907196521759	0.907975494862	0.908755302429	0.907599806786	0.905758738518	0.908412575722	0.908836841583	0.903817474842	0.906289458275	0.910726904869	0.914611339569	0.914491176605	0.908828258514	0.909494757652	0.907107651234	0.910467624664	0.90589684248	0.904791653156	0.912347793579	0.908756732941	0.911396861076	0.912233829498	0.906355023384	0.907333374023	0.908255457878	0.906383633614	0.907095253468	0.90769559145	0.911907076836	0.909004688263	0.907453715801	0.906952500343	0.907485187054	0.910455703735	0.908327281475
0.0259294395447	0.883153140545	0.892642855644	0.88865929842	0.88955450058	0.886520028114	0.888406574726	0.886199176311	0.885074615479	0.890903949738	0.89020049572	0.888601303101	0.891832947731	0.889145731926	0.882368564606	0.887448012829	0.892932116985	0.892360508442	0.890061855316	0.889635264874	0.88535040617	0.881377875805	0.889875233173	0.882829964161	0.885447382927	0.889737248421	0.883981704712	0.892169654369	0.891060054302	0.8886526227	0.887561321259	0.885612010956	0.885501980782	0.882929980755	0.886150479317	0.887184917927	0.887323558331	0.887436509132	0.883230865002	0.885103225708	0.89014261961	0.887609124184
0.0329034461975	0.852999091148	0.864561259747	0.857470870018	0.862451374531	0.859890937805	0.858880519867	0.857861995697	0.858778178692	0.864855766296	0.862187206745	0.860368907452	0.859780132771	0.860424518585	0.85528677702	0.859394848347	0.866032242775	0.865580737591	0.863264918327	0.858003973961	0.85924166441	0.857694745064	0.860004127026	0.857366859913	0.855702519417	0.86107301712	0.856690704823	0.860664665699	0.865198731422	0.859830081463	0.860638320446	0.860307574272	0.85673725605	0.854393005371	0.859267354012	0.862240672112	0.859731554985	0.860715687275	0.858507812023	0.854355037212	0.865502357483	0.859848499298
0.0417531929016	0.819091320038	0.825522124767	0.826123535633	0.825884342194	0.826739132404	0.821637272835	0.825630187988	0.827736020088	0.833508968353	0.828480422497	0.82364910841	0.820168495178	0.829830169678	0.822719871998	0.822697520256	0.830892682076	0.834067523479	0.826855659485	0.826408863068	0.821965098381	0.821512043476	0.829705536366	0.823819756508	0.822357535362	0.831174015999	0.826457023621	0.825658142567	0.831131100655	0.823225975037	0.824492633343	0.821008861065	0.82337552309	0.821263611317	0.822347640991	0.829961895943	0.821589767933	0.827689051628	0.827882409096	0.821836948395	0.832781136036	0.825722098351
0.0529831733704	0.77732527256	0.790866315365	0.783697903156	0.786479234695	0.782928287983	0.783128023148	0.785675942898	0.783207595348	0.792776942253	0.793245434761	0.7812718153	0.781020522118	0.784534335136	0.77726650238	0.786676049232	0.795424818993	0.792971968651	0.787630677223	0.785834491253	0.787356257439	0.783227920532	0.78874796629	0.787582993507	0.782152950764	0.791298270226	0.781949579716	0.788107514381	0.796748518944	0.781179249287	0.78500854969	0.78509759903	0.779507398605	0.777344226837	0.781314194202	0.791599929333	0.783923506737	0.785488963127	0.783355534077	0.777810931206	0.78807926178	0.785470962524
0.067233581543	0.72187936306	0.739355564117	0.735973119736	0.734685480595	0.731830835342	0.737850725651	0.733124136925	0.733156681061	0.741364359856	0.746140062809	0.728999853134	0.733645319939	0.737578988075	0.72347009182	0.727951645851	0.74043148756	0.744982540607	0.743682563305	0.735834360123	0.738286316395	0.72618997097	0.739801883698	0.731431603432	0.732187867165	0.740352392197	0.727583646774	0.736308515072	0.742440700531	0.730877041817	0.732109069824	0.731422662735	0.727256596088	0.72483843565	0.728165268898	0.74251973629	0.729087650776	0.737124681473	0.733612895012	0.72672867775	0.740651547909	0.734272837639
0.0853167877197	0.667276322842	0.682582378387	0.67222738266	0.682765543461	0.674545645714	0.678888976574	0.67094296217	0.671583771706	0.681974887848	0.682369410992	0.676277935505	0.672934174538	0.68379175663	0.669419884682	0.675681710243	0.685591697693	0.686239182949	0.682885944843	0.685640215874	0.676795184612	0.673216819763	0.678561270237	0.674662828445	0.67501938343	0.685594439507	0.673231780529	0.681821465492	0.685994803905	0.672566115856	0.677757382393	0.672382175922	0.666601061821	0.66904592514	0.671325266361	0.678142547607	0.67206966877	0.675377368927	0.67020881176	0.664614915848	0.686703503132	0.67663282156
0.108263679504	0.595014214516	0.622295498848	0.605800867081	0.608996033669	0.609460294247	0.61722266674	0.603173613548	0.607267856598	0.619866907597	0.625323414803	0.611679792404	0.608979523182	0.619709134102	0.599262535572	0.605377495289	0.618822216988	0.624049544334	0.623611330986	0.614610552788	0.611584067345	0.602833151817	0.617920994759	0.607692778111	0.605913877487	0.619410276413	0.610073268414	0.610968947411	0.623366475105	0.603833973408	0.605257153511	0.604157567024	0.598526120186	0.594652414322	0.603322207928	0.618158936501	0.605422794819	0.614158391953	0.607714772224	0.598854660988	0.617875218391	0.610555589199
0.137382385254	0.522495985031	0.544990420341	0.53112757206	0.536284565926	0.532931208611	0.537640452385	0.532168030739	0.535366296768	0.542622447014	0.550093472004	0.535208582878	0.534494400024	0.545930504799	0.524480462074	0.536129117012	0.554997801781	0.547348558903	0.547104895115	0.537868499756	0.534631431103	0.528194904327	0.538997292519	0.534008860588	0.529567122459	0.544020175934	0.537089526653	0.539016902447	0.55408591032	0.527505218983	0.534903109074	0.526986002922	0.522284626961	0.519576728344	0.524082303047	0.553499341011	0.531411886215	0.540523886681	0.530447125435	0.524508357048	0.541611254215	0.536155819893
0.174332901001	0.437669932842	0.464671313763	0.44967597723	0.450613498688	0.451775878668	0.457270771265	0.448714315891	0.446880251169	0.460907161236	0.466541469097	0.45698595047	0.451810181141	0.462212473154	0.438939899206	0.455822557211	0.472774744034	0.470147848129	0.453979194164	0.454963356256	0.449203819036	0.447258293629	0.457531839609	0.45266237855	0.438150405884	0.462854325771	0.452586948872	0.453136980534	0.475963026285	0.439696073532	0.448721706867	0.447892576456	0.443367779255	0.440462976694	0.443710714579	0.468051612377	0.444042980671	0.460616767406	0.45025062561	0.44377836585	0.471925258636	0.453605592251
0.22122164917	0.353325217962	0.3779040277	0.357280552387	0.368425607681	0.368285357952	0.372269421816	0.359536170959	0.362943321466	0.374186843634	0.380524396896	0.365991801023	0.370971262455	0.37641865015	0.346997976303	0.364167690277	0.384774744511	0.38094201684	0.374107390642	0.367469906807	0.365035712719	0.356938481331	0.368166446686	0.3632170856	0.360663354397	0.372076928616	0.358507543802	0.372460752726	0.384355694056	0.352559953928	0.36243635416	0.361435979605	0.353539168835	0.353108048439	0.355753064156	0.383263170719	0.35912913084	0.373010009527	0.363502055407	0.3536054492	0.383523434401	0.366570234299
0.28072164917	0.265516132116	0.278515160084	0.279212802649	0.284903287888	0.285939455032	0.287204355001	0.276097893715	0.281297296286	0.291483998299	0.291908591986	0.28540366888	0.280665695667	0.285212695599	0.256959676743	0.286555558443	0.298865616322	0.303067773581	0.29322040081	0.283847421408	0.277142196894	0.269045293331	0.27958753705	0.281622886658	0.275771021843	0.287168204784	0.271637707949	0.286610126495	0.305349349976	0.269674539566	0.271921426058	0.282508641481	0.27532595396	0.271244287491	0.269260704517	0.293029785156	0.26778024435	0.289586156607	0.282278716564	0.273704171181	0.290980279446	0.281677663326
0.356224822998	0.183596044779	0.208284765482	0.196197420359	0.199296072125	0.194691121578	0.203709036112	0.190746948123	0.193534165621	0.206872969866	0.219456911087	0.193480074406	0.198993235826	0.203074574471	0.179701730609	0.192653208971	0.222685962915	0.216847494245	0.206956386566	0.202930063009	0.202355220914	0.188798487186	0.201780959964	0.19779394567	0.190889552236	0.211497470737	0.196970030665	0.205114632845	0.225945189595	0.187538698316	0.200434237719	0.18476895988	0.185183033347	0.183478608727	0.185946121812	0.216031312943	0.18755376339	0.204656094313	0.195524707437	0.188011437654	0.220234706998	0.199355393648
0.452035430908	0.119911387563	0.132392525673	0.129057824612	0.136501818895	0.129871279001	0.136460319161	0.121781036258	0.126198261976	0.138734921813	0.146630436182	0.126883640885	0.133354157209	0.131418436766	0.112210668623	0.131352543831	0.148637533188	0.151480033994	0.138628408313	0.129951313138	0.133090347052	0.122318401933	0.13103556633	0.1206067577	0.117398485541	0.142772585154	0.11938393116	0.132824286819	0.150013625622	0.117716751993	0.122220024467	0.126641303301	0.122518204153	0.11529853195	0.113618217409	0.149433895946	0.119011558592	0.135122790933	0.131171256304	0.122521556914	0.1462046206	0.130309477448
0.573615356445	0.066772416234	0.0812580212951	0.077121168375	0.0866612270474	0.0728538557887	0.0786945894361	0.0696834176779	0.0758232623339	0.0858619809151	0.096420571208	0.0750555098057	0.0816312581301	0.0811195671558	0.0671174377203	0.0742105767131	0.094503313303	0.0908526331186	0.078994564712	0.0753695741296	0.073653228581	0.0683642402291	0.0825433135033	0.0780674815178	0.0698369890451	0.0862387120724	0.0771318599582	0.0780292153358	0.0972071513534	0.0687030032277	0.0742224082351	0.0781868547201	0.0695006996393	0.0661700740457	0.0694353953004	0.0866653397679	0.0665743723512	0.0848236083984	0.0716105103493	0.0724667459726	0.0930607840419	0.0780624076724
0.727895507813	0.034474927932	0.03972402215	0.0365451723337	0.0465323701501	0.0418984517455	0.0403574630618	0.0377513840795	0.0391279272735	0.0469285026193	0.058295302093	0.0366251729429	0.0463607013226	0.048392932862	0.0306662023067	0.0428875014186	0.0569280087948	0.0546458661556	0.0456668883562	0.0403007939458	0.0407538376749	0.0400685742497	0.0410753116012	0.0393385514617	0.0327412486076	0.045881126076	0.0410367622972	0.0477978214622	0.0534140653908	0.0361177250743	0.0370075628161	0.0390439517796	0.0374274142087	0.0303690247238	0.0315741822124	0.0484674014151	0.0344549380243	0.0504993498325	0.0447013676167	0.0367998257279	0.0510313510895	0.0420927666128
0.923671020508	0.0140284169465	0.0206922069192	0.0236475523561	0.0199620984495	0.0205094069242	0.0211946051568	0.0186606124043	0.0182294100523	0.028344321996	0.0307813920081	0.0170724466443	0.0186748038977	0.0188605878502	0.0153757361695	0.0219776071608	0.0290814004838	0.0282994266599	0.024860503152	0.0227018985897	0.02327048406	0.0152047555894	0.0192915350199	0.0202768966556	0.0180692076683	0.0207523070276	0.017837215215	0.0238496270031	0.0344217643142	0.0143131883815	0.0162391699851	0.0198050644249	0.0161938164383	0.0131685901433	0.0149055914953	0.0292642917484	0.0130546521395	0.0260741226375	0.0210214443505	0.0160912238061	0.0338388010859	0.0209974516183
1.17210241699	0.00627815583721	0.0105227343738	0.00816101301461	0.0115862069651	0.0117434086278	0.0109367612749	0.00765021052212	0.00845738127828	0.0145379183814	0.0151077117771	0.00597519101575	0.00953751243651	0.0102869737893	0.00501949712634	0.00862813740969	0.0175933279097	0.0123179983348	0.00987738743424	0.00849338807166	0.0074511654675	0.00758525449783	0.00844615604728	0.0110336560756	0.00687621440738	0.0119107645005	0.00909244176	0.0122741190717	0.0197005160153	0.00536942016333	0.00870029255748	0.00933875516057	0.00953994505107	0.0044264588505	0.00574609730393	0.0154104996473	0.00462092971429	0.0125553561375	0.0127973482013	0.0105030108243	0.0148229924962	0.0100228087977
1.48735229492	0.00151637091767	0.00317757646553	0.00299726822414	0.00612866040319	0.00375791825354	0.00582336168736	0.00219405116513	0.00609519798309	0.00431622564793	0.00753347435966	0.00415280135348	0.00487455399707	0.00355151342228	0.00304319290444	0.00472607230768	0.00820512510836	0.00606098165736	0.0048514129594	0.00348941003904	0.00545254861936	0.00242258701473	0.00349709764123	0.00524150161073	0.00262634828687	0.00443115457892	0.00424434477463	0.00484756799415	0.00774860475212	0.00314293103293	0.0049874256365	0.00337338144891	0.00303041865118	0.00319762853906	0.00222116801888	0.0041815424338	0.00154113641474	0.00644663115963	0.00583874713629	0.0030994315166	0.00781593471766	0.00439708214253
1.88739208984	0.000854791782331	0.00321235018782	0.000789063342381	0.0047834822908	0.00291743967682	0.00261384644546	0.00262402556837	0.00204777042381	0.00355601077899	0.00197443459183	0.00124782579951	0.00307799316943	0.00139041966759	0.000837783038151	0.00306181539781	0.00247955578379	0.00408003060147	0.00242770719342	0.00132366688922	0.00348681071773	0.00126797391567	0.00132097653113	0.00248320680112	0.000503815303091	0.00134306552354	0.000434639805462	0.00413501216099	0.00270148576237	0.000469891820103	0.00214072363451	0.00260355114006	0.0026669264771	0.00131104118191	0.000621933781076	0.00215313979425	0.000399801181629	0.00209011044353	0.00272173993289	0.00248595094308	0.00399814825505	0.00216599949636
2.39502709961	0.000643319508526	0.000622681458481	0.00020302052144	0.000156000023708	0.000591686810367	0.000636779353954	0.000183954325621	0.00142610445619	0.00132211355958	0.00174879771657	0.000197744069737	0.000617810408585	0.00102085305844	0.000197359127924	0.00101540063042	0.00147059885785	0.00184718577657	0.00143268879037	0.000242785929004	0.000600175349973	0.00021682975057	0.000566412520129	0.000189537677215	0.00020776616293	0.000576990074478	0.000188149046153	0.00105663959403	0.000966751947999	0.000219122317503	0.00148453772999	0.000613484764472	0.000199031739612	0.000210429308936	0.000635575852357	0.00184383965097	0.000162871801876	0.000185068201972	0.00110672670417	0.000197664790903	0.000609499809798	0.00069034966873
3.03919604492	0.000552225043066	9.9702643638e-05	9.3566304713e-05	8.52149387356e-05	0.000517208245583	0.000102764985058	7.68812169554e-05	9.57727679634e-05	0.000863037421368	9.79905380518e-05	0.000513623759616	8.90506053111e-05	0.000521256239153	0.000101469668152	0.00094298197655	0.000528830918483	0.000514590705279	0.000517162727192	0.000114177993964	0.000526811636519	0.00054835586343	9.27380606299e-05	9.4912291388e-05	0.000103533733636	0.00048042475828	0.000104529593955	0.000103849524749	9.55005380092e-05	0.000100714249129	0.000102105070255	0.000537262996659	0.000111199333332	0.000537035579327	0.000100133940578	0.000527511932887	8.95028206287e-05	0.000520106521435	0.000108482701762	0.000102349986264	0.000494746724144	0.000297732884064
3.85662109375	5.20193134435e-05	6.02333748247e-05	5.14691637363e-05	4.33320892625e-05	5.4892636399e-05	5.45604380022e-05	4.31088228652e-05	5.28715791006e-05	5.48842435819e-05	4.66339915874e-05	5.93163822487e-05	5.84768495173e-05	0.000476415880257	5.79582629143e-05	5.12934057042e-05	5.74125515413e-05	0.000460869108792	5.91419411649e-05	6.02871186857e-05	4.59676048195e-05	5.53999743715e-05	5.22153568454e-05	5.28736345586e-05	5.20857065567e-05	5.09753226652e-05	5.41183471796e-05	5.67139868508e-05	5.18890265084e-05	5.59138934477e-05	6.31376169622e-05	4.70833401778e-05	5.78025428695e-05	5.34904029337e-05	5.94873927184e-05	5.66455782973e-05	5.12291844643e-05	5.09880665049e-05	5.6413369748e-05	5.39758548257e-05	0.000452582200523	8.46541515784e-05
4.89390185547	3.13597847708e-05	3.15570723615e-05	2.97778515232e-05	2.64097125182e-05	3.13922864734e-05	3.21961197187e-05	2.86624890578e-05	3.04057030007e-05	2.89628806058e-05	3.27648303937e-05	3.21774350596e-05	2.92919103231e-05	3.08348608087e-05	3.18595448334e-05	2.84976704279e-05	2.96740654449e-05	2.73020759778e-05	3.10478208121e-05	3.61228667316e-05	3.39764446835e-05	2.82220371446e-05	2.91907435894e-05	2.99893526972e-05	3.06352667394e-05	3.11781514029e-05	2.89851450361e-05	3.29806352966e-05	3.09794486384e-05	3.27323905367e-05	3.26963636326e-05	2.82183027593e-05	2.91704436677e-05	3.04262939608e-05	3.21312872984e-05	3.1800391298e-05	3.09223432851e-05	3.40051410603e-05	3.52122842742e-05	3.13908603857e-05	3.22178020724e-05	3.09339520754e-05
6.21017089844	2.14850260818e-05	1.89964885067e-05	2.15750387724e-05	1.88608355529e-05	1.88433004951e-05	1.97884983208e-05	1.80947281478e-05	1.90950831893e-05	1.94834610738e-05	1.91959170479e-05	1.94236308744e-05	1.87930854736e-05	1.82650710485e-05	2.19791327254e-05	1.92433071788e-05	1.94557396753e-05	1.8111521058e-05	1.98654615815e-05	2.12805680349e-05	2.06713048101e-05	2.31247413467e-05	1.85336957657e-05	2.0790450435e-05	1.92632669496e-05	2.00018657779e-05	1.93740397663e-05	2.03587042051e-05	1.87685636774e-05	1.93943524209e-05	2.15216587094e-05	2.10868984141e-05	1.9469185645e-05	1.92932511709e-05	1.97945373657e-05	1.92737679754e-05	1.90147093235e-05	1.99311507458e-05	1.90475766431e-05	2.00419108296e-05	2.0438041247e-05	1.97757381102e-05
7.88046435547	1.54462068167e-05	1.48102208186e-05	1.41826894833e-05	1.4095196093e-05	1.46993825183e-05	1.43355036926e-05	1.48913068188e-05	1.46661814142e-05	1.43215002026e-05	1.39389685501e-05	1.45610583786e-05	1.42376911754e-05	1.46191332533e-05	1.55200705194e-05	1.42600692925e-05	1.41674581755e-05	1.4461174942e-05	1.45898929986e-05	1.55004508997e-05	1.4813245798e-05	1.43549259519e-05	1.48159087985e-05	1.54778754222e-05	1.43106753967e-05	1.59587107191e-05	1.49082361531e-05	1.41996715683e-05	1.39312060128e-05	1.47571745401e-05	1.41220589285e-05	1.60651834449e-05	1.56932746904e-05	1.43717452374e-05	1.52002594405e-05	1.48628123497e-05	1.46507372847e-05	1.61558637046e-05	1.45639742186e-05	1.47536102304e-05	1.44246969285e-05	1.47423979797e-05
10.0000019531	1.21918019431e-05	1.1670580534e-05	1.17823601613e-05	1.17004274216e-05	1.19228188851e-05	1.19617407108e-05	1.17815288831e-05	1.18427724374e-05	1.16128539958e-05	1.15446282507e-05	1.17989384307e-05	1.18630814541e-05	1.18485395433e-05	1.22322699099e-05	1.18872630992e-05	1.17693143693e-05	1.16856326713e-05	1.22032179206e-05	1.18443549582e-05	1.20401582535e-05	1.19559508676e-05	1.16488672575e-05	1.18489560919e-05	1.23415720736e-05	1.16795117719e-05	1.17742956718e-05	1.18297839435e-05	1.16064093163e-05	1.19790884128e-05	1.1796140825e-05	1.19770938909e-05	1.19960195661e-05	1.18768566608e-05	1.1978026123e-05	1.20128661365e-05	1.18898842629e-05	1.17418339869e-05	1.1775035091e-05	1.23357185657e-05	1.16937862913e-05	1.1873047697e-05


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift20.001.dat <==
#noise: 0.001 graphs: 40 data: 40
0.01	0.956518352032	0.955422878265	0.955253005028	0.952137589455	0.955877184868	0.953882694244	0.955140709877	0.954859256744	0.95532476902	0.95589363575	0.956812381744	0.954816937447	0.954590678215	0.95604801178	0.955513358116	0.955426514149	0.955566048622	0.955355644226	0.953402221203	0.954969108105	0.95463436842	0.954455494881	0.955576121807	0.953187584877	0.954831779003	0.953425049782	0.955070853233	0.951827347279	0.952219367027	0.951860427856	0.954526305199	0.957309424877	0.956400096416	0.954600632191	0.958781599998	0.955017089844	0.95424669981	0.954877257347	0.953106760979	0.954840183258	0.954840064049
0.0126896104813	0.943999171257	0.941487669945	0.942344486713	0.941508114338	0.943014264107	0.942252039909	0.942011058331	0.943784356117	0.943668365479	0.942032039165	0.941032707691	0.941096484661	0.940940856934	0.940723121166	0.945523381233	0.942616820335	0.940362930298	0.942702412605	0.941395640373	0.939634978771	0.94047498703	0.941851973534	0.941845059395	0.938756108284	0.942076385021	0.939858078957	0.942197680473	0.940130114555	0.938213646412	0.937438666821	0.942482948303	0.944435298443	0.941112220287	0.941100418568	0.947493374348	0.940021395683	0.940380215645	0.941968083382	0.941312611103	0.942410826683	0.941692233086
0.0161026210785	0.92971932888	0.925650238991	0.928269982338	0.92502528429	0.926717579365	0.924800038338	0.923791885376	0.927035987377	0.925549387932	0.924488842487	0.924248695374	0.927412629128	0.925559043884	0.925477683544	0.928188025951	0.924632847309	0.920588374138	0.925421357155	0.923752486706	0.927243590355	0.922168910503	0.923669338226	0.926744163036	0.924178123474	0.923800766468	0.922880828381	0.923765838146	0.923666357994	0.922291874886	0.921983242035	0.922923088074	0.928233027458	0.925636470318	0.926128029823	0.931562900543	0.923054099083	0.923090457916	0.926184356213	0.921809315681	0.925761818886	0.925077736378
0.0204335975647	0.912355780602	0.910301089287	0.909571826458	0.908979713917	0.909194469452	0.903731524944	0.904034018517	0.913410544395	0.906987965107	0.904656291008	0.913974165916	0.909989356995	0.908947587013	0.909488320351	0.911058068275	0.909128963947	0.909330964088	0.910214602947	0.906518816948	0.908085227013	0.904518902302	0.90631711483	0.906428992748	0.907902598381	0.909983158112	0.904443383217	0.910861849785	0.908741950989	0.905998051167	0.904600977898	0.907513320446	0.908540070057	0.907455921173	0.906543254852	0.912650287151	0.902673363686	0.904309153557	0.909327507019	0.904802203178	0.9105219841	0.908102214336
0.0259294395447	0.8919480443	0.887087702751	0.890152335167	0.887806892395	0.885890841484	0.888174891472	0.88843858242	0.888278782368	0.885944545269	0.886637091637	0.888197600842	0.889908194542	0.890000700951	0.887875914574	0.892366111279	0.884192585945	0.886066436768	0.888107180595	0.88514816761	0.886520504951	0.884562969208	0.885142207146	0.888141751289	0.887760281563	0.887791931629	0.886573314667	0.886805653572	0.88820964098	0.884375751019	0.885778605938	0.885924458504	0.891904652119	0.888484299183	0.887359440327	0.895528435707	0.884912371635	0.88632774353	0.889435887337	0.881504178047	0.887735247612	0.887575030327
0.0329034461975	0.865391075611	0.858826637268	0.8618491292	0.85595446825	0.861074328423	0.86269235611	0.857104420662	0.861716270447	0.857801258564	0.860518813133	0.865837752819	0.864557623863	0.859817683697	0.856287360191	0.864589869976	0.858683466911	0.855445683002	0.86157810688	0.855138480663	0.857310414314	0.855726122856	0.854848980904	0.860732078552	0.858070015907	0.863331019878	0.85798561573	0.864393591881	0.862100422382	0.856237769127	0.859360337257	0.858105838299	0.86728477478	0.857963263988	0.863494515419	0.869979381561	0.858429908752	0.854452431202	0.860796928406	0.853637874126	0.864390671253	0.860087513924
0.0417531929016	0.833314061165	0.829174399376	0.82811576128	0.823820114136	0.826714873314	0.826295852661	0.824205100536	0.834199726582	0.826237082481	0.825402438641	0.834936797619	0.832342624664	0.825881183147	0.829573154449	0.827266395092	0.821729540825	0.82706451416	0.825502216816	0.821830451488	0.824303627014	0.817882180214	0.821312606335	0.823939442635	0.822490572929	0.825171470642	0.822721660137	0.824212193489	0.826710402966	0.81772840023	0.819561958313	0.830598533154	0.834699749947	0.822371840477	0.824035525322	0.834508538246	0.819969654083	0.816155314445	0.82680529356	0.824839413166	0.833708941936	0.825933456421
0.0529831733704	0.794583082199	0.787637472153	0.783945441246	0.781975150108	0.786776125431	0.784231185913	0.786877334118	0.787065148354	0.787807285786	0.781973183155	0.797179996967	0.793854594231	0.78963303566	0.783562242985	0.794559180737	0.78377276659	0.786017417908	0.789105713367	0.783935010433	0.788419604301	0.780251741409	0.781199336052	0.789456963539	0.778730154037	0.789177834988	0.780736386776	0.785457193851	0.789835989475	0.780389726162	0.778905570507	0.790599107742	0.79596722126	0.780364692211	0.785571336746	0.794901251793	0.780986249447	0.780489325523	0.784231901169	0.78162330389	0.79110366106	0.786322295666
0.067233581543	0.740414559841	0.737305700779	0.741676092148	0.734114229679	0.737706840038	0.735949218273	0.734767019749	0.742088675499	0.733679354191	0.734573960304	0.747466683388	0.733993947506	0.736027002335	0.736771285534	0.744937300682	0.732766270638	0.734158098698	0.740568101406	0.724260449409	0.732527852058	0.725375175476	0.727867484093	0.734189391136	0.726309537888	0.730614960194	0.736920714378	0.735105037689	0.738947153091	0.721605837345	0.727470397949	0.728391170502	0.744957745075	0.730758488178	0.737819969654	0.746101379395	0.72909706831	0.726137042046	0.732124567032	0.727540314198	0.737838864326	0.734523177147
0.0853167877197	0.687145769596	0.675413608551	0.683241784573	0.672408461571	0.681394994259	0.6761764884	0.673140287399	0.684475958347	0.678046524525	0.668783545494	0.68074464798	0.684552788734	0.673266351223	0.676457047462	0.68770301342	0.670001506805	0.673793673515	0.684782862663	0.670704722404	0.671377241611	0.667177557945	0.669561028481	0.678104817867	0.668215513229	0.682915985584	0.67139351368	0.679179906845	0.674800038338	0.667122066021	0.666902184486	0.683409810066	0.683038473129	0.670472741127	0.678157150745	0.688796699047	0.670472323895	0.667802095413	0.675286829472	0.672306835651	0.687588810921	0.676408052444
0.108263679504	0.618714272976	0.61058151722	0.61550706625	0.606980144978	0.624550580978	0.614357829094	0.607841253281	0.620053648949	0.612325370312	0.610316574574	0.628058195114	0.625149309635	0.613837182522	0.613511860371	0.628724336624	0.603603482246	0.60919034481	0.618268787861	0.59819662571	0.611666858196	0.596618294716	0.605390787125	0.618896663189	0.604309678078	0.614071547985	0.598522543907	0.61312431097	0.618098855019	0.596879303455	0.60172533989	0.616163551807	0.624663710594	0.602227807045	0.612739682198	0.618844091892	0.604529619217	0.5998493433	0.603866457939	0.597190022469	0.620016276836	0.61147916317
0.137382385254	0.550265192986	0.53941911459	0.543003499508	0.529797196388	0.536804795265	0.538509428501	0.535004258156	0.548946499825	0.53083384037	0.533878743649	0.551829099655	0.55228215456	0.541095614433	0.538951039314	0.551666617393	0.534143805504	0.531294047832	0.540096879005	0.523922801018	0.54034113884	0.522446513176	0.533257901669	0.538914561272	0.525944888592	0.540682673454	0.533178508282	0.542767703533	0.534953773022	0.521013140678	0.528809726238	0.536255478859	0.551476478577	0.524369001389	0.538501858711	0.554469823837	0.53331142664	0.52144998312	0.534308254719	0.530024170876	0.547701776028	0.53714799881
0.174332901001	0.463178485632	0.459274619818	0.461674779654	0.451992571354	0.458296597004	0.457731962204	0.453812599182	0.468330055475	0.454041570425	0.448382288218	0.471202224493	0.472470194101	0.45914593339	0.457230955362	0.47346624732	0.458613693714	0.447670131922	0.45399838686	0.443219125271	0.456687778234	0.440868705511	0.450492441654	0.456720739603	0.44124430418	0.45873388648	0.44517454505	0.467491388321	0.455831587315	0.433241128922	0.439034163952	0.447451353073	0.462826639414	0.446742683649	0.456416428089	0.47435054183	0.452374458313	0.439905464649	0.448660999537	0.448118925095	0.468113750219	0.455105304718
0.22122164917	0.381063371897	0.372105658054	0.373669475317	0.37092012167	0.367671817541	0.364223241806	0.364938288927	0.38180488348	0.366998463869	0.37162104249	0.388362914324	0.375822603703	0.373541653156	0.379812598228	0.392595231533	0.371134847403	0.360028088093	0.375637441874	0.355321019888	0.366192162037	0.350177258253	0.364307314157	0.37349447608	0.355380564928	0.376198351383	0.35932892561	0.366755187511	0.370952188969	0.354018568993	0.349844187498	0.369396775961	0.38374119997	0.356100440025	0.3702904284	0.39336925745	0.361410319805	0.355252534151	0.362176209688	0.358261346817	0.382268756628	0.369154781103
0.28072164917	0.297997713089	0.285229742527	0.287426292896	0.283552348614	0.292983621359	0.285210609436	0.281331121922	0.299641221762	0.278294026852	0.280269891024	0.306277483702	0.304033309221	0.282332092524	0.286377131939	0.298912644386	0.282635599375	0.279129326344	0.287300169468	0.266588032246	0.280283272266	0.263470947742	0.282180190086	0.293990880251	0.275572359562	0.289407432079	0.274758577347	0.289623141289	0.285099893808	0.265976965427	0.272520363331	0.290534883738	0.302999764681	0.275850385427	0.28379803896	0.306437283754	0.274564772844	0.267710208893	0.275090754032	0.267434120178	0.304927408695	0.28469389677
0.356224822998	0.21550925076	0.204979985952	0.212048962712	0.206879809499	0.208962321281	0.205673769116	0.205986827612	0.211612030864	0.20027641952	0.192466124892	0.219301462173	0.219374343753	0.207169890404	0.204496070743	0.222917988896	0.203109666705	0.199950531125	0.208929494023	0.19655957818	0.198760643601	0.186718016863	0.203881934285	0.207694604993	0.192476660013	0.203423380852	0.19453407824	0.207860067487	0.206307262182	0.187968418002	0.183655589819	0.207416266203	0.219177082181	0.197644144297	0.203778222203	0.226922318339	0.190036833286	0.189476698637	0.200564414263	0.18295738101	0.220845535398	0.203957602382
0.452035430908	0.14916318655	0.134950622916	0.146681264043	0.136415943503	0.139814674854	0.135955959558	0.137242212892	0.130993008614	0.135799378157	0.136007323861	0.151431575418	0.153115391731	0.139652103186	0.143711432815	0.145132228732	0.134867697954	0.134845554829	0.141083359718	0.126039758325	0.131320685148	0.115960910916	0.131233096123	0.138455122709	0.125176489353	0.139693439007	0.123901389539	0.140201821923	0.140111610293	0.114299058914	0.116789087653	0.141337424517	0.152760326862	0.126661688089	0.133418887854	0.157335966825	0.127979159355	0.118562698364	0.132989600301	0.123464748263	0.156768932939	0.136033117771
0.573615356445	0.0927141308784	0.0847868770361	0.0947250947356	0.0837593525648	0.0864213481545	0.0863520354033	0.0794167965651	0.0873458012938	0.0785267204046	0.0861529558897	0.0993661135435	0.0932695120573	0.0852399244905	0.0865962207317	0.0982013493776	0.0775471031666	0.0807693228126	0.0796586945653	0.0745444595814	0.0785728618503	0.0686473399401	0.0768233388662	0.0884939804673	0.069360293448	0.0843673422933	0.0743922442198	0.0825953632593	0.0842110216618	0.0668256953359	0.0697432234883	0.0855230540037	0.0967006236315	0.0739980787039	0.0822235196829	0.101111076772	0.0685727745295	0.0720884948969	0.081565156579	0.0795271545649	0.0982834175229	0.082975499332
0.727895507813	0.0500682890415	0.0482728406787	0.0595055036247	0.0446744933724	0.0535684712231	0.0500287935138	0.0470121130347	0.0565318241715	0.0457264818251	0.0451909378171	0.0584000647068	0.0556343309581	0.0453621149063	0.0512946173549	0.0581237897277	0.0459584668279	0.0483628250659	0.052181083709	0.0404682047665	0.0435134619474	0.0355841331184	0.0473667755723	0.045920226723	0.0382011383772	0.0545169226825	0.0422708690166	0.0559287145734	0.0471107587218	0.0370007604361	0.0379817187786	0.0480362437665	0.0597437247634	0.0428487695754	0.0452845320106	0.0623204521835	0.0424946770072	0.0379027165473	0.0453616008162	0.0428599789739	0.0500956848264	0.0479677319527
0.923671020508	0.0296991579235	0.0265503134578	0.0326541438699	0.026040032506	0.0221796296537	0.0271889679134	0.0259486138821	0.0246958583593	0.024726210162	0.0211672764271	0.0390222892165	0.0363010130823	0.0283928476274	0.0255837105215	0.0297201424837	0.0273129791021	0.0222581010312	0.0259197950363	0.0178762897849	0.0212693288922	0.0166431535035	0.0248461645097	0.0274576954544	0.020280290395	0.0263846553862	0.0233561825007	0.0290064774454	0.0328893512487	0.0154965091497	0.0164908524603	0.0268623791635	0.0354533605278	0.0205285809934	0.0261863078922	0.0336916260421	0.0185232516378	0.0207730419934	0.0217070169747	0.0217789579183	0.035038433969	0.0256975255907
1.17210241699	0.0132398530841	0.0120204463601	0.01769348979	0.0119140259922	0.0118804657832	0.00841701123863	0.0116892475635	0.0167060233653	0.0126310186461	0.0144970286638	0.0182986371219	0.0145796258003	0.0162699986249	0.0143730212003	0.0152404140681	0.0146281179041	0.0121809672564	0.015654604882	0.00724877323955	0.00988938473165	0.00626211706549	0.0106975529343	0.0146720679477	0.00988929625601	0.0136320171878	0.009257664904	0.0134029434994	0.0118455346674	0.00841712392867	0.00860856845975	0.0133992210031	0.0172381959856	0.00889309868217	0.0148130627349	0.0184236429632	0.0112832849845	0.0114286877215	0.0162375047803	0.0101000908762	0.0164158511907	0.0128492433578
1.48735229492	0.00622344296426	0.0057405908592	0.00767848035321	0.00740582356229	0.00908154807985	0.00481036212295	0.00569703709334	0.00481527717784	0.00477722566575	0.00700644170865	0.00729739060625	0.0117081254721	0.00635536247864	0.00549734430388	0.0100850025192	0.00364029221237	0.00867504347116	0.00566828623414	0.00464487075806	0.00520362891257	0.00322787533514	0.00543730240315	0.00646664062515	0.00570375751704	0.00820317864418	0.00609129760414	0.00707410275936	0.00707111414522	0.00385295157321	0.00403817463666	0.00883486587554	0.0113266548142	0.00463235611096	0.00349899381399	0.00855581928045	0.0059712366201	0.0042358697392	0.0054464074783	0.00326807424426	0.00932976882905	0.00635694991797
1.88739208984	0.00218036468141	0.00367799820378	0.00228244578466	0.00415705610067	0.00314260134473	0.00268331496045	0.00286287302151	0.00272892625071	0.00244790082797	0.00250287121162	0.00550684938207	0.00424485746771	0.00239003170282	0.00267163617536	0.00279716495425	0.001677496708	0.00195371266454	0.00276869302616	0.00296376040205	0.00244373618625	0.00129594583996	0.00191700388677	0.00311686052009	0.00205972162075	0.00339726731181	0.00177920889109	0.00454878527671	0.00398986507207	0.00124318117741	0.00110984733328	0.00320256385021	0.00490066129714	0.00103823677637	0.00186600664165	0.00505213346332	0.0015759409871	0.00157668720931	0.00372670288198	0.00194032280706	0.00478511955589	0.00280515896156
2.39502709961	0.00132840697188	0.00146801257506	0.00185371970292	0.00105141079985	0.00112089968752	0.00180973554961	0.0019218979869	0.000973563001025	0.000585485599004	0.00154493830632	0.00176920299418	0.00178973039147	0.000583517481573	0.000623303989414	0.000965991232079	0.000588453025557	0.00109589123167	0.00060660589952	0.00198537833057	0.00104152713902	0.000654336065054	0.00106536457315	0.00183432491031	0.000677747651935	0.00146689312533	0.00113066867925	0.00194560398813	0.000628553272691	0.000645565451123	0.00105793657713	0.00102262734435	0.00272071058862	0.000601188046858	0.00110300362576	0.00129938987084	0.00105919735506	0.00101560575422	0.00192844180856	0.000598400481977	0.00142040173523	0.00121459073853
3.03919604492	0.000359125726391	0.000819797802251	0.000797367480118	0.000813933263998	0.000772130384576	0.000773083476815	0.00038413371658	0.000759554677643	0.000776595203206	0.000389676599298	0.000388632935937	0.000384059065254	0.000369516288629	0.000385277147871	0.000367007101886	0.000378608820029	0.000403182639275	0.000381285703043	0.000389067135984	0.000362690829206	0.000456606212538	0.000381090445444	0.000369498535292	0.000402876263252	0.00037799339043	0.000385822029784	0.000383308070013	0.00078465801198	0.00038587389281	0.000366363616195	0.000785067095421	0.00165854021907	0.000781723647378	0.000369470770238	0.000364524428733	0.000387569394661	0.000380495737772	0.00038416107418	0.000392154383007	0.000790541234892	0.000526076648384
3.85662109375	0.000248541473411	0.000264299276751	0.000271765311481	0.000260594737483	0.000252849160461	0.000250595447142	0.000254684448009	0.00025063479552	0.000668575346936	0.000264608563157	0.000262627960183	0.000256777886534	0.000256110157352	0.00025905072107	0.000249045260716	0.000258699583355	0.000266878545517	0.000261998735368	0.000260055210674	0.000251380290138	0.000270465563517	0.000262010202277	0.000249659671681	0.000267016410362	0.000679049466271	0.000262214132817	0.000266601418843	0.000252844416536	0.000272183708148	0.000255236082012	0.000265776587185	0.000686597311869	0.000257970707025	0.000252411147812	0.000245456467383	0.000264833070105	0.000684249855112	0.000263383379206	0.000262661895249	0.000260351167526	0.000301268650219
4.89390185547	0.000178357644472	0.000191166036529	0.000183700962225	0.000189792612218	0.00018551867106	0.000184485907084	0.000185395459994	0.000179782247869	0.000183521144208	0.000185878117918	0.000183144729817	0.00018470051873	0.000184698757948	0.000191379309399	0.000181662617251	0.000186376957572	0.000191700964933	0.000187358498806	0.000183711148566	0.000181652911124	0.000193690211745	0.000187021258171	0.000182464835234	0.000188734004041	0.000188082427485	0.000192255029106	0.000188914433238	0.000184603006346	0.000189357917407	0.000184639546205	0.000186308447155	0.000186179793673	0.000185134151252	0.000181251816684	0.000178470872925	0.000188537378563	0.00018580982578	0.000188364778296	0.000188527075807	0.000183594733244	0.000185898185009
6.21017089844	0.000135524081998	0.000141411743243	0.000139121839311	0.000142511038575	0.000137575363624	0.000138788091135	0.000137963943416	0.000138207891723	0.000138505245559	0.000139451818541	0.000139215204399	0.000140227828524	0.000139674186357	0.000140835676575	0.000137505616294	0.000140550415381	0.000142717908602	0.000140872303746	0.000140407006256	0.000136570466566	0.000143670942634	0.000138565694215	0.000139353360282	0.00014177619596	0.00014061719412	0.000141908793012	0.00013997455244	0.000141165044624	0.0001393208222	0.000139836454764	0.000140977412229	0.000139674084494	0.000139306299388	0.00013628511806	0.000134775487822	0.000142014177982	0.000141624928801	0.000141507087392	0.000144134042785	0.000139465177199	0.000139839743497
7.88046435547	0.000105853287096	0.000109316220914	0.00010758935241	0.000108361695311	0.000106967214379	0.000107258521894	0.000107759493403	0.000106857027276	0.000108009771793	0.000107988737	0.000107505708002	0.000107610598207	0.000108261265268	0.000107921092422	0.00010687365284	0.000109359811177	0.000108913845906	0.000108215899672	0.000108787651698	0.000106762607174	0.000110013017547	0.000108169544546	0.000107760584797	0.000109952547064	0.000107949716039	0.000109258551674	0.000108676918899	0.000107535219286	0.000108562526293	0.000107743799163	0.000108272106445	0.000107728781586	0.000108711363282	0.000106532781501	0.000104578692117	0.000108936699689	0.00010817690054	0.000108573512989	0.000110535489512	0.000107852523797	0.000108042382635
10.0000019531	8.32638907013e-05	8.64981266204e-05	8.54314494063e-05	8.60357104102e-05	8.47383926157e-05	8.51792574394e-05	8.49743810249e-05	8.42844965518e-05	8.51406512083e-05	8.54156969581e-05	8.48098279675e-05	8.54323225212e-05	8.54892568896e-05	8.55398102431e-05	8.4447710833e-05	8.61286898726e-05	8.63034729264e-05	8.55201215018e-05	8.64492176333e-05	8.4461280494e-05	8.62786982907e-05	8.53666933835e-05	8.5301384388e-05	8.69693903951e-05	8.58611892909e-05	8.64949688548e-05	8.58619168866e-05	8.52929297253e-05	8.61945591168e-05	8.53187666507e-05	8.50904689287e-05	8.55753169162e-05	8.57383129187e-05	8.42488516355e-05	8.28914271551e-05	8.63702880451e-05	8.56711703818e-05	8.63405221025e-05	8.67149065016e-05	8.56348124216e-05	8.54690078995e-05


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift20.01.dat <==
#noise: 0.01 graphs: 40 data: 40
0.01	0.957365870476	0.956673443317	0.95531463623	0.95773935318	0.953467726707	0.957458794117	0.95603877306	0.955080151558	0.956370353699	0.955646395683	0.956146538258	0.953657746315	0.954022884369	0.955680966377	0.955265641212	0.958019912243	0.956063449383	0.953639984131	0.959202110767	0.956212222576	0.956717371941	0.956147491932	0.953428089619	0.955948710442	0.9551846385	0.956261456013	0.953757166862	0.954670608044	0.954647064209	0.956333041191	0.953795731068	0.958232581615	0.953182518482	0.957178294659	0.955814480782	0.956720173359	0.956619262695	0.95370388031	0.956593513489	0.956197142601	0.955754935741
0.0126896104813	0.944940686226	0.941985607147	0.943313896656	0.945854961872	0.94102782011	0.946416974068	0.943334758282	0.94622027874	0.943941950798	0.942185878754	0.940801143646	0.940371870995	0.939514279366	0.943128407001	0.939522624016	0.942541778088	0.943874359131	0.942257583141	0.944202244282	0.944281220436	0.942376255989	0.941077411175	0.945361256599	0.942472279072	0.944881737232	0.943059921265	0.940709233284	0.940490365028	0.941838920116	0.942381739616	0.939571738243	0.946385025978	0.939855098724	0.944010138512	0.944005489349	0.943487942219	0.941913425922	0.941864192486	0.94213283062	0.941904723644	0.942737460136
0.0161026210785	0.928756117821	0.926611304283	0.926298320293	0.928190052509	0.923874855042	0.926750361919	0.925152182579	0.929376423359	0.928282380104	0.927746474743	0.924461007118	0.922426223755	0.922566115856	0.92655736208	0.924381375313	0.92394810915	0.924212157726	0.925236999989	0.931703269482	0.928172588348	0.925010859966	0.924853920937	0.927895665169	0.922677397728	0.928622364998	0.925691485405	0.922139167786	0.92238587141	0.923901200294	0.92349165678	0.924958527088	0.928216636181	0.923003971577	0.925805926323	0.9271286726	0.926172912121	0.9243683815	0.925981879234	0.927376627922	0.92678296566	0.925779521465
0.0204335975647	0.910811305046	0.91136187315	0.913426280022	0.907961189747	0.909432530403	0.912290096283	0.907853603363	0.913977980614	0.909665465355	0.910738587379	0.906754612923	0.906389415264	0.90582883358	0.909728050232	0.907575130463	0.909531950951	0.910556674004	0.909319400787	0.913859665394	0.910457611084	0.909117400646	0.908926188946	0.913714706898	0.906841158867	0.909364521503	0.906523108482	0.908241868019	0.910832107067	0.906788527966	0.906320929527	0.904057681561	0.913959145546	0.905900001526	0.912182688713	0.911290049553	0.9132822752	0.907823741436	0.910812854767	0.90860748291	0.9090539217	0.909528911114
0.0259294395447	0.891989588737	0.891239762306	0.89032715559	0.89278948307	0.888025641441	0.895796775818	0.891809105873	0.895008206367	0.890255749226	0.889925599098	0.88864839077	0.884004592896	0.887214541435	0.888205826283	0.887793898582	0.891441702843	0.890239536762	0.890274643898	0.894551157951	0.890129089355	0.890131771564	0.887617111206	0.890716850758	0.886645197868	0.892524242401	0.887648224831	0.888101220131	0.88646876812	0.885694622993	0.887831509113	0.887176692486	0.893095016479	0.88535296917	0.890351295471	0.890704512596	0.894885718822	0.889887928963	0.890453338623	0.891968250275	0.888747811317	0.889891803265
0.0329034461975	0.862879157066	0.862690150738	0.865646958351	0.865292847157	0.857840180397	0.866271197796	0.866060435772	0.866910755634	0.865584015846	0.864614605904	0.857979893684	0.854162573814	0.855689167976	0.863175570965	0.857425034046	0.864493966103	0.857610702515	0.863255858421	0.867262244225	0.867066085339	0.862163364887	0.858823180199	0.864533901215	0.857437968254	0.866095840931	0.862281799316	0.863759815693	0.859480559826	0.858427047729	0.860356926918	0.858222842216	0.868702054024	0.854452490807	0.863293170929	0.860047161579	0.869691669941	0.859830379486	0.861665844917	0.862539887428	0.860831558704	0.862113773823
0.0417531929016	0.832606911659	0.824696063995	0.830350518227	0.832359433174	0.823162555695	0.83581084013	0.832471191883	0.834309279919	0.832938313484	0.830888569355	0.82565677166	0.820275187492	0.817947745323	0.827656626701	0.822682857513	0.831659138203	0.825337588787	0.825939178467	0.832729041576	0.832462608814	0.827632904053	0.820393562317	0.82871723175	0.827532589436	0.834149956703	0.8261526227	0.826178908348	0.826407074928	0.825222015381	0.82443523407	0.81882584095	0.836120605469	0.821354687214	0.832799732685	0.828382790089	0.83648121357	0.828285396099	0.827185153961	0.831264138222	0.825380325317	0.828121006489
0.0529831733704	0.791813969612	0.796290040016	0.795472085476	0.792790830135	0.785047411919	0.798359453678	0.788609802723	0.796271204948	0.793779313564	0.790175795555	0.785954535007	0.781542897224	0.776451289654	0.78624022007	0.788115859032	0.787572562695	0.785586535931	0.79041415453	0.803614020348	0.796594023705	0.788061499596	0.784951627254	0.793454885483	0.787784397602	0.792636036873	0.790498375893	0.782994329929	0.787266731262	0.785141825676	0.784115731716	0.780790925026	0.796935319901	0.779071509838	0.79547393322	0.783929884434	0.797186017036	0.78853559494	0.791094660759	0.793377280235	0.781913876534	0.789397776127
0.067233581543	0.745584666729	0.738605082035	0.74229991436	0.743597090244	0.732999563217	0.753848135471	0.740141689777	0.749753773212	0.746290504932	0.739099860191	0.735474288464	0.730777382851	0.724015772343	0.736981034279	0.73241519928	0.743629455566	0.736608862877	0.742003262043	0.749051630497	0.744359076023	0.739483833313	0.733683884144	0.745814621449	0.734224915504	0.744161248207	0.732313752174	0.735078215599	0.73262745142	0.73251336813	0.7369607687	0.735462546349	0.747726082802	0.730509877205	0.744884312153	0.736432552338	0.748273611069	0.738698124886	0.740168094635	0.738008081913	0.737379252911	0.739298701286
0.0853167877197	0.68893712759	0.683699131012	0.68718457222	0.69147670269	0.676660299301	0.690544843674	0.688101172447	0.696888327599	0.682901620865	0.684337079525	0.68120610714	0.667291402817	0.668997764587	0.677607655525	0.680592119694	0.688880324364	0.686108767986	0.686657488346	0.696747601032	0.692435741425	0.679765224457	0.674962937832	0.686649978161	0.676337659359	0.681925594807	0.682596623898	0.680984139442	0.675627410412	0.672596395016	0.675539374352	0.671716809273	0.699501514435	0.672505199909	0.684601664543	0.677810549736	0.700645804405	0.681629896164	0.68544113636	0.688748717308	0.677571594715	0.683110296726
0.108263679504	0.621603548527	0.620287299156	0.622716367245	0.623401641846	0.610109508038	0.628387570381	0.622792840004	0.624309420586	0.628602683544	0.622581124306	0.611251890659	0.605978608131	0.593927979469	0.613574624062	0.610760867596	0.628389179707	0.614456355572	0.620152592659	0.636134088039	0.626077353954	0.617805421352	0.611158847809	0.615767002106	0.613144993782	0.624183952808	0.610073029995	0.616570830345	0.608967125416	0.612898230553	0.613139986992	0.604173839092	0.632784187794	0.602278113365	0.623922228813	0.619609057903	0.631507098675	0.622818768024	0.618999779224	0.627323746681	0.618004441261	0.61826556921
0.137382385254	0.552740752697	0.54828107357	0.550939679146	0.552578091621	0.534270823002	0.568194389343	0.551266074181	0.555573165417	0.552474975586	0.551641821861	0.544335305691	0.52879178524	0.52582025528	0.540139198303	0.535475432873	0.549674928188	0.539237439632	0.549732685089	0.561549901962	0.557960808277	0.541113615036	0.536936044693	0.550476014614	0.540193617344	0.549226105213	0.534705281258	0.539012074471	0.532622516155	0.536191761494	0.54539680481	0.534515619278	0.55983120203	0.530516266823	0.554806470871	0.542290210724	0.567954003811	0.547877788544	0.547420799732	0.547278642654	0.540589988232	0.545740783215
0.174332901001	0.473857581615	0.466780483723	0.478755652905	0.469260156155	0.4515658319	0.480808317661	0.468630254269	0.488364160061	0.481326431036	0.471776485443	0.463259160519	0.448065429926	0.441420644522	0.462000072002	0.454766124487	0.476955592632	0.458107709885	0.465951740742	0.477200984955	0.481827199459	0.465662777424	0.462384134531	0.479923576117	0.458643347025	0.469506561756	0.459289491177	0.470074892044	0.451942145824	0.457673370838	0.463219881058	0.446625560522	0.47805967927	0.44619679451	0.468817323446	0.457836449146	0.495367228985	0.460704565048	0.475702464581	0.474961996078	0.458515644073	0.466544687748
0.22122164917	0.386894762516	0.388643234968	0.389431804419	0.395189374685	0.375268280506	0.402881085873	0.382051438093	0.398624777794	0.395901620388	0.383024245501	0.380359590054	0.36440679431	0.358128130436	0.373262017965	0.371678471565	0.383806884289	0.380285948515	0.386315852404	0.409805357456	0.392153561115	0.380565464497	0.374797016382	0.393815875053	0.374401062727	0.391721844673	0.376608520746	0.372774064541	0.370320349932	0.381151020527	0.375485271215	0.366113215685	0.407465040684	0.358348220587	0.388117551804	0.37864664197	0.402832657099	0.377013236284	0.387904822826	0.397927820683	0.385009646416	0.383478343487
0.28072164917	0.312224626541	0.29858314991	0.314563423395	0.308062165976	0.28883689642	0.318798035383	0.300574362278	0.318398982286	0.315686881542	0.305932700634	0.289666950703	0.285536646843	0.269545376301	0.295446038246	0.297937333584	0.308982789516	0.296583861113	0.301684647799	0.312217593193	0.318506091833	0.301131635904	0.289959967136	0.315636336803	0.298987418413	0.31406712532	0.297273546457	0.294060975313	0.287725836039	0.296829730272	0.293456405401	0.27800911665	0.316268146038	0.280122220516	0.306687086821	0.297861754894	0.321366846561	0.29297286272	0.310259699821	0.309236347675	0.298644304276	0.301458150148
0.356224822998	0.2240858078	0.229849621654	0.229810088873	0.227932780981	0.20959751308	0.244718790054	0.221688821912	0.236964941025	0.233057454228	0.233630865812	0.212904363871	0.209833621979	0.200701862574	0.212450221181	0.214046865702	0.223889261484	0.216581553221	0.221900746226	0.238665387034	0.243238896132	0.220174148679	0.218434900045	0.232786893845	0.220895141363	0.238937228918	0.217291995883	0.217376872897	0.2082041502	0.215769439936	0.223411247134	0.203780457377	0.238430142403	0.200700566173	0.236390516162	0.221781283617	0.245377212763	0.211623117328	0.232182502747	0.226489692926	0.217821389437	0.223335236311
0.452035430908	0.16688939929	0.157507315278	0.168051123619	0.160976201296	0.148212909698	0.179559320211	0.158218562603	0.171060159802	0.165903836489	0.161068990827	0.150515660644	0.144818633795	0.132951423526	0.145493358374	0.152751520276	0.168480485678	0.152994811535	0.149196892977	0.176320165396	0.168755441904	0.152647003531	0.153176516294	0.163794144988	0.153549686074	0.161224812269	0.155687525868	0.156100392342	0.147941842675	0.148788481951	0.1482398808	0.141773208976	0.167379975319	0.137971118093	0.171042919159	0.152120023966	0.177341103554	0.150684908032	0.16473428905	0.160444438457	0.153211206198	0.157439485192
0.573615356445	0.111280359328	0.106804169714	0.110162317753	0.112274467945	0.0947772786021	0.11500351131	0.111357055604	0.116733729839	0.11282235384	0.108739331365	0.106120184064	0.0927442461252	0.0874747112393	0.0983148440719	0.0992362946272	0.108247563243	0.0966250449419	0.102106966078	0.114021256566	0.114215992391	0.100275039673	0.0996636897326	0.113846495748	0.0969853848219	0.108329869807	0.102433562279	0.100421823561	0.0939957797527	0.104106903076	0.103221997619	0.0924925729632	0.119045332074	0.0874457284808	0.110298551619	0.0988730788231	0.120892904699	0.101330474019	0.112359546125	0.104915753007	0.100251540542	0.104756198823
0.727895507813	0.0714756324887	0.0700915902853	0.0718989595771	0.0680217593908	0.0569154135883	0.0723311752081	0.0673917159438	0.0744179189205	0.0666859894991	0.0611913911998	0.0620848610997	0.0509645566344	0.0515789911151	0.0621976256371	0.0605818219483	0.0671954154968	0.0599589832127	0.0595660880208	0.0853690654039	0.0704415515065	0.0615046992898	0.0586181506515	0.0669804364443	0.0599556565285	0.0678241997957	0.0589517131448	0.060802359134	0.050040114671	0.0627753064036	0.0615720674396	0.0510450825095	0.0745724588633	0.0550797395408	0.0741761028767	0.0669873282313	0.0803012475371	0.0646813064814	0.0699886232615	0.0685896202922	0.0615526139736	0.0646589845419
0.923671020508	0.0393666774035	0.0460230633616	0.0439042560756	0.0404089912772	0.0335301794112	0.0462319850922	0.0329104289412	0.0411252081394	0.0423618331552	0.0444793589413	0.0336182452738	0.0326686240733	0.0289938263595	0.0354001037776	0.0321869589388	0.0431271716952	0.0410196147859	0.0324502959847	0.0475725233555	0.0408973246813	0.03789197281	0.0332076027989	0.0425663031638	0.033010981977	0.0419492200017	0.0362842381001	0.0382234863937	0.0322732254863	0.0369171909988	0.035067062825	0.0317248925567	0.0423561930656	0.0311234835535	0.0376553013921	0.033737808466	0.0487174279988	0.0345400571823	0.0389680601656	0.0360366031528	0.0355974473059	0.0379031375051
1.17210241699	0.0217202790082	0.0223142709583	0.0247334875166	0.0268241222948	0.0168672166765	0.0242272987962	0.0252342782915	0.0259410105646	0.0271963719279	0.0227219145745	0.0203001089394	0.0159935709089	0.0193528719246	0.0207474827766	0.0214226432145	0.0272882282734	0.0212288983166	0.0197163205594	0.030329445377	0.0256928894669	0.0213897377253	0.0196506492794	0.0227513499558	0.0203599594533	0.0260984897614	0.0201326720417	0.0226886384189	0.0175334997475	0.0200605019927	0.0207559131086	0.0165145266801	0.0254813879728	0.0188288539648	0.0250885393471	0.0197751503438	0.0330591052771	0.0207680612803	0.024549536407	0.0244863983244	0.0168852619827	0.0224177725613
1.48735229492	0.01243452169	0.0146475899965	0.0113393915817	0.0156946722418	0.00955148972571	0.0146924601868	0.0106576057151	0.0131081286818	0.0112791210413	0.0101990802214	0.0128116505221	0.00982280541211	0.00911601539701	0.010240056552	0.0112157650292	0.0110930148512	0.0105939861387	0.011133832857	0.0151259284467	0.0160268880427	0.0108759962022	0.0103387329727	0.0140366209671	0.00982537865639	0.0131308883429	0.0106890108436	0.0123232156038	0.0119106406346	0.01222769171	0.0114396093413	0.00994179956615	0.0150211034343	0.0104288300499	0.0141122341156	0.0116023924202	0.016405871138	0.0112384930253	0.01287530642	0.0134257748723	0.0113794701174	0.0121003268287
1.88739208984	0.00764538068324	0.00762661639601	0.00834256317466	0.00602986011654	0.00491215288639	0.0100349318236	0.0102083906531	0.00637324899435	0.00627513695508	0.00791733898222	0.00689925998449	0.0060170236975	0.00583392195404	0.00606030831113	0.00725155835971	0.00699315825477	0.00875876750797	0.00610021268949	0.00907335989177	0.0103517109528	0.00672872597352	0.00736819487065	0.0067373230122	0.00563181331381	0.00854671187699	0.00708974385634	0.007727406919	0.00576305855066	0.00699350237846	0.00683972705156	0.00601442251354	0.0089611960575	0.00613098870963	0.0063870921731	0.0061270003207	0.00757078826427	0.00646953424439	0.00818518176675	0.00623665750027	0.00556509802118	0.00714447814971
2.39502709961	0.00433509983122	0.00344295497052	0.00508427526802	0.00387372775003	0.00364458258264	0.0040940917097	0.00434964010492	0.00352083751932	0.00352887879126	0.0042354632169	0.00394644076005	0.00353610399179	0.00409241113812	0.00405188137665	0.00396983651444	0.00436562905088	0.00432649208233	0.0034395698458	0.00472042243928	0.00373551435769	0.00394999515265	0.00440760049969	0.00402751099318	0.00344342296012	0.00342959584668	0.00432914076373	0.00407125474885	0.00380936218426	0.00392390461639	0.00394511129707	0.004285431467	0.00343754375353	0.00351048493758	0.00520230969414	0.00400919513777	0.00463895546272	0.00398073531687	0.00430948566645	0.0047955038026	0.0038794898428	0.00404199771583
3.03919604492	0.00252036890015	0.00253854389302	0.00290861539543	0.00251197488979	0.00259906076826	0.00283227907494	0.00254317861982	0.00287079392001	0.00292586348951	0.00250427611172	0.00252683321014	0.00255500152707	0.00307549419813	0.00252347905189	0.00253709801473	0.00295911333524	0.0025289314799	0.00253014266491	0.00252488511615	0.00245511252433	0.0025374267716	0.00250370102003	0.00249723996967	0.00254225241952	0.00287518533878	0.00253680511378	0.00255143176764	0.0025306167081	0.00304328184575	0.00249454472214	0.00253306655213	0.00288429670036	0.0025117690675	0.0029367080424	0.00299010332674	0.00250613922253	0.00250868219882	0.00255833752453	0.00288700545207	0.00294624385424	0.00265864678659
3.85662109375	0.00190436211415	0.00191381911281	0.00189279613551	0.0019136382034	0.00193131994456	0.0018595153233	0.00191102025565	0.00188866036478	0.00189439358655	0.00190429762006	0.00193713104818	0.00194380839821	0.00195933436044	0.00190358923282	0.00192135421094	0.00192595773842	0.00192273256835	0.00190477631986	0.00191213819198	0.0018661392387	0.00192131544463	0.00189081230201	0.0023190737702	0.00192476226948	0.00188140384853	0.00191070418805	0.00193254149053	0.00190550996922	0.00193808448967	0.00231852033176	0.00191233190708	0.00188843882643	0.00190393137746	0.00192697963212	0.00191954057664	0.00190240354277	0.00191208254546	0.00191778934095	0.00190791732166	0.00189685449004	0.00193104450591
4.89390185547	0.00146231672261	0.00146867381409	0.00146210123785	0.00188523007091	0.00148425507359	0.00143524399027	0.00146807171404	0.00144813605584	0.00146026723087	0.00146119610872	0.00147886609193	0.00149716204032	0.00150333379861	0.0014714958379	0.00147536653094	0.00147306011058	0.0014725496294	0.00146405945998	0.00187863409519	0.00145126692951	0.00148228427861	0.00145779142622	0.00146978173871	0.00147817912512	0.00143741001375	0.00146643677726	0.00148220662959	0.00146771525033	0.00149227387737	0.00145939108916	0.00147049245425	0.00145635509398	0.00147057708818	0.00148883962538	0.00148137717042	0.00147083110642	0.00145675439853	0.00147363892756	0.00146365456749	0.00146223558113	0.00148973776959
6.21017089844	0.00113783695269	0.00114502559882	0.00113863567822	0.0011444662232	0.00115208770148	0.00112077745143	0.00114072719589	0.00112422264647	0.00113608420361	0.00113780156244	0.00115287606604	0.00116028753109	0.00116873695515	0.00114168529399	0.00114547496196	0.00114777591079	0.00114806625061	0.00114053173456	0.00114727229811	0.00112658622675	0.00115423055831	0.00113269791473	0.00114348565694	0.00115110585466	0.00112068862654	0.00114340218715	0.00115011422895	0.00114216748625	0.0011577148689	0.00113868049812	0.00114791234955	0.00113211805001	0.00114403257612	0.00115612277295	0.00115197547711	0.00114656682126	0.00114200927783	0.00114734831732	0.00114106177352	0.00114097062033	0.0011435339693
7.88046435547	0.000894414377399	0.000898192927707	0.000894587370567	0.000896270095836	0.000904795713723	0.000879307743162	0.00089536345331	0.000882997352164	0.000892529555131	0.000892070413101	0.000903185456991	0.000911346345674	0.00091729889391	0.000894073862582	0.000899670645595	0.000898064579815	0.000900609127712	0.000893839052878	0.000899043574464	0.000883056898601	0.000903915730305	0.000890315161087	0.000897135934792	0.000904445361812	0.000878694001585	0.000898106780369	0.000904216605704	0.000898719648831	0.000907715701032	0.000893183401786	0.000899792183191	0.000889716669917	0.000898510508705	0.000903772073798	0.000902272004168	0.000898519356269	0.000892362673767	0.000900876882952	0.000896147743333	0.000892769370694	0.000897047459148
10.0000019531	0.000705621554516	0.000708990846761	0.000705351296347	0.000707694678567	0.00071535340976	0.000693257257808	0.000707273895387	0.000696844421327	0.000703967525624	0.000703784928191	0.000713348970748	0.000717410235666	0.000723327335436	0.000707910221536	0.000709813088179	0.000709664716851	0.000711276079528	0.000705834128894	0.000710349413566	0.000698571326211	0.000712503213435	0.00070376705844	0.000708699924871	0.000713155255653	0.000692998117302	0.000708764360752	0.000713246990927	0.000707990548108	0.000714227440767	0.000703518162481	0.00070989120286	0.000701947836205	0.000708520354237	0.000714099092875	0.000712130451575	0.000709066807758	0.000704056234099	0.000710056337994	0.000705737969838	0.000704495236278	0.000707862956915


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift20.1.dat <==
#noise: 0.1 graphs: 40 data: 40
0.01	0.957845330238	0.959403693676	0.959301650524	0.959713935852	0.958310782909	0.95913618803	0.960782885551	0.959107577801	0.958128750324	0.958452045918	0.961020588875	0.959464669228	0.957929432392	0.961210906506	0.961190998554	0.956826865673	0.961189389229	0.958174884319	0.958655834198	0.961168289185	0.958822369576	0.959325671196	0.956390380859	0.959302723408	0.960092902184	0.960151672363	0.960356891155	0.958376407623	0.958612620831	0.958972811699	0.960137546062	0.961442172527	0.957390189171	0.959263682365	0.961403846741	0.960586905479	0.958531558514	0.962472915649	0.958618164062	0.959951400757	0.959430515766
0.0126896104813	0.946387112141	0.948480308056	0.947726905346	0.946080088615	0.948209583759	0.949738025665	0.947514176369	0.949456512928	0.948168873787	0.947733581066	0.947984814644	0.946434378624	0.948496043682	0.945566058159	0.947942376137	0.947512984276	0.947284340858	0.94659024477	0.94620257616	0.947761893272	0.945324063301	0.947353720665	0.946982085705	0.948581516743	0.949840664864	0.947415530682	0.948710560799	0.946740627289	0.949281811714	0.946327209473	0.950912117958	0.949361026287	0.944674313068	0.946799397469	0.948847472668	0.947757720947	0.945859611034	0.950540542603	0.9459182024	0.947309315205	0.947645187378
0.0161026210785	0.932896614075	0.933778166771	0.932540714741	0.929812312126	0.931085765362	0.932219684124	0.937865436077	0.932366549969	0.933269023895	0.930684566498	0.932433128357	0.934069991112	0.931106925011	0.931792080402	0.931664645672	0.931909918785	0.931963086128	0.930124938488	0.931931197643	0.928161323071	0.930447757244	0.934185624123	0.931408405304	0.935695946217	0.931796908379	0.931333720684	0.93137216568	0.934881210327	0.934106469154	0.931678116322	0.935336232185	0.936029553413	0.927116215229	0.927296459675	0.929698765278	0.931775450706	0.933562457561	0.937822639942	0.929351687431	0.932426810265	0.932224929333
0.0204335975647	0.921697974205	0.917033016682	0.92057621479	0.914682745934	0.91671526432	0.916663467884	0.919942557812	0.91615831852	0.916084885597	0.917355835438	0.917036175728	0.917920470238	0.915906786919	0.920256316662	0.91809284687	0.918719649315	0.919072628021	0.91467654705	0.916099905968	0.915657162666	0.915140271187	0.917898774147	0.914796054363	0.922802448273	0.918117880821	0.918807327747	0.917114078999	0.915150463581	0.917513668537	0.918058097363	0.91944950819	0.920646190643	0.912510573864	0.912758648396	0.917087733746	0.918416321278	0.917729973793	0.924695789814	0.916293621063	0.919664502144	0.9176248312
0.0259294395447	0.89831829071	0.900631606579	0.901273846626	0.896409153938	0.897303283215	0.896562218666	0.898380100727	0.900329470634	0.898887813091	0.897699713707	0.901597678661	0.903218924999	0.900093257427	0.89937543869	0.901407063007	0.89703387022	0.898743510246	0.899031281471	0.897332787514	0.896192669868	0.896526515484	0.900853812695	0.89777982235	0.904142200947	0.902405261993	0.898873627186	0.898328185081	0.897847056389	0.897399306297	0.899946689606	0.901968121529	0.900462269783	0.895812988281	0.893445670605	0.900603294373	0.903940200806	0.898206889629	0.905992329121	0.895210444927	0.899489283562	0.899226367474
0.0329034461975	0.87560737133	0.87151658535	0.876449584961	0.871961116791	0.872207045555	0.872360229492	0.876577019691	0.873225867748	0.871966660023	0.869244098663	0.87479954958	0.878268539906	0.87743216753	0.87110388279	0.872884452343	0.875097751617	0.872689604759	0.872837364674	0.871600031853	0.868760704994	0.875437140465	0.873038589954	0.869238674641	0.879072070122	0.876059830189	0.875827014446	0.875583469868	0.872874736786	0.874133229256	0.875391364098	0.875721335411	0.881006717682	0.869762599468	0.86771094799	0.872800052166	0.875209927559	0.875348448753	0.881181716919	0.871169686317	0.875907719135	0.873976707458
0.0417531929016	0.846939384937	0.843006491661	0.845906436443	0.838142752647	0.843718230724	0.8395434618	0.848099350929	0.841252624989	0.840619444847	0.839406192303	0.848403155804	0.848180770874	0.847219467163	0.848981738091	0.840189576149	0.838308036327	0.842896580696	0.837969303131	0.841252624989	0.842667877674	0.845824241638	0.842244744301	0.840459048748	0.844221293926	0.846162140369	0.848428547382	0.843784987926	0.841406226158	0.843523800373	0.843359827995	0.848200619221	0.84661757946	0.838924527168	0.836948513985	0.842374622822	0.844547271729	0.844242274761	0.85661906004	0.837683081627	0.849290728569	0.843689143658
0.0529831733704	0.809661030769	0.809813797474	0.808925449848	0.799928665161	0.806972682476	0.803616404533	0.81571996212	0.809059917927	0.804030299187	0.805220603943	0.811121165752	0.808062672615	0.811129212379	0.812631428242	0.808194935322	0.807368397713	0.810863673687	0.803701519966	0.804483115673	0.805114865303	0.809845745564	0.803732037544	0.80168068409	0.811161220074	0.80842000246	0.809304594994	0.812738060951	0.808828949928	0.806309819221	0.809768974781	0.816932499409	0.817284226418	0.797861456871	0.798662781715	0.807102799416	0.811155319214	0.807203173637	0.819680571556	0.803254961967	0.810110092163	0.808166503906
0.067233581543	0.762138724327	0.767368197441	0.761534869671	0.755131185055	0.765832722187	0.757598519325	0.768667638302	0.761648893356	0.759074270725	0.759820401669	0.76099640131	0.761153459549	0.765500664711	0.764407396317	0.759230554104	0.763268470764	0.763647437096	0.761803269386	0.75601041317	0.757927298546	0.756283938885	0.764744400978	0.75760281086	0.766363978386	0.769172549248	0.762199282646	0.765972435474	0.758295357227	0.76013481617	0.762922644615	0.773061513901	0.771578431129	0.754010796547	0.753562033176	0.758362710476	0.766976952553	0.766757190228	0.776614904404	0.759548544884	0.767776429653	0.762617528439
0.0853167877197	0.717544674873	0.713991641998	0.710866570473	0.706741631031	0.710884153843	0.709159731865	0.720442652702	0.70662522316	0.70664781332	0.711490869522	0.706619143486	0.712334275246	0.711251020432	0.706818938255	0.704461932182	0.708552718163	0.715114653111	0.708437860012	0.707441747189	0.706347346306	0.708274424076	0.711852312088	0.705839812756	0.722469687462	0.719323337078	0.709882855415	0.713184416294	0.713462948799	0.71495527029	0.70701110363	0.716377675533	0.721489489079	0.698419451714	0.700461030006	0.712349236012	0.717570126057	0.712689220905	0.7321382761	0.707763671875	0.719587922096	0.711671769619
0.108263679504	0.658344864845	0.655430674553	0.655390024185	0.646815598011	0.651175498962	0.652666389942	0.661212742329	0.653636097908	0.657030045986	0.646688938141	0.657329618931	0.660392403603	0.655580878258	0.659680366516	0.645694732666	0.643121302128	0.657190203667	0.65519452095	0.650674760342	0.649233520031	0.643410384655	0.652033507824	0.643908381462	0.665407121181	0.661012232304	0.656498551369	0.650532960892	0.646361112595	0.655747294426	0.652644097805	0.655487120152	0.663217127323	0.639627158642	0.643482029438	0.654390931129	0.658733785152	0.652989029884	0.679664373398	0.644094407558	0.658431529999	0.653753876686
0.137382385254	0.598164319992	0.590661883354	0.591850876808	0.57887750864	0.588206470013	0.581597685814	0.596456706524	0.592067062855	0.584776818752	0.577935039997	0.584828019142	0.592272162437	0.594145655632	0.591649651527	0.586305975914	0.590646386147	0.59023630619	0.587004542351	0.579452574253	0.585440278053	0.584723591805	0.592042148113	0.57659226656	0.604770839214	0.60181427002	0.585300505161	0.593238711357	0.587157845497	0.589898109436	0.583085536957	0.599751412868	0.600832223892	0.573556542397	0.575555205345	0.583029031754	0.590086638927	0.592539906502	0.61503380537	0.580857336521	0.594196140766	0.589165985584
0.174332901001	0.518612504005	0.527147948742	0.518209815025	0.505980670452	0.51467692852	0.512735009193	0.527850747108	0.516194760799	0.513185441494	0.505658984184	0.521950960159	0.529245972633	0.527820587158	0.514620661736	0.511624932289	0.513476550579	0.521714746952	0.511498093605	0.513211488724	0.502348065376	0.510388433933	0.513974666595	0.51049041748	0.526570320129	0.528928816319	0.515574097633	0.519845068455	0.513419032097	0.513248801231	0.511984705925	0.528574466705	0.529787838459	0.500492334366	0.498710244894	0.511603534222	0.520426988602	0.519463300705	0.550110459328	0.50751888752	0.522894501686	0.517044246197
0.22122164917	0.450965642929	0.448334932327	0.435935586691	0.427508831024	0.438647210598	0.433019787073	0.447782188654	0.440600723028	0.440396785736	0.432582467794	0.449576765299	0.445208698511	0.449029684067	0.447073221207	0.443749338388	0.437540858984	0.440729856491	0.436174094677	0.434554815292	0.438046038151	0.43510517478	0.440624147654	0.43185710907	0.459676891565	0.444018512964	0.443341076374	0.443522036076	0.436828434467	0.438036113977	0.439725577831	0.451735883951	0.461304247379	0.423292338848	0.424027621746	0.438288539648	0.444319903851	0.447795718908	0.472365289927	0.428917944431	0.45228523016	0.441863149405
0.28072164917	0.375956445932	0.36974722147	0.366789877415	0.359486728907	0.360661536455	0.36038762331	0.373354822397	0.365170121193	0.363694757223	0.363682806492	0.360476315022	0.375105440617	0.369057953358	0.370791196823	0.359495222569	0.364293277264	0.367747485638	0.365364998579	0.358498752117	0.351931035519	0.365961104631	0.368870794773	0.354443371296	0.378708541393	0.3735024333	0.363402366638	0.364976853132	0.356695711613	0.375078886747	0.371422708035	0.380855828524	0.376428902149	0.349690616131	0.352001875639	0.370444953442	0.369080126286	0.376718312502	0.397182822227	0.35140606761	0.374078214169	0.366816133261
0.356224822998	0.302391052246	0.296684086323	0.299286872149	0.282547444105	0.279308199883	0.286847352982	0.306536734104	0.29142343998	0.288496375084	0.293255984783	0.294651538134	0.300819396973	0.293196320534	0.301078349352	0.284322500229	0.290887653828	0.292215704918	0.288377434015	0.28537684679	0.285674929619	0.296504735947	0.300201535225	0.276736468077	0.307047486305	0.29966789484	0.299085259438	0.289586037397	0.28116440773	0.296100586653	0.288492381573	0.303425341845	0.306226551533	0.274191409349	0.266881495714	0.286516219378	0.294383138418	0.292933702469	0.323097020388	0.280883163214	0.303070187569	0.292739331722
0.452035430908	0.232957676053	0.226178571582	0.226611286402	0.219846874475	0.223130822182	0.218008801341	0.240477770567	0.222615212202	0.226314738393	0.214732930064	0.228891566396	0.231699898839	0.232225775719	0.224500492215	0.2259991467	0.219014167786	0.226662427187	0.216132193804	0.217598080635	0.216840431094	0.224674269557	0.225477859378	0.217727974057	0.244709685445	0.23038187623	0.218393325806	0.21859779954	0.22392757237	0.226725488901	0.220759421587	0.230923324823	0.241869360209	0.211644530296	0.210848048329	0.226306289434	0.231112793088	0.229436665773	0.256571114063	0.21894967556	0.230768680573	0.225756078959
0.573615356445	0.172584965825	0.170720666647	0.17314389348	0.161755159497	0.160718634725	0.16220228374	0.171604007483	0.170763343573	0.165730834007	0.161191493273	0.168532252312	0.176632106304	0.169428259134	0.168067261577	0.167340561748	0.164992421865	0.170037224889	0.164786860347	0.164219468832	0.162641495466	0.168818861246	0.16667804122	0.164529383183	0.177209988236	0.17477093637	0.16800789535	0.170484155416	0.161744758487	0.179077103734	0.161825269461	0.175476685166	0.179960757494	0.161538228393	0.153225556016	0.171941146255	0.173028677702	0.170157745481	0.189526990056	0.156043857336	0.167479470372	0.168465450406
0.727895507813	0.124352790415	0.127278804779	0.123811677098	0.113577350974	0.115804374218	0.114203311503	0.125045880675	0.122163698077	0.122301995754	0.117958083749	0.123682953417	0.126511245966	0.119106315076	0.119420453906	0.122565425932	0.116717718542	0.122676312923	0.11673232168	0.115800008178	0.118083715439	0.118553578854	0.121585428715	0.116175115108	0.13275949657	0.129702299833	0.1181486696	0.122329548001	0.112937495112	0.123617172241	0.11938431114	0.126226842403	0.129022628069	0.111758448184	0.10835494101	0.122914813459	0.122132442892	0.121575772762	0.137610808015	0.114925302565	0.126718968153	0.121105708182
0.923671020508	0.0883650481701	0.0857236534357	0.0855214074254	0.0822042971849	0.0803725123405	0.08169785887	0.0872361958027	0.0833593457937	0.0885215699673	0.0874480158091	0.0834324806929	0.0892248228192	0.0890464186668	0.0917263776064	0.0835535824299	0.0870523899794	0.0863954052329	0.0819274112582	0.0820811241865	0.0804357156157	0.0840483307838	0.087150849402	0.0832746177912	0.0886387005448	0.0890828669071	0.0836278796196	0.0812154859304	0.0826173052192	0.0843587517738	0.0857351943851	0.0899799317122	0.0916286185384	0.0829344242811	0.0769467875361	0.0891005918384	0.0872106179595	0.0867924839258	0.103461191058	0.0788946226239	0.086011454463	0.0857009068131
1.17210241699	0.0662696659565	0.0585507266223	0.060792952776	0.0582739897072	0.0573896467686	0.0565045103431	0.059764444828	0.0583568029106	0.0584596097469	0.059154689312	0.0591310448945	0.0605186410248	0.0589030906558	0.0593161694705	0.062813654542	0.0567435137928	0.0608442537487	0.057909719646	0.0553991682827	0.0576631836593	0.060945622623	0.0608890838921	0.0580673739314	0.0603826269507	0.0616149492562	0.0571253821254	0.0585038363934	0.0582939684391	0.0582293868065	0.0579169020057	0.0652959495783	0.0614289045334	0.0569581985474	0.0554151162505	0.0608812794089	0.0618974156678	0.0593407526612	0.0656633526087	0.055803257972	0.0613542571664	0.0594691745937
1.48735229492	0.0437659658492	0.041245341301	0.0421185009181	0.0402500703931	0.0413786843419	0.0388070121408	0.0457726083696	0.0413618311286	0.0426574870944	0.0412531867623	0.0437228865921	0.0475193485618	0.0448415614665	0.0410620942712	0.0411153659225	0.0415601693094	0.0422422327101	0.0423543900251	0.0402157641947	0.0405170544982	0.0426264554262	0.0435372702777	0.0402159951627	0.0458505265415	0.0447444282472	0.040857039392	0.0438098609447	0.0412215702236	0.0435347370803	0.0417157188058	0.0436274930835	0.0444463416934	0.041021220386	0.0388507917523	0.0411905013025	0.0416243858635	0.042381118983	0.0494316704571	0.0401329360902	0.0418680012226	0.0424112454057
1.88739208984	0.0312207452953	0.0307035855949	0.0302958488464	0.0287236012518	0.029344048351	0.0286314077675	0.0306389592588	0.030082911253	0.0291911121458	0.0289864577353	0.0300770811737	0.0303283780813	0.0300718136132	0.0307273454964	0.0301217976958	0.0304727591574	0.0308429449797	0.0289043337107	0.0298402812332	0.0293110348284	0.0294435117394	0.0296907238662	0.0313019156456	0.0308266468346	0.0305536575615	0.0300676319748	0.0296088643372	0.0297215133905	0.0307069029659	0.0293789152056	0.0295845419168	0.0313633568585	0.0298518780619	0.0291598532349	0.029732439667	0.0294462107122	0.0300015751272	0.0338222719729	0.0296924747527	0.0293814297765	0.030046319589
2.39502709961	0.0224728081375	0.022114733234	0.0216761436313	0.0217224862427	0.0217130966485	0.0221391227096	0.0223304498941	0.0224891267717	0.022021535784	0.0221081357449	0.0216385386884	0.0223369263113	0.0223514679819	0.0226607713848	0.0216587521136	0.0225318353623	0.0224539339542	0.0215920247138	0.0221149139106	0.0235069803894	0.0222100578249	0.0220151599497	0.0221868958324	0.0230947118253	0.0220783501863	0.0213627982885	0.0229859054089	0.0222360119224	0.0216942355037	0.0222628377378	0.0220391508192	0.021803714335	0.0228222068399	0.021895930171	0.0231831278652	0.0216310415417	0.0227658860385	0.022237945348	0.0221999622881	0.0221156999469	0.0222113840282
3.03919604492	0.0170144923031	0.0173618365079	0.0170208178461	0.0169509239495	0.0169251747429	0.0169118344784	0.017220588401	0.0169254411012	0.0170437134802	0.0172885190696	0.0169027708471	0.017778320238	0.0171050913632	0.0169506762177	0.0169285424054	0.0170718580484	0.0174381285906	0.0168823637068	0.0171808041632	0.0177447590977	0.0170145202428	0.0168882291764	0.0172252394259	0.0169604346156	0.0170177854598	0.0165916644037	0.0176775529981	0.0168705768883	0.0173855721951	0.0171160623431	0.0174071602523	0.0175038836896	0.0174211040139	0.017190894112	0.0169341750443	0.0168434381485	0.0168687198311	0.0170099120587	0.0183600150049	0.0166017152369	0.0171383824199
3.85662109375	0.0134767396376	0.0133414473385	0.0134250698611	0.0133851841092	0.0134228467941	0.0134169980884	0.0133167775348	0.0134617267177	0.0134700704366	0.0135836210102	0.0133329257369	0.0134470909834	0.0134798586369	0.0134164784104	0.0133783593774	0.0135310413316	0.0133479861543	0.0134242270142	0.0132901864126	0.0135457171127	0.013462501578	0.0133628305048	0.0135475145653	0.0137559939176	0.0135120842606	0.0131630990654	0.0133904069662	0.013350459747	0.0133412210271	0.0134629756212	0.0133531745523	0.0134215652943	0.0137183051556	0.0134852575138	0.0133811337873	0.0132949780673	0.0133627597243	0.01318757236	0.0134458467364	0.0132363690063	0.0134182590991
4.89390185547	0.0107483109459	0.0106459464878	0.0106806010008	0.0107114873827	0.0107104927301	0.010701559484	0.0106649044901	0.0107024731115	0.0107394410297	0.0108058881015	0.0106104584411	0.0107307657599	0.0107501344755	0.0106945093721	0.0107051236555	0.0108009371907	0.0106492508203	0.010740024969	0.0106224622577	0.0108221098781	0.0107567030936	0.0106743518263	0.0108178406954	0.0106753166765	0.010772921145	0.0105355512351	0.0106469513848	0.0106910355389	0.0106613244861	0.0107373874635	0.0106572657824	0.0106956157833	0.0109108183533	0.010799864307	0.0106818135828	0.0106177171692	0.0107189211994	0.010520754382	0.0107127381489	0.0105297928676	0.0107012875378
6.21017089844	0.00861364323646	0.00854526553303	0.00856228824705	0.00858593452722	0.00859722588211	0.00859413202852	0.00856614578515	0.00858547072858	0.00861837901175	0.00865769665688	0.00849828310311	0.00861540809274	0.00859832949936	0.00856640934944	0.00858148094267	0.00868086889386	0.0085601452738	0.00861117057502	0.00853567477316	0.00866870395839	0.00866236444563	0.00856416672468	0.00864913128316	0.00855907052755	0.00861623138189	0.00848234817386	0.00854483246803	0.00856463424861	0.00853610783815	0.00860884785652	0.00853797607124	0.0085818823427	0.0087180826813	0.00866980198771	0.00857265852392	0.00850400980562	0.00862138532102	0.00842906720936	0.00858567561954	0.00846397224814	0.00858287140727
7.88046435547	0.00692279264331	0.00687958905473	0.00687277317047	0.006903862115	0.00690825423226	0.00691854860634	0.00689113978297	0.00690403487533	0.00694003794342	0.00694998819381	0.00682453205809	0.00693107862025	0.00691382121295	0.00689812889323	0.00690849591047	0.00698592374101	0.00686196517199	0.00694424798712	0.00687289331108	0.00697439257056	0.00696811731905	0.00687287095934	0.0069471471943	0.00687332311645	0.00692549208179	0.00682537909597	0.00686665251851	0.00689126830548	0.00686007458717	0.00692631024867	0.00685283401981	0.00688556442037	0.00699492683634	0.00696900021285	0.00689695309848	0.00683756405488	0.00694191688672	0.00677771866322	0.00690043857321	0.00681676482782	0.00690092053264
10.0000019531	0.00557848904282	0.00554354628548	0.00553326075897	0.00555337639526	0.00556160183623	0.00557620637119	0.00555906910449	0.00555608980358	0.0055915992707	0.00558979809284	0.00549055077136	0.00559017714113	0.00556393200532	0.00555208232254	0.00557869533077	0.00562952365726	0.0055306260474	0.00559908244759	0.0055407518521	0.00562021741644	0.00561878271401	0.00553653016686	0.00558685418218	0.00553228985518	0.00557168805972	0.00550888199359	0.00553314387798	0.0055432789959	0.00552183203399	0.00556937092915	0.00552794802934	0.00555087346584	0.00562804425135	0.00561386626214	0.00555149791762	0.00550247402862	0.0055981958285	0.00545575190336	0.00555449351668	0.00549709610641	0.00555853964761


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift2_renorm0.0001.dat <==
#noise: 0.0001 graphs: 40 data: 40
0.01	0.952288269997	0.95389020443	0.952255249023	0.952680110931	0.953542053699	0.954025268555	0.954429507256	0.952816605568	0.953278183937	0.954785466194	0.952537178993	0.953327357769	0.953337013721	0.953680157661	0.95331132412	0.95520478487	0.953344345093	0.954863369465	0.954887270927	0.953053355217	0.954253554344	0.955280125141	0.954225182533	0.953574955463	0.952709674835	0.95480042696	0.954675495625	0.954849898815	0.95384323597	0.953242123127	0.956266522408	0.953932404518	0.954820752144	0.954411506653	0.953664183617	0.953025460243	0.954020619392	0.953675627708	0.954154670238	0.952774226665	0.953843295574
0.0126896104813	0.939673602581	0.939260601997	0.940155386925	0.939334571362	0.939644634724	0.940492331982	0.938235461712	0.940997302532	0.94165456295	0.940589129925	0.939842879772	0.939613223076	0.937866091728	0.940052509308	0.940373122692	0.941894710064	0.94150865078	0.940090358257	0.940533459187	0.940387368202	0.939935982227	0.940439224243	0.940567970276	0.94186860323	0.93948829174	0.9406914711	0.941158115864	0.941716074944	0.940544784069	0.939117431641	0.941141486168	0.941521823406	0.94046151638	0.939888954163	0.940910637379	0.940557837486	0.940244495869	0.940165221691	0.9412509799	0.939548194408	0.940335392952
0.0161026210785	0.922210693359	0.922353744507	0.922092139721	0.922112107277	0.923140406609	0.923886418343	0.92366707325	0.922717273235	0.923663973808	0.922800064087	0.922412753105	0.922775924206	0.92190515995	0.9219622612	0.92419230938	0.925726592541	0.922247052193	0.922522366047	0.924545586109	0.923403382301	0.922712624073	0.92477273941	0.922581076622	0.92387086153	0.919599175453	0.925660967827	0.926727592945	0.923379898071	0.923013210297	0.922001719475	0.924388289452	0.923598945141	0.922988712788	0.923713564873	0.923283100128	0.922460436821	0.923583030701	0.923098087311	0.92250174284	0.922248244286	0.923163056374
0.0204335975647	0.90446805954	0.905918776989	0.905182003975	0.903808951378	0.906815350056	0.905394554138	0.907234668732	0.906994521618	0.906714558601	0.906315922737	0.907249927521	0.90618121624	0.903814673424	0.905318379402	0.906888306141	0.907408595085	0.906949162483	0.906902492046	0.907187819481	0.904712378979	0.905257821083	0.907166481018	0.906496703625	0.908065140247	0.90499985218	0.908682465553	0.909044861794	0.907375514507	0.906648933887	0.904218316078	0.908881485462	0.908740699291	0.906295895576	0.906994819641	0.905013859272	0.906257271767	0.907366275787	0.904551029205	0.905268311501	0.905619502068	0.906360268593
0.0259294395447	0.883929550648	0.885411858559	0.883720695972	0.883867740631	0.884943962097	0.886776089668	0.886159539223	0.886084914207	0.886573433876	0.885879337788	0.884959995747	0.883314430714	0.881458461285	0.883959889412	0.884676575661	0.885796666145	0.885613739491	0.886447787285	0.886579632759	0.884925365448	0.884844899178	0.887548089027	0.886070549488	0.885181546211	0.881148695946	0.88774740696	0.886854827404	0.887037456036	0.88666343689	0.883571147919	0.888819038868	0.887056469917	0.884155392647	0.883418679237	0.884945511818	0.8830550313	0.886093497276	0.883724331856	0.88465321064	0.884539604187	0.88520526886
0.0329034461975	0.854492366314	0.855325341225	0.856030464172	0.854907989502	0.857676208019	0.85814589262	0.858044803143	0.858127295971	0.856708407402	0.859229922295	0.859282135963	0.855546474457	0.854841351509	0.854404449463	0.858074307442	0.859766602516	0.857048630714	0.857410430908	0.860889256001	0.854448914528	0.857510566711	0.860295116901	0.857189297676	0.858547508717	0.853298187256	0.859153091908	0.860225558281	0.862897872925	0.859393239021	0.854747593403	0.860236346722	0.861363708973	0.856976807117	0.856977820396	0.856271445751	0.856100380421	0.855766475201	0.857455074787	0.855485618114	0.857068061829	0.857434093952
0.0417531929016	0.819480121136	0.823739409447	0.820741832256	0.820111274719	0.823605895042	0.824026226997	0.822816550732	0.823694348335	0.823440074921	0.825674176216	0.821778655052	0.821607232094	0.818785846233	0.822302997112	0.823416411877	0.827787399292	0.822700619698	0.82307100296	0.823415875435	0.82166826725	0.821056485176	0.825870215893	0.823430240154	0.823484897614	0.817870438099	0.821862339973	0.826596558094	0.824006438255	0.822676956654	0.820468127728	0.826202750206	0.825654804707	0.822926878929	0.82393682003	0.82223379612	0.821884453297	0.822419464588	0.823911011219	0.826038837433	0.820510745049	0.822922825813
0.0529831733704	0.77957713604	0.782491564751	0.778871059418	0.780437111855	0.781251609325	0.784731507301	0.782021403313	0.782773196697	0.783585906029	0.78353112936	0.782657504082	0.780493974686	0.778061509132	0.780855894089	0.783241331577	0.788187265396	0.78120726347	0.781748771667	0.786792635918	0.781662762165	0.780920743942	0.785780549049	0.783201754093	0.786703169346	0.77874571085	0.785461604595	0.786372482777	0.786459088326	0.785149991512	0.780898153782	0.7874827981	0.789033532143	0.780752420425	0.779312968254	0.780643701553	0.781992018223	0.784178495407	0.780125558376	0.782849669456	0.783311665058	0.78283894062
0.067233581543	0.728058636189	0.730910241604	0.727456867695	0.725699782372	0.729548573494	0.731025159359	0.733752310276	0.730489850044	0.732658147812	0.733207166195	0.730529129505	0.73013150692	0.725060224533	0.728901743889	0.733800292015	0.737612366676	0.729805529118	0.731854438782	0.730505108833	0.72970187664	0.730795502663	0.731613278389	0.729074120522	0.734320878983	0.723097920418	0.73426502943	0.73522233963	0.734007000923	0.735053539276	0.727792859077	0.736806035042	0.73652613163	0.730575025082	0.727756559849	0.727720975876	0.731375575066	0.729933738708	0.731006026268	0.731339395046	0.730320155621	0.730982780457
0.0853167877197	0.670908808708	0.674373865128	0.669041752815	0.670700192451	0.670465052128	0.673974573612	0.677432775497	0.674531698227	0.67699277401	0.675750911236	0.671189308167	0.674331843853	0.667517602444	0.670164644718	0.677452147007	0.681851089001	0.673078715801	0.673961162567	0.675765573978	0.674111247063	0.673283219337	0.678368926048	0.674185812473	0.674986898899	0.665528774261	0.679136157036	0.678547024727	0.677247345448	0.677423834801	0.669855952263	0.679182469845	0.677631497383	0.675532460213	0.673522531986	0.671073019505	0.669734895229	0.675499081612	0.673395991325	0.670139491558	0.672954499722	0.674020707607
0.108263679504	0.605540990829	0.605221927166	0.600449860096	0.597800374031	0.607327520847	0.610782504082	0.612680137157	0.608216583729	0.608404099941	0.611490488052	0.604890286922	0.604918479919	0.600579619408	0.607013821602	0.609033644199	0.615123391151	0.607199251652	0.607960104942	0.60979539156	0.607072949409	0.606040120125	0.608968257904	0.60589236021	0.609959721565	0.600615918636	0.613651096821	0.612862169743	0.613864839077	0.607787847519	0.599729478359	0.613954365253	0.615754783154	0.605079174042	0.605600357056	0.605201423168	0.604557096958	0.60598897934	0.608000934124	0.603827655315	0.605670571327	0.607362806797
0.137382385254	0.524811923504	0.530834257603	0.527123034	0.527075171471	0.533726751804	0.532953977585	0.540270626545	0.534239411354	0.536856770515	0.534829258919	0.529031395912	0.527309000492	0.52794277668	0.532933712006	0.535218119621	0.54252409935	0.5286860466	0.530975580215	0.537321925163	0.532135546207	0.528102517128	0.541162133217	0.537471175194	0.536889910698	0.52218568325	0.540250897408	0.537567675114	0.540803551674	0.532905757427	0.529560446739	0.539547264576	0.53803217411	0.531904757023	0.533184587955	0.531833767891	0.530139923096	0.53288680315	0.532760739326	0.530133008957	0.531012058258	0.533128321171
0.174332901001	0.447913229465	0.451345682144	0.443217515945	0.445672750473	0.449840247631	0.456036657095	0.457335650921	0.452747046947	0.454996436834	0.451831758022	0.450225532055	0.449734687805	0.444305241108	0.447686493397	0.454374402761	0.463227748871	0.449688434601	0.452116429806	0.456629276276	0.451513469219	0.444842815399	0.461809158325	0.450989067554	0.453989356756	0.441855847836	0.454596608877	0.459921061993	0.454920947552	0.4530839324	0.44495254755	0.461842387915	0.462435871363	0.452545106411	0.449298292398	0.446993917227	0.444806724787	0.450554132462	0.451272159815	0.44875779748	0.451007664204	0.451772838831
0.22122164917	0.361106961966	0.367370963097	0.357203662395	0.361003249884	0.364178717136	0.370729506016	0.376911222935	0.366952240467	0.369302302599	0.367240995169	0.361362278461	0.367879420519	0.358845740557	0.365017473698	0.371280610561	0.377512574196	0.366853177547	0.368329107761	0.367046922445	0.367300271988	0.363211631775	0.373769313097	0.370659589767	0.369004100561	0.354497492313	0.370241641998	0.374714791775	0.373938411474	0.369795322418	0.362745314837	0.376120656729	0.378877729177	0.366462349892	0.363273382187	0.363808602095	0.367363065481	0.365522861481	0.366868555546	0.364831268787	0.366835772991	0.367399275303
0.28072164917	0.279026001692	0.282249003649	0.272255808115	0.277391672134	0.2833096385	0.284728169441	0.293275535107	0.284925103188	0.289206951857	0.281281292439	0.279532343149	0.280757069588	0.2790145576	0.278837740421	0.287955880165	0.296422541142	0.284327417612	0.284996390343	0.284883350134	0.283341228962	0.278962135315	0.29022064805	0.283424645662	0.283957272768	0.270635902882	0.290326714516	0.288503587246	0.288742423058	0.285137116909	0.277942061424	0.291660279036	0.296671807766	0.285501182079	0.278412133455	0.278334677219	0.279426455498	0.282117068768	0.285120815039	0.280185163021	0.28379458189	0.283669859171
0.356224822998	0.202685594559	0.204706668854	0.195473819971	0.202152758837	0.20302093029	0.210414603353	0.215095609426	0.205078050494	0.213034436107	0.201714843512	0.202633649111	0.203677728772	0.19715026021	0.200594469905	0.209358483553	0.217805236578	0.203948900104	0.208182096481	0.207777947187	0.207720786333	0.200175836682	0.21162173152	0.209050178528	0.207147270441	0.193045049906	0.213408306241	0.213142752647	0.211806505919	0.20801076293	0.201258018613	0.212207913399	0.215780735016	0.210587054491	0.199061900377	0.200774937868	0.200428292155	0.208814695477	0.207984596491	0.203913614154	0.203386515379	0.206095814705
0.452035430908	0.137404367328	0.141929641366	0.129464462399	0.132918328047	0.138406217098	0.141425475478	0.145206362009	0.136644124985	0.150554478168	0.136450916529	0.135784909129	0.138683989644	0.132273525	0.134677454829	0.145668953657	0.15002527833	0.140004694462	0.140205055475	0.141318619251	0.140645474195	0.135332792997	0.146017983556	0.138250440359	0.141583785415	0.126559615135	0.146144300699	0.143872365355	0.146098926663	0.140914291143	0.135762512684	0.148025929928	0.150484606624	0.141712546349	0.13492873311	0.135960951447	0.137684628367	0.140298679471	0.140769615769	0.135689988732	0.14080773294	0.13991484046
0.573615356445	0.0879940465093	0.093859449029	0.0798565372825	0.0864800363779	0.0879249200225	0.0930330753326	0.0973451063037	0.0884069502354	0.0994887202978	0.0894775092602	0.0862796530128	0.0911187678576	0.0842080935836	0.0872351899743	0.0930047854781	0.0978029668331	0.0899774208665	0.0919891297817	0.0942315757275	0.0926698744297	0.0865618139505	0.0977906957269	0.0904895886779	0.0917191132903	0.0786936283112	0.098249271512	0.0955740213394	0.0962055101991	0.0938174575567	0.0867514684796	0.097460091114	0.100366197526	0.0930722877383	0.0854118987918	0.0888650342822	0.0882675200701	0.090853318572	0.0922138541937	0.0887670665979	0.0891271531582	0.0910660177469
0.727895507813	0.0548972003162	0.0583642199636	0.0489330925047	0.0542748458683	0.0554283335805	0.0581392422318	0.0625844374299	0.0534849949181	0.0643444433808	0.0546755082905	0.0536120422184	0.0573372170329	0.0517661571503	0.0534816868603	0.059085290879	0.0656654536724	0.0549949631095	0.0595026314259	0.0592288859189	0.0573193430901	0.0537204518914	0.0620908625424	0.0562586970627	0.0591210946441	0.0465090312064	0.0617255046964	0.0594281479716	0.0610749945045	0.0594266578555	0.0554590336978	0.0589864179492	0.0622787103057	0.0571596249938	0.0487851239741	0.0558302029967	0.0559829883277	0.056578207761	0.0580371432006	0.0551805570722	0.0572930686176	0.0569511651993
0.923671020508	0.0349251963198	0.0384014435112	0.0304726157337	0.0351980552077	0.0349500216544	0.0389172956347	0.0405154712498	0.0330188646913	0.0434788316488	0.0345920100808	0.0332782045007	0.0363391302526	0.0326201990247	0.0346118360758	0.037249520421	0.042985342443	0.0342525504529	0.0391828678548	0.0396400876343	0.0368768945336	0.0335654988885	0.0419951081276	0.0367859229445	0.0366800352931	0.02892764844	0.0412654466927	0.0390767529607	0.0398310720921	0.0380435660481	0.0348769836128	0.0404588729143	0.0418478213251	0.0385397300124	0.0294952895492	0.0354718826711	0.0346309617162	0.0375964529812	0.0388019755483	0.0348553135991	0.0358852408826	0.0367534533143
1.17210241699	0.0231883712113	0.0266895201057	0.0194682423025	0.0234999321401	0.0228221323341	0.025367423892	0.029376456514	0.022562250495	0.0295367948711	0.0235622618347	0.0226217005402	0.0228131003678	0.0206197630614	0.0226534307003	0.0254423581064	0.0294756498188	0.0239072740078	0.0266288723797	0.0260858386755	0.0239320322871	0.0226242635399	0.0294809583575	0.0245473850518	0.0245134476572	0.0187780875713	0.0269216261804	0.0256814174354	0.0280963741243	0.0255973190069	0.0234411694109	0.0270752962679	0.0290821008384	0.0267089810222	0.0193490944803	0.0238134544343	0.0239585917443	0.0256997831166	0.0253735594451	0.023074856028	0.0256975591183	0.0247442182153
1.48735229492	0.0151187656447	0.0174438804388	0.013183186762	0.0157261714339	0.0145047325641	0.0175859238952	0.0191362481564	0.0155981434509	0.0206955242902	0.0150370765477	0.0146532831714	0.0162813756615	0.0134154483676	0.0152076426893	0.0174454674125	0.0206906031817	0.0164038538933	0.0177044626325	0.0175368972123	0.0162088163197	0.0144099202007	0.0201278571039	0.0163127500564	0.0170104857534	0.012472118251	0.0193173848093	0.0173656567931	0.0192855335772	0.0193028338253	0.0151650877669	0.0186034608632	0.0201808251441	0.0167169459164	0.0123206553981	0.015292798169	0.0142330247909	0.0162251256406	0.0177932046354	0.0158803910017	0.01705971919	0.016616333276
1.88739208984	0.00958466436714	0.0110921729356	0.00836661271751	0.00973429717124	0.0102707967162	0.0109185725451	0.0130154211074	0.0104773193598	0.0127755571157	0.00987723097205	0.00971456430852	0.0108642317355	0.00904673803598	0.00995876360685	0.0108232768252	0.013363217935	0.0108141917735	0.0109836375341	0.0119088981301	0.0107681360096	0.0090673416853	0.0123549681157	0.010977929458	0.0110709201545	0.00716273626313	0.0120369875804	0.0108748627827	0.0120141180232	0.0111388368532	0.00990149285644	0.0116236666217	0.0126607436687	0.0117254285142	0.00820438377559	0.00984018109739	0.0105582894757	0.0108005777001	0.011467625387	0.00948059372604	0.0109588783234	0.0107069704682
2.39502709961	0.00576622178778	0.00699700694531	0.00472411047667	0.00589587306604	0.0058793774806	0.00713060051203	0.00700977165252	0.00574684282765	0.00760133331642	0.00625096540898	0.00555080221966	0.00547294178978	0.00501095457003	0.00599647825584	0.00638595363125	0.00813556276262	0.0059828562662	0.00670620892197	0.00663520162925	0.00579544808716	0.00510594341904	0.00755657162517	0.00653838599101	0.00647827517241	0.00452755112201	0.00688869785517	0.00709114829078	0.00758262723684	0.00658168038353	0.00586865330115	0.0076054930687	0.00752936443314	0.00602994300425	0.00453122612089	0.00597032997757	0.00562253035605	0.00649282475933	0.00641655828804	0.00502133276314	0.0060117165558	0.00625313445926
3.03919604492	0.00293477578089	0.00337931583636	0.00262697436847	0.00320484978147	0.00288259005174	0.00367647781968	0.00387986632995	0.00290224421769	0.00415800977498	0.00339828315191	0.0031773801893	0.00340766017325	0.00289099290967	0.00261023151688	0.0038635302335	0.00419366359711	0.00274941162206	0.0032222692389	0.00367935886607	0.00325646670535	0.00280058383942	0.00365186622366	0.00243411702104	0.00350228580646	0.00219139456749	0.00368123571388	0.00380014698021	0.00352537119761	0.003802704392	0.00267872982658	0.00407928554341	0.00410157814622	0.00362927955575	0.00238900561817	0.00347732263617	0.00317543628626	0.00376835651696	0.00350478710607	0.00270602945238	0.00370341422968	0.00331743247807
3.85662109375	0.00135744304862	0.00128396158107	0.00115646864288	0.00130792031996	0.00133213552181	0.00148620910477	0.0018065108452	0.00110821530689	0.00168294529431	0.00128131150268	0.00113349535968	0.00150672567543	0.0014351727441	0.00120736192912	0.00113240093924	0.00173320807517	0.00138171343133	0.00163312593941	0.00183177832514	0.0013081249781	0.00138148991391	0.00215694145299	0.00135764433071	0.00178291019984	0.00105886464007	0.00165719795041	0.00158204813488	0.00138199678622	0.00163219554815	0.00178370124195	0.00160848139785	0.00163347623311	0.00180618127342	0.000932645518333	0.00143402675167	0.00133366545197	0.00155913748313	0.00128422526177	0.00121078616939	0.00143602001481	0.00145299674477
4.89390185547	0.000472861487651	0.000522831105627	0.000422654207796	0.000647686305456	0.000423052522819	0.000497573753819	0.00059795321431	0.000697262817994	0.000772670842707	0.000597388134338	0.000547467614524	0.000573306228034	0.000348597823177	0.000447357364465	0.000797714397777	0.000822536938358	0.000447535596322	0.000498227833305	0.000497540517244	0.000747256621253	0.000497147149872	0.000798014341854	0.000497704953887	0.000648041372187	0.000397944124416	0.000572682067286	0.00047241820721	0.000547475472558	0.00067219522316	0.000472762621939	0.000697277369909	0.000547359639313	0.000572381250095	0.000497994304169	0.000597627775278	0.000623349333182	0.000447774131317	0.000497904024087	0.000497790053487	0.000473070482258	0.000560209737159
6.21017089844	0.000117091811262	0.00016729834897	9.23539409996e-05	0.000117536612379	9.20939928619e-05	9.23581901588e-05	0.000167365447851	0.000167231773958	0.000217465480091	0.000142241740832	9.21488463064e-05	9.2409325589e-05	0.000117453942948	9.22569015529e-05	6.72838432365e-05	0.000192116829567	0.000117143426905	0.000142051052535	0.000167344900547	0.000242153924773	0.000117062591016	0.000142259304994	0.000117192255857	9.20534803299e-05	0.000117589450383	0.000292169861495	0.000242204434471	0.000242235633777	9.20194361242e-05	0.000117447321827	0.000242064008489	9.20181482797e-05	0.000142337376019	9.20482416404e-05	0.000167243808392	0.000167655540281	0.000167294798302	0.000167268328369	0.000166918543982	0.000167399048223	0.000145997066284
7.88046435547	6.37009725324e-05	3.86572537536e-05	8.88209760888e-05	1.38553095894e-05	1.36528888106e-05	0.000113846777822	3.88069238397e-05	3.86946921935e-05	3.88867701986e-05	3.8771679101e-05	1.37341949085e-05	1.36723219839e-05	1.43285315062e-05	6.38766214252e-05	6.3626197516e-05	1.3559088984e-05	3.86933461414e-05	1.35504524224e-05	6.37487246422e-05	8.860892558e-05	1.36497037602e-05	6.37426128378e-05	8.8749176939e-05	1.35657373903e-05	1.38899358717e-05	1.37325496326e-05	3.87357104046e-05	3.87324471376e-05	3.87073960155e-05	6.38437850284e-05	1.35600621434e-05	0.000113627080282	3.87259715353e-05	1.36031057991e-05	3.87586551369e-05	8.89184157131e-05	3.87083018722e-05	3.87516301998e-05	6.35660035186e-05	1.38738378155e-05	4.31133739767e-05
10.0000019531	1.11573190225e-05	1.12230209197e-05	1.13803180284e-05	3.63345279766e-05	1.1244516827e-05	1.13702371891e-05	1.12596262625e-05	1.1216528037e-05	1.13555997814e-05	1.1234386875e-05	1.11696936074e-05	1.11590452434e-05	1.14293379738e-05	1.13415007945e-05	1.11271328933e-05	1.1092425666e-05	1.12401739898e-05	1.1104530131e-05	1.1278850252e-05	1.11209301394e-05	1.11792487587e-05	1.12487923616e-05	1.11870576802e-05	1.11149292934e-05	1.14189724627e-05	1.12370253191e-05	1.12776688184e-05	3.62283390132e-05	1.11569806904e-05	1.13616606541e-05	1.11111367005e-05	1.10927458081e-05	3.6241755879e-05	1.11398503577e-05	1.12649595394e-05	1.14228587336e-05	1.12405205073e-05	1.12642937893e-05	3.60818448826e-05	1.1366309991e-05	1.37369161166e-05


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift2_renorm0.001.dat <==
#noise: 0.001 graphs: 40 data: 40
0.01	0.954131126404	0.955231189728	0.954515099525	0.954775810242	0.953069090843	0.953987956047	0.953592419624	0.953284919262	0.953779041767	0.953351140022	0.954812407494	0.95550763607	0.956368327141	0.952041983604	0.95309650898	0.953343689442	0.953516662121	0.954935908318	0.954284369946	0.953723609447	0.954113304615	0.954045116901	0.953785121441	0.953742682934	0.954575538635	0.954898834229	0.954084992409	0.953559398651	0.955463409424	0.953478693962	0.954495728016	0.953245997429	0.953260064125	0.953876495361	0.95266276598	0.953394055367	0.954995036125	0.954985320568	0.954366505146	0.954344570637	0.95406806469
0.0126896104813	0.941270232201	0.941699385643	0.941503822803	0.941642105579	0.939816355705	0.940932393074	0.939760684967	0.940342783928	0.940545380116	0.941061317921	0.939440608025	0.940788388252	0.940744280815	0.939017772675	0.940502345562	0.940562605858	0.940534472466	0.940970718861	0.941625118256	0.939970612526	0.940601944923	0.940540790558	0.941411852837	0.941296577454	0.941830933094	0.940305113792	0.941101431847	0.938574433327	0.941462814808	0.941142201424	0.939779639244	0.939968585968	0.939990639687	0.940203845501	0.940360248089	0.940347492695	0.94065541029	0.941884219646	0.941680550575	0.941882967949	0.940693736076
0.0161026210785	0.923130989075	0.924312591553	0.924106776714	0.923600554466	0.923765778542	0.922765731812	0.922807991505	0.92203605175	0.923441588879	0.923357009888	0.922107040882	0.921663582325	0.924761891365	0.920672118664	0.923590481281	0.923896789551	0.925282180309	0.92330378294	0.925361037254	0.924017250538	0.922168731689	0.923670887947	0.922998070717	0.923332512379	0.925052464008	0.923645615578	0.925352871418	0.922771275043	0.924259364605	0.923523545265	0.924070060253	0.922780632973	0.922444224358	0.923820018768	0.922872066498	0.923895180225	0.924352526665	0.922086894512	0.92390024662	0.925334632397	0.923507869244
0.0204335975647	0.907492160797	0.908602893353	0.906196415424	0.906905829906	0.90493619442	0.90537071228	0.906455218792	0.906152427197	0.906623542309	0.907607734203	0.903368651867	0.90662831068	0.907137274742	0.903210043907	0.90732729435	0.906092047691	0.907021820545	0.907903790474	0.907779872417	0.905848681927	0.905688643456	0.907335102558	0.906238079071	0.905998706818	0.906659245491	0.905576586723	0.905319333076	0.906314074993	0.90928041935	0.90592110157	0.907599925995	0.904805183411	0.906427025795	0.906236350536	0.905072569847	0.9059497118	0.908034682274	0.907721042633	0.906530857086	0.905750572681	0.906428217888
0.0259294395447	0.885847210884	0.888128638268	0.884813904762	0.886112809181	0.886404812336	0.885216236115	0.88486802578	0.883239746094	0.884019076824	0.886512875557	0.884659290314	0.887503802776	0.885675787926	0.88149702549	0.888355851173	0.886060237885	0.886182308197	0.887473106384	0.88731276989	0.88426721096	0.885113358498	0.885442614555	0.88714581728	0.88577401638	0.886892616749	0.88736230135	0.885638356209	0.887195765972	0.886740684509	0.885969758034	0.886986255646	0.884842395782	0.88372528553	0.884552657604	0.884825527668	0.885377764702	0.89011746645	0.887771129608	0.885631263256	0.886875629425	0.885953247547
0.0329034461975	0.859223365784	0.861653208733	0.860406398773	0.859068572521	0.858127295971	0.855551838875	0.856765389442	0.854944229126	0.85788756609	0.859343349934	0.853290438652	0.858388245106	0.85960495472	0.853858828545	0.85706692934	0.856581509113	0.859872698784	0.859982848167	0.857504963875	0.858188271523	0.856641471386	0.857649683952	0.858447372913	0.857318878174	0.860439121723	0.858559608459	0.858529388905	0.858063876629	0.860095977783	0.856102764606	0.860294640064	0.855895161629	0.855483353138	0.857784450054	0.856981277466	0.859114825726	0.859705150127	0.858534932137	0.859587013721	0.860255241394	0.858070075512
0.0417531929016	0.824868500233	0.825274586678	0.825455784798	0.824895501137	0.822561264038	0.820499241352	0.820442378521	0.822219491005	0.822867393494	0.824291586876	0.823474884033	0.822490096092	0.826016068459	0.815152466297	0.82507956028	0.822331607342	0.826939225197	0.824991881847	0.822502791882	0.824532687664	0.822910487652	0.822085857391	0.823902606964	0.82287055254	0.826867759228	0.822324573994	0.824272930622	0.822602570057	0.824829280376	0.822150051594	0.82663422823	0.823343634605	0.82010447979	0.825128555298	0.819197833538	0.823228538036	0.826801657677	0.824815928936	0.824508309364	0.82303828001	0.823462665081
0.0529831733704	0.786892294884	0.787617087364	0.784590184689	0.783957242966	0.78010481596	0.783982276917	0.781632483006	0.78138178587	0.781938076019	0.78567135334	0.778593838215	0.782441020012	0.785449624062	0.777602732182	0.786106228828	0.784157633781	0.784752249718	0.785210490227	0.786659300327	0.783007502556	0.78119301796	0.781145453453	0.786447227001	0.784118831158	0.78584510088	0.784550726414	0.786275088787	0.781750440598	0.787391066551	0.782185137272	0.783124923706	0.779308080673	0.780048370361	0.782197713852	0.778706908226	0.784752368927	0.785661816597	0.783355116844	0.784691989422	0.783080160618	0.783439517021
0.067233581543	0.732295513153	0.739774644375	0.733136057854	0.732014775276	0.732762694359	0.728850483894	0.729617238045	0.729032993317	0.731825947762	0.735263824463	0.72745257616	0.732171118259	0.734085857868	0.72449105978	0.732099950314	0.730368435383	0.737026333809	0.732870340347	0.735365569592	0.73164665699	0.731341004372	0.733315587044	0.734706282616	0.729907631874	0.73618376255	0.731761157513	0.733458042145	0.729897975922	0.736448049545	0.725040793419	0.734425187111	0.728602051735	0.726115822792	0.730144798756	0.730101704597	0.729413926601	0.735433936119	0.734492897987	0.732439100742	0.732728302479	0.731952786446
0.0853167877197	0.676936745644	0.679515004158	0.680297732353	0.679446518421	0.676435232162	0.668810248375	0.672303855419	0.673906028271	0.676245987415	0.677239596844	0.668362975121	0.673262059689	0.677982449532	0.666687369347	0.673017144203	0.67504799366	0.6793384552	0.677128493786	0.678603112698	0.676435887814	0.674079716206	0.673723042011	0.678593993187	0.675553023815	0.676430583	0.674847126007	0.67592895031	0.672996640205	0.678196966648	0.67003428936	0.675826668739	0.672218859196	0.669439256191	0.673034667969	0.672755479813	0.673141419888	0.685183525085	0.674117267132	0.676766514778	0.67780649662	0.675191938877
0.108263679504	0.610598921776	0.617207884789	0.610942661762	0.613050103188	0.60940349102	0.60681271553	0.606889009476	0.605069041252	0.612052798271	0.610376060009	0.604771137238	0.605342030525	0.611739993095	0.598003983498	0.60805284977	0.60684800148	0.612164855003	0.614091098309	0.611852049828	0.607099831104	0.606501936913	0.606215178967	0.609769940376	0.605735242367	0.611237287521	0.611478567123	0.605747818947	0.609858393669	0.614890217781	0.605062305927	0.612736284733	0.606755137444	0.604899823666	0.607990384102	0.602330684662	0.606745481491	0.617923617363	0.611890971661	0.609787583351	0.610404253006	0.609008193016
0.137382385254	0.539281308651	0.541391432285	0.539403021336	0.540875017643	0.538592755795	0.531173408031	0.5340898633	0.53497594595	0.542745769024	0.535753130913	0.529013216496	0.531619429588	0.542140901089	0.524523317814	0.533117890358	0.532832741737	0.538780629635	0.536547243595	0.539138913155	0.53567057848	0.535282731056	0.533002257347	0.540484786034	0.535628676414	0.541173458099	0.538547158241	0.539191484451	0.534515619278	0.540295243263	0.529696881771	0.536921441555	0.529327273369	0.529169380665	0.532826781273	0.529425084591	0.537580907345	0.541688024998	0.537396371365	0.541064023972	0.534605264664	0.535987198353
0.174332901001	0.455655574799	0.461018651724	0.458328664303	0.461528360844	0.456498682499	0.449754059315	0.454677581787	0.449669122696	0.455532968044	0.456521838903	0.450626283884	0.450627237558	0.459563165903	0.44003072381	0.449417740107	0.45625653863	0.45983761549	0.460670232773	0.459707021713	0.457077115774	0.450753688812	0.454652249813	0.45375341177	0.452580690384	0.4551846385	0.456717342138	0.457554101944	0.456726372242	0.458465248346	0.446157932281	0.457915216684	0.451505899429	0.446959108114	0.451933711767	0.449011385441	0.456171661615	0.464707285166	0.461908042431	0.454819858074	0.459076881409	0.454988867044
0.22122164917	0.376271426678	0.377014249563	0.3739990592	0.378510773182	0.371163785458	0.366333574057	0.3702031672	0.365636199713	0.371233284473	0.373418986797	0.364343166351	0.36341765523	0.373542368412	0.359521746635	0.366862624884	0.369833171368	0.378222882748	0.37431409955	0.375052630901	0.372470349073	0.367393672466	0.369091510773	0.37570849061	0.371055096388	0.372404634953	0.374751746655	0.371370971203	0.375656783581	0.376406431198	0.36503881216	0.375026196241	0.367643535137	0.363051503897	0.3689032197	0.3667357862	0.370305091143	0.378578960896	0.369587868452	0.373530060053	0.372286885977	0.371147334576
0.28072164917	0.289688885212	0.296943366528	0.291978389025	0.297463595867	0.289164602757	0.283532142639	0.284179389477	0.285786807537	0.290776818991	0.292409241199	0.284017652273	0.281326949596	0.294159084558	0.27351886034	0.288804888725	0.289999306202	0.295772254467	0.29453381896	0.28962162137	0.293668121099	0.286985099316	0.286062538624	0.29333332181	0.291014015675	0.294591605663	0.291146755219	0.290573179722	0.28946569562	0.293949693441	0.277799606323	0.293623507023	0.284037828445	0.283371061087	0.283743530512	0.279915928841	0.285549461842	0.300168931484	0.290938556194	0.288528978825	0.290674865246	0.289070546627
0.356224822998	0.213932156563	0.218424916267	0.215155795217	0.221537470818	0.21093454957	0.206261783838	0.207158893347	0.208606690168	0.212022334337	0.210818648338	0.206795573235	0.205357596278	0.214050620794	0.197781562805	0.207058951259	0.211252301931	0.220732569695	0.21439576149	0.212404966354	0.215686842799	0.207690879703	0.21099846065	0.214413478971	0.211647778749	0.217320948839	0.213591814041	0.213915854692	0.21414911747	0.214073583484	0.20263440907	0.219249650836	0.20730702579	0.20542101562	0.206183627248	0.205788463354	0.207783892751	0.219551175833	0.213243514299	0.208510309458	0.212266355753	0.211402744055
0.452035430908	0.147742658854	0.153864711523	0.148267433047	0.15638884902	0.145949915051	0.142381295562	0.142931222916	0.145120441914	0.151310250163	0.143572703004	0.143941104412	0.141121357679	0.148896664381	0.135091930628	0.144719421864	0.146056979895	0.154895871878	0.147653892636	0.146878704429	0.150059252977	0.145762458444	0.145921438932	0.14569413662	0.148880556226	0.150526493788	0.148948222399	0.147428065538	0.149856969714	0.148353382945	0.137145370245	0.152019947767	0.14155575633	0.141974508762	0.143456876278	0.137605756521	0.141472667456	0.156109675765	0.148196786642	0.144687503576	0.14543235302	0.146446853876
0.573615356445	0.0976446345448	0.103396117687	0.0958893448114	0.106725096703	0.0948919206858	0.0933717936277	0.0942556336522	0.0938712134957	0.0988095104694	0.0960868299007	0.094257697463	0.093550466001	0.0987417027354	0.0848675295711	0.0959767326713	0.0994540303946	0.103280223906	0.094486400485	0.0952727794647	0.104860022664	0.0973677486181	0.094539500773	0.0993729010224	0.0991125106812	0.103784933686	0.101131536067	0.101657405496	0.100837506354	0.101868726313	0.0893651694059	0.104957066476	0.0925757735968	0.0920552611351	0.0927051752806	0.0882576853037	0.0908501446247	0.105692386627	0.0984167680144	0.094765484333	0.100182116032	0.097229629755
0.727895507813	0.062795355916	0.0691161453724	0.0639749616385	0.0735977143049	0.062852256	0.0622481592	0.0609529204667	0.060344427824	0.0637396499515	0.0619356036186	0.0634356588125	0.0607928335667	0.0644973814487	0.0522330477834	0.0627198666334	0.0639988034964	0.0705251097679	0.0631568282843	0.0627618432045	0.06773622334	0.0609367564321	0.0615166053176	0.0622267499566	0.0653999820352	0.0679080560803	0.0644859522581	0.0638329610229	0.0652845874429	0.0676636993885	0.0573317036033	0.0698266997933	0.0593160167336	0.0581061951816	0.0568757466972	0.0571744330227	0.0592857189476	0.0693579539657	0.0651580393314	0.0596713349223	0.0635418966413	0.0632078945637
0.923671020508	0.0402125865221	0.0466298498213	0.0414675660431	0.0502372384071	0.0410933718085	0.039484642446	0.0383127219975	0.0411885604262	0.0430579558015	0.0398598834872	0.0406351462007	0.0388856232166	0.0438935533166	0.032189425081	0.0418579988182	0.0433024801314	0.046982768923	0.038881085813	0.0409644842148	0.0464488938451	0.0404284372926	0.0395604781806	0.041391517967	0.0439788289368	0.0455043725669	0.0429746732116	0.0436843447387	0.0434163101017	0.0439342297614	0.0361572653055	0.0457301139832	0.0386196225882	0.0388274267316	0.0373955741525	0.0371163114905	0.0368330441415	0.0451121851802	0.0433600358665	0.038540173322	0.0401580706239	0.0414577163756
1.17210241699	0.0277525894344	0.0316236391664	0.0286455005407	0.0362454876304	0.027708446607	0.0261573381722	0.025952398777	0.0278546605259	0.0291311200708	0.0262272451073	0.0271832048893	0.0243444889784	0.0291104912758	0.0201891269535	0.0274077765644	0.0294153429568	0.0332464799285	0.026783009991	0.0283068232238	0.0315047837794	0.0280762463808	0.0275761820376	0.0278924107552	0.0291786752641	0.0294624827802	0.0287928786129	0.0286093447357	0.0289110392332	0.0298950485885	0.023978119716	0.0301985889673	0.025234753266	0.0245397090912	0.0262122210115	0.0246422942728	0.0245483443141	0.0308540649712	0.0293456204236	0.0267751775682	0.0273021068424	0.02792038396
1.48735229492	0.018230650574	0.0215082578361	0.019979448989	0.0245023109019	0.0172469951212	0.0175166726112	0.0171064212918	0.0179319418967	0.0196876879781	0.0174955632538	0.0182918198407	0.0166024249047	0.0199663192034	0.0131379617378	0.0194689147174	0.0194596201181	0.0221010874957	0.0172653533518	0.0185455046594	0.0209686663002	0.0184399448335	0.0184822361916	0.0188160259277	0.0198037344962	0.0206706058234	0.0196971707046	0.0200671497732	0.0195054393262	0.019460177049	0.0156306475401	0.0214394815266	0.016712738201	0.0169740263373	0.0173473618925	0.0159443207085	0.0165143311024	0.0212067738175	0.0198719315231	0.0178001150489	0.0186460949481	0.0187510978431
1.88739208984	0.0116854067892	0.0138408718631	0.0121121499687	0.0155578553677	0.0113119315356	0.0122179975733	0.0108597073704	0.0125340837985	0.011912420392	0.0115473698825	0.0111768478528	0.00997099932283	0.0129698831588	0.00854468438774	0.0125398859382	0.0127219799906	0.0135337142274	0.0114559736103	0.0113425292075	0.0138224018738	0.0125189274549	0.0114130545408	0.0117206564173	0.0126340854913	0.0127711948007	0.0133613375947	0.0122259985656	0.0129082929343	0.0138962399215	0.0106799509376	0.0141203235835	0.0110405916348	0.0104683302343	0.0115120997652	0.0106704924256	0.0101959491149	0.0124073754996	0.0128694074228	0.0115026561543	0.0116557441652	0.0120557835326
2.39502709961	0.00654027611017	0.00795655231923	0.00661731511354	0.00957742333412	0.00619285134599	0.00712852273136	0.00769418710843	0.0069652707316	0.00777866831049	0.00617060204968	0.00639425870031	0.00648867478594	0.0069588967599	0.00567181175575	0.00682522449642	0.00728747621179	0.00874004978687	0.00635838508606	0.00695951888338	0.00833464507014	0.00792278442532	0.00603423407301	0.00656515965238	0.00796383712441	0.00803252030164	0.00796498171985	0.00776034733281	0.00737150385976	0.00783966854215	0.0059925345704	0.00846112240106	0.00662645092234	0.00711576640606	0.00651177251711	0.00608026562259	0.00559867639095	0.00834124162793	0.00737084681168	0.00650996994227	0.00651154574007	0.00713039562106
3.03919604492	0.00347893615253	0.00388365169056	0.00442380737513	0.00500847958028	0.00337166106328	0.00423418544233	0.0034718438983	0.00359479035251	0.00384142110124	0.00323623907752	0.00396712357178	0.00343732023612	0.00367331760935	0.00239101448096	0.00341213447973	0.0040735444054	0.00457108020782	0.00326429610141	0.00375741231255	0.00389472953975	0.00378651800565	0.00354082579724	0.00343534490094	0.00387517549098	0.00440937466919	0.00374409300275	0.00427553988993	0.0039372923784	0.00385714252479	0.00337933306582	0.00380880269222	0.00351427309215	0.00352080864832	0.00374296167865	0.00313787907362	0.00331924157217	0.00410910742357	0.00405294867232	0.00355861755088	0.00359489629045	0.0037396796979
3.85662109375	0.00178193696775	0.00182270607911	0.00190456619021	0.00238094083034	0.00132835539989	0.00198113522492	0.00169870315585	0.00170426850673	0.00175322254654	0.00167608016636	0.00150790414773	0.00165050453506	0.00183132220991	0.00133264786564	0.00142520316876	0.00187939591706	0.00210897927172	0.00157066597603	0.00149658508599	0.00190538761672	0.00198252056725	0.00187528785318	0.00178292987403	0.00176419259515	0.00185479130596	0.00175734458026	0.00201096688397	0.00206328136846	0.00229867175221	0.00119497370906	0.00210954225622	0.00158005394042	0.00177769304719	0.00182465068065	0.00180003663991	0.00177894963417	0.00192824902479	0.00218965020031	0.00177665241063	0.00160165247507	0.00179231516086
4.89390185547	0.00058350013569	0.00090793921845	0.000683499325532	0.000839920423459	0.000558650004677	0.000638766679913	0.000557416467927	0.000686387124006	0.000883648521267	0.000606917601544	0.000611037365161	0.000531924772076	0.000685162143782	0.000609437935054	0.000783430121373	0.000711288885213	0.000835699669551	0.000655159703456	0.000480957329273	0.000936574477237	0.000710338063072	0.000559929932933	0.000757852336392	0.000983424601145	0.000909861060791	0.000711322878487	0.000709660467692	0.000762172916438	0.000831948593259	0.000583215034567	0.000937131117098	0.000734669098165	0.000711735337973	0.000760587339755	0.000557664840017	0.00063374399906	0.00093423423823	0.000860526226461	0.000489841157105	0.000583870452829	0.00071277609095
6.21017089844	0.000339467340382	0.000390649074689	0.000289174786303	0.000367649510736	0.000214602638152	0.000216318905586	0.00021423221915	0.000341241335263	0.000214293278987	0.00033934781095	0.000268926087301	0.000237913918681	0.000317315629218	0.000189759623026	0.000388641812606	0.000266926974291	0.000342321989592	0.000237039013882	0.000287992268568	0.000217541790335	0.000240233421209	0.000263776310021	0.000342459854437	0.00021591798577	0.000215786305489	0.000317928614095	0.000289896561299	0.000265748560196	0.000263428373728	0.000212338723941	0.000291237811325	0.00024119799491	0.000340955069987	0.000164832905284	0.000264552509179	0.000188741469174	0.000213802413782	0.000240176799707	0.000264532049187	0.000239352390054	0.000268956297077
7.88046435547	0.000133279449074	0.000108504129457	0.000182947755093	0.000160117953783	0.000133220150019	0.00015951313253	0.000132528773975	0.000134053610964	0.000183234791621	0.000107487489004	0.000110065077024	0.000106988823973	0.000158854236361	0.000133202673169	0.000107915650005	0.000134436268127	0.000159502669703	0.000131425884319	0.000132132336148	0.000109010994493	0.00015852432989	0.00010794471018	0.000108243759314	0.00010949249554	0.000183446580195	0.00015927120694	0.000157927075634	0.000108705600724	0.000108413340058	0.00010736148397	0.000159546922077	0.000109172993689	0.000108932741568	0.000158489638125	0.000108287356852	0.000106897437945	0.000182326330105	0.000158556882525	0.000133468711283	0.000133288936922	0.000134667992825
10.0000019531	8.54181998875e-05	8.54502286529e-05	8.50689684739e-05	8.66804257385e-05	8.52719167597e-05	8.67854687385e-05	8.46418261062e-05	8.61043081386e-05	8.50194555824e-05	8.45253671287e-05	8.65796246217e-05	8.42592999106e-05	8.5691572167e-05	8.54178288137e-05	8.5081483121e-05	8.64317917149e-05	8.61170774442e-05	8.40040011099e-05	8.45331524033e-05	8.57277700561e-05	8.55613179738e-05	8.4828454419e-05	8.51738586789e-05	8.5705469246e-05	8.55829421198e-05	8.60565487528e-05	8.50623328006e-05	8.57955674292e-05	8.48348427098e-05	8.4545390564e-05	8.58528437675e-05	8.58409257489e-05	8.57076520333e-05	8.54945828905e-05	8.53689416545e-05	0.00010934551392	0.000109469008748	8.56041515362e-05	8.56461847434e-05	0.000110256616608	8.72635719134e-05


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift2_renorm0.01.dat <==
#noise: 0.01 graphs: 40 data: 40
0.01	0.955420970917	0.954357802868	0.953583538532	0.952732920647	0.953223705292	0.955244719982	0.954079806805	0.956049621105	0.954531371593	0.95603531599	0.956759333611	0.953420758247	0.954581856728	0.954238891602	0.953693509102	0.955205738544	0.953377366066	0.954876720905	0.954625487328	0.954045474529	0.953405559063	0.95352602005	0.954589247704	0.953962922096	0.954640030861	0.953074157238	0.955934882164	0.95346724987	0.953980624676	0.953859627247	0.953135967255	0.955008208752	0.953444123268	0.95514279604	0.953996837139	0.955118536949	0.955416381359	0.954762756824	0.953259170055	0.953607082367	0.954335391521
0.0126896104813	0.941888809204	0.940959632397	0.940719902515	0.942637741566	0.942166686058	0.943046569824	0.941094100475	0.94110172987	0.939853787422	0.943093001842	0.942086338997	0.940435230732	0.941947937012	0.940059185028	0.94085085392	0.941188633442	0.93972235918	0.942883610725	0.942395508289	0.94119977951	0.940678238869	0.941313743591	0.940650463104	0.940566837788	0.944251656532	0.939452826977	0.941684424877	0.941898345947	0.939914703369	0.941549122334	0.940711677074	0.943164646626	0.941145241261	0.940657258034	0.940527737141	0.941795945168	0.942203879356	0.940694212914	0.941506028175	0.941560924053	0.941381633282
0.0161026210785	0.922978103161	0.923697769642	0.923018932343	0.923724472523	0.923809528351	0.924357116222	0.92572414875	0.922990202904	0.924309253693	0.925343871117	0.924508213997	0.922630786896	0.926270484924	0.925972282887	0.922547519207	0.923523783684	0.924299359322	0.925323963165	0.924530148506	0.924083709717	0.924213707447	0.924409210682	0.923052430153	0.924538969994	0.925399422646	0.922596156597	0.925244450569	0.923691153526	0.922851383686	0.924770951271	0.922590851784	0.925372898579	0.924876093864	0.92396479845	0.925557136536	0.922597587109	0.924675822258	0.924104332924	0.924477398396	0.924456894398	0.924176990986
0.0204335975647	0.906200885773	0.90673828125	0.907733738422	0.906606674194	0.90833491087	0.906568527222	0.907223343849	0.906303524971	0.908228039742	0.908685207367	0.908663392067	0.906573414803	0.910120129585	0.909642398357	0.905513107777	0.908616423607	0.907072842121	0.90957057476	0.909007251263	0.907194018364	0.905208289623	0.907722473145	0.904156565666	0.906720817089	0.908441841602	0.905391812325	0.909381389618	0.907158255577	0.905478656292	0.908482193947	0.906336188316	0.911000609398	0.907690703869	0.907391250134	0.908650100231	0.907367408276	0.908889889717	0.908353686333	0.906326413155	0.908298790455	0.907575964928
0.0259294395447	0.887335896492	0.88797301054	0.885219931602	0.886583507061	0.887671768665	0.888899624348	0.887716591358	0.884331524372	0.885698497295	0.889239192009	0.888495445251	0.885634541512	0.88804256916	0.886251151562	0.886791348457	0.886168122292	0.885087370872	0.887693405151	0.888236403465	0.887083053589	0.885352253914	0.887004196644	0.884052395821	0.886402606964	0.890205681324	0.884949207306	0.888051629066	0.88437473774	0.886540532112	0.888405025005	0.885573089123	0.89072239399	0.887884914875	0.887958884239	0.889209568501	0.886616587639	0.887143433094	0.885939002037	0.885941982269	0.888635337353	0.887027859688
0.0329034461975	0.859613716602	0.856851756573	0.857725918293	0.860902607441	0.860345959663	0.858999848366	0.8584882617	0.859572529793	0.860670208931	0.862280547619	0.860808193684	0.857725799084	0.86159402132	0.859634995461	0.858820438385	0.861268699169	0.857160270214	0.861458420753	0.860744297504	0.858675301075	0.855859935284	0.860797405243	0.85678756237	0.859590530396	0.862531781197	0.856942296028	0.862364590168	0.856936812401	0.859978675842	0.857801735401	0.859365582466	0.86366045475	0.858328163624	0.863807499409	0.860048294067	0.857879638672	0.86065787077	0.858024418354	0.859404444695	0.859907329082	0.859600543976
0.0417531929016	0.825688362122	0.824641048908	0.822092175484	0.827708899975	0.826535582542	0.82818710804	0.825745403767	0.822879493237	0.822903335094	0.828274130821	0.829586684704	0.824388980865	0.828095316887	0.824835777283	0.821634471416	0.827523827553	0.825538754463	0.825126767159	0.827694773674	0.824651241302	0.82193005085	0.826230704784	0.821278691292	0.82605779171	0.829709708691	0.822340607643	0.826851725578	0.825112819672	0.823643386364	0.826440036297	0.821893036366	0.829942524433	0.824329078197	0.828252673149	0.827408611774	0.822387337685	0.827184677124	0.825177013874	0.825189113617	0.827234148979	0.825558066368
0.0529831733704	0.783553779125	0.785531759262	0.783215880394	0.786436915398	0.787474453449	0.786921560764	0.784768044949	0.784507393837	0.785276532173	0.791018843651	0.78915476799	0.783160448074	0.788109600544	0.788522839546	0.78031951189	0.787675976753	0.78269636631	0.78827637434	0.789771437645	0.788178086281	0.783065438271	0.78637367487	0.781848669052	0.78653138876	0.790100812912	0.781040787697	0.788475811481	0.78468310833	0.785725235939	0.790373265743	0.781639695168	0.789751887321	0.786851167679	0.78988802433	0.789411604404	0.784283220768	0.785041928291	0.784233927727	0.784198403358	0.785711288452	0.786094903946
0.067233581543	0.734024524689	0.735201060772	0.730813741684	0.737802147865	0.736227571964	0.735456585884	0.734867990017	0.73357796669	0.732793748379	0.740327119827	0.736534297466	0.732438027859	0.740190029144	0.736754417419	0.733031749725	0.735932350159	0.732860684395	0.740740597248	0.738381564617	0.734217822552	0.731726109982	0.735890507698	0.732535123825	0.736718893051	0.738573074341	0.732539117336	0.736241698265	0.734079658985	0.734355092049	0.732955932617	0.73131030798	0.74112701416	0.73111552	0.737408995628	0.736636042595	0.735970020294	0.737676739693	0.734272181988	0.734193205833	0.735257208347	0.735318899155
0.0853167877197	0.678509056568	0.67739379406	0.675302922726	0.679321408272	0.682031691074	0.67898106575	0.678131103516	0.68034863472	0.679710328579	0.6853916049	0.683602690697	0.677325367928	0.682450175285	0.680349886417	0.676804244518	0.67906242609	0.679018497467	0.680548369884	0.683153390884	0.677638113499	0.676266312599	0.680883705616	0.673695743084	0.681279540062	0.686410188675	0.674545407295	0.684731781483	0.678038656712	0.683454155922	0.68100386858	0.675858676434	0.687289595604	0.680850207806	0.681719183922	0.681682467461	0.680084049702	0.680431425571	0.679493248463	0.677825331688	0.679859936237	0.680012106895
0.108263679504	0.615625858307	0.609959483147	0.608701646328	0.615138590336	0.615553736687	0.614402770996	0.61663299799	0.615496337414	0.617294967175	0.620486855507	0.620166003704	0.612403988838	0.620312511921	0.613371670246	0.609444260597	0.61630409956	0.610673010349	0.620127975941	0.622264742851	0.610607147217	0.607750415802	0.613833129406	0.606636166573	0.618271708488	0.623628795147	0.608357548714	0.620681941509	0.611133873463	0.61381906271	0.609058022499	0.610180318356	0.627769231796	0.610940873623	0.619462609291	0.619082629681	0.614023208618	0.616327285767	0.610974013805	0.616456151009	0.615327835083	0.614967107773
0.137382385254	0.543402910233	0.534417808056	0.537373244762	0.544131040573	0.543103337288	0.541345715523	0.542799592018	0.542784333229	0.542420506477	0.551142275333	0.546136081219	0.543799579144	0.549302995205	0.541600942612	0.537231206894	0.548127532005	0.539478003979	0.549400091171	0.546103537083	0.539037883282	0.536852002144	0.544461369514	0.535777747631	0.54365003109	0.557053148746	0.537080645561	0.547781646252	0.538791954517	0.542714297771	0.541221618652	0.537514328957	0.554887831211	0.544939637184	0.544382929802	0.547211050987	0.539576113224	0.546100139618	0.543929219246	0.542722165585	0.542944788933	0.543318212032
0.174332901001	0.461571842432	0.458682358265	0.456496149302	0.469767153263	0.464911133051	0.470330625772	0.463358342648	0.464315891266	0.461057245731	0.476759195328	0.469440370798	0.465161979198	0.469490855932	0.466076672077	0.460819393396	0.466991007328	0.463865369558	0.469828903675	0.469784349203	0.463131844997	0.456631422043	0.46243724227	0.455254644156	0.466219007969	0.474285751581	0.461598724127	0.4730245471	0.46177983284	0.464061677456	0.464107573032	0.456603765488	0.475276172161	0.459789454937	0.47062715888	0.464714676142	0.464416265488	0.467125356197	0.461391866207	0.46758762002	0.466110765934	0.465122073889
0.22122164917	0.374190181494	0.375469893217	0.376843512058	0.385486423969	0.386136770248	0.38649648428	0.38478654623	0.380705237389	0.381752192974	0.390738070011	0.391727030277	0.380428135395	0.390771359205	0.385839641094	0.37564599514	0.384695887566	0.377185553312	0.386828124523	0.390139102936	0.380570828915	0.373599499464	0.380739808083	0.372955411673	0.38110139966	0.389929383993	0.378686904907	0.39234238863	0.378861904144	0.377903848886	0.379729926586	0.378036201	0.396037876606	0.38197773695	0.388793110847	0.38895368576	0.380073547363	0.383887469769	0.384606510401	0.384952455759	0.384003639221	0.383090287447
0.28072164917	0.299543261528	0.297030240297	0.296781033278	0.30470174551	0.305512726307	0.308447092772	0.301501482725	0.301574975252	0.303220927715	0.31190019846	0.312104642391	0.299826651812	0.312841117382	0.306800663471	0.302108079195	0.303940594196	0.299900352955	0.304845839739	0.31405967474	0.300285875797	0.296971678734	0.305013000965	0.296668469906	0.300101906061	0.314498722553	0.297651827335	0.309297978878	0.300295680761	0.300427138805	0.302229702473	0.294206053019	0.313012301922	0.299949496984	0.311504662037	0.312328279018	0.296552181244	0.303754538298	0.304252654314	0.300860732794	0.306098401546	0.303815066814
0.356224822998	0.225589245558	0.224670290947	0.226449415088	0.233271762729	0.232378721237	0.233727216721	0.228588864207	0.230967596173	0.226902097464	0.237917214632	0.23601987958	0.226510494947	0.238363221288	0.228190541267	0.219143539667	0.228784993291	0.227985575795	0.234286874533	0.238635927439	0.224259704351	0.225637987256	0.22933408618	0.219706565142	0.229064255953	0.235516235232	0.225886896253	0.237074777484	0.224610447884	0.225328564644	0.22736056149	0.219374030828	0.235919877887	0.228756219149	0.2390268296	0.23560538888	0.225557163358	0.230698823929	0.232024937868	0.230731338263	0.227844238281	0.229692578316
0.452035430908	0.167150959373	0.158365249634	0.161109864712	0.169487804174	0.169633492827	0.171911135316	0.165708705783	0.164415389299	0.162813395262	0.17158856988	0.170510083437	0.163309842348	0.173113554716	0.166950240731	0.160674959421	0.167157009244	0.161788254976	0.16919246316	0.176054924726	0.163897380233	0.16107454896	0.168958127499	0.157848700881	0.164248511195	0.173147425056	0.159969046712	0.174774631858	0.162488847971	0.16343472898	0.165710002184	0.156118512154	0.172391861677	0.16592644155	0.172575563192	0.175971418619	0.160767748952	0.167188733816	0.163771018386	0.169603541493	0.167176112533	0.166449457407
0.573615356445	0.115338861942	0.109131276608	0.113967753947	0.122150301933	0.118537768722	0.12094552815	0.116361990571	0.114028632641	0.111239954829	0.122043684125	0.121115639806	0.113494776189	0.12281550467	0.117631077766	0.112107075751	0.117312647402	0.113104619086	0.120773509145	0.12484588474	0.114672541618	0.111833140254	0.121437296271	0.108147740364	0.117150448263	0.123990140855	0.113133072853	0.124691292644	0.113349832594	0.11319347471	0.114112995565	0.109008394182	0.122741363943	0.116243503988	0.122729837894	0.121788822114	0.11296094954	0.119985923171	0.118408069015	0.11757389456	0.11387834698	0.11694945395
0.727895507813	0.0792690068483	0.072934307158	0.0791290700436	0.0856316834688	0.0831588506699	0.0836247801781	0.0796840339899	0.0789636969566	0.0755584165454	0.0854473859072	0.0822198539972	0.078912936151	0.0873892828822	0.0826924219728	0.0758567005396	0.0809875056148	0.078087374568	0.0828172266483	0.0887512415648	0.0787487030029	0.0746503770351	0.0827046707273	0.0720421746373	0.0799183100462	0.0846232175827	0.0765742510557	0.0853126496077	0.0765677317977	0.0766886025667	0.0768234580755	0.0741440504789	0.0854211375117	0.0809230357409	0.0857277810574	0.0865946561098	0.0753443241119	0.0812774151564	0.0803306624293	0.0843678191304	0.0760027095675	0.0803975686431
0.923671020508	0.0545252375305	0.0497281178832	0.0520517602563	0.0582880079746	0.0571549832821	0.0556466579437	0.0545617751777	0.0557812266052	0.0509048178792	0.0592450425029	0.0564544722438	0.0544308796525	0.0582119226456	0.0563105344772	0.0528636164963	0.0546571239829	0.0515471287072	0.0571005754173	0.0620635934174	0.0529969632626	0.0496688783169	0.0557519681752	0.0478097200394	0.0545009486377	0.0557596199214	0.0539519786835	0.0589140877128	0.0544686615467	0.0532218441367	0.0533679947257	0.0483852997422	0.0580629333854	0.0537909083068	0.0606984868646	0.0596314258873	0.0519556328654	0.057155109942	0.0561240129173	0.0572382509708	0.0530495159328	0.0549507923424
1.17210241699	0.0376985371113	0.0331396982074	0.0362127944827	0.0411595925689	0.0372702814639	0.037895988673	0.0367208048701	0.0370248071849	0.0335387066007	0.0407148040831	0.039222933352	0.0371491238475	0.0414257198572	0.0376327671111	0.0368315204978	0.036618180573	0.0364311262965	0.0386719442904	0.0439970344305	0.0348215401173	0.0349876731634	0.0384611450136	0.0321932844818	0.0359667316079	0.0393871292472	0.0367122814059	0.0417240336537	0.0365758240223	0.03474830091	0.0372540429235	0.0331379398704	0.0398849733174	0.0388487949967	0.0406996048987	0.0414506085217	0.0351583361626	0.0390993207693	0.038872435689	0.041258752346	0.0357523597777	0.0376587882638
1.48735229492	0.0250506214797	0.0222255848348	0.0238995067775	0.0274789836258	0.0265512410551	0.0263741705567	0.0251679960638	0.0242308601737	0.0232118554413	0.0277546532452	0.0265448093414	0.0252052247524	0.0280155129731	0.0257329400629	0.0243471339345	0.0254399329424	0.0239775292575	0.0262621305883	0.029584761709	0.0250519067049	0.0240688100457	0.0265237428248	0.0212732218206	0.0252481903881	0.025325352326	0.0253910161555	0.0288641899824	0.0254991799593	0.0234746988863	0.0244401283562	0.0218403711915	0.0271816439927	0.0257463306189	0.0278350058943	0.027364378795	0.0231798700988	0.0274550225586	0.0255388971418	0.0288248807192	0.0245504043996	0.025543320924
1.88739208984	0.0168288461864	0.0147395431995	0.0164451953024	0.0185126755387	0.0171263124794	0.0181898921728	0.0158319491893	0.0162754245102	0.0144337667152	0.0168096739799	0.0164692420512	0.0168808493763	0.0186026375741	0.0174630116671	0.0150756146759	0.0170390885323	0.0158562380821	0.0173482447863	0.0195443648845	0.0166412442923	0.0162020586431	0.0167624820024	0.0144375730306	0.0170994717628	0.0174784548581	0.0159149207175	0.0184816513211	0.0158233996481	0.0155284684151	0.015735052526	0.0149385854602	0.017219260335	0.0167849473655	0.0186285339296	0.0182182807475	0.014500441961	0.017954107374	0.0172825306654	0.0180183220655	0.0166120063514	0.0167433582246
2.39502709961	0.0100270183757	0.00970366504043	0.0104492641985	0.0107477959245	0.0106709683314	0.00988475885242	0.0106288185343	0.00941712036729	0.00906543526798	0.0115921925753	0.0109757743776	0.0101073579863	0.0115878675133	0.00998238660395	0.0102241244167	0.00991513859481	0.00989019591361	0.0116879604757	0.0117764482275	0.0101823834702	0.00969688314945	0.0107889492065	0.00884398631752	0.0103174299002	0.0106064584106	0.0103401662782	0.0113731827587	0.0103984531015	0.00885103270411	0.0113844852895	0.00895665679127	0.0114697422832	0.0111687779427	0.0117448810488	0.0110031347722	0.00942683685571	0.0116237355396	0.00984769687057	0.0114079462364	0.00969077832997	0.0104364482686
3.03919604492	0.00610226485878	0.00570940738544	0.00582834146917	0.00664273556322	0.00661021098495	0.00616732751951	0.00624381192029	0.00594723597169	0.00531960371882	0.00656129326671	0.0059706280008	0.00586768426001	0.00711457896978	0.0063112094067	0.00611604517326	0.00570414680988	0.00579062104225	0.00660987058654	0.0073128179647	0.0058095776476	0.00572160398588	0.00654443725944	0.00544591154903	0.00613399362192	0.00640304666013	0.00621004588902	0.00661699753255	0.00616226997226	0.00534010585397	0.0059529254213	0.00601976551116	0.00637416681275	0.00641444697976	0.00722085963935	0.00669508287683	0.00584785547107	0.00730110472068	0.00669862050563	0.00662356102839	0.00639898329973	0.0062466301024
3.85662109375	0.00349725456908	0.00331054627895	0.00319761736318	0.00386960944161	0.00357392849401	0.00380488531664	0.00363586097956	0.00323404814117	0.00323178060353	0.00336122885346	0.00385388243012	0.00350724346936	0.00387114728801	0.00356198777445	0.00358748203143	0.00354645261541	0.00337775656953	0.00355368899181	0.00409511988983	0.00358289852738	0.0035437264014	0.00384463975206	0.00320569239557	0.00418659765273	0.00374285923317	0.0038185864687	0.00403050798923	0.00331495446153	0.00304019567557	0.00351133523509	0.00318250618875	0.00351563422009	0.00356790726073	0.00369634432718	0.00380892236717	0.00363680277951	0.00376336136833	0.00337736913934	0.00372775970027	0.00312896398827	0.00357247702777
4.89390185547	0.00199495721608	0.00209986767732	0.0021568252705	0.00227287504822	0.00211487687193	0.00222934642807	0.00228554615751	0.00213881046511	0.00192855822388	0.00207378552295	0.00228199223056	0.00216741138138	0.00213227560744	0.00215649139136	0.00188336858992	0.00188365578651	0.00200452585705	0.00234936876222	0.00217657536268	0.0019013741985	0.00185097032227	0.00201327097602	0.0020582000725	0.00218209577724	0.00191423541401	0.00201571593061	0.00221410137601	0.00199555419385	0.00204715458676	0.00201653363183	0.00188693718519	0.00222405069508	0.00210181600414	0.00207781954668	0.0018952122191	0.00195401604287	0.00213257223368	0.00196715677157	0.00222786143422	0.00208726502024	0.00207737577148
6.21017089844	0.0013410532847	0.00128031522036	0.00130152201746	0.0013581959065	0.00142566580325	0.00131878978573	0.00132873072289	0.00129671837203	0.00129493745044	0.00129703548737	0.00139439152554	0.00130210001953	0.00139106193092	0.00137602374889	0.001479257131	0.00129435281269	0.00139779539313	0.00130701134913	0.00130698713474	0.00132896460127	0.00130944920238	0.00141519564204	0.00133457907941	0.00139957026113	0.00129119749181	0.00135591696016	0.00139065308031	0.00132670858875	0.00129201659001	0.0013870523544	0.00133524020202	0.00127440481447	0.00145998387598	0.00151254131924	0.00132942863274	0.00144153891597	0.00142801390029	0.00131941644941	0.00140984961763	0.0013449761318	0.00135446607601
7.88046435547	0.000940160069149	0.000942866201513	0.000932389753871	0.0010114882607	0.000936432566959	0.000928259338252	0.000931626942474	0.000931257090997	0.000912407122087	0.000926205073483	0.000952903996222	0.00096086243866	0.000967680476606	0.000957520795055	0.000957540352829	0.000950641464442	0.000931242364459	0.000934166659135	0.000988238025457	0.000980767887086	0.000982428900898	0.000992169370875	0.000945339328609	0.000930462847464	0.00094490108313	0.00093589181779	0.00099294341635	0.000961493118666	0.000949468347244	0.00101990438998	0.000950477086008	0.000978247611783	0.00093673041556	0.000988844665699	0.000933741801418	0.000949405774008	0.000931990449317	0.000994098372757	0.000990657019429	0.000927749555558	0.000955289870035
10.0000019531	0.000736353045795	0.000769461970776	0.000729334133212	0.000732723914552	0.000732193817385	0.000725519261323	0.000732253713068	0.000728974933736	0.000712971843313	0.000725475605577	0.000726997677702	0.000731703476049	0.000736234767828	0.000730240426492	0.000733630266041	0.000725838006474	0.00072969176108	0.000729858933482	0.000734278233722	0.000728783081286	0.000731119303964	0.000762421987019	0.000723217963241	0.000727770733647	0.000721917604096	0.000732640735805	0.000736150890589	0.000732158368919	0.000724455690943	0.000722437165678	0.000723415345419	0.000725447782315	0.000735798268579	0.000734747212846	0.000730547704734	0.000726206344552	0.000730482046492	0.000737181049772	0.000735193607397	0.000725547899492	0.000731284613721


==> figs/gnuplot/pprocess_powerlaw_p10_a2_gamma2.5_shift2_renorm0.1.dat <==
#noise: 0.1 graphs: 40 data: 40
0.01	0.958629310131	0.9597889781	0.957855045795	0.959142565727	0.958459734917	0.959378421307	0.959734797478	0.957472324371	0.957781970501	0.957962870598	0.957746148109	0.957973361015	0.957868397236	0.959028601646	0.959350883961	0.956949234009	0.958516955376	0.957579612732	0.958082318306	0.959125876427	0.958684146404	0.957563519478	0.95893317461	0.957991123199	0.95806235075	0.958146393299	0.957961678505	0.958230793476	0.958729863167	0.957598805428	0.958369135857	0.958345115185	0.957884788513	0.958174705505	0.95814448595	0.957418560982	0.958553791046	0.959849059582	0.958420276642	0.95903557539	0.958363234997
0.0126896104813	0.946735680103	0.947445750237	0.946334004402	0.946265518665	0.945996284485	0.945547282696	0.947597622871	0.944893956184	0.945212483406	0.94603908062	0.945357441902	0.94516658783	0.944838523865	0.947088420391	0.946183085442	0.946584820747	0.94649285078	0.944404780865	0.946185946465	0.947064995766	0.947130978107	0.947571098804	0.94595927	0.946722328663	0.946284592152	0.946928620338	0.945668041706	0.943685829639	0.946709275246	0.945142924786	0.944950401783	0.9460490942	0.945512771606	0.945105910301	0.945335507393	0.946714401245	0.946877002716	0.947841823101	0.944539368153	0.945042431355	0.946029961109
0.0161026210785	0.931577324867	0.932794690132	0.928505599499	0.931510746479	0.929842174053	0.931249439716	0.932633280754	0.929732620716	0.931128501892	0.929862380028	0.930695533752	0.92952901125	0.931438088417	0.931935787201	0.931503772736	0.930835843086	0.931032180786	0.929833114147	0.931981086731	0.932340502739	0.931008338928	0.931106746197	0.931011795998	0.931228458881	0.93082177639	0.931917309761	0.930741131306	0.928877651691	0.931049525738	0.929473996162	0.929941296577	0.931930065155	0.932258307934	0.930369675159	0.929430782795	0.930179417133	0.929956316948	0.929436981678	0.929783046246	0.928816497326	0.930732548237
0.0204335975647	0.916674435139	0.917107880116	0.915770530701	0.916207969189	0.914422988892	0.91449701786	0.915748476982	0.915418803692	0.914968192577	0.914998412132	0.914810538292	0.913745880127	0.914378345013	0.915988147259	0.915710926056	0.915281116962	0.915902793407	0.913767635822	0.916110694408	0.916310489178	0.915610790253	0.915762722492	0.91522359848	0.916720867157	0.915587544441	0.917937934399	0.914830982685	0.91102296114	0.915828227997	0.913630783558	0.91475045681	0.916037857533	0.916039943695	0.913630843163	0.913620769978	0.915296256542	0.915498435497	0.914298892021	0.914333343506	0.913814067841	0.915182471275
0.0259294395447	0.896433472633	0.899175643921	0.895897269249	0.896538615227	0.897478103638	0.895525813103	0.898484408855	0.893762946129	0.897654891014	0.896972000599	0.896595001221	0.895775139332	0.895811080933	0.897378444672	0.898884892464	0.894690513611	0.896749138832	0.895292878151	0.89714050293	0.896780133247	0.899813830853	0.896394729614	0.896354794502	0.897321105003	0.895152449608	0.898504912853	0.896455585957	0.893693447113	0.897827267647	0.894308924675	0.895314335823	0.896223425865	0.896518886089	0.895446896553	0.893827140331	0.898195266724	0.894913554192	0.89696252346	0.896940112114	0.892780900002	0.896399199963
0.0329034461975	0.870614528656	0.873531699181	0.872880339622	0.872205555439	0.872304141521	0.870797514915	0.875265598297	0.870013594627	0.872475743294	0.873106598854	0.872318744659	0.870024800301	0.870449721813	0.871976494789	0.871212780476	0.871208369732	0.871349513531	0.868602097034	0.873110949993	0.874088585377	0.872708618641	0.87197715044	0.871950149536	0.871826171875	0.870941281319	0.873290657997	0.869007587433	0.867027401924	0.873501598835	0.870268166065	0.870816409588	0.869915664196	0.872716605663	0.872803866863	0.870208621025	0.870209813118	0.872981190681	0.871797263622	0.870278656483	0.868824481964	0.871514678001
0.0417531929016	0.839923858643	0.843349337578	0.842618942261	0.841560721397	0.841127216816	0.839785754681	0.844062924385	0.839052975178	0.841945528984	0.839440464973	0.840662956238	0.839340806007	0.8390802145	0.843505680561	0.841568112373	0.838331401348	0.842879295349	0.83977997303	0.841641247272	0.840779781342	0.842259526253	0.840404987335	0.841772377491	0.843621611595	0.84053593874	0.84335488081	0.839832425117	0.835471451283	0.842572212219	0.838526368141	0.839154422283	0.841998755932	0.839137554169	0.840061843395	0.837881267071	0.84006947279	0.841391384602	0.841566085815	0.839050471783	0.839759171009	0.840721607208
0.0529831733704	0.80562543869	0.805941104889	0.806022822857	0.805441737175	0.80664730072	0.806949794292	0.806908786297	0.803569197655	0.805066943169	0.803839206696	0.806864738464	0.802953839302	0.803916156292	0.808377087116	0.807450413704	0.801958084106	0.806577026844	0.801176071167	0.809023082256	0.806692481041	0.805818200111	0.802734076977	0.806403815746	0.80632942915	0.802024722099	0.807358384132	0.803396105766	0.79865437746	0.807107150555	0.800569415092	0.803765654564	0.805309295654	0.804409682751	0.803633868694	0.802478194237	0.801997065544	0.803812146187	0.80626142025	0.800110518932	0.800133049488	0.804582715034
0.067233581543	0.758766531944	0.761827349663	0.759098649025	0.761453926563	0.761122226715	0.75873363018	0.764431595802	0.756155371666	0.760116219521	0.758866131306	0.756416320801	0.756407439709	0.756136775017	0.760039627552	0.76206612587	0.755955994129	0.758570194244	0.755481898785	0.761471867561	0.762206971645	0.761181294918	0.762253940105	0.758086323738	0.758966803551	0.761692762375	0.761245965958	0.757488548756	0.753563165665	0.762421905994	0.755470812321	0.7555809021	0.757751643658	0.764086127281	0.757785856724	0.754523634911	0.758337080479	0.759445607662	0.76182448864	0.756224393845	0.754715263844	0.758949160576
0.0853167877197	0.708876550198	0.71342331171	0.709778428078	0.711791455746	0.707961678505	0.708822846413	0.712742865086	0.707661628723	0.70906496048	0.711261153221	0.709472715855	0.704811215401	0.708258509636	0.714505493641	0.708504915237	0.706376552582	0.711147665977	0.706702768803	0.713154733181	0.711316943169	0.711471498013	0.710245251656	0.709199726582	0.707491099834	0.708169817924	0.71334695816	0.709221720695	0.702963590622	0.711345672607	0.704534888268	0.70881408453	0.709160923958	0.706559360027	0.708748400211	0.706504821777	0.706597447395	0.707492947578	0.709427595139	0.703654706478	0.706025362015	0.708915293217
0.108263679504	0.652297735214	0.656946063042	0.651830494404	0.654424488544	0.648153662682	0.650404810905	0.658010780811	0.648823142052	0.652705669403	0.650966286659	0.65224725008	0.646698057652	0.64912623167	0.656178832054	0.654450535774	0.645361185074	0.652653992176	0.648110806942	0.653155207634	0.654990673065	0.653480648994	0.654420793056	0.651221990585	0.653408885002	0.650240540504	0.656789183617	0.650406837463	0.641925990582	0.655668735504	0.64797437191	0.646025598049	0.649852275848	0.651408910751	0.645706057549	0.645945906639	0.65208530426	0.649773716927	0.653153896332	0.645050823689	0.649103045464	0.651029527187
0.137382385254	0.587810456753	0.591214597225	0.590176284313	0.589118182659	0.585744142532	0.582826197147	0.590480029583	0.583655118942	0.590012907982	0.589692533016	0.589621424675	0.582381010056	0.584204792976	0.588383316994	0.590450406075	0.580566287041	0.589618504047	0.5816360116	0.587012887001	0.591215729713	0.5892162323	0.587527096272	0.58653730154	0.587394595146	0.587482750416	0.592173278332	0.585855722427	0.579796671867	0.587608039379	0.579817652702	0.583707988262	0.587216675282	0.590053319931	0.584334254265	0.581225991249	0.584620296955	0.587095618248	0.586765825748	0.583759307861	0.58387619257	0.586547136307
0.174332901001	0.519647538662	0.518635213375	0.520221114159	0.520707786083	0.515768945217	0.51444786787	0.525135695934	0.512444972992	0.51893478632	0.520391106606	0.519263923168	0.507222294807	0.510633647442	0.518676519394	0.521783947945	0.50993424654	0.523633480072	0.516121268272	0.517999053001	0.52223110199	0.521947741508	0.516330122948	0.517989754677	0.514755308628	0.516255676746	0.523501753807	0.515924155712	0.508458316326	0.523376107216	0.510151445866	0.511756181717	0.519929170609	0.516748785973	0.51410484314	0.508173704147	0.514469981194	0.516648650169	0.518298208714	0.514894068241	0.515956282616	0.516837656498
0.22122164917	0.448504775763	0.447084516287	0.447271287441	0.44585698843	0.441710412502	0.444533258677	0.452412545681	0.43833142519	0.44328841567	0.443475484848	0.446854412556	0.439034640789	0.442435503006	0.447087198496	0.446658998728	0.440226882696	0.446661055088	0.444392770529	0.446595817804	0.44875010848	0.446566104889	0.44183793664	0.442588806152	0.444415807724	0.446948587894	0.451164394617	0.443231493235	0.437522113323	0.449614346027	0.435356557369	0.438285201788	0.446963399649	0.448652267456	0.441097915173	0.437844932079	0.445131212473	0.443115413189	0.445790678263	0.438693851233	0.44003623724	0.444150626659
0.28072164917	0.374752163887	0.379544228315	0.376517862082	0.371953368187	0.367711305618	0.368984252214	0.376838803291	0.367701351643	0.373074412346	0.370956242085	0.370574295521	0.363458037376	0.366019189358	0.377468049526	0.373577713966	0.368390828371	0.375190794468	0.370177596807	0.374529451132	0.376351416111	0.377039253712	0.372453510761	0.372644484043	0.370015919209	0.376561760902	0.379904329777	0.37296757102	0.363106310368	0.37528938055	0.362130582333	0.365686416626	0.371939003468	0.375094354153	0.370132744312	0.362562090158	0.367609292269	0.370075404644	0.374207496643	0.363651245832	0.366116911173	0.37132397294
0.356224822998	0.301974564791	0.306756108999	0.306108087301	0.3030166924	0.300210356712	0.299499332905	0.309457719326	0.299603044987	0.305473566055	0.305582493544	0.302532434464	0.298709601164	0.297777324915	0.30691036582	0.306632459164	0.295955806971	0.309331476688	0.298706710339	0.299524605274	0.304653197527	0.303728073835	0.301557868719	0.304740101099	0.298938214779	0.304772019386	0.310518354177	0.300059020519	0.293696582317	0.30977255106	0.294806599617	0.298711001873	0.30481415987	0.304730713367	0.300566971302	0.296417176723	0.299795567989	0.300022780895	0.304730325937	0.298937320709	0.299534857273	0.302231609821
0.452035430908	0.237066537142	0.244161397219	0.243013828993	0.240471035242	0.24054376781	0.237704560161	0.245766803622	0.236278086901	0.242228075862	0.238399028778	0.24366004765	0.233267098665	0.235275536776	0.245083138347	0.24296040833	0.237830922008	0.246740505099	0.238739967346	0.24091938138	0.24079656601	0.24115717411	0.237167313695	0.239746719599	0.236011654139	0.243945360184	0.24697124958	0.238401249051	0.232919245958	0.245035916567	0.231895685196	0.23231895268	0.245225742459	0.24002841115	0.236435845494	0.23167347908	0.236592337489	0.236550450325	0.241313844919	0.237697333097	0.237885683775	0.239496991038
0.573615356445	0.184330612421	0.190879523754	0.18684490025	0.186171680689	0.184098318219	0.185373306274	0.190610557795	0.18303565681	0.189537554979	0.187575489283	0.187593191862	0.180771708488	0.180424958467	0.190930366516	0.187439590693	0.183649167418	0.191689401865	0.185753256083	0.187147900462	0.186483547091	0.184959456325	0.185273721814	0.187728613615	0.184625551105	0.190918117762	0.19285865128	0.185746207833	0.179325133562	0.189372211695	0.178389891982	0.181347891688	0.189509943128	0.188613891602	0.185272425413	0.184731766582	0.182940274477	0.182166174054	0.186003401875	0.181406840682	0.184726461768	0.185906425118
0.727895507813	0.140925914049	0.144268602133	0.14565333724	0.141090959311	0.141740337014	0.140712022781	0.145753204823	0.140436053276	0.144204199314	0.141078427434	0.143602341413	0.136701911688	0.136852949858	0.146138608456	0.147675380111	0.137867823243	0.14925429225	0.141544550657	0.141523972154	0.140361472964	0.14339992404	0.141284778714	0.142160519958	0.139892295003	0.144775867462	0.148332044482	0.142891004682	0.138612642884	0.14546982944	0.135165005922	0.138457909226	0.144066751003	0.143980458379	0.141730129719	0.134695410728	0.138147428632	0.137431666255	0.144402816892	0.139935642481	0.139537647367	0.14179392159
0.923671020508	0.107534572482	0.109920725226	0.108880475163	0.109003700316	0.106966480613	0.106095567346	0.11136816442	0.104407928884	0.107633173466	0.106474146247	0.107188895345	0.100583292544	0.10373095423	0.110490426421	0.109733268619	0.105285823345	0.111809574068	0.106295563281	0.108053050935	0.106845639646	0.107870861888	0.106673561037	0.109230019152	0.105761647224	0.109602451324	0.113624557853	0.109451808035	0.102785393596	0.111583448946	0.102594792843	0.103453971446	0.110511675477	0.109913729131	0.106733478606	0.103446781635	0.105820313096	0.103427216411	0.108286820352	0.106667496264	0.104183986783	0.107248142362
1.17210241699	0.0810474827886	0.0826127529144	0.0825925916433	0.0815421417356	0.0799815505743	0.0796319544315	0.0825326293707	0.0775559544563	0.0810202509165	0.0797951892018	0.0814757347107	0.076526902616	0.0768918469548	0.0832014158368	0.0826226174831	0.0774049907923	0.0835382193327	0.080001115799	0.0793971344829	0.0799542814493	0.0810194462538	0.0786708444357	0.0812735855579	0.0782120898366	0.0815047249198	0.0850246474147	0.0808359831572	0.0780012458563	0.0821453556418	0.0754649266601	0.0763350129128	0.0833579674363	0.0822852030396	0.0805855989456	0.0768734291196	0.0786258727312	0.0770512968302	0.0809553489089	0.0796710625291	0.078851878643	0.0801518186927
1.48735229492	0.0594921782613	0.062122900039	0.0607692599297	0.0598876103759	0.0587436966598	0.0581192262471	0.0606354288757	0.0576606579125	0.0602491982281	0.0596001148224	0.0599197223783	0.0559090897441	0.0564573518932	0.0624559819698	0.0607663989067	0.0574806518853	0.0635908395052	0.0582688562572	0.0594656839967	0.0596270039678	0.0605529733002	0.0591543838382	0.0610198900104	0.0575333535671	0.061280079186	0.0632372424006	0.0602391771972	0.0566096790135	0.0614199750125	0.0557007901371	0.0568632856011	0.0625874102116	0.0610285326838	0.0582284405828	0.056270211935	0.059138558805	0.057154815644	0.0602147392929	0.0583016686141	0.0591591671109	0.0594229102135
1.88739208984	0.0432583466172	0.0444393903017	0.0445281416178	0.0434202961624	0.0426902770996	0.0441287457943	0.0451077409089	0.0422583632171	0.0436511747539	0.0440071336925	0.0441897884011	0.0411604307592	0.0421417765319	0.0452183037996	0.044620603323	0.0442930944264	0.0451002940536	0.0446029938757	0.0437139198184	0.0429786927998	0.0437791012228	0.0435229763389	0.0448946282268	0.0436193794012	0.0452447235584	0.0457592122257	0.0444048903883	0.0424964986742	0.0459505096078	0.0415469817817	0.0421712361276	0.0454561747611	0.0449973121285	0.044347204268	0.0423510149121	0.0437144897878	0.0425843410194	0.0436974465847	0.0435283556581	0.0438028723001	0.0438344627619
2.39502709961	0.0322072207928	0.0335326269269	0.0330325812101	0.0317702405155	0.0323725491762	0.0317090824246	0.0328296534717	0.0316440314054	0.0324244424701	0.0322950407863	0.0318745411932	0.0302232839167	0.0306710544974	0.0336853116751	0.0329971536994	0.0316227190197	0.033824659884	0.0322608947754	0.0319535732269	0.0310508403927	0.0320789292455	0.0320233032107	0.0320272035897	0.0313682220876	0.0326320156455	0.0334436520934	0.0332436263561	0.0314963981509	0.0325522385538	0.0305290110409	0.0309282131493	0.0328322537243	0.0328171737492	0.0318892709911	0.0306790657341	0.0312644802034	0.0305684246123	0.0322409272194	0.0311631411314	0.0316945128143	0.0320363417268
3.03919604492	0.0235785283148	0.0235638003796	0.024222549051	0.0234085097909	0.0236204545945	0.0232189670205	0.0235270280391	0.0237112678587	0.023695897311	0.0237079411745	0.0231532864273	0.0225131269544	0.0228944458067	0.0242210663855	0.0238116271794	0.0236461218446	0.0242482051253	0.0238159485161	0.0234488882124	0.0238819010556	0.0230492949486	0.0237530060112	0.0243511702865	0.023123299703	0.024378458038	0.0241973921657	0.0239823181182	0.0232551768422	0.0243538208306	0.0224029384553	0.0230131205171	0.0249009169638	0.0239438861609	0.0234134458005	0.0229232273996	0.0230533517897	0.0223205424845	0.0235153846443	0.0231715478003	0.0235023740679	0.0235623586923
3.85662109375	0.0171778965741	0.0177977643907	0.0175123624504	0.01724531129	0.0170237384737	0.0172140132636	0.0178627707064	0.0168976355344	0.0174832735211	0.0172980539501	0.0173568949103	0.0167389754206	0.0170264281332	0.0175129212439	0.0174175743014	0.017344892025	0.0179440397769	0.0173711515963	0.0175266601145	0.016878824681	0.0174175463617	0.0169763937593	0.0174808204174	0.0169145520777	0.0179407708347	0.0180061981082	0.0174750331789	0.0169034153223	0.0173932015896	0.0166142247617	0.0168721582741	0.0180029701442	0.0175169650465	0.0171753596514	0.0172734688967	0.0170112736523	0.0168906711042	0.0175039842725	0.0172904618084	0.0172127746046	0.0173125863075
4.89390185547	0.0129061341286	0.0130135193467	0.0131932776421	0.0130548058078	0.0128880217671	0.013227137737	0.012991771102	0.0128084626049	0.0130533995107	0.0129916090518	0.0128089096397	0.0127358939499	0.0128189278767	0.013235735707	0.0133192930371	0.0128535004333	0.0133493412286	0.0130234863609	0.0129903228953	0.0130263688043	0.0130149647593	0.0128811746836	0.0132869752124	0.012666458264	0.0131536144763	0.0132429171354	0.0133245419711	0.0128859579563	0.013103174977	0.0127476332709	0.0127023430541	0.0133952377364	0.0131105016917	0.0131386546418	0.012719316408	0.0128099750727	0.0129243610427	0.0129563780501	0.0131525527686	0.0131438048556	0.0130162611604
6.21017089844	0.00981875695288	0.00990958046168	0.0100795887411	0.00985480565578	0.00994796026498	0.00982061214745	0.00996075756848	0.00984630174935	0.00991782452911	0.0100013706833	0.00990389939398	0.00987493619323	0.00986002758145	0.0100338682532	0.00992329325527	0.00990660954267	0.0102180643007	0.00995984021574	0.00987917650491	0.00987087003887	0.00988887622952	0.00983868539333	0.00989965908229	0.0097282351926	0.0100101921707	0.0100864302367	0.0100519889966	0.0100463023409	0.0100256791338	0.00978410430253	0.00984832365066	0.0102455057204	0.0101295933127	0.00992805883288	0.00989566277713	0.00981659721583	0.00984450057149	0.0098551698029	0.00987897440791	0.00993796717376	0.0099332164973
7.88046435547	0.00773636251688	0.00779323000461	0.00786508433521	0.00772096356377	0.00775039428845	0.00772072887048	0.00776395434514	0.00774812558666	0.00775701459497	0.00777801359072	0.00776294758543	0.00765400100499	0.00766803463921	0.00779249006882	0.00777888763696	0.00779501628131	0.0079367402941	0.00780407246202	0.00777509668842	0.00769860669971	0.00776595016941	0.0077657988295	0.00783961080015	0.00769079197198	0.00786000676453	0.0078537017107	0.00791854318231	0.00775730889291	0.00786445103586	0.00769632402807	0.0077531398274	0.0079362038523	0.00786375720054	0.00779542559758	0.00771352788433	0.0077506294474	0.00761766079813	0.00775450328365	0.0077748298645	0.00771015649661	0.00777455139905
10.0000019531	0.00609548483044	0.00611419277266	0.00621084868908	0.00609839055687	0.00608776230365	0.00609722640365	0.00613478664309	0.00611695321277	0.00614353828132	0.00613742042333	0.00611592736095	0.00605345144868	0.00605288613588	0.00615839892998	0.00615429831669	0.00612058350816	0.00622211303562	0.00614112941548	0.00614708196372	0.00608361884952	0.00609892513603	0.00609772559255	0.00613142270595	0.00605341885239	0.00621799007058	0.00619984697551	0.0062387813814	0.0061099184677	0.00616337405518	0.00608772225678	0.00612246524543	0.00622867932543	0.00620009656996	0.00612373184413	0.00610131863505	0.00614409754053	0.00602531665936	0.00610543787479	0.00611512968317	0.00611682701856	0.00612920802087


==> figs/gnuplot/pprocesspoisson_binned.dat <==
0.0	2.96875
0.016	0.0
0.032	0.0
0.048	0.0
0.064	0.0
0.08	0.0
0.096	0.0
0.112	0.0
0.128	0.0
0.144	0.0
0.16	0.0
0.176	0.0
0.192	0.00625
0.208	0.025
0.224	0.03125
0.24	0.0125
0.256	0.06875
0.272	0.075
0.288	0.05625
0.304	0.16875
0.32	0.1
0.336	0.2
0.352	0.225
0.368	0.2375
0.384	0.24375
0.4	0.33125
0.416	0.45
0.432	0.45625
0.448	0.59375
0.464	0.6125
0.48	0.725
0.496	0.7
0.512	0.6875
0.528	0.86875
0.544	0.90625
0.56	1.0875
0.576	0.9375
0.592	1.11875
0.608	1.19375
0.624	1.15625
0.64	1.1
0.656	1.2125
0.672	1.2
0.688	1.3375
0.704	1.10625
0.72	1.2125
0.736	1.2375
0.752	1.30625
0.768	1.08125
0.784	1.03125
0.8	1.14375
0.816	1.09375
0.832	1.0125
0.848	0.88125
0.864	0.90625
0.88	0.95
0.896	0.95
0.912	0.9125
0.928	0.8875
0.944	0.98125
0.96	0.81875
0.976	0.975
0.992	0.84375
1.008	0.86875
1.024	0.83125
1.04	0.80625
1.056	0.66875
1.072	0.525
1.088	0.625
1.104	0.6875
1.12	0.59375
1.136	0.575
1.152	0.5875
1.168	0.5125
1.184	0.4875
1.2	0.46875
1.216	0.4625
1.232	0.4625
1.248	0.39375
1.264	0.3875
1.28	0.3125
1.296	0.2375
1.312	0.25625
1.328	0.23125
1.344	0.2625
1.36	0.31875
1.376	0.2625
1.392	0.2625
1.408	0.3125
1.424	0.2375
1.44	0.1875
1.456	0.275
1.472	0.2
1.488	0.2375
1.504	0.19375
1.52	0.15
1.536	0.1875
1.552	0.20625
1.568	0.16875
1.584	0.20625
1.6	0.18125
1.616	0.1625
1.632	0.1375
1.648	0.15
1.664	0.15
1.68	0.175
1.696	0.13125
1.712	0.21875
1.728	0.1875
1.744	0.13125
1.76	0.09375
1.776	0.1875
1.792	0.15625
1.808	0.18125
1.824	0.08125
1.84	0.06875
1.856	0.1625
1.872	0.23125
1.888	0.1625
1.904	0.08125
1.92	0.075
1.936	0.1
1.952	0.1
1.968	0.08125
1.984	0.0625
2.0	0.11875
2.016	0.19375
2.032	0.16875
2.048	0.10625
2.064	0.125
2.08	0.075
2.096	0.13125
2.112	0.11875
2.128	0.0375
2.144	0.0125
2.16	0.04375
2.176	0.025
2.192	0.0625
2.208	0.025
2.224	0.0375
2.24	0.04375
2.256	0.04375
2.272	0.0625
2.288	0.05625
2.304	0.04375
2.32	0.04375
2.336	0.1
2.352	0.1125
2.368	0.04375
2.384	0.0625
2.4	0.01875
2.416	0.10625
2.432	0.075
2.448	0.0625
2.464	0.04375
2.48	0.05
2.496	0.04375
2.512	0.03125
2.528	0.05
2.544	0.075
2.56	0.04375
2.576	0.0375
2.592	0.03125
2.608	0.01875
2.624	0.0
2.64	0.01875
2.656	0.00625
2.672	0.01875
2.688	0.0125
2.704	0.0125
2.72	0.01875
2.736	0.01875
2.752	0.00625
2.768	0.01875
2.784	0.03125
2.8	0.01875
2.816	0.0375
2.832	0.01875
2.848	0.00625
2.864	0.03125
2.88	0.01875
2.896	0.025
2.912	0.05
2.928	0.0125
2.944	0.025
2.96	0.025
2.976	0.025
2.992	0.01875
3.008	0.0125
3.024	0.0125
3.04	0.025
3.056	0.0
3.072	0.0125
3.088	0.0
3.104	0.0
3.12	0.0
3.136	0.00625
3.152	0.0
3.168	0.00625
3.184	0.0
3.2	0.00625
3.216	0.0
3.232	0.00625
3.248	0.0125
3.264	0.0125
3.28	0.0
3.296	0.0
3.312	0.01875
3.328	0.0
3.344	0.0
3.36	0.00625
3.376	0.0
3.392	0.00625
3.408	0.0
3.424	0.0
3.44	0.05
3.456	0.0
3.472	0.0
3.488	0.0
3.504	0.0
3.52	0.0
3.536	0.0
3.552	0.0
3.568	0.0
3.584	0.0125
3.6	0.00625
3.616	0.00625
3.632	0.0125
3.648	0.00625
3.664	0.03125
3.68	0.0125
3.696	0.0
3.712	0.00625
3.728	0.03125
3.744	0.01875
3.76	0.0125
3.776	0.0
3.792	0.0
3.808	0.0
3.824	0.00625
3.84	0.01875
3.856	0.0
3.872	0.00625
3.888	0.00625
3.904	0.0
3.92	0.0
3.936	0.0
3.952	0.0
3.968	0.0
3.984	0.0
4.0	0.0
4.016	0.00625
4.032	0.01875
4.048	0.01875
4.064	0.00625
4.08	0.0
4.096	0.0
4.112	0.0
4.128	0.0
4.144	0.0
4.16	0.0
4.176	0.00625
4.192	0.0
4.208	0.0
4.224	0.0
4.24	0.0
4.256	0.0
4.272	0.0
4.288	0.0
4.304	0.0
4.32	0.0
4.336	0.0
4.352	0.0
4.368	0.0
4.384	0.0
4.4	0.0
4.416	0.0
4.432	0.0
4.448	0.0
4.464	0.0
4.48	0.0
4.496	0.0
4.512	0.0
4.528	0.0
4.544	0.0
4.56	0.0
4.576	0.0
4.592	0.0
4.608	0.0
4.624	0.0
4.64	0.0
4.656	0.0
4.672	0.00625
4.688	0.0125
4.704	0.04375
4.72	0.0
4.736	0.0
4.752	0.0
4.768	0.0
4.784	0.0
4.8	0.0
4.816	0.0
4.832	0.0
4.848	0.0
4.864	0.00625
4.88	0.0
4.896	0.0
4.912	0.0
4.928	0.0
4.944	0.0
4.96	0.0
4.976	0.0
4.992	0.0
5.008	0.0
5.024	0.0
5.04	0.0
5.056	0.0
5.072	0.0
5.088	0.0
5.104	0.0
5.12	0.0
5.136	0.0
5.152	0.0
5.168	0.0
5.184	0.0
5.2	0.0
5.216	0.0
5.232	0.0
5.248	0.0
5.264	0.0
5.28	0.0
5.296	0.0
5.312	0.0
5.328	0.0
5.344	0.0
5.36	0.0
5.376	0.0
5.392	0.0
5.408	0.0
5.424	0.0
5.44	0.0
5.456	0.0
5.472	0.0
5.488	0.0
5.504	0.0
5.52	0.0
5.536	0.0
5.552	0.0
5.568	0.0
5.584	0.0
5.6	0.0
5.616	0.0
5.632	0.0
5.648	0.0
5.664	0.0
5.68	0.0
5.696	0.0
5.712	0.0
5.728	0.0
5.744	0.0
5.76	0.0
5.776	0.0
5.792	0.0
5.808	0.0
5.824	0.0
5.84	0.0
5.856	0.0
5.872	0.0
5.888	0.0
5.904	0.0
5.92	0.0
5.936	0.0
5.952	0.0
5.968	0.0
5.984	0.0
6.0	0.0
6.016	0.0
6.032	0.0
6.048	0.0
6.064	0.0
6.08	0.0
6.096	0.0
6.112	0.0
6.128	0.0
6.144	0.0
6.16	0.0
6.176	0.0
6.192	0.0
6.208	0.0
6.224	0.0
6.24	0.0
6.256	0.0
6.272	0.0
6.288	0.0
6.304	0.0
6.32	0.0
6.336	0.0
6.352	0.0
6.368	0.0
6.384	0.0
6.4	0.0
6.416	0.0
6.432	0.0
6.448	0.0
6.464	0.0
6.48	0.0
6.496	0.0
6.512	0.0
6.528	0.0
6.544	0.0
6.56	0.0
6.576	0.0
6.592	0.0
6.608	0.0
6.624	0.0
6.64	0.0
6.656	0.0
6.672	0.0
6.688	0.0
6.704	0.0
6.72	0.0
6.736	0.0
6.752	0.0
6.768	0.0
6.784	0.0
6.8	0.0
6.816	0.0
6.832	0.0
6.848	0.0
6.864	0.0
6.88	0.40625
6.896	0.0
6.912	0.0
6.928	0.0
6.944	0.0
6.96	0.0
6.976	0.0
6.992	0.0
7.008	0.0
7.024	0.0
7.04	0.0
7.056	0.0
7.072	0.0
7.088	0.0
7.104	0.0
7.12	0.0
7.136	0.0
7.152	0.0
7.168	0.0
7.184	0.0
7.2	0.0
7.216	0.0
7.232	0.0
7.248	0.0
7.264	0.0
7.28	0.0
7.296	0.0
7.312	0.0
7.328	0.0
7.344	0.0
7.36	0.0
7.376	0.0
7.392	0.0
7.408	0.0
7.424	0.0
7.44	0.0
7.456	0.0
7.472	0.0
7.488	0.0
7.504	0.0
7.52	0.0
7.536	0.0
7.552	0.0
7.568	0.0
7.584	0.0
7.6	0.0
7.616	0.0
7.632	0.0
7.648	0.0
7.664	0.0
7.68	0.0
7.696	0.0
7.712	0.0
7.728	0.0
7.744	0.0
7.76	0.0
7.776	0.0
7.792	0.0
7.808	0.0
7.824	0.0
7.84	0.0
7.856	0.0
7.872	0.0
7.888	0.0
7.904	0.0
7.92	0.0
7.936	0.0
7.952	0.0
7.968	0.0
7.984	0.0
8.0	0.0
8.016	0.0
8.032	0.0
8.048	0.0
8.064	0.0
8.08	0.0
8.096	0.0
8.112	0.0
8.128	0.0
8.144	0.0
8.16	0.0
8.176	0.0
8.192	0.0
8.208	0.0
8.224	0.0
8.24	0.0
8.256	0.0
8.272	0.0
8.288	0.0
8.304	0.0
8.32	0.0
8.336	0.0
8.352	0.0
8.368	0.0
8.384	0.0
8.4	0.0
8.416	0.0
8.432	0.0
8.448	0.0
8.464	0.0
8.48	0.0
8.496	0.0
8.512	0.0
8.528	0.0
8.544	0.0
8.56	0.0
8.576	0.0
8.592	0.0
8.608	0.0
8.624	0.0
8.64	0.0
8.656	0.0
8.672	0.0
8.688	0.0
8.704	0.0
8.72	0.0
8.736	0.0
8.752	0.0
8.768	0.0
8.784	0.0
8.8	0.0
8.816	0.0
8.832	0.0
8.848	0.0
8.864	0.0
8.88	0.0
8.896	0.0
8.912	0.0
8.928	0.0
8.944	0.0
8.96	0.0
8.976	0.0
8.992	0.0
9.008	0.0
9.024	0.0
9.04	0.0
9.056	0.0
9.072	0.0
9.088	0.0
9.104	0.0
9.12	0.0
9.136	0.0
9.152	0.0
9.168	0.0
9.184	0.0
9.2	0.0
9.216	0.0
9.232	0.0
9.248	0.0
9.264	0.0
9.28	0.0
9.296	0.0
9.312	0.0
9.328	0.0
9.344	0.0
9.36	0.0
9.376	0.0
9.392	0.0
9.408	0.0
9.424	0.0
9.44	0.0
9.456	0.0
9.472	0.0
9.488	0.0
9.504	0.0
9.52	0.0
9.536	0.0
9.552	0.0
9.568	0.0
9.584	0.0
9.6	0.0
9.616	0.0
9.632	0.0
9.648	0.0
9.664	0.0
9.68	0.0
9.696	0.0
9.712	0.0
9.728	0.0
9.744	0.0
9.76	0.0
9.776	0.0
9.792	0.0
9.808	0.0
9.824	0.0
9.84	0.0
9.856	0.0
9.872	0.0
9.888	0.0
9.904	0.0
9.92	0.0
9.936	0.0
9.952	0.0
9.968	0.0
9.984	0.0
10.0	0.0
10.016	0.0
10.032	0.0
10.048	0.0
10.064	0.0
10.08	0.0
10.096	0.0
10.112	0.0
10.128	0.0
10.144	0.0
10.16	0.0
10.176	0.0
10.192	0.0
10.208	0.0
10.224	0.0
10.24	0.0
10.256	0.0
10.272	0.0
10.288	0.0
10.304	0.0
10.32	0.0
10.336	0.0
10.352	0.0
10.368	0.0
10.384	0.0
10.4	0.0
10.416	0.0
10.432	0.0
10.448	0.0
10.464	0.0
10.48	0.0
10.496	0.0
10.512	0.0
10.528	0.0
10.544	0.0
10.56	0.0
10.576	0.0
10.592	0.0
10.608	0.0
10.624	0.0
10.64	0.0
10.656	0.0
10.672	0.0
10.688	0.0
10.704	0.0
10.72	0.0
10.736	0.0
10.752	0.0
10.768	0.0
10.784	0.0
10.8	0.0
10.816	0.0
10.832	0.0
10.848	0.0
10.864	0.0
10.88	0.0
10.896	0.0
10.912	0.0
10.928	0.0
10.944	0.0
10.96	0.0
10.976	0.0
10.992	0.0
11.008	0.0
11.024	0.0
11.04	0.0
11.056	0.0
11.072	0.0
11.088	0.0
11.104	0.0
11.12	0.0
11.136	0.0
11.152	0.0
11.168	0.0
11.184	0.0
11.2	0.0
11.216	0.0
11.232	0.0
11.248	0.0
11.264	0.0
11.28	0.0
11.296	0.0
11.312	0.0
11.328	0.0
11.344	0.0
11.36	0.0
11.376	0.0
11.392	0.0
11.408	0.0
11.424	0.0
11.44	0.0
11.456	0.0
11.472	0.0
11.488	0.0
11.504	0.0
11.52	0.0
11.536	0.0
11.552	0.0
11.568	0.0
11.584	0.0
11.6	0.0
11.616	0.0
11.632	0.0
11.648	0.0
11.664	0.0
11.68	0.0
11.696	0.0
11.712	0.0
11.728	0.0
11.744	0.0
11.76	0.0
11.776	0.0
11.792	0.0
11.808	0.0
11.824	0.0
11.84	0.0
11.856	0.0
11.872	0.0
11.888	0.0
11.904	0.0
11.92	0.0
11.936	0.0
11.952	0.0
11.968	0.0
11.984	0.0
12.0	0.0
12.016	0.0
12.032	0.0
12.048	0.0
12.064	0.0
12.08	0.0
12.096	0.0
12.112	0.0
12.128	0.0
12.144	0.0
12.16	0.0
12.176	0.0
12.192	0.0
12.208	0.0
12.224	0.0
12.24	0.0
12.256	0.0
12.272	0.0
12.288	0.0
12.304	0.0
12.32	0.0
12.336	0.0
12.352	0.0
12.368	0.0
12.384	0.0
12.4	0.0
12.416	0.0
12.432	0.0
12.448	0.0
12.464	0.0
12.48	0.0
12.496	0.0
12.512	0.0
12.528	0.0
12.544	0.0
12.56	0.0
12.576	0.0
12.592	0.0
12.608	0.0
12.624	0.0
12.64	0.0
12.656	0.0
12.672	0.0
12.688	0.0
12.704	0.0
12.72	0.0
12.736	0.0
12.752	0.0
12.768	0.0
12.784	0.0
12.8	0.0
12.816	0.0
12.832	0.0
12.848	0.0
12.864	0.0
12.88	0.0
12.896	0.0
12.912	0.0
12.928	0.0
12.944	0.0
12.96	0.0
12.976	0.0
12.992	0.0
13.008	0.0
13.024	0.0
13.04	0.0
13.056	0.0
13.072	0.0
13.088	0.0
13.104	0.0
13.12	0.0
13.136	0.0
13.152	0.0
13.168	0.0
13.184	0.0
13.2	0.0
13.216	0.0
13.232	0.0
13.248	0.0
13.264	0.0
13.28	0.0
13.296	0.0
13.312	0.0
13.328	0.0
13.344	0.0
13.36	0.0
13.376	0.0
13.392	0.0
13.408	0.0
13.424	0.0
13.44	0.0
13.456	0.0
13.472	0.0
13.488	0.0
13.504	0.0
13.52	0.0
13.536	0.0
13.552	0.0
13.568	0.0
13.584	0.0
13.6	0.0
13.616	0.0
13.632	0.0
13.648	0.0
13.664	0.0
13.68	0.0
13.696	0.0
13.712	0.0
13.728	0.0
13.744	0.0
13.76	0.0
13.776	0.0
13.792	0.0
13.808	0.0
13.824	0.0
13.84	0.0
13.856	0.0
13.872	0.0
13.888	0.0
13.904	0.0
13.92	0.0
13.936	0.0
13.952	0.0
13.968	0.0
13.984	0.0
14.0	0.0
14.016	0.0
14.032	0.0
14.048	0.0
14.064	0.0
14.08	0.0
14.096	0.0
14.112	0.0
14.128	0.0
14.144	0.0
14.16	0.0
14.176	0.0
14.192	0.0
14.208	0.0
14.224	0.0
14.24	0.0
14.256	0.0
14.272	0.0
14.288	0.0
14.304	0.0
14.32	0.0
14.336	0.0
14.352	0.0
14.368	0.0
14.384	0.0
14.4	0.0
14.416	0.0
14.432	0.0
14.448	0.0
14.464	0.0
14.48	0.0
14.496	0.0
14.512	0.0
14.528	0.0
14.544	0.0
14.56	0.0
14.576	0.0
14.592	0.0
14.608	0.0
14.624	0.0
14.64	0.0
14.656	0.0
14.672	0.0
14.688	0.0
14.704	0.0
14.72	0.0
14.736	0.0
14.752	0.0
14.768	0.0
14.784	0.0
14.8	0.0
14.816	0.0
14.832	0.0
14.848	0.0
14.864	0.0
14.88	0.0
14.896	0.0
14.912	0.0
14.928	0.0
14.944	0.0
14.96	0.0
14.976	0.0
14.992	0.0
15.008	0.0
15.024	0.0
15.04	0.0
15.056	0.0
15.072	0.0
15.088	0.0
15.104	0.0
15.12	0.0
15.136	0.0
15.152	0.0
15.168	0.0
15.184	0.0
15.2	0.0
15.216	0.0
15.232	0.0
15.248	0.0
15.264	0.0
15.28	0.0
15.296	0.0
15.312	0.0
15.328	0.0
15.344	0.0
15.36	0.0
15.376	0.0
15.392	0.0
15.408	0.0
15.424	0.0
15.44	0.0
15.456	0.0
15.472	0.0
15.488	0.0
15.504	0.0
15.52	0.0
15.536	0.0
15.552	0.0
15.568	0.0
15.584	0.0
15.6	0.0
15.616	0.0
15.632	0.0
15.648	0.0
15.664	0.0
15.68	0.0
15.696	0.0
15.712	0.0
15.728	0.0
15.744	0.0
15.76	0.0
15.776	0.0
15.792	0.0
15.808	0.0
15.824	0.0
15.84	0.0
15.856	0.0
15.872	0.0
15.888	0.0
15.904	0.0
15.92	0.0
15.936	0.0
15.952	0.0
15.968	0.0
15.984	0.0


==> figs/gnuplot/prior_variances_pprocess_powerlaw_2.5_cavity_binned.dat <==
0.0	0.0
0.01	6.83922
0.02	0.019343
0.03	0.029161
0.04	0.037629
0.05	0.044046
0.06	0.051476
0.07	0.056531
0.08	0.065233
0.09	0.070908
0.1	0.0783
0.11	0.083752
0.12	0.091195
0.13	0.097774
0.14	0.110414
0.15	0.11881
0.16	0.130179
0.17	0.141318
0.18	0.152607
0.19	0.164054
0.2	0.178259
0.21	0.194643
0.22	0.209485
0.23	0.226327
0.24	0.241741
0.25	0.262874
0.26	0.283147
0.27	0.300629
0.28	0.320343
0.29	0.341734
0.3	0.36553
0.31	0.38865
0.32	0.413028
0.33	0.433346
0.34	0.456313
0.35	0.482289
0.36	0.50674
0.37	0.529344
0.38	0.553898
0.39	0.58003
0.4	0.601396
0.41	0.624165
0.42	0.648223
0.43	0.669539
0.44	0.691039
0.45	0.715423
0.46	0.739382
0.47	0.757742
0.48	0.780569
0.49	0.794822
0.5	0.812276
0.51	0.832905
0.52	0.849914
0.53	0.861954
0.54	0.873186
0.55	0.88636
0.56	0.895998
0.57	0.907558
0.58	0.914925
0.59	0.919905
0.6	0.922706
0.61	0.931256
0.62	0.934591
0.63	0.934592
0.64	0.939697
0.65	0.942229
0.66	0.939981
0.67	0.942527
0.68	0.944428
0.69	0.944946
0.7	0.944172
0.71	0.943057
0.72	0.942258
0.73	0.937864
0.74	0.931899
0.75	0.92564
0.76	0.91923
0.77	0.909859
0.78	0.899978
0.79	0.889639
0.8	0.878184
0.81	0.864521
0.82	0.853725
0.83	0.838005
0.84	0.821675
0.85	0.812308
0.86	0.79832
0.87	0.777182
0.88	0.76783
0.89	0.753486
0.9	0.739983
0.91	0.721938
0.92	0.712179
0.93	0.7009
0.94	0.687693
0.95	0.67291
0.96	0.659765
0.97	0.654678
0.98	0.640644
0.99	0.627686
1.0	0.619028
1.01	0.611451
1.02	0.606721
1.03	0.598233
1.04	0.585355
1.05	0.575462
1.06	0.566894
1.07	0.55966
1.08	0.555708
1.09	0.54304
1.1	0.541821
1.11	0.530937
1.12	0.516743
1.13	0.504796
1.14	0.50292
1.15	0.486915
1.16	0.467543
1.17	0.470577
1.18	0.466279
1.19	0.445285
1.2	0.425103
1.21	0.423671
1.22	0.429476
1.23	0.40857
1.24	0.39992
1.25	0.391452
1.26	0.380346
1.27	0.359951
1.28	0.350981
1.29	0.357916
1.3	0.352995
1.31	0.343528
1.32	0.32286
1.33	0.309512
1.34	0.299042
1.35	0.293174
1.36	0.29389
1.37	0.292257
1.38	0.285843
1.39	0.277696
1.4	0.265906
1.41	0.255308
1.42	0.243596
1.43	0.238879
1.44	0.24078
1.45	0.236028
1.46	0.229182
1.47	0.220214
1.48	0.211751
1.49	0.206823
1.5	0.199171
1.51	0.199845
1.52	0.202536
1.53	0.201855
1.54	0.197155
1.55	0.189566
1.56	0.182802
1.57	0.174652
1.58	0.169921
1.59	0.16321
1.6	0.157375
1.61	0.153474
1.62	0.152042
1.63	0.148974
1.64	0.146911
1.65	0.143354
1.66	0.141868
1.67	0.140402
1.68	0.14178
1.69	0.138529
1.7	0.137376
1.71	0.133682
1.72	0.128541
1.73	0.125098
1.74	0.123608
1.75	0.119309
1.76	0.116565
1.77	0.112816
1.78	0.113846
1.79	0.115054
1.8	0.110347
1.81	0.112207
1.82	0.109982
1.83	0.102039
1.84	0.115134
1.85	0.107468
1.86	0.099304
1.87	0.10028
1.88	0.115496
1.89	0.105337
1.9	0.099641
1.91	0.095223
1.92	0.093741
1.93	0.10311
1.94	0.108995
1.95	0.101221
1.96	0.098688
1.97	0.094035
1.98	0.094622
1.99	0.090992
2.0	0.087321
2.01	0.096683
2.02	0.086517
2.03	0.096079
2.04	0.117081
2.05	0.099007
2.06	0.082216
2.07	0.0912
2.08	0.110794
2.09	0.095616
2.1	0.080191
2.11	0.068415
2.12	0.081023
2.13	0.111149
2.14	0.107341
2.15	0.087213
2.16	0.07444
2.17	0.064294
2.18	0.058562
2.19	0.06953
2.2	0.102729
2.21	0.119392
2.22	0.107056
2.23	0.091624
2.24	0.081321
2.25	0.070661
2.26	0.065616
2.27	0.055063
2.28	0.055104
2.29	0.051106
2.3	0.062261
2.31	0.089374
2.32	0.109802
2.33	0.108549
2.34	0.093972
2.35	0.076766
2.36	0.060235
2.37	0.05806
2.38	0.057224
2.39	0.050264
2.4	0.04753
2.41	0.042393
2.42	0.041146
2.43	0.040149
2.44	0.040299
2.45	0.040025
2.46	0.039581
2.47	0.039762
2.48	0.043435
2.49	0.05477
2.5	0.070796
2.51	0.087684
2.52	0.08439
2.53	0.078417
2.54	0.079045
2.55	0.063752
2.56	0.05559
2.57	0.050356
2.58	0.054387
2.59	0.037951
2.6	0.042938
2.61	0.041486
2.62	0.042155
2.63	0.0402
2.64	0.034749
2.65	0.035212
2.66	0.027745
2.67	0.030523
2.68	0.025429
2.69	0.025121
2.7	0.026122
2.71	0.027118
2.72	0.028271
2.73	0.029525
2.74	0.030522
2.75	0.031183
2.76	0.029829
2.77	0.029424
2.78	0.029693
2.79	0.02896
2.8	0.028016
2.81	0.026096
2.82	0.024708
2.83	0.023048
2.84	0.021798
2.85	0.020565
2.86	0.018617
2.87	0.027906
2.88	0.025341
2.89	0.030555
2.9	0.035476
2.91	0.043333
2.92	0.041227
2.93	0.05152
2.94	0.030156
2.95	0.048988
2.96	0.017615
2.97	0.062156
2.98	0.023812
2.99	0.02054
3.0	0.021859
3.01	0.02333
3.02	0.046958
3.03	0.034992
3.04	0.024023
3.05	0.023452
3.06	0.023817
3.07	0.023104
3.08	0.022767
3.09	0.021546
3.1	0.021282
3.11	0.019024
3.12	0.019669
3.13	0.018068
3.14	0.016443
3.15	0.01623
3.16	0.015084
3.17	0.012951
3.18	0.013274
3.19	0.02614
3.2	0.009373
3.21	0.011749
3.22	0.009384
3.23	0.00779
3.24	0.008653
3.25	0.010113
3.26	0.00863
3.27	0.008153
3.28	0.007566
3.29	0.006732
3.3	0.008783
3.31	0.00963
3.32	0.008294
3.33	0.007078
3.34	0.007398
3.35	0.006394
3.36	0.007134
3.37	0.007555
3.38	0.00676
3.39	0.008905
3.4	0.01014
3.41	0.010178
3.42	0.01116
3.43	0.011361
3.44	0.011741
3.45	0.012097
3.46	0.012972
3.47	0.013103
3.48	0.012839
3.49	0.014229
3.5	0.015183
3.51	0.014201
3.52	0.014292
3.53	0.015179
3.54	0.012489
3.55	0.01435
3.56	0.015138
3.57	0.011506
3.58	0.012715
3.59	0.014053
3.6	0.012981
3.61	0.014045
3.62	0.009279
3.63	0.009866
3.64	0.01468
3.65	0.011073
3.66	0.008843
3.67	0.007425
3.68	0.007685
3.69	0.010331
3.7	0.009777
3.71	0.009737
3.72	0.007645
3.73	0.005782
3.74	0.007752
3.75	0.00768
3.76	0.005538
3.77	0.004481
3.78	0.002899
3.79	0.004412
3.8	0.00728
3.81	0.007139
3.82	0.005017
3.83	0.003597
3.84	0.002658
3.85	0.002265
3.86	0.002593
3.87	0.00252
3.88	0.002228
3.89	0.00223
3.9	0.002534
3.91	0.003436
3.92	0.003997
3.93	0.003801
3.94	0.003628
3.95	0.00302
3.96	0.002931
3.97	0.00318
3.98	0.003118
3.99	0.002586
4.0	0.003333
4.01	0.001884
4.02	0.004309
4.03	0.002152
4.04	0.004558
4.05	0.004473
4.06	0.002453
4.07	0.002035
4.08	0.004765
4.09	0.003666
4.1	0.002112
4.11	0.001307
4.12	0.001076
4.13	0.001098
4.14	0.002123
4.15	0.004187
4.16	0.002416
4.17	0.001533
4.18	0.001789
4.19	0.0017
4.2	0.001754
4.21	0.001777
4.22	0.001832
4.23	0.001819
4.24	0.001637
4.25	0.001454
4.26	0.001215
4.27	0.001797
4.28	0.002584
4.29	0.002501
4.3	0.001442
4.31	0.11033
4.32	0.001766
4.33	0.002065
4.34	0.002151
4.35	0.002887
4.36	0.00281
4.37	0.002749
4.38	0.003258
4.39	0.003943
4.4	0.004099
4.41	0.004686
4.42	0.004787
4.43	0.005436
4.44	0.006336
4.45	0.005192
4.46	0.006774
4.47	0.005194
4.48	0.008548
4.49	0.003785
4.5	0.01031
4.51	0.007432
4.52	0.002666
4.53	0.00769
4.54	0.012529
4.55	0.005988
4.56	0.002262
4.57	0.001994
4.58	0.012265
4.59	0.013557
4.6	0.006566
4.61	0.00365
4.62	0.001486
4.63	0.00065
4.64	0.001302
4.65	0.009499
4.66	0.015912
4.67	0.010509
4.68	0.004435
4.69	0.003717
4.7	0.003178
4.71	0.000816
4.72	0.000812
4.73	0.000663
4.74	0.000678
4.75	0.000443
4.76	0.00142
4.77	0.006804
4.78	0.012259
4.79	0.010616
4.8	0.009531
4.81	0.004682
4.82	0.001572
4.83	0.002666
4.84	0.002611
4.85	0.002602
4.86	0.001236
4.87	0.001693
4.88	0.001326
4.89	0.00085
4.9	0.001139
4.91	0.001029
4.92	0.001036
4.93	0.000537
4.94	0.001033
4.95	0.000803
4.96	0.000549
4.97	0.000496
4.98	0.000826
4.99	0.000706
5.0	0.000589
5.01	0.001167
5.02	0.003745
5.03	0.005797
5.04	0.008069
5.05	0.006088
5.06	0.004579
5.07	0.002327
5.08	0.000205
5.09	0.00431
5.1	0.000368
5.11	0.000106
5.12	9.1e-05
5.13	0.000119
5.14	0.000237
5.15	0.000236
5.16	0.000213
5.17	0.000174
5.18	0.001918
5.19	0.000129
5.2	0.000168
5.21	0.000196
5.22	0.000217
5.23	5.8e-05
5.24	0.000367
5.25	9.9e-05
5.26	0.000197
5.27	0.000405
5.28	0.000168
5.29	7.7e-05
5.3	8.5e-05
5.31	0.000225
5.32	0.000312
5.33	0.000161
5.34	0.000127
5.35	7.9e-05
5.36	6.8e-05
5.37	6.6e-05
5.38	5.4e-05
5.39	4.5e-05
5.4	4e-05
5.41	0.000205
5.42	8.8e-05
5.43	6.4e-05
5.44	2.3e-05
5.45	2.5e-05
5.46	5.8e-05
5.47	3.9e-05
5.48	3e-05
5.49	2.8e-05
5.5	1.2e-05
5.51	5.1e-05
5.52	0.000112
5.53	0.000145
5.54	0.000163
5.55	0.000201
5.56	0.000207
5.57	0.000227
5.58	0.000313
5.59	0.000396
5.6	0.000405
5.61	0.00046
5.62	0.000494
5.63	0.000389
5.64	0.000569
5.65	0.000534
5.66	0.000657
5.67	0.000217
5.68	0.001115
5.69	0.000534
5.7	0.000122
5.71	0.000992
5.72	0.001081
5.73	0.000396
5.74	0.000122
5.75	5.7e-05
5.76	0.000698
5.77	0.001327
5.78	0.000609
5.79	0.000291
5.8	0.000116
5.81	5.1e-05
5.82	2e-05
5.83	6e-06
5.84	5.9e-05
5.85	0.000791
5.86	0.000997
5.87	0.000717
5.88	0.000163
5.89	0.013867
5.9	0.000194
5.91	4.7e-05
5.92	1e-05
5.93	5e-06
5.94	1.4e-05
5.95	1.3e-05
5.96	6e-06
5.97	1.1e-05
5.98	9e-06
5.99	1e-06
6.0	1e-06
6.01	1.6e-05
6.02	7.7e-05
6.03	0.000427
6.04	0.000648
6.05	0.000423
6.06	0.000409
6.07	0.0
6.08	0.000306
6.09	1e-06
6.1	3e-06
6.11	1e-06
6.12	2e-06
6.13	3e-06
6.14	0.000126
6.15	0.0
6.16	5e-06
6.17	6e-06
6.18	2e-06
6.19	5e-06
6.2	6e-06
6.21	1.2e-05
6.22	1.4e-05
6.23	2.2e-05
6.24	2e-05
6.25	2.2e-05
6.26	1.1e-05
6.27	2.6e-05
6.28	3.6e-05
6.29	3.1e-05
6.3	1.6e-05
6.31	3.5e-05
6.32	2.1e-05
6.33	5.1e-05
6.34	1.4e-05
6.35	4.5e-05
6.36	4.4e-05
6.37	1.5e-05
6.38	2e-06
6.39	5.2e-05
6.4	5.7e-05
6.41	2.4e-05
6.42	5e-06
6.43	1e-06
6.44	0.0
6.45	2e-06
6.46	4.6e-05
6.47	5.5e-05
6.48	2.1e-05
6.49	1.3e-05
6.5	2e-06
6.51	1e-06
6.52	0.0
6.53	1e-06
6.54	0.0
6.55	0.0
6.56	0.0
6.57	0.0
6.58	0.0
6.59	0.0
6.6	4e-05
6.61	4.8e-05
6.62	1.1e-05
6.63	7e-06
6.64	1.1e-05
6.65	0.000931
6.66	0.0
6.67	1e-06
6.68	6e-06
6.69	1e-06
6.7	0.0
6.71	4e-06
6.72	0.0
6.73	0.0
6.74	3e-06
6.75	1e-06
6.76	5e-06
6.77	3e-06
6.78	0.0
6.79	1e-06
6.8	3e-06
6.81	3e-06
6.82	0.0
6.83	0.0
6.84	0.0
6.85	3e-06
6.86	3e-06
6.87	0.0
6.88	0.0
6.89	0.0
6.9	0.0
6.91	0.0
6.92	0.0
6.93	0.0
6.94	0.0
6.95	0.0
6.96	1e-06
6.97	4e-06
6.98	0.0
6.99	0.0
7.0	0.0
7.01	0.0
7.02	0.0
7.03	0.0
7.04	0.0
7.05	0.0
7.06	0.0
7.07	0.0
7.08	4.4e-05
7.09	0.0
7.1	0.0
7.11	0.0
7.12	0.0
7.13	0.0
7.14	0.0
7.15	0.0
7.16	0.0
7.17	0.0
7.18	0.0
7.19	0.0
7.2	0.0
7.21	0.0
7.22	0.0
7.23	0.0
7.24	0.0
7.25	0.0
7.26	0.0
7.27	0.0
7.28	0.0
7.29	0.0
7.3	0.0
7.31	0.0
7.32	0.0
7.33	0.0
7.34	0.0
7.35	1e-06
7.36	0.0
7.37	0.0
7.38	0.0
7.39	0.0
7.4	0.0
7.41	0.0
7.42	0.0
7.43	0.0
7.44	0.0
7.45	0.0
7.46	0.0
7.47	0.0
7.48	0.0
7.49	0.0
7.5	0.0
7.51	0.0
7.52	0.0
7.53	0.0
7.54	0.0
7.55	0.0
7.56	0.0
7.57	0.0
7.58	0.0
7.59	0.0
7.6	0.0
7.61	0.0
7.62	0.0
7.63	0.0
7.64	0.0
7.65	0.0
7.66	0.0
7.67	0.0
7.68	0.0
7.69	0.0
7.7	0.0
7.71	0.0
7.72	0.0
7.73	0.0
7.74	0.0
7.75	0.0
7.76	0.0
7.77	0.0
7.78	0.0
7.79	0.0
7.8	0.0
7.81	0.0
7.82	0.0
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.9	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.0	0.0
8.01	0.0
8.02	0.0
8.03	0.0
8.04	0.0
8.05	0.0
8.06	0.0
8.07	0.0
8.08	0.0
8.09	0.0
8.1	0.0
8.11	0.0
8.12	0.0
8.13	0.0
8.14	0.0
8.15	0.0
8.16	0.0
8.17	0.0
8.18	0.0
8.19	0.0
8.2	0.0
8.21	0.0
8.22	0.0
8.23	0.0
8.24	0.0
8.25	0.0
8.26	0.0
8.27	0.0
8.28	0.0
8.29	0.0
8.3	0.0
8.31	0.0
8.32	0.0
8.33	0.0
8.34	0.0
8.35	0.0
8.36	0.0
8.37	0.0
8.38	0.0
8.39	0.0
8.4	0.0
8.41	0.0
8.42	0.0
8.43	0.0
8.44	0.0
8.45	0.0
8.46	0.0
8.47	0.0
8.48	0.0
8.49	0.0
8.5	0.0
8.51	0.0
8.52	0.0
8.53	0.0
8.54	0.0
8.55	0.0
8.56	0.0
8.57	0.0
8.58	0.0
8.59	0.0
8.6	0.899231
8.61	0.0
8.62	0.0
8.63	0.0
8.64	0.0
8.65	0.0
8.66	0.0
8.67	0.0
8.68	0.0
8.69	0.0
8.7	0.0
8.71	0.0
8.72	0.0
8.73	0.0
8.74	0.0
8.75	0.0
8.76	0.0
8.77	0.0
8.78	0.0
8.79	0.0
8.8	0.0
8.81	0.0
8.82	0.0
8.83	0.0
8.84	0.0
8.85	0.0
8.86	0.0
8.87	0.0
8.88	0.0
8.89	0.0
8.9	0.0
8.91	0.0
8.92	0.0
8.93	0.0
8.94	0.0
8.95	0.0
8.96	0.0
8.97	0.0
8.98	0.0
8.99	0.0
9.0	0.0
9.01	0.0
9.02	0.0
9.03	0.0
9.04	0.0
9.05	0.0
9.06	0.0
9.07	0.0
9.08	0.0
9.09	0.0
9.1	0.0
9.11	0.0
9.12	0.0
9.13	0.0
9.14	0.0
9.15	0.0
9.16	0.0
9.17	0.0
9.18	0.0
9.19	0.0
9.2	0.0
9.21	0.0
9.22	0.0
9.23	0.0
9.24	0.0
9.25	0.0
9.26	0.0
9.27	0.0
9.28	0.0
9.29	0.0
9.3	0.0
9.31	0.0
9.32	0.0
9.33	0.0
9.34	0.0
9.35	0.0
9.36	0.0
9.37	0.0
9.38	0.0
9.39	0.0
9.4	0.0
9.41	0.0
9.42	0.0
9.43	0.0
9.44	0.0
9.45	0.0
9.46	0.0
9.47	0.0
9.48	0.0
9.49	0.0
9.5	0.0
9.51	0.0
9.52	0.0
9.53	0.0
9.54	0.0
9.55	0.0
9.56	0.0
9.57	0.0
9.58	0.0
9.59	0.0
9.6	0.0
9.61	0.0
9.62	0.0
9.63	0.0
9.64	0.0
9.65	0.0
9.66	0.0
9.67	0.0
9.68	0.0
9.69	0.0
9.7	0.0
9.71	0.0
9.72	0.0
9.73	0.0
9.74	0.0
9.75	0.0
9.76	0.0
9.77	0.0
9.78	0.0
9.79	0.0
9.8	0.0
9.81	0.0
9.82	0.0
9.83	0.0
9.84	0.0
9.85	0.0
9.86	0.0
9.87	0.0
9.88	0.0
9.89	0.0
9.9	0.0
9.91	0.0
9.92	0.0
9.93	0.0
9.94	0.0
9.95	0.0
9.96	0.0
9.97	0.0
9.98	0.0
9.99	0.0
10.0	0.0


==> figs/gnuplot/priorvariances_pprocess_powerlaw_2.5_binned.dat <==
0.0	0.0
0.01	6.73
0.02	0.0
0.03	0.0
0.04	0.06
0.05	0.03
0.06	0.11
0.07	0.05
0.08	0.11
0.09	0.03
0.1	0.06
0.11	0.07
0.12	0.07
0.13	0.18
0.14	0.1
0.15	0.11
0.16	0.12
0.17	0.19
0.18	0.16
0.19	0.17
0.2	0.18
0.21	0.16
0.22	0.16
0.23	0.22
0.24	0.28
0.25	0.27
0.26	0.24
0.27	0.42
0.28	0.37
0.29	0.39
0.3	0.36
0.31	0.39
0.32	0.36
0.33	0.34
0.34	0.47
0.35	0.54
0.36	0.65
0.37	0.46
0.38	0.54
0.39	0.56
0.4	0.61
0.41	0.66
0.42	0.65
0.43	0.74
0.44	0.75
0.45	0.72
0.46	0.73
0.47	0.78
0.48	0.88
0.49	0.81
0.5	0.78
0.51	0.79
0.52	0.81
0.53	0.84
0.54	0.71
0.55	0.9
0.56	0.92
0.57	0.77
0.58	0.96
0.59	0.97
0.6	0.84
0.61	0.78
0.62	1.11
0.63	0.89
0.64	0.78
0.65	0.97
0.66	0.99
0.67	1.11
0.68	0.99
0.69	1.05
0.7	0.83
0.71	0.92
0.72	0.96
0.73	1.08
0.74	0.85
0.75	1.14
0.76	1.04
0.77	0.86
0.78	0.9
0.79	0.92
0.8	0.83
0.81	0.78
0.82	0.92
0.83	0.94
0.84	0.73
0.85	0.74
0.86	0.93
0.87	0.66
0.88	0.78
0.89	0.81
0.9	0.64
0.91	0.77
0.92	0.82
0.93	0.66
0.94	0.72
0.95	0.88
0.96	0.65
0.97	0.46
0.98	0.52
0.99	0.6
1.0	0.71
1.01	0.54
1.02	0.8
1.03	0.52
1.04	0.5
1.05	0.72
1.06	0.46
1.07	0.47
1.08	0.69
1.09	0.28
1.1	0.45
1.11	0.51
1.12	0.47
1.13	0.47
1.14	0.52
1.15	0.61
1.16	0.36
1.17	0.45
1.18	0.54
1.19	0.34
1.2	0.51
1.21	0.34
1.22	0.53
1.23	0.42
1.24	0.41
1.25	0.42
1.26	0.34
1.27	0.39
1.28	0.32
1.29	0.35
1.3	0.26
1.31	0.28
1.32	0.32
1.33	0.29
1.34	0.39
1.35	0.23
1.36	0.27
1.37	0.31
1.38	0.23
1.39	0.3
1.4	0.22
1.41	0.25
1.42	0.21
1.43	0.23
1.44	0.21
1.45	0.23
1.46	0.15
1.47	0.22
1.48	0.19
1.49	0.22
1.5	0.22
1.51	0.29
1.52	0.21
1.53	0.21
1.54	0.26
1.55	0.15
1.56	0.22
1.57	0.18
1.58	0.2
1.59	0.14
1.6	0.1
1.61	0.1
1.62	0.11
1.63	0.15
1.64	0.18
1.65	0.15
1.66	0.18
1.67	0.14
1.68	0.17
1.69	0.09
1.7	0.09
1.71	0.11
1.72	0.1
1.73	0.16
1.74	0.09
1.75	0.13
1.76	0.11
1.77	0.12
1.78	0.12
1.79	0.07
1.8	0.07
1.81	0.06
1.82	0.14
1.83	0.12
1.84	0.08
1.85	0.18
1.86	0.22
1.87	0.06
1.88	0.07
1.89	0.13
1.9	0.12
1.91	0.09
1.92	0.09
1.93	0.12
1.94	0.07
1.95	0.11
1.96	0.12
1.97	0.05
1.98	0.1
1.99	0.08
2.0	0.11
2.01	0.05
2.02	0.12
2.03	0.11
2.04	0.06
2.05	0.15
2.06	0.12
2.07	0.1
2.08	0.04
2.09	0.08
2.1	0.12
2.11	0.07
2.12	0.07
2.13	0.08
2.14	0.13
2.15	0.12
2.16	0.13
2.17	0.08
2.18	0.04
2.19	0.09
2.2	0.01
2.21	0.13
2.22	0.14
2.23	0.14
2.24	0.1
2.25	0.06
2.26	0.06
2.27	0.05
2.28	0.1
2.29	0.06
2.3	0.1
2.31	0.02
2.32	0.08
2.33	0.11
2.34	0.1
2.35	0.06
2.36	0.07
2.37	0.06
2.38	0.07
2.39	0.08
2.4	0.06
2.41	0.02
2.42	0.04
2.43	0.1
2.44	0.09
2.45	0.05
2.46	0.04
2.47	0.04
2.48	0.03
2.49	0.02
2.5	0.02
2.51	0.04
2.52	0.11
2.53	0.05
2.54	0.07
2.55	0.09
2.56	0.06
2.57	0.03
2.58	0.04
2.59	0.03
2.6	0.1
2.61	0.04
2.62	0.04
2.63	0.03
2.64	0.02
2.65	0.06
2.66	0.04
2.67	0.03
2.68	0.03
2.69	0.02
2.7	0.03
2.71	0.03
2.72	0.01
2.73	0.0
2.74	0.02
2.75	0.04
2.76	0.07
2.77	0.04
2.78	0.02
2.79	0.05
2.8	0.04
2.81	0.05
2.82	0.03
2.83	0.03
2.84	0.01
2.85	0.02
2.86	0.02
2.87	0.05
2.88	0.02
2.89	0.0
2.9	0.02
2.91	0.02
2.92	0.07
2.93	0.03
2.94	0.06
2.95	0.05
2.96	0.01
2.97	0.03
2.98	0.07
2.99	0.05
3.0	0.03
3.01	0.01
3.02	0.01
3.03	0.03
3.04	0.09
3.05	0.03
3.06	0.03
3.07	0.01
3.08	0.04
3.09	0.03
3.1	0.02
3.11	0.03
3.12	0.02
3.13	0.02
3.14	0.01
3.15	0.02
3.16	0.02
3.17	0.0
3.18	0.03
3.19	0.0
3.2	0.03
3.21	0.03
3.22	0.03
3.23	0.01
3.24	0.0
3.25	0.0
3.26	0.01
3.27	0.02
3.28	0.04
3.29	0.0
3.3	0.02
3.31	0.01
3.32	0.0
3.33	0.01
3.34	0.01
3.35	0.02
3.36	0.0
3.37	0.01
3.38	0.0
3.39	0.01
3.4	0.0
3.41	0.0
3.42	0.02
3.43	0.02
3.44	0.02
3.45	0.01
3.46	0.0
3.47	0.01
3.48	0.02
3.49	0.02
3.5	0.01
3.51	0.0
3.52	0.0
3.53	0.01
3.54	0.0
3.55	0.03
3.56	0.03
3.57	0.0
3.58	0.01
3.59	0.02
3.6	0.01
3.61	0.0
3.62	0.0
3.63	0.03
3.64	0.0
3.65	0.01
3.66	0.01
3.67	0.01
3.68	0.01
3.69	0.01
3.7	0.0
3.71	0.0
3.72	0.02
3.73	0.0
3.74	0.02
3.75	0.01
3.76	0.03
3.77	0.0
3.78	0.02
3.79	0.01
3.8	0.0
3.81	0.0
3.82	0.0
3.83	0.02
3.84	0.03
3.85	0.0
3.86	0.01
3.87	0.01
3.88	0.0
3.89	0.0
3.9	0.03
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.01
3.96	0.0
3.97	0.0
3.98	0.01
3.99	0.02
4.0	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	0.0
4.05	0.0
4.06	0.0
4.07	0.03
4.08	0.0
4.09	0.01
4.1	0.0
4.11	0.01
4.12	0.0
4.13	0.0
4.14	0.0
4.15	0.01
4.16	0.0
4.17	0.0
4.18	0.0
4.19	0.0
4.2	0.0
4.21	0.0
4.22	0.01
4.23	0.0
4.24	0.0
4.25	0.0
4.26	0.0
4.27	0.0
4.28	0.01
4.29	0.0
4.3	0.0
4.31	0.0
4.32	0.0
4.33	0.0
4.34	0.12
4.35	0.0
4.36	0.0
4.37	0.0
4.38	0.0
4.39	0.0
4.4	0.01
4.41	0.0
4.42	0.0
4.43	0.01
4.44	0.0
4.45	0.0
4.46	0.01
4.47	0.02
4.48	0.03
4.49	0.0
4.5	0.0
4.51	0.0
4.52	0.0
4.53	0.02
4.54	0.02
4.55	0.0
4.56	0.0
4.57	0.02
4.58	0.02
4.59	0.0
4.6	0.0
4.61	0.01
4.62	0.03
4.63	0.0
4.64	0.0
4.65	0.0
4.66	0.0
4.67	0.0
4.68	0.0
4.69	0.02
4.7	0.0
4.71	0.0
4.72	0.01
4.73	0.0
4.74	0.0
4.75	0.0
4.76	0.0
4.77	0.0
4.78	0.0
4.79	0.0
4.8	0.01
4.81	0.01
4.82	0.01
4.83	0.01
4.84	0.0
4.85	0.0
4.86	0.0
4.87	0.0
4.88	0.01
4.89	0.0
4.9	0.0
4.91	0.0
4.92	0.0
4.93	0.0
4.94	0.0
4.95	0.0
4.96	0.0
4.97	0.0
4.98	0.0
4.99	0.0
5.0	0.0
5.01	0.0
5.02	0.0
5.03	0.0
5.04	0.01
5.05	0.0
5.06	0.0
5.07	0.0
5.08	0.02
5.09	0.01
5.1	0.01
5.11	0.0
5.12	0.0
5.13	0.0
5.14	0.0
5.15	0.0
5.16	0.0
5.17	0.0
5.18	0.0
5.19	0.0
5.2	0.0
5.21	0.0
5.22	0.0
5.23	0.0
5.24	0.0
5.25	0.0
5.26	0.0
5.27	0.0
5.28	0.0
5.29	0.0
5.3	0.0
5.31	0.0
5.32	0.0
5.33	0.0
5.34	0.0
5.35	0.0
5.36	0.0
5.37	0.0
5.38	0.0
5.39	0.0
5.4	0.0
5.41	0.0
5.42	0.0
5.43	0.0
5.44	0.0
5.45	0.0
5.46	0.0
5.47	0.0
5.48	0.0
5.49	0.0
5.5	0.0
5.51	0.0
5.52	0.0
5.53	0.0
5.54	0.0
5.55	0.0
5.56	0.0
5.57	0.0
5.58	0.0
5.59	0.0
5.6	0.0
5.61	0.0
5.62	0.0
5.63	0.0
5.64	0.01
5.65	0.0
5.66	0.0
5.67	0.0
5.68	0.0
5.69	0.0
5.7	0.0
5.71	0.0
5.72	0.0
5.73	0.0
5.74	0.0
5.75	0.02
5.76	0.0
5.77	0.0
5.78	0.0
5.79	0.0
5.8	0.0
5.81	0.0
5.82	0.0
5.83	0.0
5.84	0.0
5.85	0.0
5.86	0.0
5.87	0.0
5.88	0.0
5.89	0.0
5.9	0.0
5.91	0.0
5.92	0.0
5.93	0.02
5.94	0.0
5.95	0.0
5.96	0.0
5.97	0.0
5.98	0.0
5.99	0.0
6.0	0.0
6.01	0.0
6.02	0.0
6.03	0.0
6.04	0.0
6.05	0.0
6.06	0.0
6.07	0.0
6.08	0.0
6.09	0.01
6.1	0.0
6.11	0.0
6.12	0.0
6.13	0.0
6.14	0.0
6.15	0.0
6.16	0.0
6.17	0.0
6.18	0.0
6.19	0.0
6.2	0.0
6.21	0.0
6.22	0.0
6.23	0.0
6.24	0.0
6.25	0.0
6.26	0.0
6.27	0.0
6.28	0.0
6.29	0.0
6.3	0.0
6.31	0.0
6.32	0.0
6.33	0.0
6.34	0.0
6.35	0.0
6.36	0.0
6.37	0.0
6.38	0.0
6.39	0.0
6.4	0.0
6.41	0.0
6.42	0.0
6.43	0.0
6.44	0.0
6.45	0.0
6.46	0.0
6.47	0.0
6.48	0.0
6.49	0.0
6.5	0.0
6.51	0.0
6.52	0.0
6.53	0.0
6.54	0.0
6.55	0.0
6.56	0.0
6.57	0.0
6.58	0.0
6.59	0.0
6.6	0.0
6.61	0.0
6.62	0.0
6.63	0.0
6.64	0.0
6.65	0.0
6.66	0.0
6.67	0.0
6.68	0.0
6.69	0.0
6.7	0.0
6.71	0.0
6.72	0.0
6.73	0.0
6.74	0.0
6.75	0.0
6.76	0.0
6.77	0.0
6.78	0.0
6.79	0.0
6.8	0.0
6.81	0.0
6.82	0.0
6.83	0.0
6.84	0.0
6.85	0.0
6.86	0.0
6.87	0.0
6.88	0.0
6.89	0.0
6.9	0.0
6.91	0.0
6.92	0.0
6.93	0.0
6.94	0.0
6.95	0.0
6.96	0.0
6.97	0.0
6.98	0.0
6.99	0.0
7.0	0.0
7.01	0.0
7.02	0.0
7.03	0.0
7.04	0.0
7.05	0.0
7.06	0.0
7.07	0.0
7.08	0.0
7.09	0.0
7.1	0.0
7.11	0.0
7.12	0.0
7.13	0.0
7.14	0.0
7.15	0.0
7.16	0.0
7.17	0.0
7.18	0.0
7.19	0.0
7.2	0.0
7.21	0.0
7.22	0.0
7.23	0.0
7.24	0.0
7.25	0.0
7.26	0.0
7.27	0.0
7.28	0.0
7.29	0.0
7.3	0.0
7.31	0.0
7.32	0.0
7.33	0.0
7.34	0.0
7.35	0.0
7.36	0.0
7.37	0.0
7.38	0.0
7.39	0.0
7.4	0.0
7.41	0.0
7.42	0.0
7.43	0.0
7.44	0.0
7.45	0.0
7.46	0.0
7.47	0.0
7.48	0.0
7.49	0.0
7.5	0.0
7.51	0.0
7.52	0.0
7.53	0.0
7.54	0.0
7.55	0.0
7.56	0.0
7.57	0.0
7.58	0.0
7.59	0.0
7.6	0.0
7.61	0.0
7.62	0.0
7.63	0.0
7.64	0.0
7.65	0.0
7.66	0.0
7.67	0.0
7.68	0.0
7.69	0.0
7.7	0.0
7.71	0.0
7.72	0.0
7.73	0.0
7.74	0.0
7.75	0.0
7.76	0.0
7.77	0.0
7.78	0.0
7.79	0.0
7.8	0.0
7.81	0.0
7.82	0.0
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.9	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.0	0.0
8.01	0.0
8.02	0.0
8.03	0.0
8.04	0.0
8.05	0.0
8.06	0.0
8.07	0.0
8.08	0.0
8.09	0.0
8.1	0.0
8.11	0.0
8.12	0.0
8.13	0.0
8.14	0.0
8.15	0.0
8.16	0.0
8.17	0.0
8.18	0.0
8.19	0.0
8.2	0.0
8.21	0.0
8.22	0.0
8.23	0.0
8.24	0.0
8.25	0.0
8.26	0.0
8.27	0.0
8.28	0.0
8.29	0.0
8.3	0.0
8.31	0.0
8.32	0.0
8.33	0.0
8.34	0.0
8.35	0.0
8.36	0.0
8.37	0.0
8.38	0.0
8.39	0.0
8.4	0.0
8.41	0.0
8.42	0.0
8.43	0.0
8.44	0.0
8.45	0.0
8.46	0.0
8.47	0.0
8.48	0.0
8.49	0.0
8.5	0.0
8.51	0.0
8.52	0.0
8.53	0.0
8.54	0.0
8.55	0.0
8.56	0.0
8.57	0.0
8.58	0.0
8.59	0.0
8.6	0.0
8.61	0.0
8.62	0.0
8.63	0.0
8.64	0.0
8.65	0.0
8.66	0.78
8.67	0.0
8.68	0.0
8.69	0.0
8.7	0.0
8.71	0.0
8.72	0.0
8.73	0.0
8.74	0.0
8.75	0.0
8.76	0.0
8.77	0.0
8.78	0.0
8.79	0.0
8.8	0.0
8.81	0.0
8.82	0.0
8.83	0.0
8.84	0.0
8.85	0.0
8.86	0.0
8.87	0.0
8.88	0.0
8.89	0.0
8.9	0.0
8.91	0.0
8.92	0.0
8.93	0.0
8.94	0.0
8.95	0.0
8.96	0.0
8.97	0.0
8.98	0.0
8.99	0.0
9.0	0.0
9.01	0.0
9.02	0.0
9.03	0.0
9.04	0.0
9.05	0.0
9.06	0.0
9.07	0.0
9.08	0.0
9.09	0.0
9.1	0.0
9.11	0.0
9.12	0.0
9.13	0.0
9.14	0.0
9.15	0.0
9.16	0.0
9.17	0.0
9.18	0.0
9.19	0.0
9.2	0.0
9.21	0.0
9.22	0.0
9.23	0.0
9.24	0.0
9.25	0.0
9.26	0.0
9.27	0.0
9.28	0.0
9.29	0.0
9.3	0.0
9.31	0.0
9.32	0.0
9.33	0.0
9.34	0.0
9.35	0.0
9.36	0.0
9.37	0.0
9.38	0.0
9.39	0.0
9.4	0.0
9.41	0.0
9.42	0.0
9.43	0.0
9.44	0.0
9.45	0.0
9.46	0.0
9.47	0.0
9.48	0.0
9.49	0.0
9.5	0.0
9.51	0.0
9.52	0.0
9.53	0.0
9.54	0.0
9.55	0.0
9.56	0.0
9.57	0.0
9.58	0.0
9.59	0.0
9.6	0.0
9.61	0.0
9.62	0.0
9.63	0.0
9.64	0.0
9.65	0.0
9.66	0.0
9.67	0.0
9.68	0.0
9.69	0.0
9.7	0.0
9.71	0.0
9.72	0.0
9.73	0.0
9.74	0.0
9.75	0.0
9.76	0.0
9.77	0.0
9.78	0.0
9.79	0.0
9.8	0.0
9.81	0.0
9.82	0.0
9.83	0.0
9.84	0.0
9.85	0.0
9.86	0.0
9.87	0.0
9.88	0.0
9.89	0.0
9.9	0.0
9.91	0.0
9.92	0.0
9.93	0.0
9.94	0.0
9.95	0.0
9.96	0.0
9.97	0.0
9.98	0.0
9.99	0.0
10.0	0.0


==> figs/gnuplot/regp10cavity.dat <==
0.01 0.95751933
0.013099098 0.94267393
0.017158636 0.92838655
0.022476265 0.90612507
0.029441879 0.87722031
0.038566204 0.84362964
0.050518247 0.80104739
0.066174346 0.74705025
0.086682421 0.68110675
0.11354615 0.60992309
0.14873521 0.52598409
0.19482971 0.4358054
0.25520933 0.34829064
0.3343012 0.26070034
0.4379044 0.1910821
0.57361525 0.13283993
0.75138422 0.091067307
0.98424552 0.062601447
1.2892728 0.044495984
1.6888311 0.032067749
2.2122163 0.023798576
2.8978037 0.017627083
3.7958614 0.013133888
4.9722359 0.010237213
6.5131803 0.007885306
8.5316785 0.006087895
11.175729 0.00472872
14.639197 0.003659699
19.176026 0.00283847
25.118864 0.002199741


0.01 0.9515636
0.013099098 0.93812577
0.017158636 0.91900647
0.022476265 0.8938284
0.029441879 0.86549394
0.038566204 0.82773655
0.050518247 0.7780944
0.066174346 0.72235497
0.086682421 0.64722083
0.11354615 0.56617895
0.14873521 0.47321113
0.19482971 0.37588118
0.25520933 0.26880744
0.3343012 0.17930923
0.4379044 0.09955166
0.57361525 0.055301035
0.75138422 0.028065029
0.98424552 0.014301916
1.2892728 0.008003901
1.6888311 0.004886554
2.2122163 0.003348799
2.8978037 0.002371113
3.7958614 0.001740491
4.9722359 0.001293452
6.5131803 0.000974157
8.5316785 0.00074169
11.175729 0.000565757
14.639197 0.000433735
19.176026 0.000335812
25.118864 0.000256918


0.01 0.95260514
0.01268961 0.9388217
0.01610262 0.92440177
0.020433597 0.90503745
0.025929438 0.87821581
0.032903446 0.8502999
0.041753189 0.81377268
0.052983169 0.76435434
0.067233575 0.71909982
0.085316785 0.65418059
0.10826367 0.57676993
0.13738238 0.49414067
0.17433288 0.40542224
0.22122163 0.31228372
0.28072162 0.22144392
0.35622479 0.13836393
0.45203537 0.077159537
0.57361525 0.035155984
0.72789538 0.013749012
0.92367086 0.005231845
1.1721023 0.002108304
1.4873521 0.00101729
1.8873918 0.000586924
2.3950266 0.000386402
3.0391954 0.0002743
3.8566204 0.000203232
4.8939009 0.000154257
6.2101694 0.000118635
7.8804628 9.2163e-05
10 7.1956e-05


0.01 0.95126767
0.01268961 0.93821793
0.01610262 0.92351741
0.020433597 0.90626506
0.025929438 0.88034924
0.032903446 0.84759375
0.041753189 0.81375378
0.052983169 0.76695306
0.067233575 0.71521659
0.085316785 0.6504057
0.10826367 0.57596208
0.13738238 0.49597513
0.17433288 0.40334313
0.22122163 0.3093575
0.28072162 0.2164774
0.35622479 0.13612816
0.45203537 0.073108365
0.57361525 0.031470295
0.72789538 0.009747697
0.92367086 0.002437787
1.1721023 0.000634543
1.4873521 0.000198872
1.8873918 8.6154e-05
2.3950266 4.8982e-05
3.0391954 3.2644e-05
3.8566204 2.3436e-05
4.8939009 1.7456e-05
6.2101694 1.3294e-05
7.8804628 1.0244e-05
10 7.949e-06









==> figs/gnuplot/regp10eval.dat <==
0.001 0.99557187
0.0012589254 0.9944275
0.0015848932 0.99298812
0.0019952623 0.99117807
0.0025118864 0.98890258
0.0031622776 0.98604303
0.0039810718 0.98245117
0.0050118724 0.97794216
0.0063095734 0.97228606
0.0079432824 0.96519786
0.01 0.95632577
0.012589254 0.94523816
0.015848932 0.93140947
0.019952623 0.91420647
0.025118864 0.8928773
0.031622776 0.86654753
0.039810718 0.83423133
0.050118724 0.79487033
0.063095734 0.74742117
0.079432824 0.69102262
0.1 0.62528273
0.12589254 0.55072113
0.15848932 0.4693429
0.19952623 0.38513196
0.25118864 0.30390738
0.31622776 0.23186575
0.39810718 0.17314826
0.50118724 0.12840702
0.63095734 0.095629611
0.79432824 0.071934793
1 0.054744764
1.2589254 0.042126694
1.5848932 0.03273097
1.9952623 0.025635564
2.5118864 0.020209335
3.1622776 0.016014669
3.9810718 0.012742853
5.0118724 0.010172085
6.3095734 0.0081401632
7.9432824 0.0065265273
10 0.0052402627
12.589254 0.0042119407
15.848932 0.0033879653
19.952623 0.0027265843
25.118864 0.0021950247
31.622776 0.0017674005
39.810718 0.0014231615
50.118724 0.001145927
63.095734 0.00092259755
79.432824 0.00074267113


0.001 0.99517604
0.0012589254 0.99392898
0.0015848932 0.99236019
0.0019952623 0.99038703
0.0025118864 0.98790589
0.0031622776 0.98478696
0.0039810718 0.9808678
0.0050118724 0.97594553
0.0063095734 0.96976725
0.0079432824 0.96201864
0.01 0.95231037
0.012589254 0.94016252
0.015848932 0.9249872
0.019952623 0.90607028
0.025118864 0.8825543
0.031622776 0.85342637
0.039810718 0.81751826
0.050118724 0.77353128
0.063095734 0.72010746
0.079432824 0.6559836
0.1 0.58028619
0.12589254 0.49305471
0.15848932 0.39610137
0.19952623 0.29425524
0.25118864 0.19662921
0.31622776 0.11606678
0.39810718 0.062672268
0.50118724 0.034204563
0.63095734 0.020229074
0.79432824 0.012991812
1 0.008876862
1.2589254 0.0063345591
1.5848932 0.0046603485
1.9952623 0.0035041752
2.5118864 0.0026770125
3.1622776 0.0020693123
3.9810718 0.0016137637
5.0118724 0.0012669663
6.3095734 0.00099980093
7.9432824 0.00079207635
10 0.00062940503
12.589254 0.00050130083
15.848932 0.00039997722
19.952623 0.00031956272
25.118864 0.00025557375
31.622776 0.00020455115
39.810718 0.00016380364
50.118724 0.00013122319
63.095734 0.00010514957
79.432824 8.4269553e-05


0.001 0.99513251
0.0012589254 0.99387415
0.0015848932 0.9922911
0.0019952623 0.99029998
0.0025118864 0.98779617
0.0031622776 0.98464861
0.0039810718 0.98069329
0.0050118724 0.97572531
0.0063095734 0.96948916
0.0079432824 0.9616672
0.01 0.95186578
0.012589254 0.93959939
0.015848932 0.92427277
0.019952623 0.90516208
0.025118864 0.88139682
0.031622776 0.85194641
0.039810718 0.81561821
0.050118724 0.77107918
0.063095734 0.71692207
0.079432824 0.6518112
0.1 0.57476417
0.12589254 0.4856541
0.15848932 0.38604039
0.19952623 0.28039818
0.25118864 0.17752985
0.31622776 0.090928877
0.39810718 0.034639397
0.50118724 0.010876995
0.63095734 0.0041812328
0.79432824 0.0021332379
1 0.0012877648
1.2589254 0.00085413169
1.5848932 0.00059952703
1.9952623 0.00043646319
2.5118864 0.00032572864
3.1622776 0.00024737989
3.9810718 0.00019027771
5.0118724 0.0001477393
6.3095734 0.00011552461
7.9432824 9.0820882e-05
10 7.1693899e-05
12.589254 5.6774239e-05
15.848932 4.5069021e-05
19.952623 3.5844286e-05
25.118864 2.8548834e-05
31.622776 2.2763362e-05
39.810718 1.8165558e-05
50.118724 1.450557e-05
63.095734 1.1588393e-05
79.432824 9.2609971e-06


0.001 0.99512812
0.0012589254 0.99386861
0.0015848932 0.99228412
0.0019952623 0.99029118
0.0025118864 0.98778508
0.0031622776 0.98463464
0.0039810718 0.98067567
0.0050118724 0.97570306
0.0063095734 0.96946106
0.0079432824 0.96163168
0.01 0.95182084
0.012589254 0.93954245
0.015848932 0.92420052
0.019952623 0.9050702
0.025118864 0.88127965
0.031622776 0.85179649
0.039810718 0.81542554
0.050118724 0.7708302
0.063095734 0.716598
0.079432824 0.65138552
0.1 0.57419832
0.12589254 0.4848903
0.15848932 0.38498884
0.19952623 0.2789139
0.25118864 0.17537221
0.31622776 0.087711507
0.39810718 0.029975439
0.50118724 0.0058069057
0.63095734 0.00099880217
0.79432824 0.00034346831
1 0.00017695992
1.2589254 0.00010861996
1.5848932 7.2935646e-05
1.9952623 5.1620989e-05
2.5118864 3.778593e-05
3.1622776 2.8297166e-05
3.9810718 2.1535223e-05
5.0118724 1.6581932e-05
6.3095734 1.2879144e-05
7.9432824 1.0068705e-05
10 7.9107414e-06
12.589254 6.2389948e-06
15.848932 4.9349936e-06
19.952623 3.9124037e-06
25.118864 3.1071543e-06
31.622776 2.4709903e-06
39.810718 1.9671311e-06
50.118724 1.5672699e-06
63.095734 1.2494512e-06
79.432824 9.9653907e-07



==> figs/gnuplot/regp10numerics.dat <==
0 1
0.002 0.990845
0.004 0.981644
0.006 0.970306
0.008 0.963844
0.01 0.954453
0.012 0.942538
0.014 0.937582
0.016 0.931344
0.018 0.929899
0.02 0.916664
0.022 0.906036
0.024 0.899192
0.026 0.8856
0.028 0.885972
0.03 0.873626
0.032 0.868988
0.034 0.858532
0.036 0.849366
0.038 0.844246
0.04 0.837639
0.044 0.81991
0.048 0.79952
0.052 0.794661
0.056 0.778402
0.06 0.772503
0.066 0.749082
0.072 0.729437
0.078 0.70519
0.084 0.688655
0.092 0.674183
0.1 0.634221
0.11 0.614457
0.12 0.593282
0.132 0.567522
0.144 0.538928
0.158 0.508998
0.172 0.477823
0.188 0.453728
0.206 0.427888
0.226 0.392552
0.248 0.357767
0.272 0.322547
0.298 0.300278
0.326 0.268703
0.358 0.243571
0.392 0.221388
0.43 0.195942
0.472 0.179109
0.518 0.155706
0.568 0.134505
0.624 0.11828
0.686 0.103346
0.754 0.0901399
0.828 0.0793861
0.91 0.0706696
1 0.0616051
1.1 0.0542623
1.21 0.0492698
1.33 0.0424656
1.462 0.0378502
1.608 0.0333035
1.768 0.0300695
1.944 0.0269492
2.138 0.0246318
2.35 0.022183
2.584 0.0202232
2.842 0.0181235
3.126 0.0163323
3.438 0.014943
3.78 0.0135712
4.158 0.012392
4.572 0.0111903
5.028 0.0102379
5.53 0.009281
6.082 0.00845666
6.69 0.00769981
7.358 0.00706397
8.092 0.00643275
8.9 0.00584505
9.79 0.00537638


0 1
0.002 0.98629
0.004 0.978621
0.006 0.964818
0.008 0.966403
0.01 0.95181
0.012 0.949206
0.014 0.928218
0.016 0.922267
0.018 0.922785
0.02 0.890203
0.022 0.881791
0.024 0.892033
0.026 0.870023
0.028 0.854222
0.03 0.861755
0.032 0.842719
0.034 0.837592
0.036 0.838381
0.038 0.819028
0.04 0.826595
0.044 0.789533
0.048 0.7802
0.052 0.761851
0.056 0.752245
0.06 0.73622
0.066 0.71931
0.072 0.691898
0.078 0.676827
0.084 0.645804
0.092 0.632333
0.1 0.613598
0.11 0.565008
0.12 0.560686
0.132 0.514978
0.144 0.461503
0.158 0.436277
0.172 0.399418
0.188 0.375627
0.206 0.319072
0.226 0.292485
0.248 0.267698
0.272 0.24897
0.298 0.210776
0.326 0.188341
0.358 0.155295
0.392 0.123221
0.43 0.105199
0.472 0.0870633
0.518 0.0798642
0.568 0.0618169
0.624 0.0469168
0.686 0.0423367
0.754 0.0296437
0.828 0.019641
0.91 0.0161729
1 0.0145746
1.1 0.0106971
1.21 0.00926524
1.33 0.00780456
1.462 0.00624985
1.608 0.00542367
1.768 0.00447169
1.944 0.0041793
2.138 0.00342244
2.35 0.00303366
2.584 0.00282297
2.842 0.00238452
3.126 0.00207078
3.438 0.00190347
3.78 0.00173938
4.158 0.00155028
4.572 0.00140199
5.028 0.0012793
5.53 0.00115877
6.082 0.00102461
6.69 0.000948624
7.358 0.000860881
8.092 0.000781167
8.9 0.000709925
9.79 0.000642888


0 1
0.002 0.989913
0.004 0.982915
0.006 0.97217
0.008 0.957937
0.01 0.952931
0.012 0.940947
0.014 0.930453
0.016 0.930256
0.018 0.915752
0.02 0.908414
0.022 0.899866
0.024 0.886634
0.026 0.880923
0.028 0.873649
0.03 0.862031
0.032 0.85061
0.034 0.851471
0.036 0.833849
0.038 0.829392
0.04 0.812141
0.044 0.794998
0.048 0.784715
0.052 0.770239
0.056 0.753864
0.06 0.742656
0.066 0.716672
0.072 0.693343
0.078 0.669422
0.084 0.653691
0.092 0.624371
0.1 0.591995
0.11 0.564731
0.12 0.545907
0.132 0.50872
0.144 0.46825
0.158 0.439281
0.172 0.402673
0.188 0.371695
0.206 0.343278
0.226 0.297378
0.248 0.263814
0.272 0.22418
0.298 0.196721
0.326 0.164843
0.358 0.132122
0.392 0.110715
0.43 0.0857549
0.472 0.0676075
0.518 0.0458987
0.568 0.0341791
0.624 0.0260616
0.686 0.0178492
0.754 0.0124432
0.828 0.00860777
0.91 0.00567375
1 0.00437778
1.1 0.00287459
1.21 0.00193916
1.33 0.00138331
1.462 0.0010652
1.608 0.000833642
1.768 0.000668498
1.944 0.000562077
2.138 0.000460817
2.35 0.000392232
2.584 0.000351101
2.842 0.00030859
3.126 0.000267888
3.438 0.000235654
3.78 0.000208688
4.158 0.000183085
4.572 0.000167029
5.028 0.000148485
5.53 0.000135069
6.082 0.000121372
6.69 0.000109452
7.358 9.87437e-05
8.092 8.94978e-05
8.9 8.12222e-05
9.79 7.29899e-05


0 1
0.002 0.99058
0.004 0.978894
0.006 0.971626
0.008 0.958596
0.01 0.951569
0.012 0.941888
0.014 0.938193
0.016 0.922194
0.018 0.915447
0.02 0.902
0.022 0.899179
0.024 0.885857
0.026 0.8806
0.028 0.866657
0.03 0.858556
0.032 0.849434
0.034 0.847755
0.036 0.832755
0.038 0.827337
0.04 0.818351
0.044 0.794488
0.048 0.789016
0.052 0.771202
0.056 0.747239
0.06 0.737169
0.066 0.708296
0.072 0.698749
0.078 0.666733
0.084 0.646168
0.092 0.618695
0.1 0.594078
0.11 0.566469
0.12 0.528135
0.132 0.503423
0.144 0.476024
0.158 0.44448
0.172 0.405182
0.188 0.379119
0.206 0.335421
0.226 0.294253
0.248 0.264112
0.272 0.225458
0.298 0.191431
0.326 0.156595
0.358 0.125168
0.392 0.0979895
0.43 0.0736453
0.472 0.0567747
0.518 0.0446415
0.568 0.0304495
0.624 0.0213901
0.686 0.0140814
0.754 0.00749632
0.828 0.00488549
0.91 0.00298788
1 0.0016151
1.1 0.000952044
1.21 0.000636066
1.33 0.000353283
1.462 0.000225022
1.608 0.000145292
1.768 0.00012114
1.944 8.59556e-05
2.138 6.4732e-05
2.35 5.05679e-05
2.584 4.10192e-05
2.842 3.68509e-05
3.126 3.11971e-05
3.438 2.70948e-05
3.78 2.38032e-05
4.158 2.12659e-05
4.572 1.89165e-05
5.028 1.68517e-05
5.53 1.49463e-05
6.082 1.35587e-05
6.69 1.22558e-05
7.358 1.10103e-05
8.092 9.91259e-06
8.9 9.02847e-06
9.79 8.15636e-06




==> figs/gnuplot/regular3P10.dat <==
#P = 10 POPSIZE = ?? MONTE = ??
#Noise = 0.1
0.01	0.947408524756
0.0174927118744	0.914654282639
0.0305994968721	0.863096506793
0.0535268182285	0.784126238771
0.0936329208824	0.661849003278
0.163789370695	0.491604074882
0.286512026966	0.307653844754
0.501187233627	0.159301389877
0.876712387297	0.0733859965777
1.53360771877	0.0358146787521
2.68269579528	0.0191906327424
4.69276245935	0.0108970002003
8.20891415964	0.00640329990295
14.3596170196	0.00372536188305
25.1188643151	0.00219675988808 


==> figs/gnuplot/regular3P15.dat <==
#P = 15 POPSIZE = 100000 MONTELOOPS = 1e+06
#Noise = 0.1
0.01 0.941274
0.0143845 0.918738
0.0206914 0.882232
0.0297635 0.8348
0.0428133 0.776859
0.0615848 0.691151
0.0885867 0.59481
0.127427 0.476936
0.183298 0.357596
0.263665 0.243244
0.379269 0.156464
0.545559 0.0960927
0.78476 0.0591596
1.12884 0.0377639
1.62378 0.0250115
2.33572 0.0171192
3.35982 0.0118773
4.83293 0.00834395
6.95193 0.00589343
10 0.00417768


==> figs/gnuplot/regular3P20.dat <==
#P = 20 POPSIZE = 100000 MONTELOOPS = 1e+06
#Noise = 0.1
0.01 0.923169
0.0143845 0.896833
0.0206914 0.856188
0.0297635 0.795045
0.0428133 0.718598
0.0615848 0.635034
0.0885867 0.520495
0.127427 0.40004
0.183298 0.280743
0.263665 0.184239
0.379269 0.116851
0.545559 0.0721056
0.78476 0.0458314
1.12884 0.0300345
1.62378 0.0204033
2.33572 0.0141171
3.35982 0.0098869
4.83293 0.00696245
6.95193 0.00494862
10 0.00351816


==> figs/gnuplot/regular3P5.dat <==
#P = 5 POPSIZE = 100000 MONTELOOPS = 1e+06
#Noise = 0.1
0.01 0.972734
0.0143845 0.960877
0.0206914 0.945364
0.0297635 0.920053
0.0428133 0.889393
0.0615848 0.844101
0.0885867 0.783123
0.127427 0.706378
0.183298 0.609749
0.263665 0.496343
0.379269 0.37336
0.545559 0.256529
0.78476 0.161725
1.12884 0.0956509
1.62378 0.0566336
2.33572 0.03517
3.35982 0.0228955
4.83293 0.0154725
6.95193 0.0106495
10 0.0074119


==> figs/gnuplot/regularcovariancessimulations.dat <==
0.5 0.333333
1 0.500333
1.5 0.593404
2 0.652457
2.5 0.693443
3 0.723686
3.5 0.747008
4 0.765603
4.5 0.780826
5 0.793555
5.5 0.804389
6 0.813749
6.5 0.821938
7 0.829181
7.5 0.835652
8 0.84148
8.5 0.846771
9 0.851606
9.5 0.856053
10 0.860167
10.5 0.863992
11 0.867566
11.5 0.870921
12 0.874083
12.5 0.877075
13 0.879917
13.5 0.882625
14 0.885215
14.5 0.887699
15 0.890089
15.5 0.892393
16 0.894622
16.5 0.896782
17 0.89888
17.5 0.900922
18 0.902914
18.5 0.90486
19 0.906764
19.5 0.90863
20 0.910462
20.5 0.912262
21 0.914033
21.5 0.915778
22 0.917497
22.5 0.919193
23 0.920867
23.5 0.92252
24 0.924155
24.5 0.92577
25 0.927368
25.5 0.928949
26 0.930512
26.5 0.93206
27 0.933591
27.5 0.935105
28 0.936604
28.5 0.938086
29 0.939552
29.5 0.941001
30 0.942433
30.5 0.943848
31 0.945246
31.5 0.946626
32 0.947988
32.5 0.949332
33 0.950656
33.5 0.951961
34 0.953247
34.5 0.954512
35 0.955758
35.5 0.956982
36 0.958186
36.5 0.959368
37 0.960528
37.5 0.961667
38 0.962784
38.5 0.963878
39 0.96495
39.5 0.966
40 0.967027
40.5 0.968032
41 0.969013
41.5 0.969973
42 0.970909
42.5 0.971823
43 0.972715
43.5 0.973585
44 0.974432
44.5 0.975257
45 0.976061
45.5 0.976843
46 0.977604
46.5 0.978344
47 0.979064
47.5 0.979763
48 0.980442
48.5 0.981101
49 0.981741
49.5 0.982362
50 0.982964
50.5 0.983548
51 0.984114
51.5 0.984663
52 0.985195
52.5 0.985709
53 0.986208
53.5 0.98669
54 0.987157
54.5 0.987609
55 0.988046
55.5 0.988469
56 0.988878
56.5 0.989273
57 0.989654
57.5 0.990023
58 0.99038
58.5 0.990724
59 0.991057
59.5 0.991378
60 0.991688
60.5 0.991988
61 0.992277
61.5 0.992556
62 0.992825
62.5 0.993085
63 0.993335
63.5 0.993577
64 0.99381
64.5 0.994035
65 0.994252
65.5 0.994461
66 0.994663
66.5 0.994857
67 0.995044
67.5 0.995225
68 0.995399
68.5 0.995567
69 0.995729
69.5 0.995885
70 0.996035
70.5 0.99618
71 0.996319
71.5 0.996454
72 0.996583
72.5 0.996708
73 0.996829
73.5 0.996944
74 0.997056
74.5 0.997164
75 0.997267
75.5 0.997367
76 0.997463
76.5 0.997556
77 0.997645
77.5 0.997731
78 0.997814
78.5 0.997893
79 0.99797
79.5 0.998044
80 0.998115
80.5 0.998184
81 0.99825
81.5 0.998314
82 0.998375
82.5 0.998434
83 0.998491
83.5 0.998546
84 0.998599
84.5 0.99865
85 0.998699
85.5 0.998746
86 0.998791
86.5 0.998835
87 0.998877
87.5 0.998918
88 0.998957
88.5 0.998995
89 0.999031
89.5 0.999066
90 0.9991
90.5 0.999132
91 0.999163
91.5 0.999194
92 0.999223
92.5 0.999251
93 0.999278
93.5 0.999304
94 0.999329
94.5 0.999353
95 0.999376
95.5 0.999398
96 0.99942
96.5 0.999441
97 0.999461
97.5 0.99948
98 0.999498
98.5 0.999516
99 0.999534
99.5 0.99955
100 0.999566
100.5 0.999582
101 0.999597
101.5 0.999611
102 0.999625
102.5 0.999638
103 0.999651
103.5 0.999663
104 0.999675
104.5 0.999687
105 0.999698
105.5 0.999709
106 0.999719
106.5 0.999729
107 0.999739
107.5 0.999748
108 0.999757
108.5 0.999765
109 0.999774
109.5 0.999782
110 0.999789
110.5 0.999797
111 0.999804
111.5 0.999811
112 0.999817
112.5 0.999824
113 0.99983
113.5 0.999836
114 0.999842
114.5 0.999847
115 0.999853
115.5 0.999858
116 0.999863
116.5 0.999867
117 0.999872
117.5 0.999877
118 0.999881
118.5 0.999885
119 0.999889
119.5 0.999893
120 0.999897
120.5 0.9999
121 0.999904
121.5 0.999907
122 0.99991
122.5 0.999913
123 0.999916
123.5 0.999919
124 0.999922
124.5 0.999925
125 0.999927
125.5 0.99993
126 0.999932
126.5 0.999935
127 0.999937
127.5 0.999939
128 0.999941
128.5 0.999943
129 0.999945
129.5 0.999947
130 0.999949
130.5 0.999951
131 0.999952
131.5 0.999954
132 0.999956
132.5 0.999957
133 0.999959
133.5 0.99996
134 0.999961
134.5 0.999963
135 0.999964
135.5 0.999965
136 0.999966
136.5 0.999968
137 0.999969
137.5 0.99997
138 0.999971
138.5 0.999972
139 0.999973
139.5 0.999974
140 0.999975
140.5 0.999975
141 0.999976
141.5 0.999977
142 0.999978
142.5 0.999979
143 0.999979
143.5 0.99998
144 0.999981
144.5 0.999981
145 0.999982
145.5 0.999983
146 0.999983
146.5 0.999984
147 0.999984
147.5 0.999985
148 0.999985
148.5 0.999986
149 0.999986
149.5 0.999987
150 0.999987
150.5 0.999988
151 0.999988
151.5 0.999988
152 0.999989
152.5 0.999989
153 0.99999
153.5 0.99999
154 0.99999
154.5 0.999991
155 0.999991
155.5 0.999991
156 0.999992
156.5 0.999992
157 0.999992
157.5 0.999992
158 0.999993
158.5 0.999993
159 0.999993
159.5 0.999993
160 0.999994
160.5 0.999994
161 0.999994
161.5 0.999994
162 0.999994
162.5 0.999995
163 0.999995
163.5 0.999995
164 0.999995
164.5 0.999995
165 0.999995
165.5 0.999996
166 0.999996
166.5 0.999996
167 0.999996
167.5 0.999996
168 0.999996
168.5 0.999996
169 0.999997
169.5 0.999997
170 0.999997
170.5 0.999997
171 0.999997
171.5 0.999997
172 0.999997
172.5 0.999997
173 0.999997
173.5 0.999997
174 0.999997
174.5 0.999998
175 0.999998
175.5 0.999998
176 0.999998
176.5 0.999998
177 0.999998
177.5 0.999998
178 0.999998
178.5 0.999998
179 0.999998
179.5 0.999998
180 0.999998
180.5 0.999998
181 0.999998
181.5 0.999999
182 0.999999
182.5 0.999999
183 0.999999
183.5 0.999999
184 0.999999
184.5 0.999999
185 0.999999
185.5 0.999999
186 0.999999
186.5 0.999999
187 0.999999
187.5 0.999999
188 0.999999
188.5 0.999999
189 0.999999
189.5 0.999999
190 0.999999
190.5 0.999999
191 0.999999
191.5 0.999999
192 0.999999
192.5 0.999999
193 0.999999
193.5 0.999999
194 0.999999
194.5 0.999999
195 0.999999
195.5 0.999999
196 0.999999
196.5 0.999999
197 0.999999
197.5 0.999999
198 1
198.5 1
199 1
199.5 1
200 1
200.5 1
201 1
201.5 1
202 1
202.5 1
203 1
203.5 1
204 1
204.5 1
205 1
205.5 1
206 1
206.5 1
207 1
207.5 1
208 1
208.5 1
209 1
209.5 1
210 1
210.5 1
211 1
211.5 1
212 1
212.5 1
213 1
213.5 1
214 1
214.5 1
215 1
215.5 1
216 1
216.5 1
217 1
217.5 1
218 1
218.5 1
219 1
219.5 1
220 1
220.5 1
221 1
221.5 1
222 1
222.5 1
223 1
223.5 1
224 1
224.5 1
225 1
225.5 1
226 1
226.5 1
227 1
227.5 1
228 1
228.5 1
229 1
229.5 1
230 1
230.5 1
231 1
231.5 1
232 1
232.5 1
233 1
233.5 1
234 1
234.5 1
235 1
235.5 1
236 1
236.5 1
237 1
237.5 1
238 1
238.5 1
239 1
239.5 1
240 1
240.5 1
241 1
241.5 1
242 1
242.5 1
243 1
243.5 1
244 1
244.5 1
245 1
245.5 1
246 1
246.5 1
247 1
247.5 1
248 1
248.5 1
249 1
249.5 1
250 1


0.25 0.111111
0.5 0.214333
0.75 0.306321
1 0.385659
1.25 0.452525
1.5 0.508101
1.75 0.554014
2 0.591954
2.25 0.623453
2.5 0.649807
2.75 0.672066
3 0.691057
3.25 0.707426
3.5 0.721673
3.75 0.734188
4 0.745274
4.25 0.75517
4.5 0.764065
4.75 0.77211
5 0.779429
5.25 0.78612
5.5 0.792267
5.75 0.797938
6 0.803191
6.25 0.808073
6.5 0.812626
6.75 0.816885
7 0.820881
7.25 0.82464
7.5 0.828184
7.75 0.831535
8 0.834708
8.25 0.837721
8.5 0.840586
8.75 0.843316
9 0.845922
9.25 0.848414
9.5 0.850801
9.75 0.85309
10 0.855288
10.25 0.857403
10.5 0.85944
10.75 0.861404
11 0.863301
11.25 0.865134
11.5 0.866909
11.75 0.868629
12 0.870296
12.25 0.871916
12.5 0.873489
12.75 0.87502
13 0.876511
13.25 0.877964
13.5 0.879381
13.75 0.880765
14 0.882117
14.25 0.883439
14.5 0.884733
14.75 0.886
15 0.887242
15.25 0.88846
15.5 0.889655
15.75 0.890828
16 0.891982
16.25 0.893116
16.5 0.894232
16.75 0.89533
17 0.896412
17.25 0.897478
17.5 0.89853
17.75 0.899567
18 0.900591
18.25 0.901601
18.5 0.9026
18.75 0.903587
19 0.904563
19.25 0.905528
19.5 0.906483
19.75 0.907429
20 0.908365
20.25 0.909292
20.5 0.910211
20.75 0.911122
21 0.912024
21.25 0.91292
21.5 0.913808
21.75 0.914689
22 0.915564
22.25 0.916432
22.5 0.917294
22.75 0.91815
23 0.919001
23.25 0.919845
23.5 0.920685
23.75 0.921518
24 0.922347
24.25 0.923171
24.5 0.92399
24.75 0.924804
25 0.925613
25.25 0.926418
25.5 0.927218
25.75 0.928013
26 0.928805
26.25 0.929591
26.5 0.930374
26.75 0.931152
27 0.931926
27.25 0.932696
27.5 0.933462
27.75 0.934223
28 0.93498
28.25 0.935733
28.5 0.936482
28.75 0.937227
29 0.937967
29.25 0.938704
29.5 0.939436
29.75 0.940163
30 0.940887
30.25 0.941606
30.5 0.942321
30.75 0.943031
31 0.943738
31.25 0.944439
31.5 0.945136
31.75 0.945829
32 0.946517
32.25 0.9472
32.5 0.947879
32.75 0.948553
33 0.949223
33.25 0.949887
33.5 0.950547
33.75 0.951202
34 0.951852
34.25 0.952497
34.5 0.953137
34.75 0.953772
35 0.954402
35.25 0.955027
35.5 0.955646
35.75 0.956261
36 0.95687
36.25 0.957474
36.5 0.958072
36.75 0.958665
37 0.959253
37.25 0.959836
37.5 0.960413
37.75 0.960984
38 0.96155
38.25 0.962111
38.5 0.962666
38.75 0.963215
39 0.963759
39.25 0.964297
39.5 0.96483
39.75 0.965357
40 0.965878
40.25 0.966394
40.5 0.966904
40.75 0.967409
41 0.967908
41.25 0.968401
41.5 0.968888
41.75 0.96937
42 0.969847
42.25 0.970317
42.5 0.970782
42.75 0.971242
43 0.971696
43.25 0.972144
43.5 0.972587
43.75 0.973024
44 0.973456
44.25 0.973882
44.5 0.974302
44.75 0.974718
45 0.975127
45.25 0.975532
45.5 0.975931
45.75 0.976325
46 0.976713
46.25 0.977096
46.5 0.977474
46.75 0.977846
47 0.978214
47.25 0.978576
47.5 0.978933
47.75 0.979286
48 0.979633
48.25 0.979975
48.5 0.980312
48.75 0.980644
49 0.980972
49.25 0.981294
49.5 0.981612
49.75 0.981925
50 0.982234
50.25 0.982537
50.5 0.982836
50.75 0.983131
51 0.983421
51.25 0.983707
51.5 0.983988
51.75 0.984265
52 0.984538
52.25 0.984806
52.5 0.98507
52.75 0.98533
53 0.985586
53.25 0.985838
53.5 0.986086
53.75 0.986329
54 0.986569
54.25 0.986805
54.5 0.987038
54.75 0.987266
55 0.987491
55.25 0.987712
55.5 0.987929
55.75 0.988143
56 0.988353
56.25 0.98856
56.5 0.988763
56.75 0.988963
57 0.98916
57.25 0.989353
57.5 0.989543
57.75 0.98973
58 0.989914
58.25 0.990094
58.5 0.990272
58.75 0.990446
59 0.990618
59.25 0.990786
59.5 0.990952
59.75 0.991115
60 0.991275
60.25 0.991432
60.5 0.991587
60.75 0.991739
61 0.991888
61.25 0.992034
61.5 0.992178
61.75 0.99232
62 0.992459
62.25 0.992596
62.5 0.99273
62.75 0.992862
63 0.992991
63.25 0.993119
63.5 0.993244
63.75 0.993366
64 0.993487
64.25 0.993606
64.5 0.993722
64.75 0.993836
65 0.993948
65.25 0.994059
65.5 0.994167
65.75 0.994273
66 0.994378
66.25 0.99448
66.5 0.994581
66.75 0.99468
67 0.994777
67.25 0.994873
67.5 0.994966
67.75 0.995058
68 0.995149
68.25 0.995237
68.5 0.995324
68.75 0.99541
69 0.995494
69.25 0.995576
69.5 0.995657
69.75 0.995737
70 0.995815
70.25 0.995891
70.5 0.995966
70.75 0.99604
71 0.996113
71.25 0.996184
71.5 0.996254
71.75 0.996322
72 0.99639
72.25 0.996456
72.5 0.996521
72.75 0.996585
73 0.996647
73.25 0.996709
73.5 0.996769
73.75 0.996828
74 0.996886
74.25 0.996943
74.5 0.996999
74.75 0.997054
75 0.997108
75.25 0.997161
75.5 0.997213
75.75 0.997264
76 0.997314
76.25 0.997363
76.5 0.997411
76.75 0.997459
77 0.997505
77.25 0.997551
77.5 0.997596
77.75 0.99764
78 0.997683
78.25 0.997725
78.5 0.997767
78.75 0.997808
79 0.997848
79.25 0.997887
79.5 0.997926
79.75 0.997964
80 0.998001
80.25 0.998037
80.5 0.998073
80.75 0.998108
81 0.998143
81.25 0.998177
81.5 0.99821
81.75 0.998243
82 0.998275
82.25 0.998306
82.5 0.998337
82.75 0.998367
83 0.998397
83.25 0.998426
83.5 0.998455
83.75 0.998483
84 0.998511
84.25 0.998538
84.5 0.998564
84.75 0.998591
85 0.998616
85.25 0.998641
85.5 0.998666
85.75 0.99869
86 0.998714
86.25 0.998738
86.5 0.99876
86.75 0.998783
87 0.998805
87.25 0.998827
87.5 0.998848
87.75 0.998869
88 0.998889
88.25 0.99891
88.5 0.998929
88.75 0.998949
89 0.998968
89.25 0.998986
89.5 0.999005
89.75 0.999023
90 0.99904
90.25 0.999058
90.5 0.999075
90.75 0.999092
91 0.999108
91.25 0.999124
91.5 0.99914
91.75 0.999156
92 0.999171
92.25 0.999186
92.5 0.9992
92.75 0.999215
93 0.999229
93.25 0.999243
93.5 0.999257
93.75 0.99927
94 0.999283
94.25 0.999296
94.5 0.999309
94.75 0.999321
95 0.999333
95.25 0.999345
95.5 0.999357
95.75 0.999369
96 0.99938
96.25 0.999391
96.5 0.999402
96.75 0.999413
97 0.999423
97.25 0.999434
97.5 0.999444
97.75 0.999454
98 0.999464
98.25 0.999473
98.5 0.999483
98.75 0.999492
99 0.999501
99.25 0.99951
99.5 0.999519
99.75 0.999527
100 0.999536
100.25 0.999544
100.5 0.999552
100.75 0.99956
101 0.999568
101.25 0.999576
101.5 0.999583
101.75 0.999591
102 0.999598
102.25 0.999605
102.5 0.999612
102.75 0.999619
103 0.999626
103.25 0.999633
103.5 0.999639
103.75 0.999646
104 0.999652
104.25 0.999658
104.5 0.999664
104.75 0.99967
105 0.999676
105.25 0.999682
105.5 0.999687
105.75 0.999693
106 0.999698
106.25 0.999704
106.5 0.999709
106.75 0.999714
107 0.999719
107.25 0.999724
107.5 0.999729
107.75 0.999734
108 0.999739
108.25 0.999743
108.5 0.999748
108.75 0.999752
109 0.999757
109.25 0.999761
109.5 0.999765
109.75 0.999769
110 0.999773
110.25 0.999777
110.5 0.999781
110.75 0.999785
111 0.999789
111.25 0.999793
111.5 0.999796
111.75 0.9998
112 0.999803
112.25 0.999807
112.5 0.99981
112.75 0.999814
113 0.999817
113.25 0.99982
113.5 0.999823
113.75 0.999826
114 0.999829
114.25 0.999832
114.5 0.999835
114.75 0.999838
115 0.999841
115.25 0.999844
115.5 0.999847
115.75 0.999849
116 0.999852
116.25 0.999855
116.5 0.999857
116.75 0.99986
117 0.999862
117.25 0.999865
117.5 0.999867
117.75 0.999869
118 0.999871
118.25 0.999874
118.5 0.999876
118.75 0.999878
119 0.99988
119.25 0.999882
119.5 0.999884
119.75 0.999886
120 0.999888
120.25 0.99989
120.5 0.999892
120.75 0.999894
121 0.999896
121.25 0.999898
121.5 0.9999
121.75 0.999901
122 0.999903
122.25 0.999905
122.5 0.999906
122.75 0.999908
123 0.99991
123.25 0.999911
123.5 0.999913
123.75 0.999914
124 0.999916
124.25 0.999917
124.5 0.999919
124.75 0.99992
125 0.999921



==> figs/gnuplot/regularcovariancestheory.dat <==
0.25 0.111111
0.5 0.214286
0.75 0.306173
1 0.385362
1.25 0.452043
1.5 0.50741
1.75 0.553102
2 0.590816
2.25 0.622092
2.5 0.64823
2.75 0.67028
3 0.689071
3.25 0.705248
3.5 0.71931
3.75 0.731647
4 0.742561
4.25 0.752289
4.5 0.76102
4.75 0.768904
5 0.776063
5.25 0.782596
5.5 0.788584
5.75 0.794096
6 0.799187
6.25 0.803907
6.5 0.808296
6.75 0.812389
7 0.816216
7.25 0.819802
7.5 0.823172
7.75 0.826344
8 0.829336
8.25 0.832163
8.5 0.83484
8.75 0.837378
9 0.839789
9.25 0.842081
9.5 0.844264
9.75 0.846346
10 0.848334
10.25 0.850234
10.5 0.852052
10.75 0.853794
11 0.855464
11.25 0.857068
11.5 0.858608
11.75 0.860089
12 0.861514
12.25 0.862887
12.5 0.86421
12.75 0.865486
13 0.866718
13.25 0.867908
13.5 0.869059
13.75 0.870171
14 0.871248
14.25 0.87229
14.5 0.873301
14.75 0.87428
15 0.87523
15.25 0.876152
15.5 0.877046
15.75 0.877916
16 0.878761
16.25 0.879582
16.5 0.880381
16.75 0.881158
17 0.881915
17.25 0.882652
17.5 0.88337
17.75 0.88407
18 0.884752
18.25 0.885418
18.5 0.886067
18.75 0.8867
19 0.887319
19.25 0.887923
19.5 0.888513
19.75 0.88909
20 0.889653
20.25 0.890204
20.5 0.890743
20.75 0.891271
21 0.891787
21.25 0.892291
21.5 0.892786
21.75 0.89327
22 0.893744
22.25 0.894209
22.5 0.894664
22.75 0.89511
23 0.895548
23.25 0.895977
23.5 0.896398
23.75 0.89681
24 0.897215
24.25 0.897613
24.5 0.898003
24.75 0.898386
25 0.898762
25.25 0.899132
25.5 0.899494
25.75 0.899851
26 0.900201
26.25 0.900546
26.5 0.900884
26.75 0.901217
27 0.901544
27.25 0.901866
27.5 0.902182
27.75 0.902493
28 0.9028
28.25 0.903101
28.5 0.903398
28.75 0.90369
29 0.903977
29.25 0.90426
29.5 0.904539
29.75 0.904813
30 0.905083
30.25 0.905349
30.5 0.905612
30.75 0.90587
31 0.906125
31.25 0.906376
31.5 0.906623
31.75 0.906867
32 0.907107
32.25 0.907344
32.5 0.907578
32.75 0.907808
33 0.908036
33.25 0.90826
33.5 0.908481
33.75 0.908699
34 0.908915
34.25 0.909127
34.5 0.909337
34.75 0.909544
35 0.909748
35.25 0.90995
35.5 0.910149
35.75 0.910346
36 0.91054
36.25 0.910731
36.5 0.910921
36.75 0.911108
37 0.911292
37.25 0.911475
37.5 0.911655
37.75 0.911833
38 0.912009
38.25 0.912183
38.5 0.912354
38.75 0.912524
39 0.912692
39.25 0.912858
39.5 0.913022
39.75 0.913184
40 0.913344
40.25 0.913503
40.5 0.913659
40.75 0.913814
41 0.913967
41.25 0.914119
41.5 0.914269
41.75 0.914417
42 0.914564
42.25 0.914709
42.5 0.914852
42.75 0.914994
43 0.915135
43.25 0.915274
43.5 0.915411
43.75 0.915548
44 0.915682
44.25 0.915816
44.5 0.915948
44.75 0.916078
45 0.916208
45.25 0.916336
45.5 0.916462
45.75 0.916588
46 0.916712
46.25 0.916835
46.5 0.916957
46.75 0.917077
47 0.917197
47.25 0.917315
47.5 0.917432
47.75 0.917548
48 0.917663
48.25 0.917777
48.5 0.91789
48.75 0.918002
49 0.918113
49.25 0.918222
49.5 0.918331
49.75 0.918439
50 0.918545
50.25 0.918651
50.5 0.918756
50.75 0.91886
51 0.918963
51.25 0.919065
51.5 0.919166
51.75 0.919266
52 0.919365
52.25 0.919464
52.5 0.919561
52.75 0.919658
53 0.919754
53.25 0.919849
53.5 0.919943
53.75 0.920037
54 0.92013
54.25 0.920222
54.5 0.920313
54.75 0.920403
55 0.920493
55.25 0.920582
55.5 0.92067
55.75 0.920757
56 0.920844
56.25 0.92093
56.5 0.921015
56.75 0.9211
57 0.921184
57.25 0.921267
57.5 0.92135
57.75 0.921432
58 0.921513
58.25 0.921594
58.5 0.921674
58.75 0.921753
59 0.921832
59.25 0.92191
59.5 0.921988
59.75 0.922065
60 0.922142
60.25 0.922217
60.5 0.922293
60.75 0.922367
61 0.922442
61.25 0.922515
61.5 0.922588
61.75 0.922661
62 0.922733
62.25 0.922804
62.5 0.922875
62.75 0.922945
63 0.923015
63.25 0.923085
63.5 0.923154
63.75 0.923222
64 0.92329
64.25 0.923357
64.5 0.923424
64.75 0.923491
65 0.923557
65.25 0.923622
65.5 0.923687
65.75 0.923752
66 0.923816
66.25 0.92388
66.5 0.923943
66.75 0.924006
67 0.924069
67.25 0.924131
67.5 0.924192
67.75 0.924253
68 0.924314
68.25 0.924374
68.5 0.924434
68.75 0.924494
69 0.924553
69.25 0.924612
69.5 0.92467
69.75 0.924728
70 0.924786
70.25 0.924843
70.5 0.9249
70.75 0.924956
71 0.925012
71.25 0.925068
71.5 0.925123
71.75 0.925178
72 0.925233
72.25 0.925287
72.5 0.925341
72.75 0.925395
73 0.925448
73.25 0.925501
73.5 0.925554
73.75 0.925606
74 0.925658
74.25 0.92571
74.5 0.925761
74.75 0.925812
75 0.925863
75.25 0.925914
75.5 0.925964
75.75 0.926013
76 0.926063
76.25 0.926112
76.5 0.926161
76.75 0.92621
77 0.926258
77.25 0.926306
77.5 0.926354
77.75 0.926401
78 0.926448
78.25 0.926495
78.5 0.926542
78.75 0.926588
79 0.926634
79.25 0.92668
79.5 0.926726
79.75 0.926771
80 0.926816
80.25 0.926861
80.5 0.926905
80.75 0.92695
81 0.926994
81.25 0.927037
81.5 0.927081
81.75 0.927124
82 0.927167
82.25 0.92721
82.5 0.927253
82.75 0.927295
83 0.927337
83.25 0.927379
83.5 0.92742
83.75 0.927462
84 0.927503
84.25 0.927544
84.5 0.927584
84.75 0.927625
85 0.927665
85.25 0.927705
85.5 0.927745
85.75 0.927785
86 0.927824
86.25 0.927863
86.5 0.927902
86.75 0.927941
87 0.92798
87.25 0.928018
87.5 0.928056
87.75 0.928094
88 0.928132
88.25 0.928169
88.5 0.928207
88.75 0.928244
89 0.928281
89.25 0.928318
89.5 0.928354
89.75 0.928391
90 0.928427
90.25 0.928463
90.5 0.928499
90.75 0.928534
91 0.92857
91.25 0.928605
91.5 0.92864
91.75 0.928675
92 0.92871
92.25 0.928745
92.5 0.928779
92.75 0.928813
93 0.928847
93.25 0.928881
93.5 0.928915
93.75 0.928949
94 0.928982
94.25 0.929015
94.5 0.929048
94.75 0.929081
95 0.929114
95.25 0.929147
95.5 0.929179
95.75 0.929211
96 0.929244
96.25 0.929275
96.5 0.929307
96.75 0.929339
97 0.92937
97.25 0.929402
97.5 0.929433
97.75 0.929464
98 0.929495
98.25 0.929526
98.5 0.929556
98.75 0.929587
99 0.929617
99.25 0.929648
99.5 0.929678
99.75 0.929708
100 0.929737
100.25 0.929767
100.5 0.929796
100.75 0.929826
101 0.929855
101.25 0.929884
101.5 0.929913
101.75 0.929942
102 0.929971
102.25 0.929999
102.5 0.930028
102.75 0.930056
103 0.930084
103.25 0.930112
103.5 0.93014
103.75 0.930168
104 0.930196
104.25 0.930223
104.5 0.930251
104.75 0.930278
105 0.930305
105.25 0.930332
105.5 0.930359
105.75 0.930386
106 0.930413
106.25 0.93044
106.5 0.930466
106.75 0.930492
107 0.930519
107.25 0.930545
107.5 0.930571
107.75 0.930597
108 0.930623
108.25 0.930648
108.5 0.930674
108.75 0.930699
109 0.930725
109.25 0.93075
109.5 0.930775
109.75 0.9308
110 0.930825
110.25 0.93085
110.5 0.930875
110.75 0.930899
111 0.930924
111.25 0.930948
111.5 0.930973
111.75 0.930997
112 0.931021
112.25 0.931045
112.5 0.931069
112.75 0.931093
113 0.931116
113.25 0.93114
113.5 0.931164
113.75 0.931187
114 0.93121
114.25 0.931234
114.5 0.931257
114.75 0.93128
115 0.931303
115.25 0.931326
115.5 0.931348
115.75 0.931371
116 0.931394
116.25 0.931416
116.5 0.931439
116.75 0.931461
117 0.931483
117.25 0.931505
117.5 0.931527
117.75 0.931549
118 0.931571
118.25 0.931593
118.5 0.931615
118.75 0.931636
119 0.931658
119.25 0.931679
119.5 0.931701
119.75 0.931722
120 0.931743
120.25 0.931764
120.5 0.931785
120.75 0.931806
121 0.931827
121.25 0.931848
121.5 0.931869
121.75 0.931889
122 0.93191
122.25 0.93193
122.5 0.931951
122.75 0.931971
123 0.931991
123.25 0.932012
123.5 0.932032
123.75 0.932052
124 0.932072
124.25 0.932092
124.5 0.932111
124.75 0.932131
125 0.932151
125.25 0.93217
125.5 0.93219
125.75 0.932209
126 0.932229
126.25 0.932248
126.5 0.932267
126.75 0.932286
127 0.932305
127.25 0.932324
127.5 0.932343
127.75 0.932362
128 0.932381
128.25 0.9324
128.5 0.932418
128.75 0.932437
129 0.932455
129.25 0.932474
129.5 0.932492
129.75 0.932511
130 0.932529
130.25 0.932547
130.5 0.932565
130.75 0.932583
131 0.932601
131.25 0.932619
131.5 0.932637
131.75 0.932655
132 0.932673
132.25 0.93269
132.5 0.932708
132.75 0.932725
133 0.932743
133.25 0.93276
133.5 0.932778
133.75 0.932795
134 0.932812
134.25 0.932829
134.5 0.932847
134.75 0.932864
135 0.932881
135.25 0.932898
135.5 0.932914
135.75 0.932931
136 0.932948
136.25 0.932965
136.5 0.932981
136.75 0.932998
137 0.933015
137.25 0.933031
137.5 0.933048
137.75 0.933064
138 0.93308
138.25 0.933097
138.5 0.933113
138.75 0.933129
139 0.933145
139.25 0.933161
139.5 0.933177
139.75 0.933193
140 0.933209
140.25 0.933225
140.5 0.933241
140.75 0.933256
141 0.933272
141.25 0.933288
141.5 0.933303
141.75 0.933319
142 0.933334
142.25 0.93335
142.5 0.933365
142.75 0.93338
143 0.933396
143.25 0.933411
143.5 0.933426
143.75 0.933441
144 0.933456
144.25 0.933471
144.5 0.933486
144.75 0.933501
145 0.933516
145.25 0.933531
145.5 0.933545
145.75 0.93356
146 0.933575
146.25 0.93359
146.5 0.933604
146.75 0.933619
147 0.933633
147.25 0.933648
147.5 0.933662
147.75 0.933676
148 0.933691
148.25 0.933705
148.5 0.933719
148.75 0.933733
149 0.933747
149.25 0.933762
149.5 0.933776
149.75 0.93379
150 0.933804
150.25 0.933818
150.5 0.933831
150.75 0.933845
151 0.933859
151.25 0.933873
151.5 0.933886
151.75 0.9339
152 0.933914
152.25 0.933927
152.5 0.933941
152.75 0.933954
153 0.933968
153.25 0.933981
153.5 0.933994
153.75 0.934008
154 0.934021
154.25 0.934034
154.5 0.934048
154.75 0.934061
155 0.934074
155.25 0.934087
155.5 0.9341
155.75 0.934113
156 0.934126
156.25 0.934139
156.5 0.934152
156.75 0.934165
157 0.934177
157.25 0.93419
157.5 0.934203
157.75 0.934216
158 0.934228
158.25 0.934241
158.5 0.934253
158.75 0.934266
159 0.934278
159.25 0.934291
159.5 0.934303
159.75 0.934316
160 0.934328
160.25 0.93434
160.5 0.934353
160.75 0.934365
161 0.934377
161.25 0.934389
161.5 0.934402
161.75 0.934414
162 0.934426
162.25 0.934438
162.5 0.93445
162.75 0.934462
163 0.934474
163.25 0.934485
163.5 0.934497
163.75 0.934509
164 0.934521
164.25 0.934533
164.5 0.934545
164.75 0.934556
165 0.934568
165.25 0.934579
165.5 0.934591
165.75 0.934603
166 0.934614
166.25 0.934626
166.5 0.934637
166.75 0.934649
167 0.93466
167.25 0.934671
167.5 0.934683
167.75 0.934694
168 0.934705
168.25 0.934716
168.5 0.934728
168.75 0.934739
169 0.93475
169.25 0.934761
169.5 0.934772
169.75 0.934783
170 0.934794
170.25 0.934805
170.5 0.934816
170.75 0.934827
171 0.934838
171.25 0.934849
171.5 0.93486
171.75 0.934871
172 0.934881
172.25 0.934892
172.5 0.934903
172.75 0.934914
173 0.934924
173.25 0.934935
173.5 0.934945
173.75 0.934956
174 0.934967
174.25 0.934977
174.5 0.934988
174.75 0.934998
175 0.935008
175.25 0.935019
175.5 0.935029
175.75 0.93504
176 0.93505
176.25 0.93506
176.5 0.935071
176.75 0.935081
177 0.935091
177.25 0.935101
177.5 0.935111
177.75 0.935121
178 0.935132
178.25 0.935142
178.5 0.935152
178.75 0.935162
179 0.935172
179.25 0.935182
179.5 0.935192
179.75 0.935202
180 0.935211
180.25 0.935221
180.5 0.935231
180.75 0.935241
181 0.935251
181.25 0.935261
181.5 0.93527
181.75 0.93528
182 0.93529
182.25 0.935299
182.5 0.935309
182.75 0.935319
183 0.935328
183.25 0.935338
183.5 0.935347
183.75 0.935357
184 0.935366
184.25 0.935376
184.5 0.935385
184.75 0.935395
185 0.935404
185.25 0.935413
185.5 0.935423
185.75 0.935432
186 0.935441
186.25 0.935451
186.5 0.93546
186.75 0.935469
187 0.935478
187.25 0.935487
187.5 0.935497
187.75 0.935506
188 0.935515
188.25 0.935524
188.5 0.935533
188.75 0.935542
189 0.935551
189.25 0.93556
189.5 0.935569
189.75 0.935578
190 0.935587
190.25 0.935596
190.5 0.935605
190.75 0.935614
191 0.935622
191.25 0.935631
191.5 0.93564
191.75 0.935649
192 0.935658
192.25 0.935666
192.5 0.935675
192.75 0.935684
193 0.935692
193.25 0.935701
193.5 0.93571
193.75 0.935718
194 0.935727
194.25 0.935735
194.5 0.935744
194.75 0.935753
195 0.935761
195.25 0.935769
195.5 0.935778
195.75 0.935786
196 0.935795
196.25 0.935803
196.5 0.935812
196.75 0.93582
197 0.935828
197.25 0.935837
197.5 0.935845
197.75 0.935853
198 0.935861
198.25 0.93587
198.5 0.935878
198.75 0.935886
199 0.935894
199.25 0.935902
199.5 0.935911
199.75 0.935919
200 0.935927
200.25 0.935935
200.5 0.935943
200.75 0.935951
201 0.935959
201.25 0.935967
201.5 0.935975
201.75 0.935983
202 0.935991
202.25 0.935999
202.5 0.936007
202.75 0.936015
203 0.936023
203.25 0.93603
203.5 0.936038
203.75 0.936046
204 0.936054
204.25 0.936062
204.5 0.936069
204.75 0.936077
205 0.936085
205.25 0.936093
205.5 0.9361
205.75 0.936108
206 0.936116
206.25 0.936123
206.5 0.936131
206.75 0.936139
207 0.936146
207.25 0.936154
207.5 0.936161
207.75 0.936169
208 0.936176
208.25 0.936184
208.5 0.936191
208.75 0.936199
209 0.936206
209.25 0.936214
209.5 0.936221
209.75 0.936228
210 0.936236
210.25 0.936243
210.5 0.936251
210.75 0.936258
211 0.936265
211.25 0.936273
211.5 0.93628
211.75 0.936287
212 0.936294
212.25 0.936302
212.5 0.936309
212.75 0.936316
213 0.936323
213.25 0.93633
213.5 0.936337
213.75 0.936345
214 0.936352
214.25 0.936359
214.5 0.936366
214.75 0.936373
215 0.93638
215.25 0.936387
215.5 0.936394
215.75 0.936401
216 0.936408
216.25 0.936415
216.5 0.936422
216.75 0.936429
217 0.936436
217.25 0.936443
217.5 0.93645
217.75 0.936457
218 0.936464
218.25 0.936471
218.5 0.936477
218.75 0.936484
219 0.936491
219.25 0.936498
219.5 0.936505
219.75 0.936511
220 0.936518
220.25 0.936525
220.5 0.936532
220.75 0.936538
221 0.936545
221.25 0.936552
221.5 0.936558
221.75 0.936565
222 0.936572
222.25 0.936578
222.5 0.936585
222.75 0.936592
223 0.936598
223.25 0.936605
223.5 0.936611
223.75 0.936618
224 0.936624
224.25 0.936631
224.5 0.936637
224.75 0.936644
225 0.93665
225.25 0.936657
225.5 0.936663
225.75 0.93667
226 0.936676
226.25 0.936683
226.5 0.936689
226.75 0.936695
227 0.936702
227.25 0.936708
227.5 0.936714
227.75 0.936721
228 0.936727
228.25 0.936733
228.5 0.93674
228.75 0.936746
229 0.936752
229.25 0.936758
229.5 0.936765
229.75 0.936771
230 0.936777
230.25 0.936783
230.5 0.936789
230.75 0.936796
231 0.936802
231.25 0.936808
231.5 0.936814
231.75 0.93682
232 0.936826
232.25 0.936832
232.5 0.936838
232.75 0.936845
233 0.936851
233.25 0.936857
233.5 0.936863
233.75 0.936869
234 0.936875
234.25 0.936881
234.5 0.936887
234.75 0.936893
235 0.936899
235.25 0.936905
235.5 0.93691
235.75 0.936916
236 0.936922
236.25 0.936928
236.5 0.936934
236.75 0.93694
237 0.936946
237.25 0.936952
237.5 0.936958
237.75 0.936963
238 0.936969
238.25 0.936975
238.5 0.936981
238.75 0.936987
239 0.936992
239.25 0.936998
239.5 0.937004
239.75 0.93701
240 0.937015
240.25 0.937021
240.5 0.937027
240.75 0.937032
241 0.937038
241.25 0.937044
241.5 0.937049
241.75 0.937055
242 0.937061
242.25 0.937066
242.5 0.937072
242.75 0.937078
243 0.937083
243.25 0.937089
243.5 0.937094
243.75 0.9371
244 0.937105
244.25 0.937111
244.5 0.937117
244.75 0.937122
245 0.937127
245.25 0.937133
245.5 0.937138
245.75 0.937144
246 0.937149
246.25 0.937155
246.5 0.93716
246.75 0.937166
247 0.937171
247.25 0.937177
247.5 0.937182
247.75 0.937187
248 0.937193
248.25 0.937198
248.5 0.937203
248.75 0.937209
249 0.937214
249.25 0.937219
249.5 0.937225
249.75 0.93723
250 0.937235
250.25 0.937241
250.5 0.937246
250.75 0.937251
251 0.937256
251.25 0.937262
251.5 0.937267
251.75 0.937272
252 0.937277
252.25 0.937283
252.5 0.937288
252.75 0.937293
253 0.937298
253.25 0.937303
253.5 0.937308
253.75 0.937314
254 0.937319
254.25 0.937324
254.5 0.937329
254.75 0.937334
255 0.937339
255.25 0.937344
255.5 0.937349
255.75 0.937355
256 0.93736
256.25 0.937365
256.5 0.93737
256.75 0.937375
257 0.93738
257.25 0.937385
257.5 0.93739
257.75 0.937395
258 0.9374
258.25 0.937405
258.5 0.93741
258.75 0.937415
259 0.93742
259.25 0.937424
259.5 0.937429
259.75 0.937434
260 0.937439
260.25 0.937444
260.5 0.937449
260.75 0.937454
261 0.937459
261.25 0.937464
261.5 0.937469
261.75 0.937473
262 0.937478
262.25 0.937483
262.5 0.937488
262.75 0.937493
263 0.937498
263.25 0.937502
263.5 0.937507
263.75 0.937512
264 0.937517
264.25 0.937521
264.5 0.937526
264.75 0.937531
265 0.937536
265.25 0.93754
265.5 0.937545
265.75 0.93755
266 0.937555
266.25 0.937559
266.5 0.937564
266.75 0.937569
267 0.937573
267.25 0.937578
267.5 0.937583
267.75 0.937587
268 0.937592
268.25 0.937596
268.5 0.937601
268.75 0.937606
269 0.93761
269.25 0.937615
269.5 0.93762
269.75 0.937624
270 0.937629
270.25 0.937633
270.5 0.937638
270.75 0.937642
271 0.937647
271.25 0.937651
271.5 0.937656
271.75 0.93766
272 0.937665
272.25 0.937669
272.5 0.937674
272.75 0.937678
273 0.937683
273.25 0.937687
273.5 0.937692
273.75 0.937696
274 0.937701
274.25 0.937705
274.5 0.93771
274.75 0.937714
275 0.937718
275.25 0.937723
275.5 0.937727
275.75 0.937732
276 0.937736
276.25 0.93774
276.5 0.937745
276.75 0.937749
277 0.937753
277.25 0.937758
277.5 0.937762
277.75 0.937766
278 0.937771
278.25 0.937775
278.5 0.937779
278.75 0.937784
279 0.937788
279.25 0.937792
279.5 0.937797
279.75 0.937801
280 0.937805
280.25 0.937809
280.5 0.937814
280.75 0.937818
281 0.937822
281.25 0.937826
281.5 0.937831
281.75 0.937835
282 0.937839
282.25 0.937843
282.5 0.937847
282.75 0.937851
283 0.937856
283.25 0.93786
283.5 0.937864
283.75 0.937868
284 0.937872
284.25 0.937876
284.5 0.937881
284.75 0.937885
285 0.937889
285.25 0.937893
285.5 0.937897
285.75 0.937901
286 0.937905
286.25 0.937909
286.5 0.937913
286.75 0.937918
287 0.937922
287.25 0.937926
287.5 0.93793
287.75 0.937934
288 0.937938
288.25 0.937942
288.5 0.937946
288.75 0.93795
289 0.937954
289.25 0.937958
289.5 0.937962
289.75 0.937966
290 0.93797
290.25 0.937974
290.5 0.937978
290.75 0.937982
291 0.937986
291.25 0.93799
291.5 0.937994
291.75 0.937998
292 0.938002
292.25 0.938005
292.5 0.938009
292.75 0.938013
293 0.938017
293.25 0.938021
293.5 0.938025
293.75 0.938029
294 0.938033
294.25 0.938037
294.5 0.93804
294.75 0.938044
295 0.938048
295.25 0.938052
295.5 0.938056
295.75 0.93806
296 0.938064
296.25 0.938067
296.5 0.938071
296.75 0.938075
297 0.938079
297.25 0.938083
297.5 0.938086
297.75 0.93809
298 0.938094
298.25 0.938098
298.5 0.938102
298.75 0.938105
299 0.938109
299.25 0.938113
299.5 0.938117
299.75 0.93812
300 0.938124
300.25 0.938128
300.5 0.938132
300.75 0.938135
301 0.938139
301.25 0.938143
301.5 0.938146
301.75 0.93815
302 0.938154
302.25 0.938157
302.5 0.938161
302.75 0.938165
303 0.938168
303.25 0.938172
303.5 0.938176
303.75 0.938179
304 0.938183
304.25 0.938187
304.5 0.93819
304.75 0.938194
305 0.938197
305.25 0.938201
305.5 0.938205
305.75 0.938208
306 0.938212
306.25 0.938215
306.5 0.938219
306.75 0.938223
307 0.938226
307.25 0.93823
307.5 0.938233
307.75 0.938237
308 0.93824
308.25 0.938244
308.5 0.938248
308.75 0.938251
309 0.938255
309.25 0.938258
309.5 0.938262
309.75 0.938265
310 0.938269
310.25 0.938272
310.5 0.938276
310.75 0.938279
311 0.938283
311.25 0.938286
311.5 0.93829
311.75 0.938293
312 0.938297
312.25 0.9383
312.5 0.938303
312.75 0.938307
313 0.93831
313.25 0.938314
313.5 0.938317
313.75 0.938321
314 0.938324
314.25 0.938327
314.5 0.938331
314.75 0.938334
315 0.938338
315.25 0.938341
315.5 0.938344
315.75 0.938348
316 0.938351
316.25 0.938355
316.5 0.938358
316.75 0.938361
317 0.938365
317.25 0.938368
317.5 0.938371
317.75 0.938375
318 0.938378
318.25 0.938381
318.5 0.938385
318.75 0.938388
319 0.938391
319.25 0.938395
319.5 0.938398
319.75 0.938401
320 0.938405
320.25 0.938408
320.5 0.938411
320.75 0.938415
321 0.938418
321.25 0.938421
321.5 0.938424
321.75 0.938428
322 0.938431
322.25 0.938434
322.5 0.938437
322.75 0.938441
323 0.938444
323.25 0.938447
323.5 0.93845
323.75 0.938453
324 0.938457
324.25 0.93846
324.5 0.938463
324.75 0.938466
325 0.93847
325.25 0.938473
325.5 0.938476
325.75 0.938479
326 0.938482
326.25 0.938486
326.5 0.938489
326.75 0.938492
327 0.938495
327.25 0.938498
327.5 0.938501
327.75 0.938504
328 0.938508
328.25 0.938511
328.5 0.938514
328.75 0.938517
329 0.93852
329.25 0.938523
329.5 0.938526
329.75 0.938529
330 0.938533
330.25 0.938536
330.5 0.938539
330.75 0.938542
331 0.938545
331.25 0.938548
331.5 0.938551
331.75 0.938554
332 0.938557
332.25 0.93856
332.5 0.938563
332.75 0.938567
333 0.93857
333.25 0.938573
333.5 0.938576
333.75 0.938579
334 0.938582
334.25 0.938585
334.5 0.938588
334.75 0.938591
335 0.938594
335.25 0.938597
335.5 0.9386
335.75 0.938603
336 0.938606
336.25 0.938609
336.5 0.938612
336.75 0.938615
337 0.938618
337.25 0.938621
337.5 0.938624
337.75 0.938627
338 0.93863
338.25 0.938633
338.5 0.938636
338.75 0.938639
339 0.938642
339.25 0.938645
339.5 0.938648
339.75 0.93865
340 0.938653
340.25 0.938656
340.5 0.938659
340.75 0.938662
341 0.938665
341.25 0.938668
341.5 0.938671
341.75 0.938674
342 0.938677
342.25 0.93868
342.5 0.938682
342.75 0.938685
343 0.938688
343.25 0.938691
343.5 0.938694
343.75 0.938697
344 0.9387
344.25 0.938703
344.5 0.938706
344.75 0.938708
345 0.938711
345.25 0.938714
345.5 0.938717
345.75 0.93872
346 0.938723
346.25 0.938725
346.5 0.938728
346.75 0.938731
347 0.938734
347.25 0.938737
347.5 0.93874
347.75 0.938742
348 0.938745
348.25 0.938748
348.5 0.938751
348.75 0.938754
349 0.938756
349.25 0.938759
349.5 0.938762
349.75 0.938765
350 0.938767
350.25 0.93877
350.5 0.938773
350.75 0.938776
351 0.938779
351.25 0.938781
351.5 0.938784
351.75 0.938787
352 0.93879
352.25 0.938792
352.5 0.938795
352.75 0.938798
353 0.9388
353.25 0.938803
353.5 0.938806
353.75 0.938809
354 0.938811
354.25 0.938814
354.5 0.938817
354.75 0.938819
355 0.938822
355.25 0.938825
355.5 0.938828
355.75 0.93883
356 0.938833
356.25 0.938836
356.5 0.938838
356.75 0.938841
357 0.938844
357.25 0.938846
357.5 0.938849
357.75 0.938852
358 0.938854
358.25 0.938857
358.5 0.93886
358.75 0.938862
359 0.938865
359.25 0.938868
359.5 0.93887
359.75 0.938873
360 0.938875
360.25 0.938878
360.5 0.938881
360.75 0.938883
361 0.938886
361.25 0.938888
361.5 0.938891
361.75 0.938894
362 0.938896
362.25 0.938899
362.5 0.938902
362.75 0.938904
363 0.938907
363.25 0.938909
363.5 0.938912
363.75 0.938914
364 0.938917
364.25 0.93892
364.5 0.938922
364.75 0.938925
365 0.938927
365.25 0.93893
365.5 0.938932
365.75 0.938935
366 0.938937
366.25 0.93894
366.5 0.938943
366.75 0.938945
367 0.938948
367.25 0.93895
367.5 0.938953
367.75 0.938955
368 0.938958
368.25 0.93896
368.5 0.938963
368.75 0.938965
369 0.938968
369.25 0.93897
369.5 0.938973
369.75 0.938975
370 0.938978
370.25 0.93898
370.5 0.938983
370.75 0.938985
371 0.938988
371.25 0.93899
371.5 0.938993
371.75 0.938995
372 0.938998
372.25 0.939
372.5 0.939003
372.75 0.939005
373 0.939007
373.25 0.93901
373.5 0.939012
373.75 0.939015
374 0.939017
374.25 0.93902
374.5 0.939022
374.75 0.939025
375 0.939027
375.25 0.939029
375.5 0.939032
375.75 0.939034
376 0.939037
376.25 0.939039
376.5 0.939041
376.75 0.939044
377 0.939046
377.25 0.939049
377.5 0.939051
377.75 0.939053
378 0.939056
378.25 0.939058
378.5 0.939061
378.75 0.939063
379 0.939065
379.25 0.939068
379.5 0.93907
379.75 0.939072
380 0.939075
380.25 0.939077
380.5 0.93908
380.75 0.939082
381 0.939084
381.25 0.939087
381.5 0.939089
381.75 0.939091
382 0.939094
382.25 0.939096
382.5 0.939098
382.75 0.939101
383 0.939103
383.25 0.939105
383.5 0.939108
383.75 0.93911
384 0.939112
384.25 0.939115
384.5 0.939117
384.75 0.939119
385 0.939122
385.25 0.939124
385.5 0.939126
385.75 0.939129
386 0.939131
386.25 0.939133
386.5 0.939135
386.75 0.939138
387 0.93914
387.25 0.939142
387.5 0.939145
387.75 0.939147
388 0.939149
388.25 0.939151
388.5 0.939154
388.75 0.939156
389 0.939158
389.25 0.93916
389.5 0.939163
389.75 0.939165
390 0.939167
390.25 0.939169
390.5 0.939172
390.75 0.939174
391 0.939176
391.25 0.939178
391.5 0.939181
391.75 0.939183
392 0.939185
392.25 0.939187
392.5 0.93919
392.75 0.939192
393 0.939194
393.25 0.939196
393.5 0.939198
393.75 0.939201
394 0.939203
394.25 0.939205
394.5 0.939207
394.75 0.939209
395 0.939212
395.25 0.939214
395.5 0.939216
395.75 0.939218
396 0.93922
396.25 0.939223
396.5 0.939225
396.75 0.939227
397 0.939229
397.25 0.939231
397.5 0.939233
397.75 0.939236
398 0.939238
398.25 0.93924
398.5 0.939242
398.75 0.939244
399 0.939246
399.25 0.939249
399.5 0.939251
399.75 0.939253
400 0.939255
400.25 0.939257
400.5 0.939259
400.75 0.939261
401 0.939264
401.25 0.939266
401.5 0.939268
401.75 0.93927
402 0.939272
402.25 0.939274
402.5 0.939276
402.75 0.939278
403 0.939281
403.25 0.939283
403.5 0.939285
403.75 0.939287
404 0.939289
404.25 0.939291
404.5 0.939293
404.75 0.939295
405 0.939297
405.25 0.939299
405.5 0.939302
405.75 0.939304
406 0.939306
406.25 0.939308
406.5 0.93931
406.75 0.939312
407 0.939314
407.25 0.939316
407.5 0.939318
407.75 0.93932
408 0.939322
408.25 0.939324
408.5 0.939326
408.75 0.939328
409 0.939331
409.25 0.939333
409.5 0.939335
409.75 0.939337
410 0.939339
410.25 0.939341
410.5 0.939343
410.75 0.939345
411 0.939347
411.25 0.939349
411.5 0.939351
411.75 0.939353
412 0.939355
412.25 0.939357
412.5 0.939359
412.75 0.939361
413 0.939363
413.25 0.939365
413.5 0.939367
413.75 0.939369
414 0.939371
414.25 0.939373
414.5 0.939375
414.75 0.939377
415 0.939379
415.25 0.939381
415.5 0.939383
415.75 0.939385
416 0.939387
416.25 0.939389
416.5 0.939391
416.75 0.939393
417 0.939395
417.25 0.939397
417.5 0.939399
417.75 0.939401
418 0.939403
418.25 0.939405
418.5 0.939407
418.75 0.939409
419 0.939411
419.25 0.939413
419.5 0.939415
419.75 0.939417
420 0.939419
420.25 0.939421
420.5 0.939422
420.75 0.939424
421 0.939426
421.25 0.939428
421.5 0.93943
421.75 0.939432
422 0.939434
422.25 0.939436
422.5 0.939438
422.75 0.93944
423 0.939442
423.25 0.939444
423.5 0.939446
423.75 0.939448
424 0.939449
424.25 0.939451
424.5 0.939453
424.75 0.939455
425 0.939457
425.25 0.939459
425.5 0.939461
425.75 0.939463
426 0.939465
426.25 0.939467
426.5 0.939469
426.75 0.93947
427 0.939472
427.25 0.939474
427.5 0.939476
427.75 0.939478
428 0.93948
428.25 0.939482
428.5 0.939484
428.75 0.939485
429 0.939487
429.25 0.939489
429.5 0.939491
429.75 0.939493
430 0.939495
430.25 0.939497
430.5 0.939498
430.75 0.9395
431 0.939502
431.25 0.939504
431.5 0.939506
431.75 0.939508
432 0.93951
432.25 0.939511
432.5 0.939513
432.75 0.939515
433 0.939517
433.25 0.939519
433.5 0.939521
433.75 0.939523
434 0.939524
434.25 0.939526
434.5 0.939528
434.75 0.93953
435 0.939532
435.25 0.939533
435.5 0.939535
435.75 0.939537
436 0.939539
436.25 0.939541
436.5 0.939543
436.75 0.939544
437 0.939546
437.25 0.939548
437.5 0.93955
437.75 0.939552
438 0.939553
438.25 0.939555
438.5 0.939557
438.75 0.939559
439 0.939561
439.25 0.939562
439.5 0.939564
439.75 0.939566
440 0.939568
440.25 0.939569
440.5 0.939571
440.75 0.939573
441 0.939575
441.25 0.939577
441.5 0.939578
441.75 0.93958
442 0.939582
442.25 0.939584
442.5 0.939585
442.75 0.939587
443 0.939589
443.25 0.939591
443.5 0.939592
443.75 0.939594
444 0.939596
444.25 0.939598
444.5 0.939599
444.75 0.939601
445 0.939603
445.25 0.939605
445.5 0.939606
445.75 0.939608
446 0.93961
446.25 0.939612
446.5 0.939613
446.75 0.939615
447 0.939617
447.25 0.939619
447.5 0.93962
447.75 0.939622
448 0.939624
448.25 0.939625
448.5 0.939627
448.75 0.939629
449 0.939631
449.25 0.939632
449.5 0.939634
449.75 0.939636
450 0.939637
450.25 0.939639
450.5 0.939641
450.75 0.939642
451 0.939644
451.25 0.939646
451.5 0.939648
451.75 0.939649
452 0.939651
452.25 0.939653
452.5 0.939654
452.75 0.939656
453 0.939658
453.25 0.939659
453.5 0.939661
453.75 0.939663
454 0.939664
454.25 0.939666
454.5 0.939668
454.75 0.939669
455 0.939671
455.25 0.939673
455.5 0.939674
455.75 0.939676
456 0.939678
456.25 0.939679
456.5 0.939681
456.75 0.939683
457 0.939684
457.25 0.939686
457.5 0.939688
457.75 0.939689
458 0.939691
458.25 0.939693
458.5 0.939694
458.75 0.939696
459 0.939698
459.25 0.939699
459.5 0.939701
459.75 0.939703
460 0.939704
460.25 0.939706
460.5 0.939707
460.75 0.939709
461 0.939711
461.25 0.939712
461.5 0.939714
461.75 0.939716
462 0.939717
462.25 0.939719
462.5 0.93972
462.75 0.939722
463 0.939724
463.25 0.939725
463.5 0.939727
463.75 0.939728
464 0.93973
464.25 0.939732
464.5 0.939733
464.75 0.939735
465 0.939736
465.25 0.939738
465.5 0.93974
465.75 0.939741
466 0.939743
466.25 0.939744
466.5 0.939746
466.75 0.939748
467 0.939749
467.25 0.939751
467.5 0.939752
467.75 0.939754
468 0.939756
468.25 0.939757
468.5 0.939759
468.75 0.93976
469 0.939762
469.25 0.939763
469.5 0.939765
469.75 0.939767
470 0.939768
470.25 0.93977
470.5 0.939771
470.75 0.939773
471 0.939774
471.25 0.939776
471.5 0.939778
471.75 0.939779
472 0.939781
472.25 0.939782
472.5 0.939784
472.75 0.939785
473 0.939787
473.25 0.939788
473.5 0.93979
473.75 0.939792
474 0.939793
474.25 0.939795
474.5 0.939796
474.75 0.939798
475 0.939799
475.25 0.939801
475.5 0.939802
475.75 0.939804
476 0.939805
476.25 0.939807
476.5 0.939808
476.75 0.93981
477 0.939811
477.25 0.939813
477.5 0.939815
477.75 0.939816
478 0.939818
478.25 0.939819
478.5 0.939821
478.75 0.939822
479 0.939824
479.25 0.939825
479.5 0.939827
479.75 0.939828
480 0.93983
480.25 0.939831
480.5 0.939833
480.75 0.939834
481 0.939836
481.25 0.939837
481.5 0.939839
481.75 0.93984
482 0.939842
482.25 0.939843
482.5 0.939845
482.75 0.939846
483 0.939848
483.25 0.939849
483.5 0.939851
483.75 0.939852
484 0.939853
484.25 0.939855
484.5 0.939856
484.75 0.939858
485 0.939859
485.25 0.939861
485.5 0.939862
485.75 0.939864
486 0.939865
486.25 0.939867
486.5 0.939868
486.75 0.93987
487 0.939871
487.25 0.939873
487.5 0.939874
487.75 0.939876
488 0.939877
488.25 0.939878
488.5 0.93988
488.75 0.939881
489 0.939883
489.25 0.939884
489.5 0.939886
489.75 0.939887
490 0.939889
490.25 0.93989
490.5 0.939892
490.75 0.939893
491 0.939894
491.25 0.939896
491.5 0.939897
491.75 0.939899
492 0.9399
492.25 0.939902
492.5 0.939903
492.75 0.939904
493 0.939906
493.25 0.939907
493.5 0.939909
493.75 0.93991
494 0.939912
494.25 0.939913
494.5 0.939914
494.75 0.939916
495 0.939917
495.25 0.939919
495.5 0.93992
495.75 0.939921
496 0.939923
496.25 0.939924
496.5 0.939926
496.75 0.939927
497 0.939929
497.25 0.93993
497.5 0.939931
497.75 0.939933
498 0.939934
498.25 0.939936
498.5 0.939937
498.75 0.939938
499 0.93994
499.25 0.939941
499.5 0.939943
499.75 0.939944
500 0.939945
500.25 0.939947
500.5 0.939948
500.75 0.939949
501 0.939951
501.25 0.939952
501.5 0.939954
501.75 0.939955
502 0.939956
502.25 0.939958
502.5 0.939959
502.75 0.939961
503 0.939962
503.25 0.939963
503.5 0.939965
503.75 0.939966
504 0.939967
504.25 0.939969
504.5 0.93997
504.75 0.939971
505 0.939973
505.25 0.939974
505.5 0.939976
505.75 0.939977
506 0.939978
506.25 0.93998
506.5 0.939981
506.75 0.939982
507 0.939984
507.25 0.939985
507.5 0.939986
507.75 0.939988
508 0.939989
508.25 0.93999
508.5 0.939992
508.75 0.939993
509 0.939994
509.25 0.939996
509.5 0.939997
509.75 0.939999
510 0.94
510.25 0.940001
510.5 0.940003
510.75 0.940004
511 0.940005
511.25 0.940006
511.5 0.940008
511.75 0.940009
512 0.94001
512.25 0.940012
512.5 0.940013
512.75 0.940014
513 0.940016
513.25 0.940017
513.5 0.940018
513.75 0.94002
514 0.940021
514.25 0.940022
514.5 0.940024
514.75 0.940025
515 0.940026
515.25 0.940028
515.5 0.940029
515.75 0.94003
516 0.940032
516.25 0.940033
516.5 0.940034
516.75 0.940035
517 0.940037
517.25 0.940038
517.5 0.940039
517.75 0.940041
518 0.940042
518.25 0.940043
518.5 0.940045
518.75 0.940046
519 0.940047
519.25 0.940048
519.5 0.94005
519.75 0.940051
520 0.940052
520.25 0.940054
520.5 0.940055
520.75 0.940056
521 0.940057
521.25 0.940059
521.5 0.94006
521.75 0.940061
522 0.940063
522.25 0.940064
522.5 0.940065
522.75 0.940066
523 0.940068
523.25 0.940069
523.5 0.94007
523.75 0.940072
524 0.940073
524.25 0.940074
524.5 0.940075
524.75 0.940077
525 0.940078
525.25 0.940079
525.5 0.94008
525.75 0.940082
526 0.940083
526.25 0.940084
526.5 0.940085
526.75 0.940087
527 0.940088
527.25 0.940089
527.5 0.94009
527.75 0.940092
528 0.940093
528.25 0.940094
528.5 0.940095
528.75 0.940097
529 0.940098
529.25 0.940099
529.5 0.9401
529.75 0.940102
530 0.940103
530.25 0.940104
530.5 0.940105
530.75 0.940107
531 0.940108
531.25 0.940109
531.5 0.94011
531.75 0.940112
532 0.940113
532.25 0.940114
532.5 0.940115
532.75 0.940116
533 0.940118
533.25 0.940119
533.5 0.94012
533.75 0.940121
534 0.940123
534.25 0.940124
534.5 0.940125
534.75 0.940126
535 0.940127
535.25 0.940129
535.5 0.94013
535.75 0.940131
536 0.940132
536.25 0.940134
536.5 0.940135
536.75 0.940136
537 0.940137
537.25 0.940138
537.5 0.94014
537.75 0.940141
538 0.940142
538.25 0.940143
538.5 0.940144
538.75 0.940146
539 0.940147
539.25 0.940148
539.5 0.940149
539.75 0.94015
540 0.940152
540.25 0.940153
540.5 0.940154
540.75 0.940155
541 0.940156
541.25 0.940158
541.5 0.940159
541.75 0.94016
542 0.940161
542.25 0.940162
542.5 0.940164
542.75 0.940165
543 0.940166
543.25 0.940167
543.5 0.940168
543.75 0.940169
544 0.940171
544.25 0.940172
544.5 0.940173
544.75 0.940174
545 0.940175
545.25 0.940177
545.5 0.940178
545.75 0.940179
546 0.94018
546.25 0.940181
546.5 0.940182
546.75 0.940184
547 0.940185
547.25 0.940186
547.5 0.940187
547.75 0.940188
548 0.940189
548.25 0.940191
548.5 0.940192
548.75 0.940193
549 0.940194
549.25 0.940195
549.5 0.940196
549.75 0.940197
550 0.940199
550.25 0.9402
550.5 0.940201
550.75 0.940202
551 0.940203
551.25 0.940204
551.5 0.940206
551.75 0.940207
552 0.940208
552.25 0.940209
552.5 0.94021
552.75 0.940211
553 0.940212
553.25 0.940214
553.5 0.940215
553.75 0.940216
554 0.940217
554.25 0.940218
554.5 0.940219
554.75 0.94022
555 0.940222
555.25 0.940223
555.5 0.940224
555.75 0.940225
556 0.940226
556.25 0.940227
556.5 0.940228
556.75 0.940229
557 0.940231
557.25 0.940232
557.5 0.940233
557.75 0.940234
558 0.940235
558.25 0.940236
558.5 0.940237
558.75 0.940238
559 0.94024
559.25 0.940241
559.5 0.940242
559.75 0.940243
560 0.940244
560.25 0.940245
560.5 0.940246
560.75 0.940247
561 0.940248
561.25 0.94025
561.5 0.940251
561.75 0.940252
562 0.940253
562.25 0.940254
562.5 0.940255
562.75 0.940256
563 0.940257
563.25 0.940258
563.5 0.94026
563.75 0.940261
564 0.940262
564.25 0.940263
564.5 0.940264
564.75 0.940265
565 0.940266
565.25 0.940267
565.5 0.940268
565.75 0.940269
566 0.94027
566.25 0.940272
566.5 0.940273
566.75 0.940274
567 0.940275
567.25 0.940276
567.5 0.940277
567.75 0.940278
568 0.940279
568.25 0.94028
568.5 0.940281
568.75 0.940282
569 0.940284
569.25 0.940285
569.5 0.940286
569.75 0.940287
570 0.940288
570.25 0.940289
570.5 0.94029
570.75 0.940291
571 0.940292
571.25 0.940293
571.5 0.940294
571.75 0.940295
572 0.940296
572.25 0.940297
572.5 0.940299
572.75 0.9403
573 0.940301
573.25 0.940302
573.5 0.940303
573.75 0.940304
574 0.940305
574.25 0.940306
574.5 0.940307
574.75 0.940308
575 0.940309
575.25 0.94031
575.5 0.940311
575.75 0.940312
576 0.940313
576.25 0.940314
576.5 0.940316
576.75 0.940317
577 0.940318
577.25 0.940319
577.5 0.94032
577.75 0.940321
578 0.940322
578.25 0.940323
578.5 0.940324
578.75 0.940325
579 0.940326
579.25 0.940327
579.5 0.940328
579.75 0.940329
580 0.94033
580.25 0.940331
580.5 0.940332
580.75 0.940333
581 0.940334
581.25 0.940335
581.5 0.940336
581.75 0.940337
582 0.940338
582.25 0.94034
582.5 0.940341
582.75 0.940342
583 0.940343
583.25 0.940344
583.5 0.940345
583.75 0.940346
584 0.940347
584.25 0.940348
584.5 0.940349
584.75 0.94035
585 0.940351
585.25 0.940352
585.5 0.940353
585.75 0.940354
586 0.940355
586.25 0.940356
586.5 0.940357
586.75 0.940358
587 0.940359
587.25 0.94036
587.5 0.940361
587.75 0.940362
588 0.940363
588.25 0.940364
588.5 0.940365
588.75 0.940366
589 0.940367
589.25 0.940368
589.5 0.940369
589.75 0.94037
590 0.940371
590.25 0.940372
590.5 0.940373
590.75 0.940374
591 0.940375
591.25 0.940376
591.5 0.940377
591.75 0.940378
592 0.940379
592.25 0.94038
592.5 0.940381
592.75 0.940382
593 0.940383
593.25 0.940384
593.5 0.940385
593.75 0.940386
594 0.940387
594.25 0.940388
594.5 0.940389
594.75 0.94039
595 0.940391
595.25 0.940392
595.5 0.940393
595.75 0.940394
596 0.940395
596.25 0.940396
596.5 0.940397
596.75 0.940398
597 0.940399
597.25 0.9404
597.5 0.940401
597.75 0.940402
598 0.940403
598.25 0.940404
598.5 0.940405
598.75 0.940406
599 0.940407
599.25 0.940408
599.5 0.940409
599.75 0.94041
600 0.940411
600.25 0.940412
600.5 0.940413
600.75 0.940414
601 0.940415
601.25 0.940416
601.5 0.940417
601.75 0.940418
602 0.940418
602.25 0.940419
602.5 0.94042
602.75 0.940421
603 0.940422
603.25 0.940423
603.5 0.940424
603.75 0.940425
604 0.940426
604.25 0.940427
604.5 0.940428
604.75 0.940429
605 0.94043
605.25 0.940431
605.5 0.940432
605.75 0.940433
606 0.940434
606.25 0.940435
606.5 0.940436
606.75 0.940437
607 0.940438
607.25 0.940439
607.5 0.94044
607.75 0.940441
608 0.940441
608.25 0.940442
608.5 0.940443
608.75 0.940444
609 0.940445
609.25 0.940446
609.5 0.940447
609.75 0.940448
610 0.940449
610.25 0.94045
610.5 0.940451
610.75 0.940452
611 0.940453
611.25 0.940454
611.5 0.940455
611.75 0.940456
612 0.940457
612.25 0.940458
612.5 0.940458
612.75 0.940459
613 0.94046
613.25 0.940461
613.5 0.940462
613.75 0.940463
614 0.940464
614.25 0.940465
614.5 0.940466
614.75 0.940467
615 0.940468
615.25 0.940469
615.5 0.94047
615.75 0.940471
616 0.940471
616.25 0.940472
616.5 0.940473
616.75 0.940474
617 0.940475
617.25 0.940476
617.5 0.940477
617.75 0.940478
618 0.940479
618.25 0.94048
618.5 0.940481
618.75 0.940482
619 0.940483
619.25 0.940483
619.5 0.940484
619.75 0.940485
620 0.940486
620.25 0.940487
620.5 0.940488
620.75 0.940489
621 0.94049
621.25 0.940491
621.5 0.940492
621.75 0.940493
622 0.940494
622.25 0.940494
622.5 0.940495
622.75 0.940496
623 0.940497
623.25 0.940498
623.5 0.940499
623.75 0.9405
624 0.940501
624.25 0.940502
624.5 0.940503
624.75 0.940503
625 0.940504
625.25 0.940505
625.5 0.940506
625.75 0.940507
626 0.940508
626.25 0.940509
626.5 0.94051
626.75 0.940511
627 0.940512
627.25 0.940512
627.5 0.940513
627.75 0.940514
628 0.940515
628.25 0.940516
628.5 0.940517
628.75 0.940518
629 0.940519
629.25 0.94052
629.5 0.94052
629.75 0.940521
630 0.940522
630.25 0.940523
630.5 0.940524
630.75 0.940525
631 0.940526
631.25 0.940527
631.5 0.940527
631.75 0.940528
632 0.940529
632.25 0.94053
632.5 0.940531
632.75 0.940532
633 0.940533
633.25 0.940534
633.5 0.940535
633.75 0.940535
634 0.940536
634.25 0.940537
634.5 0.940538
634.75 0.940539
635 0.94054
635.25 0.940541
635.5 0.940542
635.75 0.940542
636 0.940543
636.25 0.940544
636.5 0.940545
636.75 0.940546
637 0.940547
637.25 0.940548
637.5 0.940548
637.75 0.940549
638 0.94055
638.25 0.940551
638.5 0.940552
638.75 0.940553
639 0.940554
639.25 0.940554
639.5 0.940555
639.75 0.940556
640 0.940557
640.25 0.940558
640.5 0.940559
640.75 0.94056
641 0.940561
641.25 0.940561
641.5 0.940562
641.75 0.940563
642 0.940564
642.25 0.940565
642.5 0.940566
642.75 0.940566
643 0.940567
643.25 0.940568
643.5 0.940569
643.75 0.94057
644 0.940571
644.25 0.940572
644.5 0.940572
644.75 0.940573
645 0.940574
645.25 0.940575
645.5 0.940576
645.75 0.940577
646 0.940578
646.25 0.940578
646.5 0.940579
646.75 0.94058
647 0.940581
647.25 0.940582
647.5 0.940583
647.75 0.940583
648 0.940584
648.25 0.940585
648.5 0.940586
648.75 0.940587
649 0.940588
649.25 0.940588
649.5 0.940589
649.75 0.94059
650 0.940591
650.25 0.940592
650.5 0.940593
650.75 0.940593
651 0.940594
651.25 0.940595
651.5 0.940596
651.75 0.940597
652 0.940598
652.25 0.940598
652.5 0.940599
652.75 0.9406
653 0.940601
653.25 0.940602
653.5 0.940602
653.75 0.940603
654 0.940604
654.25 0.940605
654.5 0.940606
654.75 0.940607
655 0.940607
655.25 0.940608
655.5 0.940609
655.75 0.94061
656 0.940611
656.25 0.940612
656.5 0.940612
656.75 0.940613
657 0.940614
657.25 0.940615
657.5 0.940616
657.75 0.940616
658 0.940617
658.25 0.940618
658.5 0.940619
658.75 0.94062
659 0.94062
659.25 0.940621
659.5 0.940622
659.75 0.940623
660 0.940624
660.25 0.940625
660.5 0.940625
660.75 0.940626
661 0.940627
661.25 0.940628
661.5 0.940629
661.75 0.940629
662 0.94063
662.25 0.940631
662.5 0.940632
662.75 0.940633
663 0.940633
663.25 0.940634
663.5 0.940635
663.75 0.940636
664 0.940637
664.25 0.940637
664.5 0.940638
664.75 0.940639
665 0.94064
665.25 0.940641
665.5 0.940641
665.75 0.940642
666 0.940643
666.25 0.940644
666.5 0.940645
666.75 0.940645
667 0.940646
667.25 0.940647
667.5 0.940648
667.75 0.940648
668 0.940649
668.25 0.94065
668.5 0.940651
668.75 0.940652
669 0.940652
669.25 0.940653
669.5 0.940654
669.75 0.940655
670 0.940656
670.25 0.940656
670.5 0.940657
670.75 0.940658
671 0.940659
671.25 0.94066
671.5 0.94066
671.75 0.940661
672 0.940662
672.25 0.940663
672.5 0.940663
672.75 0.940664
673 0.940665
673.25 0.940666
673.5 0.940667
673.75 0.940667
674 0.940668
674.25 0.940669
674.5 0.94067
674.75 0.94067
675 0.940671
675.25 0.940672
675.5 0.940673
675.75 0.940674
676 0.940674
676.25 0.940675
676.5 0.940676
676.75 0.940677
677 0.940677
677.25 0.940678
677.5 0.940679
677.75 0.94068
678 0.94068
678.25 0.940681
678.5 0.940682
678.75 0.940683
679 0.940683
679.25 0.940684
679.5 0.940685
679.75 0.940686
680 0.940687
680.25 0.940687
680.5 0.940688
680.75 0.940689
681 0.94069
681.25 0.94069
681.5 0.940691
681.75 0.940692
682 0.940693
682.25 0.940693
682.5 0.940694
682.75 0.940695
683 0.940696
683.25 0.940696
683.5 0.940697
683.75 0.940698
684 0.940699
684.25 0.940699
684.5 0.9407
684.75 0.940701
685 0.940702
685.25 0.940702
685.5 0.940703
685.75 0.940704
686 0.940705
686.25 0.940705
686.5 0.940706
686.75 0.940707
687 0.940708
687.25 0.940708
687.5 0.940709
687.75 0.94071
688 0.940711
688.25 0.940711
688.5 0.940712
688.75 0.940713
689 0.940714
689.25 0.940714
689.5 0.940715
689.75 0.940716
690 0.940717
690.25 0.940717
690.5 0.940718
690.75 0.940719
691 0.94072
691.25 0.94072
691.5 0.940721
691.75 0.940722
692 0.940723
692.25 0.940723
692.5 0.940724
692.75 0.940725
693 0.940726
693.25 0.940726
693.5 0.940727
693.75 0.940728
694 0.940728
694.25 0.940729
694.5 0.94073
694.75 0.940731
695 0.940731
695.25 0.940732
695.5 0.940733
695.75 0.940734
696 0.940734
696.25 0.940735
696.5 0.940736
696.75 0.940736
697 0.940737
697.25 0.940738
697.5 0.940739
697.75 0.940739
698 0.94074
698.25 0.940741
698.5 0.940742
698.75 0.940742
699 0.940743
699.25 0.940744
699.5 0.940744
699.75 0.940745
700 0.940746
700.25 0.940747
700.5 0.940747
700.75 0.940748
701 0.940749
701.25 0.940749
701.5 0.94075
701.75 0.940751
702 0.940752
702.25 0.940752
702.5 0.940753
702.75 0.940754
703 0.940754
703.25 0.940755
703.5 0.940756
703.75 0.940757
704 0.940757
704.25 0.940758
704.5 0.940759
704.75 0.940759
705 0.94076
705.25 0.940761
705.5 0.940762
705.75 0.940762
706 0.940763
706.25 0.940764
706.5 0.940764
706.75 0.940765
707 0.940766
707.25 0.940767
707.5 0.940767
707.75 0.940768
708 0.940769
708.25 0.940769
708.5 0.94077
708.75 0.940771
709 0.940772
709.25 0.940772
709.5 0.940773
709.75 0.940774
710 0.940774
710.25 0.940775
710.5 0.940776
710.75 0.940776
711 0.940777
711.25 0.940778
711.5 0.940778
711.75 0.940779
712 0.94078
712.25 0.940781
712.5 0.940781
712.75 0.940782
713 0.940783
713.25 0.940783
713.5 0.940784
713.75 0.940785
714 0.940785
714.25 0.940786
714.5 0.940787
714.75 0.940788
715 0.940788
715.25 0.940789
715.5 0.94079
715.75 0.94079
716 0.940791
716.25 0.940792
716.5 0.940792
716.75 0.940793
717 0.940794
717.25 0.940794
717.5 0.940795
717.75 0.940796
718 0.940796
718.25 0.940797
718.5 0.940798
718.75 0.940799
719 0.940799
719.25 0.9408
719.5 0.940801
719.75 0.940801
720 0.940802
720.25 0.940803
720.5 0.940803
720.75 0.940804
721 0.940805
721.25 0.940805
721.5 0.940806
721.75 0.940807
722 0.940807
722.25 0.940808
722.5 0.940809
722.75 0.940809
723 0.94081
723.25 0.940811
723.5 0.940811
723.75 0.940812
724 0.940813
724.25 0.940813
724.5 0.940814
724.75 0.940815
725 0.940816
725.25 0.940816
725.5 0.940817
725.75 0.940818
726 0.940818
726.25 0.940819
726.5 0.94082
726.75 0.94082
727 0.940821
727.25 0.940822
727.5 0.940822
727.75 0.940823
728 0.940824
728.25 0.940824
728.5 0.940825
728.75 0.940826
729 0.940826
729.25 0.940827
729.5 0.940828
729.75 0.940828
730 0.940829
730.25 0.94083
730.5 0.94083
730.75 0.940831
731 0.940832
731.25 0.940832
731.5 0.940833
731.75 0.940834
732 0.940834
732.25 0.940835
732.5 0.940835
732.75 0.940836
733 0.940837
733.25 0.940837
733.5 0.940838
733.75 0.940839
734 0.940839
734.25 0.94084
734.5 0.940841
734.75 0.940841
735 0.940842
735.25 0.940843
735.5 0.940843
735.75 0.940844
736 0.940845
736.25 0.940845
736.5 0.940846
736.75 0.940847
737 0.940847
737.25 0.940848
737.5 0.940849
737.75 0.940849
738 0.94085
738.25 0.940851
738.5 0.940851
738.75 0.940852
739 0.940852
739.25 0.940853
739.5 0.940854
739.75 0.940854
740 0.940855
740.25 0.940856
740.5 0.940856
740.75 0.940857
741 0.940858
741.25 0.940858
741.5 0.940859
741.75 0.94086
742 0.94086
742.25 0.940861
742.5 0.940862
742.75 0.940862
743 0.940863
743.25 0.940863
743.5 0.940864
743.75 0.940865
744 0.940865
744.25 0.940866
744.5 0.940867
744.75 0.940867
745 0.940868
745.25 0.940869
745.5 0.940869
745.75 0.94087
746 0.94087
746.25 0.940871
746.5 0.940872
746.75 0.940872
747 0.940873
747.25 0.940874
747.5 0.940874
747.75 0.940875
748 0.940876
748.25 0.940876
748.5 0.940877
748.75 0.940877
749 0.940878
749.25 0.940879
749.5 0.940879
749.75 0.94088
750 0.940881
750.25 0.940881
750.5 0.940882
750.75 0.940882
751 0.940883
751.25 0.940884
751.5 0.940884
751.75 0.940885
752 0.940886
752.25 0.940886
752.5 0.940887
752.75 0.940888
753 0.940888
753.25 0.940889
753.5 0.940889
753.75 0.94089
754 0.940891
754.25 0.940891
754.5 0.940892
754.75 0.940892
755 0.940893
755.25 0.940894
755.5 0.940894
755.75 0.940895
756 0.940896
756.25 0.940896
756.5 0.940897
756.75 0.940897
757 0.940898
757.25 0.940899
757.5 0.940899
757.75 0.9409
758 0.940901
758.25 0.940901
758.5 0.940902
758.75 0.940902
759 0.940903
759.25 0.940904
759.5 0.940904
759.75 0.940905
760 0.940905
760.25 0.940906
760.5 0.940907
760.75 0.940907
761 0.940908
761.25 0.940908
761.5 0.940909
761.75 0.94091
762 0.94091
762.25 0.940911
762.5 0.940912
762.75 0.940912
763 0.940913
763.25 0.940913
763.5 0.940914
763.75 0.940915
764 0.940915
764.25 0.940916
764.5 0.940916
764.75 0.940917
765 0.940918
765.25 0.940918
765.5 0.940919
765.75 0.940919
766 0.94092
766.25 0.940921
766.5 0.940921
766.75 0.940922
767 0.940922
767.25 0.940923
767.5 0.940924
767.75 0.940924
768 0.940925
768.25 0.940925
768.5 0.940926
768.75 0.940927
769 0.940927
769.25 0.940928
769.5 0.940928
769.75 0.940929
770 0.94093
770.25 0.94093
770.5 0.940931
770.75 0.940931
771 0.940932
771.25 0.940933
771.5 0.940933
771.75 0.940934
772 0.940934
772.25 0.940935
772.5 0.940936
772.75 0.940936
773 0.940937
773.25 0.940937
773.5 0.940938
773.75 0.940939
774 0.940939
774.25 0.94094
774.5 0.94094
774.75 0.940941
775 0.940942
775.25 0.940942
775.5 0.940943
775.75 0.940943
776 0.940944
776.25 0.940944
776.5 0.940945
776.75 0.940946
777 0.940946
777.25 0.940947
777.5 0.940947
777.75 0.940948
778 0.940949
778.25 0.940949
778.5 0.94095
778.75 0.94095
779 0.940951
779.25 0.940952
779.5 0.940952
779.75 0.940953
780 0.940953
780.25 0.940954
780.5 0.940954
780.75 0.940955
781 0.940956
781.25 0.940956
781.5 0.940957
781.75 0.940957
782 0.940958
782.25 0.940958
782.5 0.940959
782.75 0.94096
783 0.94096
783.25 0.940961
783.5 0.940961
783.75 0.940962
784 0.940963
784.25 0.940963
784.5 0.940964
784.75 0.940964
785 0.940965
785.25 0.940965
785.5 0.940966
785.75 0.940967
786 0.940967
786.25 0.940968
786.5 0.940968
786.75 0.940969
787 0.940969
787.25 0.94097
787.5 0.940971
787.75 0.940971
788 0.940972
788.25 0.940972
788.5 0.940973
788.75 0.940973
789 0.940974
789.25 0.940975
789.5 0.940975
789.75 0.940976
790 0.940976
790.25 0.940977
790.5 0.940977
790.75 0.940978
791 0.940979
791.25 0.940979
791.5 0.94098
791.75 0.94098
792 0.940981
792.25 0.940981
792.5 0.940982
792.75 0.940983
793 0.940983
793.25 0.940984
793.5 0.940984
793.75 0.940985
794 0.940985
794.25 0.940986
794.5 0.940986
794.75 0.940987
795 0.940988
795.25 0.940988
795.5 0.940989
795.75 0.940989
796 0.94099
796.25 0.94099
796.5 0.940991
796.75 0.940992
797 0.940992
797.25 0.940993
797.5 0.940993
797.75 0.940994
798 0.940994
798.25 0.940995
798.5 0.940995
798.75 0.940996
799 0.940997
799.25 0.940997
799.5 0.940998
799.75 0.940998
800 0.940999
800.25 0.940999
800.5 0.941
800.75 0.941
801 0.941001
801.25 0.941002
801.5 0.941002
801.75 0.941003
802 0.941003
802.25 0.941004
802.5 0.941004
802.75 0.941005
803 0.941005
803.25 0.941006
803.5 0.941006
803.75 0.941007
804 0.941008
804.25 0.941008
804.5 0.941009
804.75 0.941009
805 0.94101
805.25 0.94101
805.5 0.941011
805.75 0.941011
806 0.941012
806.25 0.941013
806.5 0.941013
806.75 0.941014
807 0.941014
807.25 0.941015
807.5 0.941015
807.75 0.941016
808 0.941016
808.25 0.941017
808.5 0.941017
808.75 0.941018
809 0.941019
809.25 0.941019
809.5 0.94102
809.75 0.94102
810 0.941021
810.25 0.941021
810.5 0.941022
810.75 0.941022
811 0.941023
811.25 0.941023
811.5 0.941024
811.75 0.941024
812 0.941025
812.25 0.941026
812.5 0.941026
812.75 0.941027
813 0.941027
813.25 0.941028
813.5 0.941028
813.75 0.941029
814 0.941029
814.25 0.94103
814.5 0.94103
814.75 0.941031
815 0.941031
815.25 0.941032
815.5 0.941033
815.75 0.941033
816 0.941034
816.25 0.941034
816.5 0.941035
816.75 0.941035
817 0.941036
817.25 0.941036
817.5 0.941037
817.75 0.941037
818 0.941038
818.25 0.941038
818.5 0.941039
818.75 0.941039
819 0.94104
819.25 0.94104
819.5 0.941041
819.75 0.941042
820 0.941042
820.25 0.941043
820.5 0.941043
820.75 0.941044
821 0.941044
821.25 0.941045
821.5 0.941045
821.75 0.941046
822 0.941046
822.25 0.941047
822.5 0.941047
822.75 0.941048
823 0.941048
823.25 0.941049
823.5 0.941049
823.75 0.94105
824 0.94105
824.25 0.941051
824.5 0.941052
824.75 0.941052
825 0.941053
825.25 0.941053
825.5 0.941054
825.75 0.941054
826 0.941055
826.25 0.941055
826.5 0.941056
826.75 0.941056
827 0.941057
827.25 0.941057
827.5 0.941058
827.75 0.941058
828 0.941059
828.25 0.941059
828.5 0.94106
828.75 0.94106
829 0.941061
829.25 0.941061
829.5 0.941062
829.75 0.941062
830 0.941063
830.25 0.941063
830.5 0.941064
830.75 0.941064
831 0.941065
831.25 0.941066
831.5 0.941066
831.75 0.941067
832 0.941067
832.25 0.941068
832.5 0.941068
832.75 0.941069
833 0.941069
833.25 0.94107
833.5 0.94107
833.75 0.941071
834 0.941071
834.25 0.941072
834.5 0.941072
834.75 0.941073
835 0.941073
835.25 0.941074
835.5 0.941074
835.75 0.941075
836 0.941075
836.25 0.941076
836.5 0.941076
836.75 0.941077
837 0.941077
837.25 0.941078
837.5 0.941078
837.75 0.941079
838 0.941079
838.25 0.94108
838.5 0.94108
838.75 0.941081
839 0.941081
839.25 0.941082
839.5 0.941082
839.75 0.941083
840 0.941083
840.25 0.941084
840.5 0.941084
840.75 0.941085
841 0.941085
841.25 0.941086
841.5 0.941086
841.75 0.941087
842 0.941087
842.25 0.941088
842.5 0.941088
842.75 0.941089
843 0.941089
843.25 0.94109
843.5 0.94109
843.75 0.941091
844 0.941091
844.25 0.941092
844.5 0.941092
844.75 0.941093
845 0.941093
845.25 0.941094
845.5 0.941094
845.75 0.941095
846 0.941095
846.25 0.941096
846.5 0.941096
846.75 0.941097
847 0.941097
847.25 0.941098
847.5 0.941098
847.75 0.941099
848 0.941099
848.25 0.9411
848.5 0.9411
848.75 0.941101
849 0.941101
849.25 0.941102
849.5 0.941102
849.75 0.941103
850 0.941103
850.25 0.941104
850.5 0.941104
850.75 0.941105
851 0.941105
851.25 0.941106
851.5 0.941106
851.75 0.941107
852 0.941107
852.25 0.941108
852.5 0.941108
852.75 0.941109
853 0.941109
853.25 0.94111
853.5 0.94111
853.75 0.941111
854 0.941111
854.25 0.941112
854.5 0.941112
854.75 0.941113
855 0.941113
855.25 0.941114
855.5 0.941114
855.75 0.941115
856 0.941115
856.25 0.941115
856.5 0.941116
856.75 0.941116
857 0.941117
857.25 0.941117
857.5 0.941118
857.75 0.941118
858 0.941119
858.25 0.941119
858.5 0.94112
858.75 0.94112
859 0.941121
859.25 0.941121
859.5 0.941122
859.75 0.941122
860 0.941123
860.25 0.941123
860.5 0.941124
860.75 0.941124
861 0.941125
861.25 0.941125
861.5 0.941126
861.75 0.941126
862 0.941127
862.25 0.941127
862.5 0.941128
862.75 0.941128
863 0.941128
863.25 0.941129
863.5 0.941129
863.75 0.94113
864 0.94113
864.25 0.941131
864.5 0.941131
864.75 0.941132
865 0.941132
865.25 0.941133
865.5 0.941133
865.75 0.941134
866 0.941134
866.25 0.941135
866.5 0.941135
866.75 0.941136
867 0.941136
867.25 0.941137
867.5 0.941137
867.75 0.941138
868 0.941138
868.25 0.941139
868.5 0.941139
868.75 0.941139
869 0.94114
869.25 0.94114
869.5 0.941141
869.75 0.941141
870 0.941142
870.25 0.941142
870.5 0.941143
870.75 0.941143
871 0.941144
871.25 0.941144
871.5 0.941145
871.75 0.941145
872 0.941146
872.25 0.941146
872.5 0.941146
872.75 0.941147
873 0.941147
873.25 0.941148
873.5 0.941148
873.75 0.941149
874 0.941149
874.25 0.94115
874.5 0.94115
874.75 0.941151
875 0.941151
875.25 0.941152
875.5 0.941152
875.75 0.941153
876 0.941153
876.25 0.941153
876.5 0.941154
876.75 0.941154
877 0.941155
877.25 0.941155
877.5 0.941156
877.75 0.941156
878 0.941157
878.25 0.941157
878.5 0.941158
878.75 0.941158
879 0.941159
879.25 0.941159
879.5 0.941159
879.75 0.94116
880 0.94116
880.25 0.941161
880.5 0.941161
880.75 0.941162
881 0.941162
881.25 0.941163
881.5 0.941163
881.75 0.941164
882 0.941164
882.25 0.941164
882.5 0.941165
882.75 0.941165
883 0.941166
883.25 0.941166
883.5 0.941167
883.75 0.941167
884 0.941168
884.25 0.941168
884.5 0.941169
884.75 0.941169
885 0.94117
885.25 0.94117
885.5 0.94117
885.75 0.941171
886 0.941171
886.25 0.941172
886.5 0.941172
886.75 0.941173
887 0.941173
887.25 0.941174
887.5 0.941174
887.75 0.941175
888 0.941175
888.25 0.941175
888.5 0.941176
888.75 0.941176
889 0.941177
889.25 0.941177
889.5 0.941178
889.75 0.941178
890 0.941179
890.25 0.941179
890.5 0.94118
890.75 0.94118
891 0.94118
891.25 0.941181
891.5 0.941181
891.75 0.941182
892 0.941182
892.25 0.941183
892.5 0.941183
892.75 0.941184
893 0.941184
893.25 0.941184
893.5 0.941185
893.75 0.941185
894 0.941186
894.25 0.941186
894.5 0.941187
894.75 0.941187
895 0.941188
895.25 0.941188
895.5 0.941188
895.75 0.941189
896 0.941189
896.25 0.94119
896.5 0.94119
896.75 0.941191
897 0.941191
897.25 0.941192
897.5 0.941192
897.75 0.941192
898 0.941193
898.25 0.941193
898.5 0.941194
898.75 0.941194
899 0.941195
899.25 0.941195
899.5 0.941195
899.75 0.941196
900 0.941196
900.25 0.941197
900.5 0.941197
900.75 0.941198
901 0.941198
901.25 0.941199
901.5 0.941199
901.75 0.941199
902 0.9412
902.25 0.9412
902.5 0.941201
902.75 0.941201
903 0.941202
903.25 0.941202
903.5 0.941203
903.75 0.941203
904 0.941203
904.25 0.941204
904.5 0.941204
904.75 0.941205
905 0.941205
905.25 0.941206
905.5 0.941206
905.75 0.941206
906 0.941207
906.25 0.941207
906.5 0.941208
906.75 0.941208
907 0.941209
907.25 0.941209
907.5 0.941209
907.75 0.94121
908 0.94121
908.25 0.941211
908.5 0.941211
908.75 0.941212
909 0.941212
909.25 0.941212
909.5 0.941213
909.75 0.941213
910 0.941214
910.25 0.941214
910.5 0.941215
910.75 0.941215
911 0.941216
911.25 0.941216
911.5 0.941216
911.75 0.941217
912 0.941217
912.25 0.941218
912.5 0.941218
912.75 0.941218
913 0.941219
913.25 0.941219
913.5 0.94122
913.75 0.94122
914 0.941221
914.25 0.941221
914.5 0.941222
914.75 0.941222
915 0.941222
915.25 0.941223
915.5 0.941223
915.75 0.941224
916 0.941224
916.25 0.941225
916.5 0.941225
916.75 0.941225
917 0.941226
917.25 0.941226
917.5 0.941227
917.75 0.941227
918 0.941227
918.25 0.941228
918.5 0.941228
918.75 0.941229
919 0.941229
919.25 0.94123
919.5 0.94123
919.75 0.94123
920 0.941231
920.25 0.941231
920.5 0.941232
920.75 0.941232
921 0.941233
921.25 0.941233
921.5 0.941233
921.75 0.941234
922 0.941234
922.25 0.941235
922.5 0.941235
922.75 0.941235
923 0.941236
923.25 0.941236
923.5 0.941237
923.75 0.941237
924 0.941238
924.25 0.941238
924.5 0.941238
924.75 0.941239
925 0.941239
925.25 0.94124
925.5 0.94124
925.75 0.94124
926 0.941241
926.25 0.941241
926.5 0.941242
926.75 0.941242
927 0.941243
927.25 0.941243
927.5 0.941243
927.75 0.941244
928 0.941244
928.25 0.941245
928.5 0.941245
928.75 0.941245
929 0.941246
929.25 0.941246
929.5 0.941247
929.75 0.941247
930 0.941248
930.25 0.941248
930.5 0.941248
930.75 0.941249
931 0.941249
931.25 0.94125
931.5 0.94125
931.75 0.94125
932 0.941251
932.25 0.941251
932.5 0.941252
932.75 0.941252
933 0.941252
933.25 0.941253
933.5 0.941253
933.75 0.941254
934 0.941254
934.25 0.941254
934.5 0.941255
934.75 0.941255
935 0.941256
935.25 0.941256
935.5 0.941257
935.75 0.941257
936 0.941257
936.25 0.941258
936.5 0.941258
936.75 0.941259
937 0.941259
937.25 0.941259
937.5 0.94126
937.75 0.94126
938 0.941261
938.25 0.941261
938.5 0.941261
938.75 0.941262
939 0.941262
939.25 0.941263
939.5 0.941263
939.75 0.941263
940 0.941264
940.25 0.941264
940.5 0.941265
940.75 0.941265
941 0.941265
941.25 0.941266
941.5 0.941266
941.75 0.941267
942 0.941267
942.25 0.941267
942.5 0.941268
942.75 0.941268
943 0.941269
943.25 0.941269
943.5 0.941269
943.75 0.94127
944 0.94127
944.25 0.941271
944.5 0.941271
944.75 0.941271
945 0.941272
945.25 0.941272
945.5 0.941273
945.75 0.941273
946 0.941274
946.25 0.941274
946.5 0.941274
946.75 0.941275
947 0.941275
947.25 0.941275
947.5 0.941276
947.75 0.941276
948 0.941277
948.25 0.941277
948.5 0.941277
948.75 0.941278
949 0.941278
949.25 0.941279
949.5 0.941279
949.75 0.941279
950 0.94128
950.25 0.94128
950.5 0.941281
950.75 0.941281
951 0.941281
951.25 0.941282
951.5 0.941282
951.75 0.941283
952 0.941283
952.25 0.941283
952.5 0.941284
952.75 0.941284
953 0.941285
953.25 0.941285
953.5 0.941285
953.75 0.941286
954 0.941286
954.25 0.941287
954.5 0.941287
954.75 0.941287
955 0.941288
955.25 0.941288
955.5 0.941288
955.75 0.941289
956 0.941289
956.25 0.94129
956.5 0.94129
956.75 0.94129
957 0.941291
957.25 0.941291
957.5 0.941292
957.75 0.941292
958 0.941292
958.25 0.941293
958.5 0.941293
958.75 0.941294
959 0.941294
959.25 0.941294
959.5 0.941295
959.75 0.941295
960 0.941296
960.25 0.941296
960.5 0.941296
960.75 0.941297
961 0.941297
961.25 0.941297
961.5 0.941298
961.75 0.941298
962 0.941299
962.25 0.941299
962.5 0.941299
962.75 0.9413
963 0.9413
963.25 0.941301
963.5 0.941301
963.75 0.941301
964 0.941302
964.25 0.941302
964.5 0.941302
964.75 0.941303
965 0.941303
965.25 0.941304
965.5 0.941304
965.75 0.941304
966 0.941305
966.25 0.941305
966.5 0.941306
966.75 0.941306
967 0.941306
967.25 0.941307
967.5 0.941307
967.75 0.941307
968 0.941308
968.25 0.941308
968.5 0.941309
968.75 0.941309
969 0.941309
969.25 0.94131
969.5 0.94131
969.75 0.94131
970 0.941311
970.25 0.941311
970.5 0.941312
970.75 0.941312
971 0.941312
971.25 0.941313
971.5 0.941313
971.75 0.941314
972 0.941314
972.25 0.941314
972.5 0.941315
972.75 0.941315
973 0.941315
973.25 0.941316
973.5 0.941316
973.75 0.941317
974 0.941317
974.25 0.941317
974.5 0.941318
974.75 0.941318
975 0.941318
975.25 0.941319
975.5 0.941319
975.75 0.94132
976 0.94132
976.25 0.94132
976.5 0.941321
976.75 0.941321
977 0.941321
977.25 0.941322
977.5 0.941322
977.75 0.941323
978 0.941323
978.25 0.941323
978.5 0.941324
978.75 0.941324
979 0.941324
979.25 0.941325
979.5 0.941325
979.75 0.941326
980 0.941326
980.25 0.941326
980.5 0.941327
980.75 0.941327
981 0.941327
981.25 0.941328
981.5 0.941328
981.75 0.941328
982 0.941329
982.25 0.941329
982.5 0.94133
982.75 0.94133
983 0.94133
983.25 0.941331
983.5 0.941331
983.75 0.941331
984 0.941332
984.25 0.941332
984.5 0.941333
984.75 0.941333
985 0.941333
985.25 0.941334
985.5 0.941334
985.75 0.941334
986 0.941335
986.25 0.941335
986.5 0.941335
986.75 0.941336
987 0.941336
987.25 0.941337
987.5 0.941337
987.75 0.941337
988 0.941338
988.25 0.941338
988.5 0.941338
988.75 0.941339
989 0.941339
989.25 0.94134
989.5 0.94134
989.75 0.94134
990 0.941341
990.25 0.941341
990.5 0.941341
990.75 0.941342
991 0.941342
991.25 0.941342
991.5 0.941343
991.75 0.941343
992 0.941344
992.25 0.941344
992.5 0.941344
992.75 0.941345
993 0.941345
993.25 0.941345
993.5 0.941346
993.75 0.941346
994 0.941346
994.25 0.941347
994.5 0.941347
994.75 0.941348
995 0.941348
995.25 0.941348
995.5 0.941349
995.75 0.941349
996 0.941349
996.25 0.94135
996.5 0.94135
996.75 0.94135
997 0.941351
997.25 0.941351
997.5 0.941351
997.75 0.941352
998 0.941352
998.25 0.941353
998.5 0.941353
998.75 0.941353
999 0.941354
999.25 0.941354
999.5 0.941354
999.75 0.941355
1000 0.941355
1000.25 0.941355
1000.5 0.941356
1000.75 0.941356
1001 0.941357
1001.25 0.941357
1001.5 0.941357
1001.75 0.941358
1002 0.941358
1002.25 0.941358
1002.5 0.941359
1002.75 0.941359
1003 0.941359
1003.25 0.94136
1003.5 0.94136
1003.75 0.94136
1004 0.941361
1004.25 0.941361
1004.5 0.941361
1004.75 0.941362
1005 0.941362
1005.25 0.941363
1005.5 0.941363
1005.75 0.941363
1006 0.941364
1006.25 0.941364
1006.5 0.941364
1006.75 0.941365
1007 0.941365
1007.25 0.941365
1007.5 0.941366
1007.75 0.941366
1008 0.941366
1008.25 0.941367
1008.5 0.941367
1008.75 0.941368
1009 0.941368
1009.25 0.941368
1009.5 0.941369
1009.75 0.941369
1010 0.941369
1010.25 0.94137
1010.5 0.94137
1010.75 0.94137
1011 0.941371
1011.25 0.941371
1011.5 0.941371
1011.75 0.941372
1012 0.941372
1012.25 0.941372
1012.5 0.941373
1012.75 0.941373
1013 0.941373
1013.25 0.941374
1013.5 0.941374
1013.75 0.941374
1014 0.941375
1014.25 0.941375
1014.5 0.941376
1014.75 0.941376
1015 0.941376
1015.25 0.941377
1015.5 0.941377
1015.75 0.941377
1016 0.941378
1016.25 0.941378
1016.5 0.941378
1016.75 0.941379
1017 0.941379
1017.25 0.941379
1017.5 0.94138
1017.75 0.94138
1018 0.94138
1018.25 0.941381
1018.5 0.941381
1018.75 0.941381
1019 0.941382
1019.25 0.941382
1019.5 0.941382
1019.75 0.941383
1020 0.941383
1020.25 0.941383
1020.5 0.941384
1020.75 0.941384
1021 0.941384
1021.25 0.941385
1021.5 0.941385
1021.75 0.941386
1022 0.941386
1022.25 0.941386
1022.5 0.941387
1022.75 0.941387
1023 0.941387
1023.25 0.941388
1023.5 0.941388
1023.75 0.941388
1024 0.941389
1024.25 0.941389
1024.5 0.941389
1024.75 0.94139
1025 0.94139
1025.25 0.94139
1025.5 0.941391
1025.75 0.941391
1026 0.941391
1026.25 0.941392
1026.5 0.941392
1026.75 0.941392
1027 0.941393
1027.25 0.941393
1027.5 0.941393
1027.75 0.941394
1028 0.941394
1028.25 0.941394
1028.5 0.941395
1028.75 0.941395
1029 0.941395
1029.25 0.941396
1029.5 0.941396
1029.75 0.941396
1030 0.941397
1030.25 0.941397
1030.5 0.941397
1030.75 0.941398
1031 0.941398
1031.25 0.941398
1031.5 0.941399
1031.75 0.941399
1032 0.941399
1032.25 0.9414
1032.5 0.9414
1032.75 0.9414
1033 0.941401
1033.25 0.941401
1033.5 0.941401
1033.75 0.941402
1034 0.941402
1034.25 0.941402
1034.5 0.941403
1034.75 0.941403
1035 0.941404
1035.25 0.941404
1035.5 0.941404
1035.75 0.941404
1036 0.941405
1036.25 0.941405
1036.5 0.941405
1036.75 0.941406
1037 0.941406
1037.25 0.941406
1037.5 0.941407
1037.75 0.941407
1038 0.941408
1038.25 0.941408
1038.5 0.941408
1038.75 0.941408
1039 0.941409
1039.25 0.941409
1039.5 0.941409
1039.75 0.94141
1040 0.94141
1040.25 0.94141
1040.5 0.941411
1040.75 0.941411
1041 0.941411
1041.25 0.941412
1041.5 0.941412
1041.75 0.941412
1042 0.941413
1042.25 0.941413
1042.5 0.941413
1042.75 0.941414
1043 0.941414
1043.25 0.941414
1043.5 0.941415
1043.75 0.941415
1044 0.941415
1044.25 0.941416
1044.5 0.941416
1044.75 0.941416
1045 0.941417
1045.25 0.941417
1045.5 0.941417
1045.75 0.941418
1046 0.941418
1046.25 0.941418
1046.5 0.941419
1046.75 0.941419
1047 0.941419
1047.25 0.94142
1047.5 0.94142
1047.75 0.94142
1048 0.941421
1048.25 0.941421
1048.5 0.941421
1048.75 0.941422
1049 0.941422
1049.25 0.941422
1049.5 0.941423
1049.75 0.941423
1050 0.941423
1050.25 0.941424
1050.5 0.941424
1050.75 0.941424
1051 0.941425
1051.25 0.941425
1051.5 0.941425
1051.75 0.941426
1052 0.941426
1052.25 0.941426
1052.5 0.941427
1052.75 0.941427
1053 0.941427
1053.25 0.941427
1053.5 0.941428
1053.75 0.941428
1054 0.941428
1054.25 0.941429
1054.5 0.941429
1054.75 0.941429
1055 0.94143
1055.25 0.94143
1055.5 0.94143
1055.75 0.941431
1056 0.941431
1056.25 0.941431
1056.5 0.941432
1056.75 0.941432
1057 0.941432
1057.25 0.941433
1057.5 0.941433
1057.75 0.941433
1058 0.941434
1058.25 0.941434
1058.5 0.941434
1058.75 0.941435
1059 0.941435
1059.25 0.941435
1059.5 0.941436
1059.75 0.941436
1060 0.941436
1060.25 0.941436
1060.5 0.941437
1060.75 0.941437
1061 0.941437
1061.25 0.941438
1061.5 0.941438
1061.75 0.941438
1062 0.941439
1062.25 0.941439
1062.5 0.941439
1062.75 0.94144
1063 0.94144
1063.25 0.94144
1063.5 0.941441
1063.75 0.941441
1064 0.941441
1064.25 0.941442
1064.5 0.941442
1064.75 0.941442
1065 0.941442
1065.25 0.941443
1065.5 0.941443
1065.75 0.941443
1066 0.941444
1066.25 0.941444
1066.5 0.941444
1066.75 0.941445
1067 0.941445
1067.25 0.941445
1067.5 0.941446
1067.75 0.941446
1068 0.941446
1068.25 0.941447
1068.5 0.941447
1068.75 0.941447
1069 0.941447
1069.25 0.941448
1069.5 0.941448
1069.75 0.941448
1070 0.941449
1070.25 0.941449
1070.5 0.941449
1070.75 0.94145
1071 0.94145
1071.25 0.94145
1071.5 0.941451
1071.75 0.941451
1072 0.941451
1072.25 0.941452
1072.5 0.941452
1072.75 0.941452
1073 0.941453
1073.25 0.941453
1073.5 0.941453
1073.75 0.941453
1074 0.941454
1074.25 0.941454
1074.5 0.941454
1074.75 0.941455
1075 0.941455
1075.25 0.941455
1075.5 0.941456
1075.75 0.941456
1076 0.941456
1076.25 0.941457
1076.5 0.941457
1076.75 0.941457
1077 0.941458
1077.25 0.941458
1077.5 0.941458
1077.75 0.941458
1078 0.941459
1078.25 0.941459
1078.5 0.941459
1078.75 0.94146
1079 0.94146
1079.25 0.94146
1079.5 0.941461
1079.75 0.941461
1080 0.941461
1080.25 0.941462
1080.5 0.941462
1080.75 0.941462
1081 0.941462
1081.25 0.941463
1081.5 0.941463
1081.75 0.941463
1082 0.941464
1082.25 0.941464
1082.5 0.941464
1082.75 0.941465
1083 0.941465
1083.25 0.941465
1083.5 0.941465
1083.75 0.941466
1084 0.941466
1084.25 0.941466
1084.5 0.941467
1084.75 0.941467
1085 0.941467
1085.25 0.941468
1085.5 0.941468
1085.75 0.941468
1086 0.941469
1086.25 0.941469
1086.5 0.941469
1086.75 0.941469
1087 0.94147
1087.25 0.94147
1087.5 0.94147
1087.75 0.941471
1088 0.941471
1088.25 0.941471
1088.5 0.941472
1088.75 0.941472
1089 0.941472
1089.25 0.941472
1089.5 0.941473
1089.75 0.941473
1090 0.941473
1090.25 0.941474
1090.5 0.941474
1090.75 0.941474
1091 0.941475
1091.25 0.941475
1091.5 0.941475
1091.75 0.941475
1092 0.941476
1092.25 0.941476
1092.5 0.941476
1092.75 0.941477
1093 0.941477
1093.25 0.941477
1093.5 0.941478
1093.75 0.941478
1094 0.941478
1094.25 0.941478
1094.5 0.941479
1094.75 0.941479
1095 0.941479
1095.25 0.94148
1095.5 0.94148
1095.75 0.94148
1096 0.941481
1096.25 0.941481
1096.5 0.941481
1096.75 0.941481
1097 0.941482
1097.25 0.941482
1097.5 0.941482
1097.75 0.941483
1098 0.941483
1098.25 0.941483
1098.5 0.941484
1098.75 0.941484
1099 0.941484
1099.25 0.941484
1099.5 0.941485
1099.75 0.941485
1100 0.941485
1100.25 0.941486
1100.5 0.941486
1100.75 0.941486
1101 0.941487
1101.25 0.941487
1101.5 0.941487
1101.75 0.941487
1102 0.941488
1102.25 0.941488
1102.5 0.941488
1102.75 0.941489
1103 0.941489
1103.25 0.941489
1103.5 0.941489
1103.75 0.94149
1104 0.94149
1104.25 0.94149
1104.5 0.941491
1104.75 0.941491
1105 0.941491
1105.25 0.941492
1105.5 0.941492
1105.75 0.941492
1106 0.941492
1106.25 0.941493
1106.5 0.941493
1106.75 0.941493
1107 0.941494
1107.25 0.941494
1107.5 0.941494
1107.75 0.941494
1108 0.941495
1108.25 0.941495
1108.5 0.941495
1108.75 0.941496
1109 0.941496
1109.25 0.941496
1109.5 0.941496
1109.75 0.941497
1110 0.941497
1110.25 0.941497
1110.5 0.941498
1110.75 0.941498
1111 0.941498
1111.25 0.941499
1111.5 0.941499
1111.75 0.941499
1112 0.941499
1112.25 0.9415
1112.5 0.9415
1112.75 0.9415
1113 0.941501
1113.25 0.941501
1113.5 0.941501
1113.75 0.941501
1114 0.941502
1114.25 0.941502
1114.5 0.941502
1114.75 0.941503
1115 0.941503
1115.25 0.941503
1115.5 0.941503
1115.75 0.941504
1116 0.941504
1116.25 0.941504
1116.5 0.941505
1116.75 0.941505
1117 0.941505
1117.25 0.941505
1117.5 0.941506
1117.75 0.941506
1118 0.941506
1118.25 0.941507
1118.5 0.941507
1118.75 0.941507
1119 0.941507
1119.25 0.941508
1119.5 0.941508
1119.75 0.941508
1120 0.941509
1120.25 0.941509
1120.5 0.941509
1120.75 0.941509
1121 0.94151
1121.25 0.94151
1121.5 0.94151
1121.75 0.941511
1122 0.941511
1122.25 0.941511
1122.5 0.941511
1122.75 0.941512
1123 0.941512
1123.25 0.941512
1123.5 0.941513
1123.75 0.941513
1124 0.941513
1124.25 0.941513
1124.5 0.941514
1124.75 0.941514
1125 0.941514
1125.25 0.941515
1125.5 0.941515
1125.75 0.941515
1126 0.941515
1126.25 0.941516
1126.5 0.941516
1126.75 0.941516
1127 0.941517
1127.25 0.941517
1127.5 0.941517
1127.75 0.941517
1128 0.941518
1128.25 0.941518
1128.5 0.941518
1128.75 0.941519
1129 0.941519
1129.25 0.941519
1129.5 0.941519
1129.75 0.94152
1130 0.94152
1130.25 0.94152
1130.5 0.941521
1130.75 0.941521
1131 0.941521
1131.25 0.941521
1131.5 0.941522
1131.75 0.941522
1132 0.941522
1132.25 0.941522
1132.5 0.941523
1132.75 0.941523
1133 0.941523
1133.25 0.941524
1133.5 0.941524
1133.75 0.941524
1134 0.941524
1134.25 0.941525
1134.5 0.941525
1134.75 0.941525
1135 0.941526
1135.25 0.941526
1135.5 0.941526
1135.75 0.941526
1136 0.941527
1136.25 0.941527
1136.5 0.941527
1136.75 0.941527
1137 0.941528
1137.25 0.941528
1137.5 0.941528
1137.75 0.941529
1138 0.941529
1138.25 0.941529
1138.5 0.941529
1138.75 0.94153
1139 0.94153
1139.25 0.94153
1139.5 0.941531
1139.75 0.941531
1140 0.941531
1140.25 0.941531
1140.5 0.941532
1140.75 0.941532
1141 0.941532
1141.25 0.941532
1141.5 0.941533
1141.75 0.941533
1142 0.941533
1142.25 0.941534
1142.5 0.941534
1142.75 0.941534
1143 0.941534
1143.25 0.941535
1143.5 0.941535
1143.75 0.941535
1144 0.941536
1144.25 0.941536
1144.5 0.941536
1144.75 0.941536
1145 0.941537
1145.25 0.941537
1145.5 0.941537
1145.75 0.941537
1146 0.941538
1146.25 0.941538
1146.5 0.941538
1146.75 0.941539
1147 0.941539
1147.25 0.941539
1147.5 0.941539
1147.75 0.94154
1148 0.94154
1148.25 0.94154
1148.5 0.94154
1148.75 0.941541
1149 0.941541
1149.25 0.941541
1149.5 0.941542
1149.75 0.941542
1150 0.941542
1150.25 0.941542
1150.5 0.941543
1150.75 0.941543
1151 0.941543
1151.25 0.941543
1151.5 0.941544
1151.75 0.941544
1152 0.941544
1152.25 0.941545
1152.5 0.941545
1152.75 0.941545
1153 0.941545
1153.25 0.941546
1153.5 0.941546
1153.75 0.941546
1154 0.941546
1154.25 0.941547
1154.5 0.941547
1154.75 0.941547
1155 0.941547
1155.25 0.941548
1155.5 0.941548
1155.75 0.941548
1156 0.941549
1156.25 0.941549
1156.5 0.941549
1156.75 0.941549
1157 0.94155
1157.25 0.94155
1157.5 0.94155
1157.75 0.94155
1158 0.941551
1158.25 0.941551
1158.5 0.941551
1158.75 0.941552
1159 0.941552
1159.25 0.941552
1159.5 0.941552
1159.75 0.941553
1160 0.941553
1160.25 0.941553
1160.5 0.941553
1160.75 0.941554
1161 0.941554
1161.25 0.941554
1161.5 0.941554
1161.75 0.941555
1162 0.941555
1162.25 0.941555
1162.5 0.941556
1162.75 0.941556
1163 0.941556
1163.25 0.941556
1163.5 0.941557
1163.75 0.941557
1164 0.941557
1164.25 0.941557
1164.5 0.941558
1164.75 0.941558
1165 0.941558
1165.25 0.941558
1165.5 0.941559
1165.75 0.941559
1166 0.941559
1166.25 0.941559
1166.5 0.94156
1166.75 0.94156
1167 0.94156
1167.25 0.941561
1167.5 0.941561
1167.75 0.941561
1168 0.941561
1168.25 0.941562
1168.5 0.941562
1168.75 0.941562
1169 0.941562
1169.25 0.941563
1169.5 0.941563
1169.75 0.941563
1170 0.941563
1170.25 0.941564
1170.5 0.941564
1170.75 0.941564
1171 0.941565
1171.25 0.941565
1171.5 0.941565
1171.75 0.941565
1172 0.941566
1172.25 0.941566
1172.5 0.941566
1172.75 0.941566
1173 0.941567
1173.25 0.941567
1173.5 0.941567
1173.75 0.941567
1174 0.941568
1174.25 0.941568
1174.5 0.941568
1174.75 0.941568
1175 0.941569
1175.25 0.941569
1175.5 0.941569
1175.75 0.941569
1176 0.94157
1176.25 0.94157
1176.5 0.94157
1176.75 0.94157
1177 0.941571
1177.25 0.941571
1177.5 0.941571
1177.75 0.941572
1178 0.941572
1178.25 0.941572
1178.5 0.941572
1178.75 0.941573
1179 0.941573
1179.25 0.941573
1179.5 0.941573
1179.75 0.941574
1180 0.941574
1180.25 0.941574
1180.5 0.941574
1180.75 0.941575
1181 0.941575
1181.25 0.941575
1181.5 0.941575
1181.75 0.941576
1182 0.941576
1182.25 0.941576
1182.5 0.941576
1182.75 0.941577
1183 0.941577
1183.25 0.941577
1183.5 0.941577
1183.75 0.941578
1184 0.941578
1184.25 0.941578
1184.5 0.941578
1184.75 0.941579
1185 0.941579
1185.25 0.941579
1185.5 0.94158
1185.75 0.94158
1186 0.94158
1186.25 0.94158
1186.5 0.941581
1186.75 0.941581
1187 0.941581
1187.25 0.941581
1187.5 0.941582
1187.75 0.941582
1188 0.941582
1188.25 0.941582
1188.5 0.941583
1188.75 0.941583
1189 0.941583
1189.25 0.941583
1189.5 0.941584
1189.75 0.941584
1190 0.941584
1190.25 0.941584
1190.5 0.941585
1190.75 0.941585
1191 0.941585
1191.25 0.941585
1191.5 0.941586
1191.75 0.941586
1192 0.941586
1192.25 0.941586
1192.5 0.941587
1192.75 0.941587
1193 0.941587
1193.25 0.941587
1193.5 0.941588
1193.75 0.941588
1194 0.941588
1194.25 0.941588
1194.5 0.941589
1194.75 0.941589
1195 0.941589
1195.25 0.941589
1195.5 0.94159
1195.75 0.94159
1196 0.94159
1196.25 0.94159
1196.5 0.941591
1196.75 0.941591
1197 0.941591
1197.25 0.941591
1197.5 0.941592
1197.75 0.941592
1198 0.941592
1198.25 0.941592
1198.5 0.941593
1198.75 0.941593
1199 0.941593
1199.25 0.941593
1199.5 0.941594
1199.75 0.941594
1200 0.941594
1200.25 0.941594
1200.5 0.941595
1200.75 0.941595
1201 0.941595
1201.25 0.941595
1201.5 0.941596
1201.75 0.941596
1202 0.941596
1202.25 0.941596
1202.5 0.941597
1202.75 0.941597
1203 0.941597
1203.25 0.941597
1203.5 0.941598
1203.75 0.941598
1204 0.941598
1204.25 0.941598
1204.5 0.941599
1204.75 0.941599
1205 0.941599
1205.25 0.941599
1205.5 0.9416
1205.75 0.9416
1206 0.9416
1206.25 0.9416
1206.5 0.941601
1206.75 0.941601
1207 0.941601
1207.25 0.941601
1207.5 0.941602
1207.75 0.941602
1208 0.941602
1208.25 0.941602
1208.5 0.941603
1208.75 0.941603
1209 0.941603
1209.25 0.941603
1209.5 0.941604
1209.75 0.941604
1210 0.941604
1210.25 0.941604
1210.5 0.941605
1210.75 0.941605
1211 0.941605
1211.25 0.941605
1211.5 0.941606
1211.75 0.941606
1212 0.941606
1212.25 0.941606
1212.5 0.941607
1212.75 0.941607
1213 0.941607
1213.25 0.941607
1213.5 0.941607
1213.75 0.941608
1214 0.941608
1214.25 0.941608
1214.5 0.941608
1214.75 0.941609
1215 0.941609
1215.25 0.941609
1215.5 0.941609
1215.75 0.94161
1216 0.94161
1216.25 0.94161
1216.5 0.94161
1216.75 0.941611
1217 0.941611
1217.25 0.941611
1217.5 0.941611
1217.75 0.941612
1218 0.941612
1218.25 0.941612
1218.5 0.941612
1218.75 0.941613
1219 0.941613
1219.25 0.941613
1219.5 0.941613
1219.75 0.941614
1220 0.941614
1220.25 0.941614
1220.5 0.941614
1220.75 0.941615
1221 0.941615
1221.25 0.941615
1221.5 0.941615
1221.75 0.941615
1222 0.941616
1222.25 0.941616
1222.5 0.941616
1222.75 0.941616
1223 0.941617
1223.25 0.941617
1223.5 0.941617
1223.75 0.941617
1224 0.941618
1224.25 0.941618
1224.5 0.941618
1224.75 0.941618
1225 0.941619
1225.25 0.941619
1225.5 0.941619
1225.75 0.941619
1226 0.94162
1226.25 0.94162
1226.5 0.94162
1226.75 0.94162
1227 0.941621
1227.25 0.941621
1227.5 0.941621
1227.75 0.941621
1228 0.941621
1228.25 0.941622
1228.5 0.941622
1228.75 0.941622
1229 0.941622
1229.25 0.941623
1229.5 0.941623
1229.75 0.941623
1230 0.941623
1230.25 0.941624
1230.5 0.941624
1230.75 0.941624
1231 0.941624
1231.25 0.941625
1231.5 0.941625
1231.75 0.941625
1232 0.941625
1232.25 0.941626
1232.5 0.941626
1232.75 0.941626
1233 0.941626
1233.25 0.941626
1233.5 0.941627
1233.75 0.941627
1234 0.941627
1234.25 0.941627
1234.5 0.941628
1234.75 0.941628
1235 0.941628
1235.25 0.941628
1235.5 0.941629
1235.75 0.941629
1236 0.941629
1236.25 0.941629
1236.5 0.94163
1236.75 0.94163
1237 0.94163
1237.25 0.94163
1237.5 0.94163
1237.75 0.941631
1238 0.941631
1238.25 0.941631
1238.5 0.941631
1238.75 0.941632
1239 0.941632
1239.25 0.941632
1239.5 0.941632
1239.75 0.941633
1240 0.941633
1240.25 0.941633
1240.5 0.941633
1240.75 0.941634
1241 0.941634
1241.25 0.941634
1241.5 0.941634
1241.75 0.941634
1242 0.941635
1242.25 0.941635
1242.5 0.941635
1242.75 0.941635
1243 0.941636
1243.25 0.941636
1243.5 0.941636
1243.75 0.941636
1244 0.941637
1244.25 0.941637
1244.5 0.941637
1244.75 0.941637
1245 0.941638
1245.25 0.941638
1245.5 0.941638
1245.75 0.941638
1246 0.941638
1246.25 0.941639
1246.5 0.941639
1246.75 0.941639
1247 0.941639
1247.25 0.94164
1247.5 0.94164
1247.75 0.94164
1248 0.94164
1248.25 0.94164
1248.5 0.941641
1248.75 0.941641
1249 0.941641
1249.25 0.941641
1249.5 0.941642
1249.75 0.941642
1250 0.941642
1250.25 0.941642
1250.5 0.941643
1250.75 0.941643
1251 0.941643
1251.25 0.941643
1251.5 0.941643
1251.75 0.941644
1252 0.941644
1252.25 0.941644
1252.5 0.941644
1252.75 0.941645
1253 0.941645
1253.25 0.941645
1253.5 0.941645
1253.75 0.941646
1254 0.941646
1254.25 0.941646
1254.5 0.941646
1254.75 0.941646
1255 0.941647
1255.25 0.941647
1255.5 0.941647
1255.75 0.941647
1256 0.941648
1256.25 0.941648
1256.5 0.941648
1256.75 0.941648
1257 0.941649
1257.25 0.941649
1257.5 0.941649
1257.75 0.941649
1258 0.941649
1258.25 0.94165
1258.5 0.94165
1258.75 0.94165
1259 0.94165
1259.25 0.941651
1259.5 0.941651
1259.75 0.941651
1260 0.941651
1260.25 0.941651
1260.5 0.941652
1260.75 0.941652
1261 0.941652
1261.25 0.941652
1261.5 0.941653
1261.75 0.941653
1262 0.941653
1262.25 0.941653
1262.5 0.941653
1262.75 0.941654
1263 0.941654
1263.25 0.941654
1263.5 0.941654
1263.75 0.941655
1264 0.941655
1264.25 0.941655
1264.5 0.941655
1264.75 0.941656
1265 0.941656
1265.25 0.941656
1265.5 0.941656
1265.75 0.941656
1266 0.941657
1266.25 0.941657
1266.5 0.941657
1266.75 0.941657
1267 0.941658
1267.25 0.941658
1267.5 0.941658
1267.75 0.941658
1268 0.941658
1268.25 0.941659
1268.5 0.941659
1268.75 0.941659
1269 0.941659
1269.25 0.94166
1269.5 0.94166
1269.75 0.94166
1270 0.94166
1270.25 0.94166
1270.5 0.941661
1270.75 0.941661
1271 0.941661
1271.25 0.941661
1271.5 0.941662
1271.75 0.941662
1272 0.941662
1272.25 0.941662
1272.5 0.941662
1272.75 0.941663
1273 0.941663
1273.25 0.941663
1273.5 0.941663
1273.75 0.941664
1274 0.941664
1274.25 0.941664
1274.5 0.941664
1274.75 0.941664
1275 0.941665
1275.25 0.941665
1275.5 0.941665
1275.75 0.941665
1276 0.941666
1276.25 0.941666
1276.5 0.941666
1276.75 0.941666
1277 0.941666
1277.25 0.941667
1277.5 0.941667
1277.75 0.941667
1278 0.941667
1278.25 0.941668
1278.5 0.941668
1278.75 0.941668
1279 0.941668
1279.25 0.941668
1279.5 0.941669
1279.75 0.941669
1280 0.941669
1280.25 0.941669
1280.5 0.94167
1280.75 0.94167
1281 0.94167
1281.25 0.94167
1281.5 0.94167
1281.75 0.941671
1282 0.941671
1282.25 0.941671
1282.5 0.941671
1282.75 0.941672
1283 0.941672
1283.25 0.941672
1283.5 0.941672
1283.75 0.941672
1284 0.941673
1284.25 0.941673
1284.5 0.941673
1284.75 0.941673
1285 0.941674
1285.25 0.941674
1285.5 0.941674
1285.75 0.941674
1286 0.941674
1286.25 0.941675
1286.5 0.941675
1286.75 0.941675
1287 0.941675
1287.25 0.941675
1287.5 0.941676
1287.75 0.941676
1288 0.941676
1288.25 0.941676
1288.5 0.941677
1288.75 0.941677
1289 0.941677
1289.25 0.941677
1289.5 0.941677
1289.75 0.941678
1290 0.941678
1290.25 0.941678
1290.5 0.941678
1290.75 0.941678
1291 0.941679
1291.25 0.941679
1291.5 0.941679
1291.75 0.941679
1292 0.94168
1292.25 0.94168
1292.5 0.94168
1292.75 0.94168
1293 0.94168
1293.25 0.941681
1293.5 0.941681
1293.75 0.941681
1294 0.941681
1294.25 0.941682
1294.5 0.941682
1294.75 0.941682
1295 0.941682
1295.25 0.941682
1295.5 0.941683
1295.75 0.941683
1296 0.941683
1296.25 0.941683
1296.5 0.941683
1296.75 0.941684
1297 0.941684
1297.25 0.941684
1297.5 0.941684
1297.75 0.941684
1298 0.941685
1298.25 0.941685
1298.5 0.941685
1298.75 0.941685
1299 0.941686
1299.25 0.941686
1299.5 0.941686
1299.75 0.941686
1300 0.941686
1300.25 0.941687
1300.5 0.941687
1300.75 0.941687
1301 0.941687
1301.25 0.941688
1301.5 0.941688
1301.75 0.941688
1302 0.941688
1302.25 0.941688
1302.5 0.941689
1302.75 0.941689
1303 0.941689
1303.25 0.941689
1303.5 0.941689
1303.75 0.94169
1304 0.94169
1304.25 0.94169
1304.5 0.94169
1304.75 0.94169
1305 0.941691
1305.25 0.941691
1305.5 0.941691
1305.75 0.941691
1306 0.941692
1306.25 0.941692
1306.5 0.941692
1306.75 0.941692
1307 0.941692
1307.25 0.941693
1307.5 0.941693
1307.75 0.941693
1308 0.941693
1308.25 0.941693
1308.5 0.941694
1308.75 0.941694
1309 0.941694
1309.25 0.941694
1309.5 0.941694
1309.75 0.941695
1310 0.941695
1310.25 0.941695
1310.5 0.941695
1310.75 0.941696
1311 0.941696
1311.25 0.941696
1311.5 0.941696
1311.75 0.941696
1312 0.941697
1312.25 0.941697
1312.5 0.941697
1312.75 0.941697
1313 0.941697
1313.25 0.941698
1313.5 0.941698
1313.75 0.941698
1314 0.941698
1314.25 0.941698
1314.5 0.941699
1314.75 0.941699
1315 0.941699
1315.25 0.941699
1315.5 0.9417
1315.75 0.9417
1316 0.9417
1316.25 0.9417
1316.5 0.9417
1316.75 0.941701
1317 0.941701
1317.25 0.941701
1317.5 0.941701
1317.75 0.941701
1318 0.941702
1318.25 0.941702
1318.5 0.941702
1318.75 0.941702
1319 0.941702
1319.25 0.941703
1319.5 0.941703
1319.75 0.941703
1320 0.941703
1320.25 0.941703
1320.5 0.941704
1320.75 0.941704
1321 0.941704
1321.25 0.941704
1321.5 0.941704
1321.75 0.941705
1322 0.941705
1322.25 0.941705
1322.5 0.941705
1322.75 0.941706
1323 0.941706
1323.25 0.941706
1323.5 0.941706
1323.75 0.941706
1324 0.941707
1324.25 0.941707
1324.5 0.941707
1324.75 0.941707
1325 0.941707
1325.25 0.941708
1325.5 0.941708
1325.75 0.941708
1326 0.941708
1326.25 0.941708
1326.5 0.941709
1326.75 0.941709
1327 0.941709
1327.25 0.941709
1327.5 0.941709
1327.75 0.94171
1328 0.94171
1328.25 0.94171
1328.5 0.94171
1328.75 0.94171
1329 0.941711
1329.25 0.941711
1329.5 0.941711
1329.75 0.941711
1330 0.941711
1330.25 0.941712
1330.5 0.941712
1330.75 0.941712
1331 0.941712
1331.25 0.941712
1331.5 0.941713
1331.75 0.941713
1332 0.941713
1332.25 0.941713
1332.5 0.941713
1332.75 0.941714
1333 0.941714
1333.25 0.941714
1333.5 0.941714
1333.75 0.941714
1334 0.941715
1334.25 0.941715
1334.5 0.941715
1334.75 0.941715
1335 0.941715
1335.25 0.941716
1335.5 0.941716
1335.75 0.941716
1336 0.941716
1336.25 0.941716
1336.5 0.941717
1336.75 0.941717
1337 0.941717
1337.25 0.941717
1337.5 0.941718
1337.75 0.941718
1338 0.941718
1338.25 0.941718
1338.5 0.941718
1338.75 0.941719
1339 0.941719
1339.25 0.941719
1339.5 0.941719
1339.75 0.941719
1340 0.94172
1340.25 0.94172
1340.5 0.94172
1340.75 0.94172
1341 0.94172
1341.25 0.941721
1341.5 0.941721
1341.75 0.941721
1342 0.941721
1342.25 0.941721
1342.5 0.941722
1342.75 0.941722
1343 0.941722
1343.25 0.941722
1343.5 0.941722
1343.75 0.941723
1344 0.941723
1344.25 0.941723
1344.5 0.941723
1344.75 0.941723
1345 0.941724
1345.25 0.941724
1345.5 0.941724
1345.75 0.941724
1346 0.941724
1346.25 0.941725
1346.5 0.941725
1346.75 0.941725
1347 0.941725
1347.25 0.941725
1347.5 0.941726
1347.75 0.941726
1348 0.941726
1348.25 0.941726
1348.5 0.941726
1348.75 0.941727
1349 0.941727
1349.25 0.941727
1349.5 0.941727
1349.75 0.941727
1350 0.941728
1350.25 0.941728
1350.5 0.941728
1350.75 0.941728
1351 0.941728
1351.25 0.941728
1351.5 0.941729
1351.75 0.941729
1352 0.941729
1352.25 0.941729
1352.5 0.941729
1352.75 0.94173
1353 0.94173
1353.25 0.94173
1353.5 0.94173
1353.75 0.94173
1354 0.941731
1354.25 0.941731
1354.5 0.941731
1354.75 0.941731
1355 0.941731
1355.25 0.941732
1355.5 0.941732
1355.75 0.941732
1356 0.941732
1356.25 0.941732
1356.5 0.941733
1356.75 0.941733
1357 0.941733
1357.25 0.941733
1357.5 0.941733
1357.75 0.941734
1358 0.941734
1358.25 0.941734
1358.5 0.941734
1358.75 0.941734
1359 0.941735
1359.25 0.941735
1359.5 0.941735
1359.75 0.941735
1360 0.941735
1360.25 0.941736
1360.5 0.941736
1360.75 0.941736
1361 0.941736
1361.25 0.941736
1361.5 0.941737
1361.75 0.941737
1362 0.941737
1362.25 0.941737
1362.5 0.941737
1362.75 0.941737
1363 0.941738
1363.25 0.941738
1363.5 0.941738
1363.75 0.941738
1364 0.941738
1364.25 0.941739
1364.5 0.941739
1364.75 0.941739
1365 0.941739
1365.25 0.941739
1365.5 0.94174
1365.75 0.94174
1366 0.94174
1366.25 0.94174
1366.5 0.94174
1366.75 0.941741
1367 0.941741
1367.25 0.941741
1367.5 0.941741
1367.75 0.941741
1368 0.941742
1368.25 0.941742
1368.5 0.941742
1368.75 0.941742
1369 0.941742
1369.25 0.941743
1369.5 0.941743
1369.75 0.941743
1370 0.941743
1370.25 0.941743
1370.5 0.941743
1370.75 0.941744
1371 0.941744
1371.25 0.941744
1371.5 0.941744
1371.75 0.941744
1372 0.941745
1372.25 0.941745
1372.5 0.941745
1372.75 0.941745
1373 0.941745
1373.25 0.941746
1373.5 0.941746
1373.75 0.941746
1374 0.941746
1374.25 0.941746
1374.5 0.941747
1374.75 0.941747
1375 0.941747
1375.25 0.941747
1375.5 0.941747
1375.75 0.941747
1376 0.941748
1376.25 0.941748
1376.5 0.941748
1376.75 0.941748
1377 0.941748
1377.25 0.941749
1377.5 0.941749
1377.75 0.941749
1378 0.941749
1378.25 0.941749
1378.5 0.94175
1378.75 0.94175
1379 0.94175
1379.25 0.94175
1379.5 0.94175
1379.75 0.941751
1380 0.941751
1380.25 0.941751
1380.5 0.941751
1380.75 0.941751
1381 0.941751
1381.25 0.941752
1381.5 0.941752
1381.75 0.941752
1382 0.941752
1382.25 0.941752
1382.5 0.941753
1382.75 0.941753
1383 0.941753
1383.25 0.941753
1383.5 0.941753
1383.75 0.941754
1384 0.941754
1384.25 0.941754
1384.5 0.941754
1384.75 0.941754
1385 0.941755
1385.25 0.941755
1385.5 0.941755
1385.75 0.941755
1386 0.941755
1386.25 0.941755
1386.5 0.941756
1386.75 0.941756
1387 0.941756
1387.25 0.941756
1387.5 0.941756
1387.75 0.941757
1388 0.941757
1388.25 0.941757
1388.5 0.941757
1388.75 0.941757
1389 0.941758
1389.25 0.941758
1389.5 0.941758
1389.75 0.941758
1390 0.941758
1390.25 0.941758
1390.5 0.941759
1390.75 0.941759
1391 0.941759
1391.25 0.941759
1391.5 0.941759
1391.75 0.94176
1392 0.94176
1392.25 0.94176
1392.5 0.94176
1392.75 0.94176
1393 0.94176
1393.25 0.941761
1393.5 0.941761
1393.75 0.941761
1394 0.941761
1394.25 0.941761
1394.5 0.941762
1394.75 0.941762
1395 0.941762
1395.25 0.941762
1395.5 0.941762
1395.75 0.941763
1396 0.941763
1396.25 0.941763
1396.5 0.941763
1396.75 0.941763
1397 0.941763
1397.25 0.941764
1397.5 0.941764
1397.75 0.941764
1398 0.941764
1398.25 0.941764
1398.5 0.941765
1398.75 0.941765
1399 0.941765
1399.25 0.941765
1399.5 0.941765
1399.75 0.941765
1400 0.941766
1400.25 0.941766
1400.5 0.941766
1400.75 0.941766
1401 0.941766
1401.25 0.941767
1401.5 0.941767
1401.75 0.941767
1402 0.941767
1402.25 0.941767
1402.5 0.941768
1402.75 0.941768
1403 0.941768
1403.25 0.941768
1403.5 0.941768
1403.75 0.941768
1404 0.941769
1404.25 0.941769
1404.5 0.941769
1404.75 0.941769
1405 0.941769
1405.25 0.94177
1405.5 0.94177
1405.75 0.94177
1406 0.94177
1406.25 0.94177
1406.5 0.94177
1406.75 0.941771
1407 0.941771
1407.25 0.941771
1407.5 0.941771
1407.75 0.941771
1408 0.941772
1408.25 0.941772
1408.5 0.941772
1408.75 0.941772
1409 0.941772
1409.25 0.941772
1409.5 0.941773
1409.75 0.941773
1410 0.941773
1410.25 0.941773
1410.5 0.941773
1410.75 0.941774
1411 0.941774
1411.25 0.941774
1411.5 0.941774
1411.75 0.941774
1412 0.941774
1412.25 0.941775
1412.5 0.941775
1412.75 0.941775
1413 0.941775
1413.25 0.941775
1413.5 0.941776
1413.75 0.941776
1414 0.941776
1414.25 0.941776
1414.5 0.941776
1414.75 0.941776
1415 0.941777
1415.25 0.941777
1415.5 0.941777
1415.75 0.941777
1416 0.941777
1416.25 0.941778
1416.5 0.941778
1416.75 0.941778
1417 0.941778
1417.25 0.941778
1417.5 0.941778
1417.75 0.941779
1418 0.941779
1418.25 0.941779
1418.5 0.941779
1418.75 0.941779
1419 0.941779
1419.25 0.94178
1419.5 0.94178
1419.75 0.94178
1420 0.94178
1420.25 0.94178
1420.5 0.941781
1420.75 0.941781
1421 0.941781
1421.25 0.941781
1421.5 0.941781
1421.75 0.941781
1422 0.941782
1422.25 0.941782
1422.5 0.941782
1422.75 0.941782
1423 0.941782
1423.25 0.941783
1423.5 0.941783
1423.75 0.941783
1424 0.941783
1424.25 0.941783
1424.5 0.941783
1424.75 0.941784
1425 0.941784
1425.25 0.941784
1425.5 0.941784
1425.75 0.941784
1426 0.941785
1426.25 0.941785
1426.5 0.941785
1426.75 0.941785
1427 0.941785
1427.25 0.941785
1427.5 0.941786
1427.75 0.941786
1428 0.941786
1428.25 0.941786
1428.5 0.941786
1428.75 0.941786
1429 0.941787
1429.25 0.941787
1429.5 0.941787
1429.75 0.941787
1430 0.941787
1430.25 0.941787
1430.5 0.941788
1430.75 0.941788
1431 0.941788
1431.25 0.941788
1431.5 0.941788
1431.75 0.941789
1432 0.941789
1432.25 0.941789
1432.5 0.941789
1432.75 0.941789
1433 0.941789
1433.25 0.94179
1433.5 0.94179
1433.75 0.94179
1434 0.94179
1434.25 0.94179
1434.5 0.94179
1434.75 0.941791
1435 0.941791
1435.25 0.941791
1435.5 0.941791
1435.75 0.941791
1436 0.941792
1436.25 0.941792
1436.5 0.941792
1436.75 0.941792
1437 0.941792
1437.25 0.941792
1437.5 0.941793
1437.75 0.941793
1438 0.941793
1438.25 0.941793
1438.5 0.941793
1438.75 0.941793
1439 0.941794
1439.25 0.941794
1439.5 0.941794
1439.75 0.941794
1440 0.941794
1440.25 0.941795
1440.5 0.941795
1440.75 0.941795
1441 0.941795
1441.25 0.941795
1441.5 0.941795
1441.75 0.941796
1442 0.941796
1442.25 0.941796
1442.5 0.941796
1442.75 0.941796
1443 0.941796
1443.25 0.941797
1443.5 0.941797
1443.75 0.941797
1444 0.941797
1444.25 0.941797
1444.5 0.941797
1444.75 0.941798
1445 0.941798
1445.25 0.941798
1445.5 0.941798
1445.75 0.941798
1446 0.941799
1446.25 0.941799
1446.5 0.941799
1446.75 0.941799
1447 0.941799
1447.25 0.941799
1447.5 0.9418
1447.75 0.9418
1448 0.9418
1448.25 0.9418
1448.5 0.9418
1448.75 0.9418
1449 0.941801
1449.25 0.941801
1449.5 0.941801
1449.75 0.941801
1450 0.941801
1450.25 0.941801
1450.5 0.941802
1450.75 0.941802
1451 0.941802
1451.25 0.941802
1451.5 0.941802
1451.75 0.941802
1452 0.941803
1452.25 0.941803
1452.5 0.941803
1452.75 0.941803
1453 0.941803
1453.25 0.941803
1453.5 0.941804
1453.75 0.941804
1454 0.941804
1454.25 0.941804
1454.5 0.941804
1454.75 0.941805
1455 0.941805
1455.25 0.941805
1455.5 0.941805
1455.75 0.941805
1456 0.941805
1456.25 0.941806
1456.5 0.941806
1456.75 0.941806
1457 0.941806
1457.25 0.941806
1457.5 0.941806
1457.75 0.941807
1458 0.941807
1458.25 0.941807
1458.5 0.941807
1458.75 0.941807
1459 0.941807
1459.25 0.941808
1459.5 0.941808
1459.75 0.941808
1460 0.941808
1460.25 0.941808
1460.5 0.941808
1460.75 0.941809
1461 0.941809
1461.25 0.941809
1461.5 0.941809
1461.75 0.941809
1462 0.941809
1462.25 0.94181
1462.5 0.94181
1462.75 0.94181
1463 0.94181
1463.25 0.94181
1463.5 0.94181
1463.75 0.941811
1464 0.941811
1464.25 0.941811
1464.5 0.941811
1464.75 0.941811
1465 0.941811
1465.25 0.941812
1465.5 0.941812
1465.75 0.941812
1466 0.941812
1466.25 0.941812
1466.5 0.941812
1466.75 0.941813
1467 0.941813
1467.25 0.941813
1467.5 0.941813
1467.75 0.941813
1468 0.941813
1468.25 0.941814
1468.5 0.941814
1468.75 0.941814
1469 0.941814
1469.25 0.941814
1469.5 0.941814
1469.75 0.941815
1470 0.941815
1470.25 0.941815
1470.5 0.941815
1470.75 0.941815
1471 0.941815
1471.25 0.941816
1471.5 0.941816
1471.75 0.941816
1472 0.941816
1472.25 0.941816
1472.5 0.941816
1472.75 0.941817
1473 0.941817
1473.25 0.941817
1473.5 0.941817
1473.75 0.941817
1474 0.941817
1474.25 0.941818
1474.5 0.941818
1474.75 0.941818
1475 0.941818
1475.25 0.941818
1475.5 0.941818
1475.75 0.941819
1476 0.941819
1476.25 0.941819
1476.5 0.941819
1476.75 0.941819
1477 0.941819
1477.25 0.94182
1477.5 0.94182
1477.75 0.94182
1478 0.94182
1478.25 0.94182
1478.5 0.94182
1478.75 0.941821
1479 0.941821
1479.25 0.941821
1479.5 0.941821
1479.75 0.941821
1480 0.941821
1480.25 0.941822
1480.5 0.941822
1480.75 0.941822
1481 0.941822
1481.25 0.941822
1481.5 0.941822
1481.75 0.941823
1482 0.941823
1482.25 0.941823
1482.5 0.941823
1482.75 0.941823
1483 0.941823
1483.25 0.941824
1483.5 0.941824
1483.75 0.941824
1484 0.941824
1484.25 0.941824
1484.5 0.941824
1484.75 0.941825
1485 0.941825
1485.25 0.941825
1485.5 0.941825
1485.75 0.941825
1486 0.941825
1486.25 0.941826
1486.5 0.941826
1486.75 0.941826
1487 0.941826
1487.25 0.941826
1487.5 0.941826
1487.75 0.941827
1488 0.941827
1488.25 0.941827
1488.5 0.941827
1488.75 0.941827
1489 0.941827
1489.25 0.941828
1489.5 0.941828
1489.75 0.941828
1490 0.941828
1490.25 0.941828
1490.5 0.941828
1490.75 0.941828
1491 0.941829
1491.25 0.941829
1491.5 0.941829
1491.75 0.941829
1492 0.941829
1492.25 0.941829
1492.5 0.94183
1492.75 0.94183
1493 0.94183
1493.25 0.94183
1493.5 0.94183
1493.75 0.94183
1494 0.941831
1494.25 0.941831
1494.5 0.941831
1494.75 0.941831
1495 0.941831
1495.25 0.941831
1495.5 0.941832
1495.75 0.941832
1496 0.941832
1496.25 0.941832
1496.5 0.941832
1496.75 0.941832
1497 0.941833
1497.25 0.941833
1497.5 0.941833
1497.75 0.941833
1498 0.941833
1498.25 0.941833
1498.5 0.941833
1498.75 0.941834
1499 0.941834
1499.25 0.941834
1499.5 0.941834
1499.75 0.941834
1500 0.941834
1500.25 0.941835
1500.5 0.941835
1500.75 0.941835
1501 0.941835
1501.25 0.941835
1501.5 0.941835
1501.75 0.941836
1502 0.941836
1502.25 0.941836
1502.5 0.941836
1502.75 0.941836
1503 0.941836
1503.25 0.941837
1503.5 0.941837
1503.75 0.941837
1504 0.941837
1504.25 0.941837
1504.5 0.941837
1504.75 0.941837
1505 0.941838
1505.25 0.941838
1505.5 0.941838
1505.75 0.941838
1506 0.941838
1506.25 0.941838
1506.5 0.941839
1506.75 0.941839
1507 0.941839
1507.25 0.941839
1507.5 0.941839
1507.75 0.941839
1508 0.94184
1508.25 0.94184
1508.5 0.94184
1508.75 0.94184
1509 0.94184
1509.25 0.94184
1509.5 0.941841
1509.75 0.941841
1510 0.941841
1510.25 0.941841
1510.5 0.941841
1510.75 0.941841
1511 0.941841
1511.25 0.941842
1511.5 0.941842
1511.75 0.941842
1512 0.941842
1512.25 0.941842
1512.5 0.941842
1512.75 0.941843
1513 0.941843
1513.25 0.941843
1513.5 0.941843
1513.75 0.941843
1514 0.941843
1514.25 0.941844
1514.5 0.941844
1514.75 0.941844
1515 0.941844
1515.25 0.941844
1515.5 0.941844
1515.75 0.941844
1516 0.941845
1516.25 0.941845
1516.5 0.941845
1516.75 0.941845
1517 0.941845
1517.25 0.941845
1517.5 0.941846
1517.75 0.941846
1518 0.941846
1518.25 0.941846
1518.5 0.941846
1518.75 0.941846
1519 0.941847
1519.25 0.941847
1519.5 0.941847
1519.75 0.941847
1520 0.941847
1520.25 0.941847
1520.5 0.941847
1520.75 0.941848
1521 0.941848
1521.25 0.941848
1521.5 0.941848
1521.75 0.941848
1522 0.941848
1522.25 0.941849
1522.5 0.941849
1522.75 0.941849
1523 0.941849
1523.25 0.941849
1523.5 0.941849
1523.75 0.941849
1524 0.94185
1524.25 0.94185
1524.5 0.94185
1524.75 0.94185
1525 0.94185
1525.25 0.94185
1525.5 0.941851
1525.75 0.941851
1526 0.941851
1526.25 0.941851
1526.5 0.941851
1526.75 0.941851
1527 0.941851
1527.25 0.941852
1527.5 0.941852
1527.75 0.941852
1528 0.941852
1528.25 0.941852
1528.5 0.941852
1528.75 0.941853
1529 0.941853
1529.25 0.941853
1529.5 0.941853
1529.75 0.941853
1530 0.941853
1530.25 0.941854
1530.5 0.941854
1530.75 0.941854
1531 0.941854
1531.25 0.941854
1531.5 0.941854
1531.75 0.941854
1532 0.941855
1532.25 0.941855
1532.5 0.941855
1532.75 0.941855
1533 0.941855
1533.25 0.941855
1533.5 0.941856
1533.75 0.941856
1534 0.941856
1534.25 0.941856
1534.5 0.941856
1534.75 0.941856
1535 0.941856
1535.25 0.941857
1535.5 0.941857
1535.75 0.941857
1536 0.941857
1536.25 0.941857
1536.5 0.941857
1536.75 0.941858
1537 0.941858
1537.25 0.941858
1537.5 0.941858
1537.75 0.941858
1538 0.941858
1538.25 0.941858
1538.5 0.941859
1538.75 0.941859
1539 0.941859
1539.25 0.941859
1539.5 0.941859
1539.75 0.941859
1540 0.94186
1540.25 0.94186
1540.5 0.94186
1540.75 0.94186
1541 0.94186
1541.25 0.94186
1541.5 0.94186
1541.75 0.941861
1542 0.941861
1542.25 0.941861
1542.5 0.941861
1542.75 0.941861
1543 0.941861
1543.25 0.941862
1543.5 0.941862
1543.75 0.941862
1544 0.941862
1544.25 0.941862
1544.5 0.941862
1544.75 0.941862
1545 0.941863
1545.25 0.941863
1545.5 0.941863
1545.75 0.941863
1546 0.941863
1546.25 0.941863
1546.5 0.941863
1546.75 0.941864
1547 0.941864
1547.25 0.941864
1547.5 0.941864
1547.75 0.941864
1548 0.941864
1548.25 0.941865
1548.5 0.941865
1548.75 0.941865
1549 0.941865
1549.25 0.941865
1549.5 0.941865
1549.75 0.941865
1550 0.941866
1550.25 0.941866
1550.5 0.941866
1550.75 0.941866
1551 0.941866
1551.25 0.941866
1551.5 0.941866
1551.75 0.941867
1552 0.941867
1552.25 0.941867
1552.5 0.941867
1552.75 0.941867
1553 0.941867
1553.25 0.941868
1553.5 0.941868
1553.75 0.941868
1554 0.941868
1554.25 0.941868
1554.5 0.941868
1554.75 0.941868
1555 0.941869
1555.25 0.941869
1555.5 0.941869
1555.75 0.941869
1556 0.941869
1556.25 0.941869
1556.5 0.941869
1556.75 0.94187
1557 0.94187
1557.25 0.94187
1557.5 0.94187
1557.75 0.94187
1558 0.94187
1558.25 0.941871
1558.5 0.941871
1558.75 0.941871
1559 0.941871
1559.25 0.941871
1559.5 0.941871
1559.75 0.941871
1560 0.941872
1560.25 0.941872
1560.5 0.941872
1560.75 0.941872
1561 0.941872
1561.25 0.941872
1561.5 0.941872
1561.75 0.941873
1562 0.941873
1562.25 0.941873
1562.5 0.941873
1562.75 0.941873
1563 0.941873
1563.25 0.941873
1563.5 0.941874
1563.75 0.941874
1564 0.941874
1564.25 0.941874
1564.5 0.941874
1564.75 0.941874
1565 0.941875
1565.25 0.941875
1565.5 0.941875
1565.75 0.941875
1566 0.941875
1566.25 0.941875
1566.5 0.941875
1566.75 0.941876
1567 0.941876
1567.25 0.941876
1567.5 0.941876
1567.75 0.941876
1568 0.941876
1568.25 0.941876
1568.5 0.941877
1568.75 0.941877
1569 0.941877
1569.25 0.941877
1569.5 0.941877
1569.75 0.941877
1570 0.941877
1570.25 0.941878
1570.5 0.941878
1570.75 0.941878
1571 0.941878
1571.25 0.941878
1571.5 0.941878
1571.75 0.941878
1572 0.941879
1572.25 0.941879
1572.5 0.941879
1572.75 0.941879
1573 0.941879
1573.25 0.941879
1573.5 0.94188
1573.75 0.94188
1574 0.94188
1574.25 0.94188
1574.5 0.94188
1574.75 0.94188
1575 0.94188
1575.25 0.941881
1575.5 0.941881
1575.75 0.941881
1576 0.941881
1576.25 0.941881
1576.5 0.941881
1576.75 0.941881
1577 0.941882
1577.25 0.941882
1577.5 0.941882
1577.75 0.941882
1578 0.941882
1578.25 0.941882
1578.5 0.941882
1578.75 0.941883
1579 0.941883
1579.25 0.941883
1579.5 0.941883
1579.75 0.941883
1580 0.941883
1580.25 0.941883
1580.5 0.941884
1580.75 0.941884
1581 0.941884
1581.25 0.941884
1581.5 0.941884
1581.75 0.941884
1582 0.941884
1582.25 0.941885
1582.5 0.941885
1582.75 0.941885
1583 0.941885
1583.25 0.941885
1583.5 0.941885
1583.75 0.941885
1584 0.941886
1584.25 0.941886
1584.5 0.941886
1584.75 0.941886
1585 0.941886
1585.25 0.941886
1585.5 0.941886
1585.75 0.941887
1586 0.941887
1586.25 0.941887
1586.5 0.941887
1586.75 0.941887
1587 0.941887
1587.25 0.941887
1587.5 0.941888
1587.75 0.941888
1588 0.941888
1588.25 0.941888
1588.5 0.941888
1588.75 0.941888
1589 0.941889
1589.25 0.941889
1589.5 0.941889
1589.75 0.941889
1590 0.941889
1590.25 0.941889
1590.5 0.941889
1590.75 0.941889
1591 0.94189
1591.25 0.94189
1591.5 0.94189
1591.75 0.94189
1592 0.94189
1592.25 0.94189
1592.5 0.94189
1592.75 0.941891
1593 0.941891
1593.25 0.941891
1593.5 0.941891
1593.75 0.941891
1594 0.941891
1594.25 0.941891
1594.5 0.941892
1594.75 0.941892
1595 0.941892
1595.25 0.941892
1595.5 0.941892
1595.75 0.941892
1596 0.941893
1596.25 0.941893
1596.5 0.941893
1596.75 0.941893
1597 0.941893
1597.25 0.941893
1597.5 0.941893
1597.75 0.941893
1598 0.941894
1598.25 0.941894
1598.5 0.941894
1598.75 0.941894
1599 0.941894
1599.25 0.941894
1599.5 0.941894
1599.75 0.941895
1600 0.941895
1600.25 0.941895
1600.5 0.941895
1600.75 0.941895
1601 0.941895
1601.25 0.941895
1601.5 0.941896
1601.75 0.941896
1602 0.941896
1602.25 0.941896
1602.5 0.941896
1602.75 0.941896
1603 0.941896
1603.25 0.941897
1603.5 0.941897
1603.75 0.941897
1604 0.941897
1604.25 0.941897
1604.5 0.941897
1604.75 0.941897
1605 0.941898
1605.25 0.941898
1605.5 0.941898
1605.75 0.941898
1606 0.941898
1606.25 0.941898
1606.5 0.941898
1606.75 0.941899
1607 0.941899
1607.25 0.941899
1607.5 0.941899
1607.75 0.941899
1608 0.941899
1608.25 0.941899
1608.5 0.9419
1608.75 0.9419
1609 0.9419
1609.25 0.9419
1609.5 0.9419
1609.75 0.9419
1610 0.9419
1610.25 0.9419
1610.5 0.941901
1610.75 0.941901
1611 0.941901
1611.25 0.941901
1611.5 0.941901
1611.75 0.941901
1612 0.941902
1612.25 0.941902
1612.5 0.941902
1612.75 0.941902
1613 0.941902
1613.25 0.941902
1613.5 0.941902
1613.75 0.941902
1614 0.941903
1614.25 0.941903
1614.5 0.941903
1614.75 0.941903
1615 0.941903
1615.25 0.941903
1615.5 0.941903
1615.75 0.941904
1616 0.941904
1616.25 0.941904
1616.5 0.941904
1616.75 0.941904
1617 0.941904
1617.25 0.941904
1617.5 0.941905
1617.75 0.941905
1618 0.941905
1618.25 0.941905
1618.5 0.941905
1618.75 0.941905
1619 0.941905
1619.25 0.941905
1619.5 0.941906
1619.75 0.941906
1620 0.941906
1620.25 0.941906
1620.5 0.941906
1620.75 0.941906
1621 0.941906
1621.25 0.941907
1621.5 0.941907
1621.75 0.941907
1622 0.941907
1622.25 0.941907
1622.5 0.941907
1622.75 0.941907
1623 0.941908
1623.25 0.941908
1623.5 0.941908
1623.75 0.941908
1624 0.941908
1624.25 0.941908
1624.5 0.941908
1624.75 0.941909
1625 0.941909
1625.25 0.941909
1625.5 0.941909
1625.75 0.941909
1626 0.941909
1626.25 0.941909
1626.5 0.941909
1626.75 0.94191
1627 0.94191
1627.25 0.94191
1627.5 0.94191
1627.75 0.94191
1628 0.94191
1628.25 0.94191
1628.5 0.941911
1628.75 0.941911
1629 0.941911
1629.25 0.941911
1629.5 0.941911
1629.75 0.941911
1630 0.941911
1630.25 0.941912
1630.5 0.941912
1630.75 0.941912
1631 0.941912
1631.25 0.941912
1631.5 0.941912
1631.75 0.941912
1632 0.941912
1632.25 0.941913
1632.5 0.941913
1632.75 0.941913
1633 0.941913
1633.25 0.941913
1633.5 0.941913
1633.75 0.941913
1634 0.941914
1634.25 0.941914
1634.5 0.941914
1634.75 0.941914
1635 0.941914
1635.25 0.941914
1635.5 0.941914
1635.75 0.941915
1636 0.941915
1636.25 0.941915
1636.5 0.941915
1636.75 0.941915
1637 0.941915
1637.25 0.941915
1637.5 0.941915
1637.75 0.941916
1638 0.941916
1638.25 0.941916
1638.5 0.941916
1638.75 0.941916
1639 0.941916
1639.25 0.941916
1639.5 0.941917
1639.75 0.941917
1640 0.941917
1640.25 0.941917
1640.5 0.941917
1640.75 0.941917
1641 0.941917
1641.25 0.941917
1641.5 0.941918
1641.75 0.941918
1642 0.941918
1642.25 0.941918
1642.5 0.941918
1642.75 0.941918
1643 0.941918
1643.25 0.941919
1643.5 0.941919
1643.75 0.941919
1644 0.941919
1644.25 0.941919
1644.5 0.941919
1644.75 0.941919
1645 0.94192
1645.25 0.94192
1645.5 0.94192
1645.75 0.94192
1646 0.94192
1646.25 0.94192
1646.5 0.94192
1646.75 0.94192
1647 0.941921
1647.25 0.941921
1647.5 0.941921
1647.75 0.941921
1648 0.941921
1648.25 0.941921
1648.5 0.941921
1648.75 0.941922
1649 0.941922
1649.25 0.941922
1649.5 0.941922
1649.75 0.941922
1650 0.941922
1650.25 0.941922
1650.5 0.941922
1650.75 0.941923
1651 0.941923
1651.25 0.941923
1651.5 0.941923
1651.75 0.941923
1652 0.941923
1652.25 0.941923
1652.5 0.941923
1652.75 0.941924
1653 0.941924
1653.25 0.941924
1653.5 0.941924
1653.75 0.941924
1654 0.941924
1654.25 0.941924
1654.5 0.941925
1654.75 0.941925
1655 0.941925
1655.25 0.941925
1655.5 0.941925
1655.75 0.941925
1656 0.941925
1656.25 0.941925
1656.5 0.941926
1656.75 0.941926
1657 0.941926
1657.25 0.941926
1657.5 0.941926
1657.75 0.941926
1658 0.941926
1658.25 0.941927
1658.5 0.941927
1658.75 0.941927
1659 0.941927
1659.25 0.941927
1659.5 0.941927
1659.75 0.941927
1660 0.941927
1660.25 0.941928
1660.5 0.941928
1660.75 0.941928
1661 0.941928
1661.25 0.941928
1661.5 0.941928
1661.75 0.941928
1662 0.941929
1662.25 0.941929
1662.5 0.941929
1662.75 0.941929
1663 0.941929
1663.25 0.941929
1663.5 0.941929
1663.75 0.941929
1664 0.94193
1664.25 0.94193
1664.5 0.94193
1664.75 0.94193
1665 0.94193
1665.25 0.94193
1665.5 0.94193
1665.75 0.94193
1666 0.941931
1666.25 0.941931
1666.5 0.941931
1666.75 0.941931
1667 0.941931
1667.25 0.941931
1667.5 0.941931
1667.75 0.941932
1668 0.941932
1668.25 0.941932
1668.5 0.941932
1668.75 0.941932
1669 0.941932
1669.25 0.941932
1669.5 0.941932
1669.75 0.941933
1670 0.941933
1670.25 0.941933
1670.5 0.941933
1670.75 0.941933
1671 0.941933
1671.25 0.941933
1671.5 0.941933
1671.75 0.941934
1672 0.941934
1672.25 0.941934
1672.5 0.941934
1672.75 0.941934
1673 0.941934
1673.25 0.941934
1673.5 0.941935
1673.75 0.941935
1674 0.941935
1674.25 0.941935
1674.5 0.941935
1674.75 0.941935
1675 0.941935
1675.25 0.941935
1675.5 0.941936
1675.75 0.941936
1676 0.941936
1676.25 0.941936
1676.5 0.941936
1676.75 0.941936
1677 0.941936
1677.25 0.941936
1677.5 0.941937
1677.75 0.941937
1678 0.941937
1678.25 0.941937
1678.5 0.941937
1678.75 0.941937
1679 0.941937
1679.25 0.941938
1679.5 0.941938
1679.75 0.941938
1680 0.941938
1680.25 0.941938
1680.5 0.941938
1680.75 0.941938
1681 0.941938
1681.25 0.941939
1681.5 0.941939
1681.75 0.941939
1682 0.941939
1682.25 0.941939
1682.5 0.941939
1682.75 0.941939
1683 0.941939
1683.25 0.94194
1683.5 0.94194
1683.75 0.94194
1684 0.94194
1684.25 0.94194
1684.5 0.94194
1684.75 0.94194
1685 0.94194
1685.25 0.941941
1685.5 0.941941
1685.75 0.941941
1686 0.941941
1686.25 0.941941
1686.5 0.941941
1686.75 0.941941
1687 0.941941
1687.25 0.941942
1687.5 0.941942
1687.75 0.941942
1688 0.941942
1688.25 0.941942
1688.5 0.941942
1688.75 0.941942
1689 0.941942
1689.25 0.941943
1689.5 0.941943
1689.75 0.941943
1690 0.941943
1690.25 0.941943
1690.5 0.941943
1690.75 0.941943
1691 0.941943
1691.25 0.941944
1691.5 0.941944
1691.75 0.941944
1692 0.941944
1692.25 0.941944
1692.5 0.941944
1692.75 0.941944
1693 0.941944
1693.25 0.941945
1693.5 0.941945
1693.75 0.941945
1694 0.941945
1694.25 0.941945
1694.5 0.941945
1694.75 0.941945
1695 0.941945
1695.25 0.941946
1695.5 0.941946
1695.75 0.941946
1696 0.941946
1696.25 0.941946
1696.5 0.941946
1696.75 0.941946
1697 0.941947
1697.25 0.941947
1697.5 0.941947
1697.75 0.941947
1698 0.941947
1698.25 0.941947
1698.5 0.941947
1698.75 0.941947
1699 0.941948
1699.25 0.941948
1699.5 0.941948
1699.75 0.941948
1700 0.941948
1700.25 0.941948
1700.5 0.941948
1700.75 0.941948
1701 0.941949
1701.25 0.941949
1701.5 0.941949
1701.75 0.941949
1702 0.941949
1702.25 0.941949
1702.5 0.941949
1702.75 0.941949
1703 0.941949
1703.25 0.94195
1703.5 0.94195
1703.75 0.94195
1704 0.94195
1704.25 0.94195
1704.5 0.94195
1704.75 0.94195
1705 0.941951
1705.25 0.941951
1705.5 0.941951
1705.75 0.941951
1706 0.941951
1706.25 0.941951
1706.5 0.941951
1706.75 0.941951
1707 0.941952
1707.25 0.941952
1707.5 0.941952
1707.75 0.941952
1708 0.941952
1708.25 0.941952
1708.5 0.941952
1708.75 0.941952
1709 0.941953
1709.25 0.941953
1709.5 0.941953
1709.75 0.941953
1710 0.941953
1710.25 0.941953
1710.5 0.941953
1710.75 0.941953
1711 0.941953
1711.25 0.941954
1711.5 0.941954
1711.75 0.941954
1712 0.941954
1712.25 0.941954
1712.5 0.941954
1712.75 0.941954
1713 0.941954
1713.25 0.941955
1713.5 0.941955
1713.75 0.941955
1714 0.941955
1714.25 0.941955
1714.5 0.941955
1714.75 0.941955
1715 0.941955
1715.25 0.941956
1715.5 0.941956
1715.75 0.941956
1716 0.941956
1716.25 0.941956
1716.5 0.941956
1716.75 0.941956
1717 0.941956
1717.25 0.941957
1717.5 0.941957
1717.75 0.941957
1718 0.941957
1718.25 0.941957
1718.5 0.941957
1718.75 0.941957
1719 0.941957
1719.25 0.941958
1719.5 0.941958
1719.75 0.941958
1720 0.941958
1720.25 0.941958
1720.5 0.941958
1720.75 0.941958
1721 0.941958
1721.25 0.941959
1721.5 0.941959
1721.75 0.941959
1722 0.941959
1722.25 0.941959
1722.5 0.941959
1722.75 0.941959
1723 0.941959
1723.25 0.94196
1723.5 0.94196
1723.75 0.94196
1724 0.94196
1724.25 0.94196
1724.5 0.94196
1724.75 0.94196
1725 0.94196
1725.25 0.941961
1725.5 0.941961
1725.75 0.941961
1726 0.941961
1726.25 0.941961
1726.5 0.941961
1726.75 0.941961
1727 0.941961
1727.25 0.941961
1727.5 0.941962
1727.75 0.941962
1728 0.941962
1728.25 0.941962
1728.5 0.941962
1728.75 0.941962
1729 0.941962
1729.25 0.941962
1729.5 0.941963
1729.75 0.941963
1730 0.941963
1730.25 0.941963
1730.5 0.941963
1730.75 0.941963
1731 0.941963
1731.25 0.941963
1731.5 0.941964
1731.75 0.941964
1732 0.941964
1732.25 0.941964
1732.5 0.941964
1732.75 0.941964
1733 0.941964
1733.25 0.941964
1733.5 0.941965
1733.75 0.941965
1734 0.941965
1734.25 0.941965
1734.5 0.941965
1734.75 0.941965
1735 0.941965
1735.25 0.941965
1735.5 0.941965
1735.75 0.941966
1736 0.941966
1736.25 0.941966
1736.5 0.941966
1736.75 0.941966
1737 0.941966
1737.25 0.941966
1737.5 0.941966
1737.75 0.941967
1738 0.941967
1738.25 0.941967
1738.5 0.941967
1738.75 0.941967
1739 0.941967
1739.25 0.941967
1739.5 0.941967
1739.75 0.941967
1740 0.941968
1740.25 0.941968
1740.5 0.941968
1740.75 0.941968
1741 0.941968
1741.25 0.941968
1741.5 0.941968
1741.75 0.941968
1742 0.941969
1742.25 0.941969
1742.5 0.941969
1742.75 0.941969
1743 0.941969
1743.25 0.941969
1743.5 0.941969
1743.75 0.941969
1744 0.94197
1744.25 0.94197
1744.5 0.94197
1744.75 0.94197
1745 0.94197
1745.25 0.94197
1745.5 0.94197
1745.75 0.94197
1746 0.94197
1746.25 0.941971
1746.5 0.941971
1746.75 0.941971
1747 0.941971
1747.25 0.941971
1747.5 0.941971
1747.75 0.941971
1748 0.941971
1748.25 0.941972
1748.5 0.941972
1748.75 0.941972
1749 0.941972
1749.25 0.941972
1749.5 0.941972
1749.75 0.941972
1750 0.941972
1750.25 0.941972
1750.5 0.941973
1750.75 0.941973
1751 0.941973
1751.25 0.941973
1751.5 0.941973
1751.75 0.941973
1752 0.941973
1752.25 0.941973
1752.5 0.941974
1752.75 0.941974
1753 0.941974
1753.25 0.941974
1753.5 0.941974
1753.75 0.941974
1754 0.941974
1754.25 0.941974
1754.5 0.941975
1754.75 0.941975
1755 0.941975
1755.25 0.941975
1755.5 0.941975
1755.75 0.941975
1756 0.941975
1756.25 0.941975
1756.5 0.941975
1756.75 0.941976
1757 0.941976
1757.25 0.941976
1757.5 0.941976
1757.75 0.941976
1758 0.941976
1758.25 0.941976
1758.5 0.941976
1758.75 0.941976
1759 0.941977
1759.25 0.941977
1759.5 0.941977
1759.75 0.941977
1760 0.941977
1760.25 0.941977
1760.5 0.941977
1760.75 0.941977
1761 0.941978
1761.25 0.941978
1761.5 0.941978
1761.75 0.941978
1762 0.941978
1762.25 0.941978
1762.5 0.941978
1762.75 0.941978
1763 0.941979
1763.25 0.941979
1763.5 0.941979
1763.75 0.941979
1764 0.941979
1764.25 0.941979
1764.5 0.941979
1764.75 0.941979
1765 0.941979
1765.25 0.94198
1765.5 0.94198
1765.75 0.94198
1766 0.94198
1766.25 0.94198
1766.5 0.94198
1766.75 0.94198
1767 0.94198
1767.25 0.94198
1767.5 0.941981
1767.75 0.941981
1768 0.941981
1768.25 0.941981
1768.5 0.941981
1768.75 0.941981
1769 0.941981
1769.25 0.941981
1769.5 0.941981
1769.75 0.941982
1770 0.941982
1770.25 0.941982
1770.5 0.941982
1770.75 0.941982
1771 0.941982
1771.25 0.941982
1771.5 0.941982
1771.75 0.941983
1772 0.941983
1772.25 0.941983
1772.5 0.941983
1772.75 0.941983
1773 0.941983
1773.25 0.941983
1773.5 0.941983
1773.75 0.941983
1774 0.941984
1774.25 0.941984
1774.5 0.941984
1774.75 0.941984
1775 0.941984
1775.25 0.941984
1775.5 0.941984
1775.75 0.941984
1776 0.941985
1776.25 0.941985
1776.5 0.941985
1776.75 0.941985
1777 0.941985
1777.25 0.941985
1777.5 0.941985
1777.75 0.941985
1778 0.941985
1778.25 0.941986
1778.5 0.941986
1778.75 0.941986
1779 0.941986
1779.25 0.941986
1779.5 0.941986
1779.75 0.941986
1780 0.941986
1780.25 0.941986
1780.5 0.941987
1780.75 0.941987
1781 0.941987
1781.25 0.941987
1781.5 0.941987
1781.75 0.941987
1782 0.941987
1782.25 0.941987
1782.5 0.941988
1782.75 0.941988
1783 0.941988
1783.25 0.941988
1783.5 0.941988
1783.75 0.941988
1784 0.941988
1784.25 0.941988
1784.5 0.941988
1784.75 0.941989
1785 0.941989
1785.25 0.941989
1785.5 0.941989
1785.75 0.941989
1786 0.941989
1786.25 0.941989
1786.5 0.941989
1786.75 0.941989
1787 0.94199
1787.25 0.94199
1787.5 0.94199
1787.75 0.94199
1788 0.94199
1788.25 0.94199
1788.5 0.94199
1788.75 0.94199
1789 0.94199
1789.25 0.941991
1789.5 0.941991
1789.75 0.941991
1790 0.941991
1790.25 0.941991
1790.5 0.941991
1790.75 0.941991
1791 0.941991
1791.25 0.941991
1791.5 0.941992
1791.75 0.941992
1792 0.941992
1792.25 0.941992
1792.5 0.941992
1792.75 0.941992
1793 0.941992
1793.25 0.941992
1793.5 0.941992
1793.75 0.941993
1794 0.941993
1794.25 0.941993
1794.5 0.941993
1794.75 0.941993
1795 0.941993
1795.25 0.941993
1795.5 0.941993
1795.75 0.941993
1796 0.941994
1796.25 0.941994
1796.5 0.941994
1796.75 0.941994
1797 0.941994
1797.25 0.941994
1797.5 0.941994
1797.75 0.941994
1798 0.941994
1798.25 0.941995
1798.5 0.941995
1798.75 0.941995
1799 0.941995
1799.25 0.941995
1799.5 0.941995
1799.75 0.941995
1800 0.941995
1800.25 0.941996
1800.5 0.941996
1800.75 0.941996
1801 0.941996
1801.25 0.941996
1801.5 0.941996
1801.75 0.941996
1802 0.941996
1802.25 0.941996
1802.5 0.941997
1802.75 0.941997
1803 0.941997
1803.25 0.941997
1803.5 0.941997
1803.75 0.941997
1804 0.941997
1804.25 0.941997
1804.5 0.941997
1804.75 0.941998
1805 0.941998
1805.25 0.941998
1805.5 0.941998
1805.75 0.941998
1806 0.941998
1806.25 0.941998
1806.5 0.941998
1806.75 0.941998
1807 0.941999
1807.25 0.941999
1807.5 0.941999
1807.75 0.941999
1808 0.941999
1808.25 0.941999
1808.5 0.941999
1808.75 0.941999
1809 0.941999
1809.25 0.942
1809.5 0.942
1809.75 0.942
1810 0.942
1810.25 0.942
1810.5 0.942
1810.75 0.942
1811 0.942
1811.25 0.942
1811.5 0.942001
1811.75 0.942001
1812 0.942001
1812.25 0.942001
1812.5 0.942001
1812.75 0.942001
1813 0.942001
1813.25 0.942001
1813.5 0.942001
1813.75 0.942002
1814 0.942002
1814.25 0.942002
1814.5 0.942002
1814.75 0.942002
1815 0.942002
1815.25 0.942002
1815.5 0.942002
1815.75 0.942002
1816 0.942003
1816.25 0.942003
1816.5 0.942003
1816.75 0.942003
1817 0.942003
1817.25 0.942003
1817.5 0.942003
1817.75 0.942003
1818 0.942003
1818.25 0.942003
1818.5 0.942004
1818.75 0.942004
1819 0.942004
1819.25 0.942004
1819.5 0.942004
1819.75 0.942004
1820 0.942004
1820.25 0.942004
1820.5 0.942005
1820.75 0.942005
1821 0.942005
1821.25 0.942005
1821.5 0.942005
1821.75 0.942005
1822 0.942005
1822.25 0.942005
1822.5 0.942005
1822.75 0.942005
1823 0.942006
1823.25 0.942006
1823.5 0.942006
1823.75 0.942006
1824 0.942006
1824.25 0.942006
1824.5 0.942006
1824.75 0.942006
1825 0.942006
1825.25 0.942007
1825.5 0.942007
1825.75 0.942007
1826 0.942007
1826.25 0.942007
1826.5 0.942007
1826.75 0.942007
1827 0.942007
1827.25 0.942007
1827.5 0.942008
1827.75 0.942008
1828 0.942008
1828.25 0.942008
1828.5 0.942008
1828.75 0.942008
1829 0.942008
1829.25 0.942008
1829.5 0.942008
1829.75 0.942008
1830 0.942009
1830.25 0.942009
1830.5 0.942009
1830.75 0.942009
1831 0.942009
1831.25 0.942009
1831.5 0.942009
1831.75 0.942009
1832 0.94201
1832.25 0.94201
1832.5 0.94201
1832.75 0.94201
1833 0.94201
1833.25 0.94201
1833.5 0.94201
1833.75 0.94201
1834 0.94201
1834.25 0.94201
1834.5 0.942011
1834.75 0.942011
1835 0.942011
1835.25 0.942011
1835.5 0.942011
1835.75 0.942011
1836 0.942011
1836.25 0.942011
1836.5 0.942011
1836.75 0.942012
1837 0.942012
1837.25 0.942012
1837.5 0.942012
1837.75 0.942012
1838 0.942012
1838.25 0.942012
1838.5 0.942012
1838.75 0.942012
1839 0.942012
1839.25 0.942013
1839.5 0.942013
1839.75 0.942013
1840 0.942013
1840.25 0.942013
1840.5 0.942013
1840.75 0.942013
1841 0.942013
1841.25 0.942013
1841.5 0.942014
1841.75 0.942014
1842 0.942014
1842.25 0.942014
1842.5 0.942014
1842.75 0.942014
1843 0.942014
1843.25 0.942014
1843.5 0.942014
1843.75 0.942015
1844 0.942015
1844.25 0.942015
1844.5 0.942015
1844.75 0.942015
1845 0.942015
1845.25 0.942015
1845.5 0.942015
1845.75 0.942015
1846 0.942015
1846.25 0.942016
1846.5 0.942016
1846.75 0.942016
1847 0.942016
1847.25 0.942016
1847.5 0.942016
1847.75 0.942016
1848 0.942016
1848.25 0.942016
1848.5 0.942017
1848.75 0.942017
1849 0.942017
1849.25 0.942017
1849.5 0.942017
1849.75 0.942017
1850 0.942017
1850.25 0.942017
1850.5 0.942017
1850.75 0.942017
1851 0.942018
1851.25 0.942018
1851.5 0.942018
1851.75 0.942018
1852 0.942018
1852.25 0.942018
1852.5 0.942018
1852.75 0.942018
1853 0.942018
1853.25 0.942019
1853.5 0.942019
1853.75 0.942019
1854 0.942019
1854.25 0.942019
1854.5 0.942019
1854.75 0.942019
1855 0.942019
1855.25 0.942019
1855.5 0.94202
1855.75 0.94202
1856 0.94202
1856.25 0.94202
1856.5 0.94202
1856.75 0.94202
1857 0.94202
1857.25 0.94202
1857.5 0.94202
1857.75 0.94202
1858 0.942021
1858.25 0.942021
1858.5 0.942021
1858.75 0.942021
1859 0.942021
1859.25 0.942021
1859.5 0.942021
1859.75 0.942021
1860 0.942021
1860.25 0.942022
1860.5 0.942022
1860.75 0.942022
1861 0.942022
1861.25 0.942022
1861.5 0.942022
1861.75 0.942022
1862 0.942022
1862.25 0.942022
1862.5 0.942022
1862.75 0.942023
1863 0.942023
1863.25 0.942023
1863.5 0.942023
1863.75 0.942023
1864 0.942023
1864.25 0.942023
1864.5 0.942023
1864.75 0.942023
1865 0.942024
1865.25 0.942024
1865.5 0.942024
1865.75 0.942024
1866 0.942024
1866.25 0.942024
1866.5 0.942024
1866.75 0.942024
1867 0.942024
1867.25 0.942024
1867.5 0.942025
1867.75 0.942025
1868 0.942025
1868.25 0.942025
1868.5 0.942025
1868.75 0.942025
1869 0.942025
1869.25 0.942025
1869.5 0.942025
1869.75 0.942025
1870 0.942026
1870.25 0.942026
1870.5 0.942026
1870.75 0.942026
1871 0.942026
1871.25 0.942026
1871.5 0.942026
1871.75 0.942026
1872 0.942026
1872.25 0.942026
1872.5 0.942027
1872.75 0.942027
1873 0.942027
1873.25 0.942027
1873.5 0.942027
1873.75 0.942027
1874 0.942027
1874.25 0.942027
1874.5 0.942027
1874.75 0.942028
1875 0.942028
1875.25 0.942028
1875.5 0.942028
1875.75 0.942028
1876 0.942028
1876.25 0.942028
1876.5 0.942028
1876.75 0.942028
1877 0.942028
1877.25 0.942029
1877.5 0.942029
1877.75 0.942029
1878 0.942029
1878.25 0.942029
1878.5 0.942029
1878.75 0.942029
1879 0.942029
1879.25 0.942029
1879.5 0.94203
1879.75 0.94203
1880 0.94203
1880.25 0.94203
1880.5 0.94203
1880.75 0.94203
1881 0.94203
1881.25 0.94203
1881.5 0.94203
1881.75 0.94203
1882 0.942031
1882.25 0.942031
1882.5 0.942031
1882.75 0.942031
1883 0.942031
1883.25 0.942031
1883.5 0.942031
1883.75 0.942031
1884 0.942031
1884.25 0.942031
1884.5 0.942032
1884.75 0.942032
1885 0.942032
1885.25 0.942032
1885.5 0.942032
1885.75 0.942032
1886 0.942032
1886.25 0.942032
1886.5 0.942032
1886.75 0.942032
1887 0.942033
1887.25 0.942033
1887.5 0.942033
1887.75 0.942033
1888 0.942033
1888.25 0.942033
1888.5 0.942033
1888.75 0.942033
1889 0.942033
1889.25 0.942034
1889.5 0.942034
1889.75 0.942034
1890 0.942034
1890.25 0.942034
1890.5 0.942034
1890.75 0.942034
1891 0.942034
1891.25 0.942034
1891.5 0.942034
1891.75 0.942035
1892 0.942035
1892.25 0.942035
1892.5 0.942035
1892.75 0.942035
1893 0.942035
1893.25 0.942035
1893.5 0.942035
1893.75 0.942035
1894 0.942035
1894.25 0.942036
1894.5 0.942036
1894.75 0.942036
1895 0.942036
1895.25 0.942036
1895.5 0.942036
1895.75 0.942036
1896 0.942036
1896.25 0.942036
1896.5 0.942036
1896.75 0.942037
1897 0.942037
1897.25 0.942037
1897.5 0.942037
1897.75 0.942037
1898 0.942037
1898.25 0.942037
1898.5 0.942037
1898.75 0.942037
1899 0.942037
1899.25 0.942038
1899.5 0.942038
1899.75 0.942038
1900 0.942038
1900.25 0.942038
1900.5 0.942038
1900.75 0.942038
1901 0.942038
1901.25 0.942038
1901.5 0.942038
1901.75 0.942039
1902 0.942039
1902.25 0.942039
1902.5 0.942039
1902.75 0.942039
1903 0.942039
1903.25 0.942039
1903.5 0.942039
1903.75 0.942039
1904 0.942039
1904.25 0.94204
1904.5 0.94204
1904.75 0.94204
1905 0.94204
1905.25 0.94204
1905.5 0.94204
1905.75 0.94204
1906 0.94204
1906.25 0.94204
1906.5 0.94204
1906.75 0.942041
1907 0.942041
1907.25 0.942041
1907.5 0.942041
1907.75 0.942041
1908 0.942041
1908.25 0.942041
1908.5 0.942041
1908.75 0.942041
1909 0.942041
1909.25 0.942042
1909.5 0.942042
1909.75 0.942042
1910 0.942042
1910.25 0.942042
1910.5 0.942042
1910.75 0.942042
1911 0.942042
1911.25 0.942042
1911.5 0.942042
1911.75 0.942043
1912 0.942043
1912.25 0.942043
1912.5 0.942043
1912.75 0.942043
1913 0.942043
1913.25 0.942043
1913.5 0.942043
1913.75 0.942043
1914 0.942043
1914.25 0.942044
1914.5 0.942044
1914.75 0.942044
1915 0.942044
1915.25 0.942044
1915.5 0.942044
1915.75 0.942044
1916 0.942044
1916.25 0.942044
1916.5 0.942044
1916.75 0.942045
1917 0.942045
1917.25 0.942045
1917.5 0.942045
1917.75 0.942045
1918 0.942045
1918.25 0.942045
1918.5 0.942045
1918.75 0.942045
1919 0.942045
1919.25 0.942046
1919.5 0.942046
1919.75 0.942046
1920 0.942046
1920.25 0.942046
1920.5 0.942046
1920.75 0.942046
1921 0.942046
1921.25 0.942046
1921.5 0.942046
1921.75 0.942047
1922 0.942047
1922.25 0.942047
1922.5 0.942047
1922.75 0.942047
1923 0.942047
1923.25 0.942047
1923.5 0.942047
1923.75 0.942047
1924 0.942047
1924.25 0.942047
1924.5 0.942048
1924.75 0.942048
1925 0.942048
1925.25 0.942048
1925.5 0.942048
1925.75 0.942048
1926 0.942048
1926.25 0.942048
1926.5 0.942048
1926.75 0.942048
1927 0.942049
1927.25 0.942049
1927.5 0.942049
1927.75 0.942049
1928 0.942049
1928.25 0.942049
1928.5 0.942049
1928.75 0.942049
1929 0.942049
1929.25 0.942049
1929.5 0.94205
1929.75 0.94205
1930 0.94205
1930.25 0.94205
1930.5 0.94205
1930.75 0.94205
1931 0.94205
1931.25 0.94205
1931.5 0.94205
1931.75 0.94205
1932 0.942051
1932.25 0.942051
1932.5 0.942051
1932.75 0.942051
1933 0.942051
1933.25 0.942051
1933.5 0.942051
1933.75 0.942051
1934 0.942051
1934.25 0.942051
1934.5 0.942051
1934.75 0.942052
1935 0.942052
1935.25 0.942052
1935.5 0.942052
1935.75 0.942052
1936 0.942052
1936.25 0.942052
1936.5 0.942052
1936.75 0.942052
1937 0.942052
1937.25 0.942053
1937.5 0.942053
1937.75 0.942053
1938 0.942053
1938.25 0.942053
1938.5 0.942053
1938.75 0.942053
1939 0.942053
1939.25 0.942053
1939.5 0.942053
1939.75 0.942053
1940 0.942054
1940.25 0.942054
1940.5 0.942054
1940.75 0.942054
1941 0.942054
1941.25 0.942054
1941.5 0.942054
1941.75 0.942054
1942 0.942054
1942.25 0.942055
1942.5 0.942055
1942.75 0.942055
1943 0.942055
1943.25 0.942055
1943.5 0.942055
1943.75 0.942055
1944 0.942055
1944.25 0.942055
1944.5 0.942055
1944.75 0.942055
1945 0.942056
1945.25 0.942056
1945.5 0.942056
1945.75 0.942056
1946 0.942056
1946.25 0.942056
1946.5 0.942056
1946.75 0.942056
1947 0.942056
1947.25 0.942056
1947.5 0.942056
1947.75 0.942057
1948 0.942057
1948.25 0.942057
1948.5 0.942057
1948.75 0.942057
1949 0.942057
1949.25 0.942057
1949.5 0.942057
1949.75 0.942057
1950 0.942057
1950.25 0.942058
1950.5 0.942058
1950.75 0.942058
1951 0.942058
1951.25 0.942058
1951.5 0.942058
1951.75 0.942058
1952 0.942058
1952.25 0.942058
1952.5 0.942058
1952.75 0.942059
1953 0.942059
1953.25 0.942059
1953.5 0.942059
1953.75 0.942059
1954 0.942059
1954.25 0.942059
1954.5 0.942059
1954.75 0.942059
1955 0.942059
1955.25 0.942059
1955.5 0.94206
1955.75 0.94206
1956 0.94206
1956.25 0.94206
1956.5 0.94206
1956.75 0.94206
1957 0.94206
1957.25 0.94206
1957.5 0.94206
1957.75 0.94206
1958 0.94206
1958.25 0.942061
1958.5 0.942061
1958.75 0.942061
1959 0.942061
1959.25 0.942061
1959.5 0.942061
1959.75 0.942061
1960 0.942061
1960.25 0.942061
1960.5 0.942061
1960.75 0.942062
1961 0.942062
1961.25 0.942062
1961.5 0.942062
1961.75 0.942062
1962 0.942062
1962.25 0.942062
1962.5 0.942062
1962.75 0.942062
1963 0.942062
1963.25 0.942062
1963.5 0.942063
1963.75 0.942063
1964 0.942063
1964.25 0.942063
1964.5 0.942063
1964.75 0.942063
1965 0.942063
1965.25 0.942063
1965.5 0.942063
1965.75 0.942063
1966 0.942064
1966.25 0.942064
1966.5 0.942064
1966.75 0.942064
1967 0.942064
1967.25 0.942064
1967.5 0.942064
1967.75 0.942064
1968 0.942064
1968.25 0.942064
1968.5 0.942064
1968.75 0.942065
1969 0.942065
1969.25 0.942065
1969.5 0.942065
1969.75 0.942065
1970 0.942065
1970.25 0.942065
1970.5 0.942065
1970.75 0.942065
1971 0.942065
1971.25 0.942065
1971.5 0.942066
1971.75 0.942066
1972 0.942066
1972.25 0.942066
1972.5 0.942066
1972.75 0.942066
1973 0.942066
1973.25 0.942066
1973.5 0.942066
1973.75 0.942066
1974 0.942066
1974.25 0.942067
1974.5 0.942067
1974.75 0.942067
1975 0.942067
1975.25 0.942067
1975.5 0.942067
1975.75 0.942067
1976 0.942067
1976.25 0.942067
1976.5 0.942067
1976.75 0.942068
1977 0.942068
1977.25 0.942068
1977.5 0.942068
1977.75 0.942068
1978 0.942068
1978.25 0.942068
1978.5 0.942068
1978.75 0.942068
1979 0.942068
1979.25 0.942068
1979.5 0.942069
1979.75 0.942069
1980 0.942069
1980.25 0.942069
1980.5 0.942069
1980.75 0.942069
1981 0.942069
1981.25 0.942069
1981.5 0.942069
1981.75 0.942069
1982 0.942069
1982.25 0.94207
1982.5 0.94207
1982.75 0.94207
1983 0.94207
1983.25 0.94207
1983.5 0.94207
1983.75 0.94207
1984 0.94207
1984.25 0.94207
1984.5 0.94207
1984.75 0.94207
1985 0.942071
1985.25 0.942071
1985.5 0.942071
1985.75 0.942071
1986 0.942071
1986.25 0.942071
1986.5 0.942071
1986.75 0.942071
1987 0.942071
1987.25 0.942071
1987.5 0.942071
1987.75 0.942072
1988 0.942072
1988.25 0.942072
1988.5 0.942072
1988.75 0.942072
1989 0.942072
1989.25 0.942072
1989.5 0.942072
1989.75 0.942072
1990 0.942072
1990.25 0.942073
1990.5 0.942073
1990.75 0.942073
1991 0.942073
1991.25 0.942073
1991.5 0.942073
1991.75 0.942073
1992 0.942073
1992.25 0.942073
1992.5 0.942073
1992.75 0.942073
1993 0.942074
1993.25 0.942074
1993.5 0.942074
1993.75 0.942074
1994 0.942074
1994.25 0.942074
1994.5 0.942074
1994.75 0.942074
1995 0.942074
1995.25 0.942074
1995.5 0.942074
1995.75 0.942075
1996 0.942075
1996.25 0.942075
1996.5 0.942075
1996.75 0.942075
1997 0.942075
1997.25 0.942075
1997.5 0.942075
1997.75 0.942075
1998 0.942075
1998.25 0.942075
1998.5 0.942076
1998.75 0.942076
1999 0.942076
1999.25 0.942076
1999.5 0.942076
1999.75 0.942076
2000 0.942076
2000.25 0.942076
2000.5 0.942076
2000.75 0.942076
2001 0.942076
2001.25 0.942077
2001.5 0.942077
2001.75 0.942077
2002 0.942077
2002.25 0.942077
2002.5 0.942077
2002.75 0.942077
2003 0.942077
2003.25 0.942077
2003.5 0.942077
2003.75 0.942077
2004 0.942078
2004.25 0.942078
2004.5 0.942078
2004.75 0.942078
2005 0.942078
2005.25 0.942078
2005.5 0.942078
2005.75 0.942078
2006 0.942078
2006.25 0.942078
2006.5 0.942078
2006.75 0.942079
2007 0.942079
2007.25 0.942079
2007.5 0.942079
2007.75 0.942079
2008 0.942079
2008.25 0.942079
2008.5 0.942079
2008.75 0.942079
2009 0.942079
2009.25 0.942079
2009.5 0.94208
2009.75 0.94208
2010 0.94208
2010.25 0.94208
2010.5 0.94208
2010.75 0.94208
2011 0.94208
2011.25 0.94208
2011.5 0.94208
2011.75 0.94208
2012 0.94208
2012.25 0.94208
2012.5 0.942081
2012.75 0.942081
2013 0.942081
2013.25 0.942081
2013.5 0.942081
2013.75 0.942081
2014 0.942081
2014.25 0.942081
2014.5 0.942081
2014.75 0.942081
2015 0.942082
2015.25 0.942082
2015.5 0.942082
2015.75 0.942082
2016 0.942082
2016.25 0.942082
2016.5 0.942082
2016.75 0.942082
2017 0.942082
2017.25 0.942082
2017.5 0.942082
2017.75 0.942082
2018 0.942083
2018.25 0.942083
2018.5 0.942083
2018.75 0.942083
2019 0.942083
2019.25 0.942083
2019.5 0.942083
2019.75 0.942083
2020 0.942083
2020.25 0.942083
2020.5 0.942083
2020.75 0.942084
2021 0.942084
2021.25 0.942084
2021.5 0.942084
2021.75 0.942084
2022 0.942084
2022.25 0.942084
2022.5 0.942084
2022.75 0.942084
2023 0.942084
2023.25 0.942084
2023.5 0.942085
2023.75 0.942085
2024 0.942085
2024.25 0.942085
2024.5 0.942085
2024.75 0.942085
2025 0.942085
2025.25 0.942085
2025.5 0.942085
2025.75 0.942085
2026 0.942085
2026.25 0.942086
2026.5 0.942086
2026.75 0.942086
2027 0.942086
2027.25 0.942086
2027.5 0.942086
2027.75 0.942086
2028 0.942086
2028.25 0.942086
2028.5 0.942086
2028.75 0.942086
2029 0.942086
2029.25 0.942087
2029.5 0.942087
2029.75 0.942087
2030 0.942087
2030.25 0.942087
2030.5 0.942087
2030.75 0.942087
2031 0.942087
2031.25 0.942087
2031.5 0.942087
2031.75 0.942087
2032 0.942088
2032.25 0.942088
2032.5 0.942088
2032.75 0.942088
2033 0.942088
2033.25 0.942088
2033.5 0.942088
2033.75 0.942088
2034 0.942088
2034.25 0.942088
2034.5 0.942088
2034.75 0.942088
2035 0.942089
2035.25 0.942089
2035.5 0.942089
2035.75 0.942089
2036 0.942089
2036.25 0.942089
2036.5 0.942089
2036.75 0.942089
2037 0.942089
2037.25 0.942089
2037.5 0.942089
2037.75 0.94209
2038 0.94209
2038.25 0.94209
2038.5 0.94209
2038.75 0.94209
2039 0.94209
2039.25 0.94209
2039.5 0.94209
2039.75 0.94209
2040 0.94209
2040.25 0.94209
2040.5 0.942091
2040.75 0.942091
2041 0.942091
2041.25 0.942091
2041.5 0.942091
2041.75 0.942091
2042 0.942091
2042.25 0.942091
2042.5 0.942091
2042.75 0.942091
2043 0.942091
2043.25 0.942091
2043.5 0.942092
2043.75 0.942092
2044 0.942092
2044.25 0.942092
2044.5 0.942092
2044.75 0.942092
2045 0.942092
2045.25 0.942092
2045.5 0.942092
2045.75 0.942092
2046 0.942092
2046.25 0.942093
2046.5 0.942093
2046.75 0.942093
2047 0.942093
2047.25 0.942093
2047.5 0.942093
2047.75 0.942093
2048 0.942093
2048.25 0.942093
2048.5 0.942093
2048.75 0.942093
2049 0.942093
2049.25 0.942094
2049.5 0.942094
2049.75 0.942094
2050 0.942094
2050.25 0.942094
2050.5 0.942094
2050.75 0.942094
2051 0.942094
2051.25 0.942094
2051.5 0.942094
2051.75 0.942094
2052 0.942095
2052.25 0.942095
2052.5 0.942095
2052.75 0.942095
2053 0.942095
2053.25 0.942095
2053.5 0.942095
2053.75 0.942095
2054 0.942095
2054.25 0.942095
2054.5 0.942095
2054.75 0.942095
2055 0.942096
2055.25 0.942096
2055.5 0.942096
2055.75 0.942096
2056 0.942096
2056.25 0.942096
2056.5 0.942096
2056.75 0.942096
2057 0.942096
2057.25 0.942096
2057.5 0.942096
2057.75 0.942096
2058 0.942097
2058.25 0.942097
2058.5 0.942097
2058.75 0.942097
2059 0.942097
2059.25 0.942097
2059.5 0.942097
2059.75 0.942097
2060 0.942097
2060.25 0.942097
2060.5 0.942097
2060.75 0.942098
2061 0.942098
2061.25 0.942098
2061.5 0.942098
2061.75 0.942098
2062 0.942098
2062.25 0.942098
2062.5 0.942098
2062.75 0.942098
2063 0.942098
2063.25 0.942098
2063.5 0.942098
2063.75 0.942099
2064 0.942099
2064.25 0.942099
2064.5 0.942099
2064.75 0.942099
2065 0.942099
2065.25 0.942099
2065.5 0.942099
2065.75 0.942099
2066 0.942099
2066.25 0.942099
2066.5 0.9421
2066.75 0.9421
2067 0.9421
2067.25 0.9421
2067.5 0.9421
2067.75 0.9421
2068 0.9421
2068.25 0.9421
2068.5 0.9421
2068.75 0.9421
2069 0.9421
2069.25 0.9421
2069.5 0.942101
2069.75 0.942101
2070 0.942101
2070.25 0.942101
2070.5 0.942101
2070.75 0.942101
2071 0.942101
2071.25 0.942101
2071.5 0.942101
2071.75 0.942101
2072 0.942101
2072.25 0.942101
2072.5 0.942102
2072.75 0.942102
2073 0.942102
2073.25 0.942102
2073.5 0.942102
2073.75 0.942102
2074 0.942102
2074.25 0.942102
2074.5 0.942102
2074.75 0.942102
2075 0.942102
2075.25 0.942102
2075.5 0.942103
2075.75 0.942103
2076 0.942103
2076.25 0.942103
2076.5 0.942103
2076.75 0.942103
2077 0.942103
2077.25 0.942103
2077.5 0.942103
2077.75 0.942103
2078 0.942103
2078.25 0.942103
2078.5 0.942104
2078.75 0.942104
2079 0.942104
2079.25 0.942104
2079.5 0.942104
2079.75 0.942104
2080 0.942104
2080.25 0.942104
2080.5 0.942104
2080.75 0.942104
2081 0.942104
2081.25 0.942104
2081.5 0.942105
2081.75 0.942105
2082 0.942105
2082.25 0.942105
2082.5 0.942105
2082.75 0.942105
2083 0.942105
2083.25 0.942105
2083.5 0.942105
2083.75 0.942105
2084 0.942105
2084.25 0.942105
2084.5 0.942106
2084.75 0.942106
2085 0.942106
2085.25 0.942106
2085.5 0.942106
2085.75 0.942106
2086 0.942106
2086.25 0.942106
2086.5 0.942106
2086.75 0.942106
2087 0.942106
2087.25 0.942106
2087.5 0.942107
2087.75 0.942107
2088 0.942107
2088.25 0.942107
2088.5 0.942107
2088.75 0.942107
2089 0.942107
2089.25 0.942107
2089.5 0.942107
2089.75 0.942107
2090 0.942107
2090.25 0.942107
2090.5 0.942108
2090.75 0.942108
2091 0.942108
2091.25 0.942108
2091.5 0.942108
2091.75 0.942108
2092 0.942108
2092.25 0.942108
2092.5 0.942108
2092.75 0.942108
2093 0.942108
2093.25 0.942108
2093.5 0.942109
2093.75 0.942109
2094 0.942109
2094.25 0.942109
2094.5 0.942109
2094.75 0.942109
2095 0.942109
2095.25 0.942109
2095.5 0.942109
2095.75 0.942109
2096 0.942109
2096.25 0.942109
2096.5 0.94211
2096.75 0.94211
2097 0.94211
2097.25 0.94211
2097.5 0.94211
2097.75 0.94211
2098 0.94211
2098.25 0.94211
2098.5 0.94211
2098.75 0.94211
2099 0.94211
2099.25 0.94211
2099.5 0.942111
2099.75 0.942111
2100 0.942111
2100.25 0.942111
2100.5 0.942111
2100.75 0.942111
2101 0.942111
2101.25 0.942111
2101.5 0.942111
2101.75 0.942111
2102 0.942111
2102.25 0.942111
2102.5 0.942112
2102.75 0.942112
2103 0.942112
2103.25 0.942112
2103.5 0.942112
2103.75 0.942112
2104 0.942112
2104.25 0.942112
2104.5 0.942112
2104.75 0.942112
2105 0.942112
2105.25 0.942112
2105.5 0.942113
2105.75 0.942113
2106 0.942113
2106.25 0.942113
2106.5 0.942113
2106.75 0.942113
2107 0.942113
2107.25 0.942113
2107.5 0.942113
2107.75 0.942113
2108 0.942113
2108.25 0.942113
2108.5 0.942114
2108.75 0.942114
2109 0.942114
2109.25 0.942114
2109.5 0.942114
2109.75 0.942114
2110 0.942114
2110.25 0.942114
2110.5 0.942114
2110.75 0.942114
2111 0.942114
2111.25 0.942114
2111.5 0.942114
2111.75 0.942115
2112 0.942115
2112.25 0.942115
2112.5 0.942115
2112.75 0.942115
2113 0.942115
2113.25 0.942115
2113.5 0.942115
2113.75 0.942115
2114 0.942115
2114.25 0.942115
2114.5 0.942115
2114.75 0.942116
2115 0.942116
2115.25 0.942116
2115.5 0.942116
2115.75 0.942116
2116 0.942116
2116.25 0.942116
2116.5 0.942116
2116.75 0.942116
2117 0.942116
2117.25 0.942116
2117.5 0.942116
2117.75 0.942116
2118 0.942117
2118.25 0.942117
2118.5 0.942117
2118.75 0.942117
2119 0.942117
2119.25 0.942117
2119.5 0.942117
2119.75 0.942117
2120 0.942117
2120.25 0.942117
2120.5 0.942117
2120.75 0.942118
2121 0.942118
2121.25 0.942118
2121.5 0.942118
2121.75 0.942118
2122 0.942118
2122.25 0.942118
2122.5 0.942118
2122.75 0.942118
2123 0.942118
2123.25 0.942118
2123.5 0.942118
2123.75 0.942118
2124 0.942119
2124.25 0.942119
2124.5 0.942119
2124.75 0.942119
2125 0.942119
2125.25 0.942119
2125.5 0.942119
2125.75 0.942119
2126 0.942119
2126.25 0.942119
2126.5 0.942119
2126.75 0.942119
2127 0.942119
2127.25 0.94212
2127.5 0.94212
2127.75 0.94212
2128 0.94212
2128.25 0.94212
2128.5 0.94212
2128.75 0.94212
2129 0.94212
2129.25 0.94212
2129.5 0.94212
2129.75 0.94212
2130 0.94212
2130.25 0.942121
2130.5 0.942121
2130.75 0.942121
2131 0.942121
2131.25 0.942121
2131.5 0.942121
2131.75 0.942121
2132 0.942121
2132.25 0.942121
2132.5 0.942121
2132.75 0.942121
2133 0.942121
2133.25 0.942122
2133.5 0.942122
2133.75 0.942122
2134 0.942122
2134.25 0.942122
2134.5 0.942122
2134.75 0.942122
2135 0.942122
2135.25 0.942122
2135.5 0.942122
2135.75 0.942122
2136 0.942122
2136.25 0.942122
2136.5 0.942123
2136.75 0.942123
2137 0.942123
2137.25 0.942123
2137.5 0.942123
2137.75 0.942123
2138 0.942123
2138.25 0.942123
2138.5 0.942123
2138.75 0.942123
2139 0.942123
2139.25 0.942123
2139.5 0.942123
2139.75 0.942124
2140 0.942124
2140.25 0.942124
2140.5 0.942124
2140.75 0.942124
2141 0.942124
2141.25 0.942124
2141.5 0.942124
2141.75 0.942124
2142 0.942124
2142.25 0.942124
2142.5 0.942124
2142.75 0.942125
2143 0.942125
2143.25 0.942125
2143.5 0.942125
2143.75 0.942125
2144 0.942125
2144.25 0.942125
2144.5 0.942125
2144.75 0.942125
2145 0.942125
2145.25 0.942125
2145.5 0.942125
2145.75 0.942125
2146 0.942126
2146.25 0.942126
2146.5 0.942126
2146.75 0.942126
2147 0.942126
2147.25 0.942126
2147.5 0.942126
2147.75 0.942126
2148 0.942126
2148.25 0.942126
2148.5 0.942126
2148.75 0.942126
2149 0.942127
2149.25 0.942127
2149.5 0.942127
2149.75 0.942127
2150 0.942127
2150.25 0.942127
2150.5 0.942127
2150.75 0.942127
2151 0.942127
2151.25 0.942127
2151.5 0.942127
2151.75 0.942127
2152 0.942127
2152.25 0.942128
2152.5 0.942128
2152.75 0.942128
2153 0.942128
2153.25 0.942128
2153.5 0.942128
2153.75 0.942128
2154 0.942128
2154.25 0.942128
2154.5 0.942128
2154.75 0.942128
2155 0.942128
2155.25 0.942128
2155.5 0.942129
2155.75 0.942129
2156 0.942129
2156.25 0.942129
2156.5 0.942129
2156.75 0.942129
2157 0.942129
2157.25 0.942129
2157.5 0.942129
2157.75 0.942129
2158 0.942129
2158.25 0.942129
2158.5 0.942129
2158.75 0.94213
2159 0.94213
2159.25 0.94213
2159.5 0.94213
2159.75 0.94213
2160 0.94213
2160.25 0.94213
2160.5 0.94213
2160.75 0.94213
2161 0.94213
2161.25 0.94213
2161.5 0.94213
2161.75 0.942131
2162 0.942131
2162.25 0.942131
2162.5 0.942131
2162.75 0.942131
2163 0.942131
2163.25 0.942131
2163.5 0.942131
2163.75 0.942131
2164 0.942131
2164.25 0.942131
2164.5 0.942131
2164.75 0.942131
2165 0.942132
2165.25 0.942132
2165.5 0.942132
2165.75 0.942132
2166 0.942132
2166.25 0.942132
2166.5 0.942132
2166.75 0.942132
2167 0.942132
2167.25 0.942132
2167.5 0.942132
2167.75 0.942132
2168 0.942132
2168.25 0.942133
2168.5 0.942133
2168.75 0.942133
2169 0.942133
2169.25 0.942133
2169.5 0.942133
2169.75 0.942133
2170 0.942133
2170.25 0.942133
2170.5 0.942133
2170.75 0.942133
2171 0.942133
2171.25 0.942133
2171.5 0.942134
2171.75 0.942134
2172 0.942134
2172.25 0.942134
2172.5 0.942134
2172.75 0.942134
2173 0.942134
2173.25 0.942134
2173.5 0.942134
2173.75 0.942134
2174 0.942134
2174.25 0.942134
2174.5 0.942134
2174.75 0.942134
2175 0.942135
2175.25 0.942135
2175.5 0.942135
2175.75 0.942135
2176 0.942135
2176.25 0.942135
2176.5 0.942135
2176.75 0.942135
2177 0.942135
2177.25 0.942135
2177.5 0.942135
2177.75 0.942135
2178 0.942136
2178.25 0.942136
2178.5 0.942136
2178.75 0.942136
2179 0.942136
2179.25 0.942136
2179.5 0.942136
2179.75 0.942136
2180 0.942136
2180.25 0.942136
2180.5 0.942136
2180.75 0.942136
2181 0.942136
2181.25 0.942137
2181.5 0.942137
2181.75 0.942137
2182 0.942137
2182.25 0.942137
2182.5 0.942137
2182.75 0.942137
2183 0.942137
2183.25 0.942137
2183.5 0.942137
2183.75 0.942137
2184 0.942137
2184.25 0.942137
2184.5 0.942138
2184.75 0.942138
2185 0.942138
2185.25 0.942138
2185.5 0.942138
2185.75 0.942138
2186 0.942138
2186.25 0.942138
2186.5 0.942138
2186.75 0.942138
2187 0.942138
2187.25 0.942138
2187.5 0.942138
2187.75 0.942138
2188 0.942139
2188.25 0.942139
2188.5 0.942139
2188.75 0.942139
2189 0.942139
2189.25 0.942139
2189.5 0.942139
2189.75 0.942139
2190 0.942139
2190.25 0.942139
2190.5 0.942139
2190.75 0.942139
2191 0.94214
2191.25 0.94214
2191.5 0.94214
2191.75 0.94214
2192 0.94214
2192.25 0.94214
2192.5 0.94214
2192.75 0.94214
2193 0.94214
2193.25 0.94214
2193.5 0.94214
2193.75 0.94214
2194 0.94214
2194.25 0.94214
2194.5 0.942141
2194.75 0.942141
2195 0.942141
2195.25 0.942141
2195.5 0.942141
2195.75 0.942141
2196 0.942141
2196.25 0.942141
2196.5 0.942141
2196.75 0.942141
2197 0.942141
2197.25 0.942141
2197.5 0.942141
2197.75 0.942142
2198 0.942142
2198.25 0.942142
2198.5 0.942142
2198.75 0.942142
2199 0.942142
2199.25 0.942142
2199.5 0.942142
2199.75 0.942142
2200 0.942142
2200.25 0.942142
2200.5 0.942142
2200.75 0.942142
2201 0.942142
2201.25 0.942143
2201.5 0.942143
2201.75 0.942143
2202 0.942143
2202.25 0.942143
2202.5 0.942143
2202.75 0.942143
2203 0.942143
2203.25 0.942143
2203.5 0.942143
2203.75 0.942143
2204 0.942143
2204.25 0.942143
2204.5 0.942144
2204.75 0.942144
2205 0.942144
2205.25 0.942144
2205.5 0.942144
2205.75 0.942144
2206 0.942144
2206.25 0.942144
2206.5 0.942144
2206.75 0.942144
2207 0.942144
2207.25 0.942144
2207.5 0.942144
2207.75 0.942145
2208 0.942145
2208.25 0.942145
2208.5 0.942145
2208.75 0.942145
2209 0.942145
2209.25 0.942145
2209.5 0.942145
2209.75 0.942145
2210 0.942145
2210.25 0.942145
2210.5 0.942145
2210.75 0.942145
2211 0.942146
2211.25 0.942146
2211.5 0.942146
2211.75 0.942146
2212 0.942146
2212.25 0.942146
2212.5 0.942146
2212.75 0.942146
2213 0.942146
2213.25 0.942146
2213.5 0.942146
2213.75 0.942146
2214 0.942146
2214.25 0.942146
2214.5 0.942147
2214.75 0.942147
2215 0.942147
2215.25 0.942147
2215.5 0.942147
2215.75 0.942147
2216 0.942147
2216.25 0.942147
2216.5 0.942147
2216.75 0.942147
2217 0.942147
2217.25 0.942147
2217.5 0.942147
2217.75 0.942147
2218 0.942148
2218.25 0.942148
2218.5 0.942148
2218.75 0.942148
2219 0.942148
2219.25 0.942148
2219.5 0.942148
2219.75 0.942148
2220 0.942148
2220.25 0.942148
2220.5 0.942148
2220.75 0.942148
2221 0.942148
2221.25 0.942149
2221.5 0.942149
2221.75 0.942149
2222 0.942149
2222.25 0.942149
2222.5 0.942149
2222.75 0.942149
2223 0.942149
2223.25 0.942149
2223.5 0.942149
2223.75 0.942149
2224 0.942149
2224.25 0.942149
2224.5 0.94215
2224.75 0.94215
2225 0.94215
2225.25 0.94215
2225.5 0.94215
2225.75 0.94215
2226 0.94215
2226.25 0.94215
2226.5 0.94215
2226.75 0.94215
2227 0.94215
2227.25 0.94215
2227.5 0.94215
2227.75 0.94215
2228 0.942151
2228.25 0.942151
2228.5 0.942151
2228.75 0.942151
2229 0.942151
2229.25 0.942151
2229.5 0.942151
2229.75 0.942151
2230 0.942151
2230.25 0.942151
2230.5 0.942151
2230.75 0.942151
2231 0.942151
2231.25 0.942151
2231.5 0.942152
2231.75 0.942152
2232 0.942152
2232.25 0.942152
2232.5 0.942152
2232.75 0.942152
2233 0.942152
2233.25 0.942152
2233.5 0.942152
2233.75 0.942152
2234 0.942152
2234.25 0.942152
2234.5 0.942152
2234.75 0.942153
2235 0.942153
2235.25 0.942153
2235.5 0.942153
2235.75 0.942153
2236 0.942153
2236.25 0.942153
2236.5 0.942153
2236.75 0.942153
2237 0.942153
2237.25 0.942153
2237.5 0.942153
2237.75 0.942153
2238 0.942153
2238.25 0.942154
2238.5 0.942154
2238.75 0.942154
2239 0.942154
2239.25 0.942154
2239.5 0.942154
2239.75 0.942154
2240 0.942154
2240.25 0.942154
2240.5 0.942154
2240.75 0.942154
2241 0.942154
2241.25 0.942154
2241.5 0.942154
2241.75 0.942155
2242 0.942155
2242.25 0.942155
2242.5 0.942155
2242.75 0.942155
2243 0.942155
2243.25 0.942155
2243.5 0.942155
2243.75 0.942155
2244 0.942155
2244.25 0.942155
2244.5 0.942155
2244.75 0.942155
2245 0.942155
2245.25 0.942156
2245.5 0.942156
2245.75 0.942156
2246 0.942156
2246.25 0.942156
2246.5 0.942156
2246.75 0.942156
2247 0.942156
2247.25 0.942156
2247.5 0.942156
2247.75 0.942156
2248 0.942156
2248.25 0.942156
2248.5 0.942156
2248.75 0.942157
2249 0.942157
2249.25 0.942157
2249.5 0.942157
2249.75 0.942157
2250 0.942157
2250.25 0.942157
2250.5 0.942157
2250.75 0.942157
2251 0.942157
2251.25 0.942157
2251.5 0.942157
2251.75 0.942157
2252 0.942158
2252.25 0.942158
2252.5 0.942158
2252.75 0.942158
2253 0.942158
2253.25 0.942158
2253.5 0.942158
2253.75 0.942158
2254 0.942158
2254.25 0.942158
2254.5 0.942158
2254.75 0.942158
2255 0.942158
2255.25 0.942158
2255.5 0.942159
2255.75 0.942159
2256 0.942159
2256.25 0.942159
2256.5 0.942159
2256.75 0.942159
2257 0.942159
2257.25 0.942159
2257.5 0.942159
2257.75 0.942159
2258 0.942159
2258.25 0.942159
2258.5 0.942159
2258.75 0.942159
2259 0.942159
2259.25 0.94216
2259.5 0.94216
2259.75 0.94216
2260 0.94216
2260.25 0.94216
2260.5 0.94216
2260.75 0.94216
2261 0.94216
2261.25 0.94216
2261.5 0.94216
2261.75 0.94216
2262 0.94216
2262.25 0.94216
2262.5 0.94216
2262.75 0.942161
2263 0.942161
2263.25 0.942161
2263.5 0.942161
2263.75 0.942161
2264 0.942161
2264.25 0.942161
2264.5 0.942161
2264.75 0.942161
2265 0.942161
2265.25 0.942161
2265.5 0.942161
2265.75 0.942161
2266 0.942162
2266.25 0.942162
2266.5 0.942162
2266.75 0.942162
2267 0.942162
2267.25 0.942162
2267.5 0.942162
2267.75 0.942162
2268 0.942162
2268.25 0.942162
2268.5 0.942162
2268.75 0.942162
2269 0.942162
2269.25 0.942162
2269.5 0.942162
2269.75 0.942163
2270 0.942163
2270.25 0.942163
2270.5 0.942163
2270.75 0.942163
2271 0.942163
2271.25 0.942163
2271.5 0.942163
2271.75 0.942163
2272 0.942163
2272.25 0.942163
2272.5 0.942163
2272.75 0.942163
2273 0.942163
2273.25 0.942164
2273.5 0.942164
2273.75 0.942164
2274 0.942164
2274.25 0.942164
2274.5 0.942164
2274.75 0.942164
2275 0.942164
2275.25 0.942164
2275.5 0.942164
2275.75 0.942164
2276 0.942164
2276.25 0.942164
2276.5 0.942164
2276.75 0.942165
2277 0.942165
2277.25 0.942165
2277.5 0.942165
2277.75 0.942165
2278 0.942165
2278.25 0.942165
2278.5 0.942165
2278.75 0.942165
2279 0.942165
2279.25 0.942165
2279.5 0.942165
2279.75 0.942165
2280 0.942165
2280.25 0.942165
2280.5 0.942166
2280.75 0.942166
2281 0.942166
2281.25 0.942166
2281.5 0.942166
2281.75 0.942166
2282 0.942166
2282.25 0.942166
2282.5 0.942166
2282.75 0.942166
2283 0.942166
2283.25 0.942166
2283.5 0.942166
2283.75 0.942167
2284 0.942167
2284.25 0.942167
2284.5 0.942167
2284.75 0.942167
2285 0.942167
2285.25 0.942167
2285.5 0.942167
2285.75 0.942167
2286 0.942167
2286.25 0.942167
2286.5 0.942167
2286.75 0.942167
2287 0.942167
2287.25 0.942167
2287.5 0.942168
2287.75 0.942168
2288 0.942168
2288.25 0.942168
2288.5 0.942168
2288.75 0.942168
2289 0.942168
2289.25 0.942168
2289.5 0.942168
2289.75 0.942168
2290 0.942168
2290.25 0.942168
2290.5 0.942168
2290.75 0.942168
2291 0.942168
2291.25 0.942169
2291.5 0.942169
2291.75 0.942169
2292 0.942169
2292.25 0.942169
2292.5 0.942169
2292.75 0.942169
2293 0.942169
2293.25 0.942169
2293.5 0.942169
2293.75 0.942169
2294 0.942169
2294.25 0.942169
2294.5 0.942169
2294.75 0.94217
2295 0.94217
2295.25 0.94217
2295.5 0.94217
2295.75 0.94217
2296 0.94217
2296.25 0.94217
2296.5 0.94217
2296.75 0.94217
2297 0.94217
2297.25 0.94217
2297.5 0.94217
2297.75 0.94217
2298 0.94217
2298.25 0.942171
2298.5 0.942171
2298.75 0.942171
2299 0.942171
2299.25 0.942171
2299.5 0.942171
2299.75 0.942171
2300 0.942171
2300.25 0.942171
2300.5 0.942171
2300.75 0.942171
2301 0.942171
2301.25 0.942171
2301.5 0.942171
2301.75 0.942171
2302 0.942172
2302.25 0.942172
2302.5 0.942172
2302.75 0.942172
2303 0.942172
2303.25 0.942172
2303.5 0.942172
2303.75 0.942172
2304 0.942172
2304.25 0.942172
2304.5 0.942172
2304.75 0.942172
2305 0.942172
2305.25 0.942172
2305.5 0.942173
2305.75 0.942173
2306 0.942173
2306.25 0.942173
2306.5 0.942173
2306.75 0.942173
2307 0.942173
2307.25 0.942173
2307.5 0.942173
2307.75 0.942173
2308 0.942173
2308.25 0.942173
2308.5 0.942173
2308.75 0.942173
2309 0.942173
2309.25 0.942174
2309.5 0.942174
2309.75 0.942174
2310 0.942174
2310.25 0.942174
2310.5 0.942174
2310.75 0.942174
2311 0.942174
2311.25 0.942174
2311.5 0.942174
2311.75 0.942174
2312 0.942174
2312.25 0.942174
2312.5 0.942174
2312.75 0.942174
2313 0.942175
2313.25 0.942175
2313.5 0.942175
2313.75 0.942175
2314 0.942175
2314.25 0.942175
2314.5 0.942175
2314.75 0.942175
2315 0.942175
2315.25 0.942175
2315.5 0.942175
2315.75 0.942175
2316 0.942175
2316.25 0.942175
2316.5 0.942176
2316.75 0.942176
2317 0.942176
2317.25 0.942176
2317.5 0.942176
2317.75 0.942176
2318 0.942176
2318.25 0.942176
2318.5 0.942176
2318.75 0.942176
2319 0.942176
2319.25 0.942176
2319.5 0.942176
2319.75 0.942176
2320 0.942176
2320.25 0.942177
2320.5 0.942177
2320.75 0.942177
2321 0.942177
2321.25 0.942177
2321.5 0.942177
2321.75 0.942177
2322 0.942177
2322.25 0.942177
2322.5 0.942177
2322.75 0.942177
2323 0.942177
2323.25 0.942177
2323.5 0.942177
2323.75 0.942177
2324 0.942178
2324.25 0.942178
2324.5 0.942178
2324.75 0.942178
2325 0.942178
2325.25 0.942178
2325.5 0.942178
2325.75 0.942178
2326 0.942178
2326.25 0.942178
2326.5 0.942178
2326.75 0.942178
2327 0.942178
2327.25 0.942178
2327.5 0.942178
2327.75 0.942179
2328 0.942179
2328.25 0.942179
2328.5 0.942179
2328.75 0.942179
2329 0.942179
2329.25 0.942179
2329.5 0.942179
2329.75 0.942179
2330 0.942179
2330.25 0.942179
2330.5 0.942179
2330.75 0.942179
2331 0.942179
2331.25 0.94218
2331.5 0.94218
2331.75 0.94218
2332 0.94218
2332.25 0.94218
2332.5 0.94218
2332.75 0.94218
2333 0.94218
2333.25 0.94218
2333.5 0.94218
2333.75 0.94218
2334 0.94218
2334.25 0.94218
2334.5 0.94218
2334.75 0.94218
2335 0.942181
2335.25 0.942181
2335.5 0.942181
2335.75 0.942181
2336 0.942181
2336.25 0.942181
2336.5 0.942181
2336.75 0.942181
2337 0.942181
2337.25 0.942181
2337.5 0.942181
2337.75 0.942181
2338 0.942181
2338.25 0.942181
2338.5 0.942181
2338.75 0.942181
2339 0.942182
2339.25 0.942182
2339.5 0.942182
2339.75 0.942182
2340 0.942182
2340.25 0.942182
2340.5 0.942182
2340.75 0.942182
2341 0.942182
2341.25 0.942182
2341.5 0.942182
2341.75 0.942182
2342 0.942182
2342.25 0.942182
2342.5 0.942182
2342.75 0.942183
2343 0.942183
2343.25 0.942183
2343.5 0.942183
2343.75 0.942183
2344 0.942183
2344.25 0.942183
2344.5 0.942183
2344.75 0.942183
2345 0.942183
2345.25 0.942183
2345.5 0.942183
2345.75 0.942183
2346 0.942183
2346.25 0.942183
2346.5 0.942184
2346.75 0.942184
2347 0.942184
2347.25 0.942184
2347.5 0.942184
2347.75 0.942184
2348 0.942184
2348.25 0.942184
2348.5 0.942184
2348.75 0.942184
2349 0.942184
2349.25 0.942184
2349.5 0.942184
2349.75 0.942184
2350 0.942184
2350.25 0.942185
2350.5 0.942185
2350.75 0.942185
2351 0.942185
2351.25 0.942185
2351.5 0.942185
2351.75 0.942185
2352 0.942185
2352.25 0.942185
2352.5 0.942185
2352.75 0.942185
2353 0.942185
2353.25 0.942185
2353.5 0.942185
2353.75 0.942185
2354 0.942186
2354.25 0.942186
2354.5 0.942186
2354.75 0.942186
2355 0.942186
2355.25 0.942186
2355.5 0.942186
2355.75 0.942186
2356 0.942186
2356.25 0.942186
2356.5 0.942186
2356.75 0.942186
2357 0.942186
2357.25 0.942186
2357.5 0.942186
2357.75 0.942187
2358 0.942187
2358.25 0.942187
2358.5 0.942187
2358.75 0.942187
2359 0.942187
2359.25 0.942187
2359.5 0.942187
2359.75 0.942187
2360 0.942187
2360.25 0.942187
2360.5 0.942187
2360.75 0.942187
2361 0.942187
2361.25 0.942187
2361.5 0.942187
2361.75 0.942188
2362 0.942188
2362.25 0.942188
2362.5 0.942188
2362.75 0.942188
2363 0.942188
2363.25 0.942188
2363.5 0.942188
2363.75 0.942188
2364 0.942188
2364.25 0.942188
2364.5 0.942188
2364.75 0.942188
2365 0.942188
2365.25 0.942188
2365.5 0.942189
2365.75 0.942189
2366 0.942189
2366.25 0.942189
2366.5 0.942189
2366.75 0.942189
2367 0.942189
2367.25 0.942189
2367.5 0.942189
2367.75 0.942189
2368 0.942189
2368.25 0.942189
2368.5 0.942189
2368.75 0.942189
2369 0.942189
2369.25 0.94219
2369.5 0.94219
2369.75 0.94219
2370 0.94219
2370.25 0.94219
2370.5 0.94219
2370.75 0.94219
2371 0.94219
2371.25 0.94219
2371.5 0.94219
2371.75 0.94219
2372 0.94219
2372.25 0.94219
2372.5 0.94219
2372.75 0.94219
2373 0.94219
2373.25 0.942191
2373.5 0.942191
2373.75 0.942191
2374 0.942191
2374.25 0.942191
2374.5 0.942191
2374.75 0.942191
2375 0.942191
2375.25 0.942191
2375.5 0.942191
2375.75 0.942191
2376 0.942191
2376.25 0.942191
2376.5 0.942191
2376.75 0.942191
2377 0.942192
2377.25 0.942192
2377.5 0.942192
2377.75 0.942192
2378 0.942192
2378.25 0.942192
2378.5 0.942192
2378.75 0.942192
2379 0.942192
2379.25 0.942192
2379.5 0.942192
2379.75 0.942192
2380 0.942192
2380.25 0.942192
2380.5 0.942192
2380.75 0.942192
2381 0.942193
2381.25 0.942193
2381.5 0.942193
2381.75 0.942193
2382 0.942193
2382.25 0.942193
2382.5 0.942193
2382.75 0.942193
2383 0.942193
2383.25 0.942193
2383.5 0.942193
2383.75 0.942193
2384 0.942193
2384.25 0.942193
2384.5 0.942193
2384.75 0.942194
2385 0.942194
2385.25 0.942194
2385.5 0.942194
2385.75 0.942194
2386 0.942194
2386.25 0.942194
2386.5 0.942194
2386.75 0.942194
2387 0.942194
2387.25 0.942194
2387.5 0.942194
2387.75 0.942194
2388 0.942194
2388.25 0.942194
2388.5 0.942194
2388.75 0.942195
2389 0.942195
2389.25 0.942195
2389.5 0.942195
2389.75 0.942195
2390 0.942195
2390.25 0.942195
2390.5 0.942195
2390.75 0.942195
2391 0.942195
2391.25 0.942195
2391.5 0.942195
2391.75 0.942195
2392 0.942195
2392.25 0.942195
2392.5 0.942195
2392.75 0.942196
2393 0.942196
2393.25 0.942196
2393.5 0.942196
2393.75 0.942196
2394 0.942196
2394.25 0.942196
2394.5 0.942196
2394.75 0.942196
2395 0.942196
2395.25 0.942196
2395.5 0.942196
2395.75 0.942196
2396 0.942196
2396.25 0.942196
2396.5 0.942196
2396.75 0.942197
2397 0.942197
2397.25 0.942197
2397.5 0.942197
2397.75 0.942197
2398 0.942197
2398.25 0.942197
2398.5 0.942197
2398.75 0.942197
2399 0.942197
2399.25 0.942197
2399.5 0.942197
2399.75 0.942197
2400 0.942197
2400.25 0.942197
2400.5 0.942198
2400.75 0.942198
2401 0.942198
2401.25 0.942198
2401.5 0.942198
2401.75 0.942198
2402 0.942198
2402.25 0.942198
2402.5 0.942198
2402.75 0.942198
2403 0.942198
2403.25 0.942198
2403.5 0.942198
2403.75 0.942198
2404 0.942198
2404.25 0.942198
2404.5 0.942199
2404.75 0.942199
2405 0.942199
2405.25 0.942199
2405.5 0.942199
2405.75 0.942199
2406 0.942199
2406.25 0.942199
2406.5 0.942199
2406.75 0.942199
2407 0.942199
2407.25 0.942199
2407.5 0.942199
2407.75 0.942199
2408 0.942199
2408.25 0.942199
2408.5 0.9422
2408.75 0.9422
2409 0.9422
2409.25 0.9422
2409.5 0.9422
2409.75 0.9422
2410 0.9422
2410.25 0.9422
2410.5 0.9422
2410.75 0.9422
2411 0.9422
2411.25 0.9422
2411.5 0.9422
2411.75 0.9422
2412 0.9422
2412.25 0.9422
2412.5 0.942201
2412.75 0.942201
2413 0.942201
2413.25 0.942201
2413.5 0.942201
2413.75 0.942201
2414 0.942201
2414.25 0.942201
2414.5 0.942201
2414.75 0.942201
2415 0.942201
2415.25 0.942201
2415.5 0.942201
2415.75 0.942201
2416 0.942201
2416.25 0.942201
2416.5 0.942202
2416.75 0.942202
2417 0.942202
2417.25 0.942202
2417.5 0.942202
2417.75 0.942202
2418 0.942202
2418.25 0.942202
2418.5 0.942202
2418.75 0.942202
2419 0.942202
2419.25 0.942202
2419.5 0.942202
2419.75 0.942202
2420 0.942202
2420.25 0.942202
2420.5 0.942203
2420.75 0.942203
2421 0.942203
2421.25 0.942203
2421.5 0.942203
2421.75 0.942203
2422 0.942203
2422.25 0.942203
2422.5 0.942203
2422.75 0.942203
2423 0.942203
2423.25 0.942203
2423.5 0.942203
2423.75 0.942203
2424 0.942203
2424.25 0.942203
2424.5 0.942204
2424.75 0.942204
2425 0.942204
2425.25 0.942204
2425.5 0.942204
2425.75 0.942204
2426 0.942204
2426.25 0.942204
2426.5 0.942204
2426.75 0.942204
2427 0.942204
2427.25 0.942204
2427.5 0.942204
2427.75 0.942204
2428 0.942204
2428.25 0.942204
2428.5 0.942205
2428.75 0.942205
2429 0.942205
2429.25 0.942205
2429.5 0.942205
2429.75 0.942205
2430 0.942205
2430.25 0.942205
2430.5 0.942205
2430.75 0.942205
2431 0.942205
2431.25 0.942205
2431.5 0.942205
2431.75 0.942205
2432 0.942205
2432.25 0.942205
2432.5 0.942205
2432.75 0.942206
2433 0.942206
2433.25 0.942206
2433.5 0.942206
2433.75 0.942206
2434 0.942206
2434.25 0.942206
2434.5 0.942206
2434.75 0.942206
2435 0.942206
2435.25 0.942206
2435.5 0.942206
2435.75 0.942206
2436 0.942206
2436.25 0.942206
2436.5 0.942207
2436.75 0.942207
2437 0.942207
2437.25 0.942207
2437.5 0.942207
2437.75 0.942207
2438 0.942207
2438.25 0.942207
2438.5 0.942207
2438.75 0.942207
2439 0.942207
2439.25 0.942207
2439.5 0.942207
2439.75 0.942207
2440 0.942207
2440.25 0.942207
2440.5 0.942207
2440.75 0.942208
2441 0.942208
2441.25 0.942208
2441.5 0.942208
2441.75 0.942208
2442 0.942208
2442.25 0.942208
2442.5 0.942208
2442.75 0.942208
2443 0.942208
2443.25 0.942208
2443.5 0.942208
2443.75 0.942208
2444 0.942208
2444.25 0.942208
2444.5 0.942208
2444.75 0.942209
2445 0.942209
2445.25 0.942209
2445.5 0.942209
2445.75 0.942209
2446 0.942209
2446.25 0.942209
2446.5 0.942209
2446.75 0.942209
2447 0.942209
2447.25 0.942209
2447.5 0.942209
2447.75 0.942209
2448 0.942209
2448.25 0.942209
2448.5 0.942209
2448.75 0.942209
2449 0.94221
2449.25 0.94221
2449.5 0.94221
2449.75 0.94221
2450 0.94221
2450.25 0.94221
2450.5 0.94221
2450.75 0.94221
2451 0.94221
2451.25 0.94221
2451.5 0.94221
2451.75 0.94221
2452 0.94221
2452.25 0.94221
2452.5 0.94221
2452.75 0.94221
2453 0.94221
2453.25 0.942211
2453.5 0.942211
2453.75 0.942211
2454 0.942211
2454.25 0.942211
2454.5 0.942211
2454.75 0.942211
2455 0.942211
2455.25 0.942211
2455.5 0.942211
2455.75 0.942211
2456 0.942211
2456.25 0.942211
2456.5 0.942211
2456.75 0.942211
2457 0.942212
2457.25 0.942212
2457.5 0.942212
2457.75 0.942212
2458 0.942212
2458.25 0.942212
2458.5 0.942212
2458.75 0.942212
2459 0.942212
2459.25 0.942212
2459.5 0.942212
2459.75 0.942212
2460 0.942212
2460.25 0.942212
2460.5 0.942212
2460.75 0.942212
2461 0.942212
2461.25 0.942213
2461.5 0.942213
2461.75 0.942213
2462 0.942213
2462.25 0.942213
2462.5 0.942213
2462.75 0.942213
2463 0.942213
2463.25 0.942213
2463.5 0.942213
2463.75 0.942213
2464 0.942213
2464.25 0.942213
2464.5 0.942213
2464.75 0.942213
2465 0.942213
2465.25 0.942213
2465.5 0.942214
2465.75 0.942214
2466 0.942214
2466.25 0.942214
2466.5 0.942214
2466.75 0.942214
2467 0.942214
2467.25 0.942214
2467.5 0.942214
2467.75 0.942214
2468 0.942214
2468.25 0.942214
2468.5 0.942214
2468.75 0.942214
2469 0.942214
2469.25 0.942214
2469.5 0.942214
2469.75 0.942215
2470 0.942215
2470.25 0.942215
2470.5 0.942215
2470.75 0.942215
2471 0.942215
2471.25 0.942215
2471.5 0.942215
2471.75 0.942215
2472 0.942215
2472.25 0.942215
2472.5 0.942215
2472.75 0.942215
2473 0.942215
2473.25 0.942215
2473.5 0.942215
2473.75 0.942216
2474 0.942216
2474.25 0.942216
2474.5 0.942216
2474.75 0.942216
2475 0.942216
2475.25 0.942216
2475.5 0.942216
2475.75 0.942216
2476 0.942216
2476.25 0.942216
2476.5 0.942216
2476.75 0.942216
2477 0.942216
2477.25 0.942216
2477.5 0.942216
2477.75 0.942216
2478 0.942217
2478.25 0.942217
2478.5 0.942217
2478.75 0.942217
2479 0.942217
2479.25 0.942217
2479.5 0.942217
2479.75 0.942217
2480 0.942217
2480.25 0.942217
2480.5 0.942217
2480.75 0.942217
2481 0.942217
2481.25 0.942217
2481.5 0.942217
2481.75 0.942217
2482 0.942217
2482.25 0.942218
2482.5 0.942218
2482.75 0.942218
2483 0.942218
2483.25 0.942218
2483.5 0.942218
2483.75 0.942218
2484 0.942218
2484.25 0.942218
2484.5 0.942218
2484.75 0.942218
2485 0.942218
2485.25 0.942218
2485.5 0.942218
2485.75 0.942218
2486 0.942218
2486.25 0.942218
2486.5 0.942219
2486.75 0.942219
2487 0.942219
2487.25 0.942219
2487.5 0.942219
2487.75 0.942219
2488 0.942219
2488.25 0.942219
2488.5 0.942219
2488.75 0.942219
2489 0.942219
2489.25 0.942219
2489.5 0.942219
2489.75 0.942219
2490 0.942219
2490.25 0.942219
2490.5 0.942219
2490.75 0.942219
2491 0.94222
2491.25 0.94222
2491.5 0.94222
2491.75 0.94222
2492 0.94222
2492.25 0.94222
2492.5 0.94222
2492.75 0.94222
2493 0.94222
2493.25 0.94222
2493.5 0.94222
2493.75 0.94222
2494 0.94222
2494.25 0.94222
2494.5 0.94222
2494.75 0.94222
2495 0.942221
2495.25 0.942221
2495.5 0.942221
2495.75 0.942221
2496 0.942221
2496.25 0.942221
2496.5 0.942221
2496.75 0.942221
2497 0.942221
2497.25 0.942221
2497.5 0.942221
2497.75 0.942221
2498 0.942221
2498.25 0.942221
2498.5 0.942221
2498.75 0.942221
2499 0.942221
2499.25 0.942222
2499.5 0.942222
2499.75 0.942222
2500 0.942222


0.5 0.333333
1 0.5
1.5 0.592593
2 0.651163
2.5 0.691706
3 0.721554
3.5 0.744522
4 0.762791
4.5 0.777702
5 0.790125
5.5 0.800651
6 0.809694
6.5 0.817557
7 0.824462
7.5 0.83058
8 0.836041
8.5 0.840951
9 0.845389
9.5 0.849425
10 0.853111
10.5 0.856493
11 0.859607
11.5 0.862487
12 0.865157
12.5 0.867641
13 0.869958
13.5 0.872126
14 0.874158
14.5 0.876067
15 0.877865
15.5 0.879561
16 0.881164
16.5 0.882682
17 0.884121
17.5 0.885488
18 0.886788
18.5 0.888027
19 0.889207
19.5 0.890335
20 0.891412
20.5 0.892444
21 0.893431
21.5 0.894379
22 0.895288
22.5 0.896161
23 0.897001
23.5 0.897809
24 0.898588
24.5 0.899338
25 0.900061
25.5 0.90076
26 0.901434
26.5 0.902086
27 0.902717
27.5 0.903327
28 0.903918
28.5 0.90449
29 0.905045
29.5 0.905583
30 0.906105
30.5 0.906611
31 0.907103
31.5 0.907582
32 0.908047
32.5 0.908499
33 0.908939
33.5 0.909367
34 0.909784
34.5 0.91019
35 0.910585
35.5 0.910971
36 0.911347
36.5 0.911714
37 0.912072
37.5 0.912422
38 0.912763
38.5 0.913096
39 0.913422
39.5 0.91374
40 0.914052
40.5 0.914356
41 0.914653
41.5 0.914944
42 0.915229
42.5 0.915508
43 0.915781
43.5 0.916049
44 0.91631
44.5 0.916567
45 0.916819
45.5 0.917065
46 0.917307
46.5 0.917544
47 0.917776
47.5 0.918004
48 0.918228
48.5 0.918448
49 0.918663
49.5 0.918875
50 0.919083
50.5 0.919287
51 0.919487
51.5 0.919684
52 0.919878
52.5 0.920068
53 0.920255
53.5 0.920438
54 0.920619
54.5 0.920797
55 0.920972
55.5 0.921143
56 0.921313
56.5 0.921479
57 0.921643
57.5 0.921804
58 0.921963
58.5 0.922119
59 0.922273
59.5 0.922424
60 0.922573
60.5 0.92272
61 0.922865
61.5 0.923007
62 0.923148
62.5 0.923286
63 0.923423
63.5 0.923557
64 0.92369
64.5 0.923821
65 0.92395
65.5 0.924077
66 0.924202
66.5 0.924326
67 0.924448
67.5 0.924568
68 0.924687
68.5 0.924804
69 0.924919
69.5 0.925033
70 0.925146
70.5 0.925257
71 0.925367
71.5 0.925475
72 0.925582
72.5 0.925687
73 0.925792
73.5 0.925894
74 0.925996
74.5 0.926096
75 0.926196
75.5 0.926294
76 0.92639
76.5 0.926486
77 0.926581
77.5 0.926674
78 0.926766
78.5 0.926857
79 0.926948
79.5 0.927037
80 0.927125
80.5 0.927212
81 0.927298
81.5 0.927383
82 0.927467
82.5 0.927551
83 0.927633
83.5 0.927714
84 0.927795
84.5 0.927875
85 0.927953
85.5 0.928031
86 0.928108
86.5 0.928185
87 0.92826
87.5 0.928335
88 0.928409
88.5 0.928482
89 0.928554
89.5 0.928626
90 0.928697
90.5 0.928767
91 0.928837
91.5 0.928905
92 0.928973
92.5 0.929041
93 0.929108
93.5 0.929174
94 0.929239
94.5 0.929304
95 0.929368
95.5 0.929432
96 0.929495
96.5 0.929557
97 0.929619
97.5 0.92968
98 0.92974
98.5 0.9298
99 0.92986
99.5 0.929919
100 0.929977
100.5 0.930035
101 0.930092
101.5 0.930149
102 0.930205
102.5 0.930261
103 0.930316
103.5 0.930371
104 0.930425
104.5 0.930479
105 0.930532
105.5 0.930585
106 0.930638
106.5 0.93069
107 0.930741
107.5 0.930792
108 0.930843
108.5 0.930893
109 0.930943
109.5 0.930992
110 0.931041
110.5 0.931089
111 0.931137
111.5 0.931185
112 0.931232
112.5 0.931279
113 0.931326
113.5 0.931372
114 0.931418
114.5 0.931463
115 0.931508
115.5 0.931553
116 0.931597
116.5 0.931641
117 0.931685
117.5 0.931728
118 0.931771
118.5 0.931813
119 0.931856
119.5 0.931898
120 0.931939
120.5 0.93198
121 0.932021
121.5 0.932062
122 0.932102
122.5 0.932142
123 0.932182
123.5 0.932222
124 0.932261
124.5 0.932299
125 0.932338
125.5 0.932376
126 0.932414
126.5 0.932452
127 0.932489
127.5 0.932527
128 0.932563
128.5 0.9326
129 0.932636
129.5 0.932673
130 0.932708
130.5 0.932744
131 0.932779
131.5 0.932814
132 0.932849
132.5 0.932884
133 0.932918
133.5 0.932952
134 0.932986
134.5 0.93302
135 0.933053
135.5 0.933086
136 0.933119
136.5 0.933152
137 0.933184
137.5 0.933216
138 0.933248
138.5 0.93328
139 0.933312
139.5 0.933343
140 0.933374
140.5 0.933405
141 0.933436
141.5 0.933467
142 0.933497
142.5 0.933527
143 0.933557
143.5 0.933587
144 0.933617
144.5 0.933646
145 0.933675
145.5 0.933704
146 0.933733
146.5 0.933762
147 0.93379
147.5 0.933818
148 0.933847
148.5 0.933874
149 0.933902
149.5 0.93393
150 0.933957
150.5 0.933984
151 0.934012
151.5 0.934038
152 0.934065
152.5 0.934092
153 0.934118
153.5 0.934144
154 0.93417
154.5 0.934196
155 0.934222
155.5 0.934248
156 0.934273
156.5 0.934298
157 0.934324
157.5 0.934349
158 0.934373
158.5 0.934398
159 0.934423
159.5 0.934447
160 0.934471
160.5 0.934496
161 0.93452
161.5 0.934543
162 0.934567
162.5 0.934591
163 0.934614
163.5 0.934637
164 0.934661
164.5 0.934684
165 0.934707
165.5 0.934729
166 0.934752
166.5 0.934774
167 0.934797
167.5 0.934819
168 0.934841
168.5 0.934863
169 0.934885
169.5 0.934907
170 0.934929
170.5 0.93495
171 0.934972
171.5 0.934993
172 0.935014
172.5 0.935035
173 0.935056
173.5 0.935077
174 0.935098
174.5 0.935118
175 0.935139
175.5 0.935159
176 0.935179
176.5 0.9352
177 0.93522
177.5 0.93524
178 0.935259
178.5 0.935279
179 0.935299
179.5 0.935318
180 0.935338
180.5 0.935357
181 0.935376
181.5 0.935396
182 0.935415
182.5 0.935434
183 0.935452
183.5 0.935471
184 0.93549
184.5 0.935508
185 0.935527
185.5 0.935545
186 0.935563
186.5 0.935582
187 0.9356
187.5 0.935618
188 0.935636
188.5 0.935653
189 0.935671
189.5 0.935689
190 0.935706
190.5 0.935724
191 0.935741
191.5 0.935758
192 0.935776
192.5 0.935793
193 0.93581
193.5 0.935827
194 0.935844
194.5 0.93586
195 0.935877
195.5 0.935894
196 0.93591
196.5 0.935927
197 0.935943
197.5 0.935959
198 0.935976
198.5 0.935992
199 0.936008
199.5 0.936024
200 0.93604
200.5 0.936056
201 0.936071
201.5 0.936087
202 0.936103
202.5 0.936118
203 0.936134
203.5 0.936149
204 0.936164
204.5 0.93618
205 0.936195
205.5 0.93621
206 0.936225
206.5 0.93624
207 0.936255
207.5 0.93627
208 0.936285
208.5 0.936299
209 0.936314
209.5 0.936329
210 0.936343
210.5 0.936358
211 0.936372
211.5 0.936386
212 0.936401
212.5 0.936415
213 0.936429
213.5 0.936443
214 0.936457
214.5 0.936471
215 0.936485
215.5 0.936499
216 0.936512
216.5 0.936526
217 0.93654
217.5 0.936553
218 0.936567
218.5 0.93658
219 0.936594
219.5 0.936607
220 0.93662
220.5 0.936634
221 0.936647
221.5 0.93666
222 0.936673
222.5 0.936686
223 0.936699
223.5 0.936712
224 0.936725
224.5 0.936737
225 0.93675
225.5 0.936763
226 0.936775
226.5 0.936788
227 0.936801
227.5 0.936813
228 0.936825
228.5 0.936838
229 0.93685
229.5 0.936862
230 0.936875
230.5 0.936887
231 0.936899
231.5 0.936911
232 0.936923
232.5 0.936935
233 0.936947
233.5 0.936959
234 0.93697
234.5 0.936982
235 0.936994
235.5 0.937006
236 0.937017
236.5 0.937029
237 0.93704
237.5 0.937052
238 0.937063
238.5 0.937075
239 0.937086
239.5 0.937097
240 0.937109
240.5 0.93712
241 0.937131
241.5 0.937142
242 0.937153
242.5 0.937164
243 0.937175
243.5 0.937186
244 0.937197
244.5 0.937208
245 0.937219
245.5 0.93723
246 0.93724
246.5 0.937251
247 0.937262
247.5 0.937272
248 0.937283
248.5 0.937293
249 0.937304
249.5 0.937314
250 0.937325
250.5 0.937335
251 0.937345
251.5 0.937356
252 0.937366
252.5 0.937376
253 0.937386
253.5 0.937397
254 0.937407
254.5 0.937417
255 0.937427
255.5 0.937437
256 0.937447
256.5 0.937457
257 0.937467
257.5 0.937476
258 0.937486
258.5 0.937496
259 0.937506
259.5 0.937515
260 0.937525
260.5 0.937535
261 0.937544
261.5 0.937554
262 0.937563
262.5 0.937573
263 0.937582
263.5 0.937592
264 0.937601
264.5 0.93761
265 0.93762
265.5 0.937629
266 0.937638
266.5 0.937648
267 0.937657
267.5 0.937666
268 0.937675
268.5 0.937684
269 0.937693
269.5 0.937702
270 0.937711
270.5 0.93772
271 0.937729
271.5 0.937738
272 0.937747
272.5 0.937756
273 0.937764
273.5 0.937773
274 0.937782
274.5 0.937791
275 0.937799
275.5 0.937808
276 0.937817
276.5 0.937825
277 0.937834
277.5 0.937842
278 0.937851
278.5 0.937859
279 0.937868
279.5 0.937876
280 0.937885
280.5 0.937893
281 0.937901
281.5 0.937909
282 0.937918
282.5 0.937926
283 0.937934
283.5 0.937942
284 0.937951
284.5 0.937959
285 0.937967
285.5 0.937975
286 0.937983
286.5 0.937991
287 0.937999
287.5 0.938007
288 0.938015
288.5 0.938023
289 0.938031
289.5 0.938039
290 0.938046
290.5 0.938054
291 0.938062
291.5 0.93807
292 0.938078
292.5 0.938085
293 0.938093
293.5 0.938101
294 0.938108
294.5 0.938116
295 0.938123
295.5 0.938131
296 0.938139
296.5 0.938146
297 0.938154
297.5 0.938161
298 0.938168
298.5 0.938176
299 0.938183
299.5 0.938191
300 0.938198
300.5 0.938205
301 0.938213
301.5 0.93822
302 0.938227
302.5 0.938234
303 0.938242
303.5 0.938249
304 0.938256
304.5 0.938263
305 0.93827
305.5 0.938277
306 0.938284
306.5 0.938291
307 0.938298
307.5 0.938305
308 0.938312
308.5 0.938319
309 0.938326
309.5 0.938333
310 0.93834
310.5 0.938347
311 0.938354
311.5 0.938361
312 0.938367
312.5 0.938374
313 0.938381
313.5 0.938388
314 0.938395
314.5 0.938401
315 0.938408
315.5 0.938415
316 0.938421
316.5 0.938428
317 0.938435
317.5 0.938441
318 0.938448
318.5 0.938454
319 0.938461
319.5 0.938467
320 0.938474
320.5 0.93848
321 0.938487
321.5 0.938493
322 0.9385
322.5 0.938506
323 0.938512
323.5 0.938519
324 0.938525
324.5 0.938531
325 0.938538
325.5 0.938544
326 0.93855
326.5 0.938556
327 0.938563
327.5 0.938569
328 0.938575
328.5 0.938581
329 0.938587
329.5 0.938593
330 0.9386
330.5 0.938606
331 0.938612
331.5 0.938618
332 0.938624
332.5 0.93863
333 0.938636
333.5 0.938642
334 0.938648
334.5 0.938654
335 0.93866
335.5 0.938666
336 0.938672
336.5 0.938678
337 0.938683
337.5 0.938689
338 0.938695
338.5 0.938701
339 0.938707
339.5 0.938713
340 0.938718
340.5 0.938724
341 0.93873
341.5 0.938736
342 0.938741
342.5 0.938747
343 0.938753
343.5 0.938758
344 0.938764
344.5 0.93877
345 0.938775
345.5 0.938781
346 0.938786
346.5 0.938792
347 0.938797
347.5 0.938803
348 0.938809
348.5 0.938814
349 0.93882
349.5 0.938825
350 0.93883
350.5 0.938836
351 0.938841
351.5 0.938847
352 0.938852
352.5 0.938858
353 0.938863
353.5 0.938868
354 0.938874
354.5 0.938879
355 0.938884
355.5 0.93889
356 0.938895
356.5 0.9389
357 0.938905
357.5 0.938911
358 0.938916
358.5 0.938921
359 0.938926
359.5 0.938931
360 0.938937
360.5 0.938942
361 0.938947
361.5 0.938952
362 0.938957
362.5 0.938962
363 0.938967
363.5 0.938972
364 0.938978
364.5 0.938983
365 0.938988
365.5 0.938993
366 0.938998
366.5 0.939003
367 0.939008
367.5 0.939013
368 0.939018
368.5 0.939023
369 0.939027
369.5 0.939032
370 0.939037
370.5 0.939042
371 0.939047
371.5 0.939052
372 0.939057
372.5 0.939062
373 0.939066
373.5 0.939071
374 0.939076
374.5 0.939081
375 0.939086
375.5 0.93909
376 0.939095
376.5 0.9391
377 0.939105
377.5 0.939109
378 0.939114
378.5 0.939119
379 0.939123
379.5 0.939128
380 0.939133
380.5 0.939137
381 0.939142
381.5 0.939147
382 0.939151
382.5 0.939156
383 0.939161
383.5 0.939165
384 0.93917
384.5 0.939174
385 0.939179
385.5 0.939183
386 0.939188
386.5 0.939192
387 0.939197
387.5 0.939201
388 0.939206
388.5 0.93921
389 0.939215
389.5 0.939219
390 0.939224
390.5 0.939228
391 0.939232
391.5 0.939237
392 0.939241
392.5 0.939246
393 0.93925
393.5 0.939254
394 0.939259
394.5 0.939263
395 0.939267
395.5 0.939272
396 0.939276
396.5 0.93928
397 0.939285
397.5 0.939289
398 0.939293
398.5 0.939297
399 0.939301
399.5 0.939306
400 0.93931
400.5 0.939314
401 0.939318
401.5 0.939323
402 0.939327
402.5 0.939331
403 0.939335
403.5 0.939339
404 0.939343
404.5 0.939348
405 0.939352
405.5 0.939356
406 0.93936
406.5 0.939364
407 0.939368
407.5 0.939372
408 0.939376
408.5 0.93938
409 0.939384
409.5 0.939388
410 0.939392
410.5 0.939396
411 0.9394
411.5 0.939404
412 0.939408
412.5 0.939412
413 0.939416
413.5 0.93942
414 0.939424
414.5 0.939428
415 0.939432
415.5 0.939436
416 0.93944
416.5 0.939444
417 0.939448
417.5 0.939452
418 0.939455
418.5 0.939459
419 0.939463
419.5 0.939467
420 0.939471
420.5 0.939475
421 0.939478
421.5 0.939482
422 0.939486
422.5 0.93949
423 0.939494
423.5 0.939497
424 0.939501
424.5 0.939505
425 0.939509
425.5 0.939512
426 0.939516
426.5 0.93952
427 0.939524
427.5 0.939527
428 0.939531
428.5 0.939535
429 0.939538
429.5 0.939542
430 0.939546
430.5 0.939549
431 0.939553
431.5 0.939557
432 0.93956
432.5 0.939564
433 0.939568
433.5 0.939571
434 0.939575
434.5 0.939578
435 0.939582
435.5 0.939586
436 0.939589
436.5 0.939593
437 0.939596
437.5 0.9396
438 0.939603
438.5 0.939607
439 0.93961
439.5 0.939614
440 0.939617
440.5 0.939621
441 0.939624
441.5 0.939628
442 0.939631
442.5 0.939635
443 0.939638
443.5 0.939642
444 0.939645
444.5 0.939649
445 0.939652
445.5 0.939656
446 0.939659
446.5 0.939662
447 0.939666
447.5 0.939669
448 0.939673
448.5 0.939676
449 0.939679
449.5 0.939683
450 0.939686
450.5 0.939689
451 0.939693
451.5 0.939696
452 0.939699
452.5 0.939703
453 0.939706
453.5 0.939709
454 0.939713
454.5 0.939716
455 0.939719
455.5 0.939723
456 0.939726
456.5 0.939729
457 0.939732
457.5 0.939736
458 0.939739
458.5 0.939742
459 0.939745
459.5 0.939749
460 0.939752
460.5 0.939755
461 0.939758
461.5 0.939761
462 0.939765
462.5 0.939768
463 0.939771
463.5 0.939774
464 0.939777
464.5 0.93978
465 0.939784
465.5 0.939787
466 0.93979
466.5 0.939793
467 0.939796
467.5 0.939799
468 0.939802
468.5 0.939805
469 0.939809
469.5 0.939812
470 0.939815
470.5 0.939818
471 0.939821
471.5 0.939824
472 0.939827
472.5 0.93983
473 0.939833
473.5 0.939836
474 0.939839
474.5 0.939842
475 0.939845
475.5 0.939848
476 0.939851
476.5 0.939854
477 0.939857
477.5 0.93986
478 0.939863
478.5 0.939866
479 0.939869
479.5 0.939872
480 0.939875
480.5 0.939878
481 0.939881
481.5 0.939884
482 0.939887
482.5 0.93989
483 0.939893
483.5 0.939896
484 0.939899
484.5 0.939902
485 0.939905
485.5 0.939907
486 0.93991
486.5 0.939913
487 0.939916
487.5 0.939919
488 0.939922
488.5 0.939925
489 0.939928
489.5 0.93993
490 0.939933
490.5 0.939936
491 0.939939
491.5 0.939942
492 0.939945
492.5 0.939947
493 0.93995
493.5 0.939953
494 0.939956
494.5 0.939959
495 0.939961
495.5 0.939964
496 0.939967
496.5 0.93997
497 0.939973
497.5 0.939975
498 0.939978
498.5 0.939981
499 0.939984
499.5 0.939986
500 0.939989
500.5 0.939992
501 0.939994
501.5 0.939997
502 0.94
502.5 0.940003
503 0.940005
503.5 0.940008
504 0.940011
504.5 0.940013
505 0.940016
505.5 0.940019
506 0.940021
506.5 0.940024
507 0.940027
507.5 0.940029
508 0.940032
508.5 0.940035
509 0.940037
509.5 0.94004
510 0.940043
510.5 0.940045
511 0.940048
511.5 0.940051
512 0.940053
512.5 0.940056
513 0.940058
513.5 0.940061
514 0.940064
514.5 0.940066
515 0.940069
515.5 0.940071
516 0.940074
516.5 0.940076
517 0.940079
517.5 0.940082
518 0.940084
518.5 0.940087
519 0.940089
519.5 0.940092
520 0.940094
520.5 0.940097
521 0.940099
521.5 0.940102
522 0.940104
522.5 0.940107
523 0.940109
523.5 0.940112
524 0.940114
524.5 0.940117
525 0.940119
525.5 0.940122
526 0.940124
526.5 0.940127
527 0.940129
527.5 0.940132
528 0.940134
528.5 0.940137
529 0.940139
529.5 0.940142
530 0.940144
530.5 0.940147
531 0.940149
531.5 0.940151
532 0.940154
532.5 0.940156
533 0.940159
533.5 0.940161
534 0.940163
534.5 0.940166
535 0.940168
535.5 0.940171
536 0.940173
536.5 0.940175
537 0.940178
537.5 0.94018
538 0.940183
538.5 0.940185
539 0.940187
539.5 0.94019
540 0.940192
540.5 0.940194
541 0.940197
541.5 0.940199
542 0.940201
542.5 0.940204
543 0.940206
543.5 0.940208
544 0.940211
544.5 0.940213
545 0.940215
545.5 0.940218
546 0.94022
546.5 0.940222
547 0.940225
547.5 0.940227
548 0.940229
548.5 0.940231
549 0.940234
549.5 0.940236
550 0.940238
550.5 0.940241
551 0.940243
551.5 0.940245
552 0.940247
552.5 0.94025
553 0.940252
553.5 0.940254
554 0.940256
554.5 0.940259
555 0.940261
555.5 0.940263
556 0.940265
556.5 0.940268
557 0.94027
557.5 0.940272
558 0.940274
558.5 0.940276
559 0.940279
559.5 0.940281
560 0.940283
560.5 0.940285
561 0.940287
561.5 0.940289
562 0.940292
562.5 0.940294
563 0.940296
563.5 0.940298
564 0.9403
564.5 0.940303
565 0.940305
565.5 0.940307
566 0.940309
566.5 0.940311
567 0.940313
567.5 0.940315
568 0.940318
568.5 0.94032
569 0.940322
569.5 0.940324
570 0.940326
570.5 0.940328
571 0.94033
571.5 0.940332
572 0.940334
572.5 0.940337
573 0.940339
573.5 0.940341
574 0.940343
574.5 0.940345
575 0.940347
575.5 0.940349
576 0.940351
576.5 0.940353
577 0.940355
577.5 0.940357
578 0.94036
578.5 0.940362
579 0.940364
579.5 0.940366
580 0.940368
580.5 0.94037
581 0.940372
581.5 0.940374
582 0.940376
582.5 0.940378
583 0.94038
583.5 0.940382
584 0.940384
584.5 0.940386
585 0.940388
585.5 0.94039
586 0.940392
586.5 0.940394
587 0.940396
587.5 0.940398
588 0.9404
588.5 0.940402
589 0.940404
589.5 0.940406
590 0.940408
590.5 0.94041
591 0.940412
591.5 0.940414
592 0.940416
592.5 0.940418
593 0.94042
593.5 0.940422
594 0.940424
594.5 0.940426
595 0.940428
595.5 0.94043
596 0.940432
596.5 0.940434
597 0.940435
597.5 0.940437
598 0.940439
598.5 0.940441
599 0.940443
599.5 0.940445
600 0.940447
600.5 0.940449
601 0.940451
601.5 0.940453
602 0.940455
602.5 0.940457
603 0.940458
603.5 0.94046
604 0.940462
604.5 0.940464
605 0.940466
605.5 0.940468
606 0.94047
606.5 0.940472
607 0.940474
607.5 0.940475
608 0.940477
608.5 0.940479
609 0.940481
609.5 0.940483
610 0.940485
610.5 0.940487
611 0.940488
611.5 0.94049
612 0.940492
612.5 0.940494
613 0.940496
613.5 0.940498
614 0.9405
614.5 0.940501
615 0.940503
615.5 0.940505
616 0.940507
616.5 0.940509
617 0.94051
617.5 0.940512
618 0.940514
618.5 0.940516
619 0.940518
619.5 0.94052
620 0.940521
620.5 0.940523
621 0.940525
621.5 0.940527
622 0.940529
622.5 0.94053
623 0.940532
623.5 0.940534
624 0.940536
624.5 0.940537
625 0.940539
625.5 0.940541
626 0.940543
626.5 0.940544
627 0.940546
627.5 0.940548
628 0.94055
628.5 0.940552
629 0.940553
629.5 0.940555
630 0.940557
630.5 0.940558
631 0.94056
631.5 0.940562
632 0.940564
632.5 0.940565
633 0.940567
633.5 0.940569
634 0.940571
634.5 0.940572
635 0.940574
635.5 0.940576
636 0.940577
636.5 0.940579
637 0.940581
637.5 0.940583
638 0.940584
638.5 0.940586
639 0.940588
639.5 0.940589
640 0.940591
640.5 0.940593
641 0.940594
641.5 0.940596
642 0.940598
642.5 0.9406
643 0.940601
643.5 0.940603
644 0.940605
644.5 0.940606
645 0.940608
645.5 0.94061
646 0.940611
646.5 0.940613
647 0.940614
647.5 0.940616
648 0.940618
648.5 0.940619
649 0.940621
649.5 0.940623
650 0.940624
650.5 0.940626
651 0.940628
651.5 0.940629
652 0.940631
652.5 0.940633
653 0.940634
653.5 0.940636
654 0.940637
654.5 0.940639
655 0.940641
655.5 0.940642
656 0.940644
656.5 0.940646
657 0.940647
657.5 0.940649
658 0.94065
658.5 0.940652
659 0.940654
659.5 0.940655
660 0.940657
660.5 0.940658
661 0.94066
661.5 0.940661
662 0.940663
662.5 0.940665
663 0.940666
663.5 0.940668
664 0.940669
664.5 0.940671
665 0.940673
665.5 0.940674
666 0.940676
666.5 0.940677
667 0.940679
667.5 0.94068
668 0.940682
668.5 0.940683
669 0.940685
669.5 0.940687
670 0.940688
670.5 0.94069
671 0.940691
671.5 0.940693
672 0.940694
672.5 0.940696
673 0.940697
673.5 0.940699
674 0.9407
674.5 0.940702
675 0.940703
675.5 0.940705
676 0.940706
676.5 0.940708
677 0.940709
677.5 0.940711
678 0.940713
678.5 0.940714
679 0.940716
679.5 0.940717
680 0.940719
680.5 0.94072
681 0.940722
681.5 0.940723
682 0.940724
682.5 0.940726
683 0.940727
683.5 0.940729
684 0.94073
684.5 0.940732
685 0.940733
685.5 0.940735
686 0.940736
686.5 0.940738
687 0.940739
687.5 0.940741
688 0.940742
688.5 0.940744
689 0.940745
689.5 0.940747
690 0.940748
690.5 0.94075
691 0.940751
691.5 0.940753
692 0.940754
692.5 0.940755
693 0.940757
693.5 0.940758
694 0.94076
694.5 0.940761
695 0.940763
695.5 0.940764
696 0.940766
696.5 0.940767
697 0.940768
697.5 0.94077
698 0.940771
698.5 0.940773
699 0.940774
699.5 0.940776
700 0.940777
700.5 0.940778
701 0.94078
701.5 0.940781
702 0.940783
702.5 0.940784
703 0.940785
703.5 0.940787
704 0.940788
704.5 0.94079
705 0.940791
705.5 0.940792
706 0.940794
706.5 0.940795
707 0.940797
707.5 0.940798
708 0.940799
708.5 0.940801
709 0.940802
709.5 0.940804
710 0.940805
710.5 0.940806
711 0.940808
711.5 0.940809
712 0.94081
712.5 0.940812
713 0.940813
713.5 0.940814
714 0.940816
714.5 0.940817
715 0.940819
715.5 0.94082
716 0.940821
716.5 0.940823
717 0.940824
717.5 0.940825
718 0.940827
718.5 0.940828
719 0.940829
719.5 0.940831
720 0.940832
720.5 0.940833
721 0.940835
721.5 0.940836
722 0.940838
722.5 0.940839
723 0.94084
723.5 0.940841
724 0.940843
724.5 0.940844
725 0.940845
725.5 0.940847
726 0.940848
726.5 0.940849
727 0.940851
727.5 0.940852
728 0.940853
728.5 0.940855
729 0.940856
729.5 0.940857
730 0.940859
730.5 0.94086
731 0.940861
731.5 0.940863
732 0.940864
732.5 0.940865
733 0.940866
733.5 0.940868
734 0.940869
734.5 0.94087
735 0.940872
735.5 0.940873
736 0.940874
736.5 0.940875
737 0.940877
737.5 0.940878
738 0.940879
738.5 0.940881
739 0.940882
739.5 0.940883
740 0.940884
740.5 0.940886
741 0.940887
741.5 0.940888
742 0.940889
742.5 0.940891
743 0.940892
743.5 0.940893
744 0.940895
744.5 0.940896
745 0.940897
745.5 0.940898
746 0.9409
746.5 0.940901
747 0.940902
747.5 0.940903
748 0.940905
748.5 0.940906
749 0.940907
749.5 0.940908
750 0.94091
750.5 0.940911
751 0.940912
751.5 0.940913
752 0.940914
752.5 0.940916
753 0.940917
753.5 0.940918
754 0.940919
754.5 0.940921
755 0.940922
755.5 0.940923
756 0.940924
756.5 0.940925
757 0.940927
757.5 0.940928
758 0.940929
758.5 0.94093
759 0.940932
759.5 0.940933
760 0.940934
760.5 0.940935
761 0.940936
761.5 0.940938
762 0.940939
762.5 0.94094
763 0.940941
763.5 0.940942
764 0.940944
764.5 0.940945
765 0.940946
765.5 0.940947
766 0.940948
766.5 0.94095
767 0.940951
767.5 0.940952
768 0.940953
768.5 0.940954
769 0.940955
769.5 0.940957
770 0.940958
770.5 0.940959
771 0.94096
771.5 0.940961
772 0.940963
772.5 0.940964
773 0.940965
773.5 0.940966
774 0.940967
774.5 0.940968
775 0.94097
775.5 0.940971
776 0.940972
776.5 0.940973
777 0.940974
777.5 0.940975
778 0.940977
778.5 0.940978
779 0.940979
779.5 0.94098
780 0.940981
780.5 0.940982
781 0.940983
781.5 0.940985
782 0.940986
782.5 0.940987
783 0.940988
783.5 0.940989
784 0.94099
784.5 0.940991
785 0.940992
785.5 0.940994
786 0.940995
786.5 0.940996
787 0.940997
787.5 0.940998
788 0.940999
788.5 0.941
789 0.941002
789.5 0.941003
790 0.941004
790.5 0.941005
791 0.941006
791.5 0.941007
792 0.941008
792.5 0.941009
793 0.94101
793.5 0.941012
794 0.941013
794.5 0.941014
795 0.941015
795.5 0.941016
796 0.941017
796.5 0.941018
797 0.941019
797.5 0.94102
798 0.941022
798.5 0.941023
799 0.941024
799.5 0.941025
800 0.941026
800.5 0.941027
801 0.941028
801.5 0.941029
802 0.94103
802.5 0.941031
803 0.941032
803.5 0.941033
804 0.941035
804.5 0.941036
805 0.941037
805.5 0.941038
806 0.941039
806.5 0.94104
807 0.941041
807.5 0.941042
808 0.941043
808.5 0.941044
809 0.941045
809.5 0.941046
810 0.941047
810.5 0.941049
811 0.94105
811.5 0.941051
812 0.941052
812.5 0.941053
813 0.941054
813.5 0.941055
814 0.941056
814.5 0.941057
815 0.941058
815.5 0.941059
816 0.94106
816.5 0.941061
817 0.941062
817.5 0.941063
818 0.941064
818.5 0.941065
819 0.941066
819.5 0.941067
820 0.941069
820.5 0.94107
821 0.941071
821.5 0.941072
822 0.941073
822.5 0.941074
823 0.941075
823.5 0.941076
824 0.941077
824.5 0.941078
825 0.941079
825.5 0.94108
826 0.941081
826.5 0.941082
827 0.941083
827.5 0.941084
828 0.941085
828.5 0.941086
829 0.941087
829.5 0.941088
830 0.941089
830.5 0.94109
831 0.941091
831.5 0.941092
832 0.941093
832.5 0.941094
833 0.941095
833.5 0.941096
834 0.941097
834.5 0.941098
835 0.941099
835.5 0.9411
836 0.941101
836.5 0.941102
837 0.941103
837.5 0.941104
838 0.941105
838.5 0.941106
839 0.941107
839.5 0.941108
840 0.941109
840.5 0.94111
841 0.941111
841.5 0.941112
842 0.941113
842.5 0.941114
843 0.941115
843.5 0.941116
844 0.941117
844.5 0.941118
845 0.941119
845.5 0.94112
846 0.941121
846.5 0.941122
847 0.941123
847.5 0.941124
848 0.941125
848.5 0.941126
849 0.941127
849.5 0.941128
850 0.941129
850.5 0.94113
851 0.941131
851.5 0.941132
852 0.941133
852.5 0.941134
853 0.941135
853.5 0.941136
854 0.941136
854.5 0.941137
855 0.941138
855.5 0.941139
856 0.94114
856.5 0.941141
857 0.941142
857.5 0.941143
858 0.941144
858.5 0.941145
859 0.941146
859.5 0.941147
860 0.941148
860.5 0.941149
861 0.94115
861.5 0.941151
862 0.941152
862.5 0.941153
863 0.941154
863.5 0.941155
864 0.941155
864.5 0.941156
865 0.941157
865.5 0.941158
866 0.941159
866.5 0.94116
867 0.941161
867.5 0.941162
868 0.941163
868.5 0.941164
869 0.941165
869.5 0.941166
870 0.941167
870.5 0.941168
871 0.941169
871.5 0.941169
872 0.94117
872.5 0.941171
873 0.941172
873.5 0.941173
874 0.941174
874.5 0.941175
875 0.941176
875.5 0.941177
876 0.941178
876.5 0.941179
877 0.94118
877.5 0.94118
878 0.941181
878.5 0.941182
879 0.941183
879.5 0.941184
880 0.941185
880.5 0.941186
881 0.941187
881.5 0.941188
882 0.941189
882.5 0.94119
883 0.94119
883.5 0.941191
884 0.941192
884.5 0.941193
885 0.941194
885.5 0.941195
886 0.941196
886.5 0.941197
887 0.941198
887.5 0.941198
888 0.941199
888.5 0.9412
889 0.941201
889.5 0.941202
890 0.941203
890.5 0.941204
891 0.941205



==> figs/gnuplot/saneappscaling0.dat <==
0.0707106781187 1.12289450884
0.0707106781187 1.12289450884
0.141421356237 1.36156781839
0.212132034356 1.5641706624
0.282842712475 1.72662210044
0.353553390593 1.84656537431
0.424264068712 1.92338637747
0.494974746831 1.95813246744
0.565685424949 1.95334309509
0.636396103068 1.91280959686
0.707106781187 1.84128550088
0.777817459305 1.74417059604
0.848528137424 1.6271918029
0.919238815543 1.49610177771
0.989949493661 1.35641256155
1.06066017178 1.21317695201
1.1313708499 1.07082516967
1.20208152802 0.933059338948
1.27279220614 0.802803754978
1.34350288425 0.682205202068
1.41421356237 0.572674929746
1.48492424049 0.474962349763
1.55563491861 0.389250039352
1.62634559673 0.315260076449
1.69705627485 0.252362881652
1.76776695297 0.199681361052
1.83847763109 0.156184996527
1.9091883092 0.120770405176
1.97989898732 0.092326619219
2.05060966544 0.0697848049011


==> figs/gnuplot/saneappscaling1.dat <==
0.05 0.875286128565
0.1 1.07682012169
0.15 1.26310388424
0.2 1.43177892959
0.25 1.5808963573
0.3 1.70895255913
0.35 1.81491073718
0.4 1.89820797391
0.45 1.95874816676
0.5 1.99688167769
0.55 2.01337302575
0.6 2.0093583477
0.65 1.98629465305
0.7 1.94590309584
0.75 1.89010857337
0.8 1.82097794392
0.85 1.74065903973
0.9 1.65132245097
0.95 1.55510778701
1.0 1.45407580127
1.05 1.35016741591
1.1 1.2451703204
1.15 1.14069346371
1.2 1.03814942769
1.25 0.938744373899
1.3 0.843475006661
1.35 0.753131798359
1.4 0.668307581783
1.45 0.589410528502
1.5 0.516680498649
1.55 0.450207760975
1.6 0.389953135321
1.65 0.335768694956
1.7 0.287418274722
1.75 0.244597154301
1.8 0.206950416155
1.85 0.17408960774
1.9 0.145607461493
1.95 0.121090539279
2.0 0.100129767006
2.05 0.0823289080827


==> figs/gnuplot/saneappscaling2.dat <==
0.0408248290464 0.741387336459
0.0816496580928 0.916760633823
0.122474487139 1.08324989694
0.163299316186 1.23935187895
0.204124145232 1.38372938652
0.244948974278 1.51523005915
0.285773803325 1.63290107059
0.326598632371 1.73599950665
0.367423461417 1.82399829414
0.408248290464 1.8965876767
0.44907311951 1.95367235018
0.489897948557 1.99536448112
0.530722777603 2.0219729311
0.571547606649 2.03398909621
0.612372435696 2.0320698413
0.653197264742 2.01701806203
0.694022093789 1.98976144262
0.734846922835 1.95132999361
0.775671751881 1.90283295262
0.816496580928 1.84543561233
0.857321409974 1.78033660633
0.89814623902 1.70874613619
0.938971068067 1.63186556524
0.979795897113 1.55086873823
1.02062072616 1.46688531433
1.06144555521 1.38098632639
1.10227038425 1.29417210476
1.1430952133 1.20736263121
1.18392004235 1.12139032076
1.22474487139 1.03699516717
1.26556970044 0.954822133274
1.30639452948 0.875420622056
1.34721935853 0.799245827453
1.38804418758 0.72666173712
1.42886901662 0.657945541556
1.46969384567 0.593293195299
1.51051867472 0.532825875324
1.55134350376 0.476597088557
1.59216833281 0.42460019346
1.63299316186 0.376776118748
1.6738179909 0.333021084391
1.71464281995 0.293194154806
1.75546764899 0.257124480585
1.79629247804 0.224618112044
1.83711730709 0.195464294528
1.87794213613 0.169441180905
1.91876696518 0.146320920386
1.95959179423 0.125874104298
2.00041662327 0.107873568297
2.04124145232 0.0920975665578
2.08206628137 0.0783323466937


==> figs/gnuplot/saneappscaling3.dat <==
0.0353553390593 0.654615729819
0.0707106781187 0.811587457215
0.106066017178 0.962577364236
0.141421356237 1.10652865973
0.176776695297 1.24247033051
0.212132034356 1.36952796788
0.247487373415 1.48693296361
0.282842712475 1.59402994327
0.318198051534 1.69028234286
0.353553390593 1.77527607351
0.388908729653 1.84872125858
0.424264068712 1.91045206623
0.459619407771 1.9604246979
0.494974746831 1.99871362755
0.53033008589 2.02550621849
0.565685424949 2.04109587172
0.601040764009 2.04587388329
0.636396103068 2.04032020605
0.671751442127 2.02499332454
0.707106781187 2.00051945969
0.742462120246 1.96758132259
0.777817459305 1.92690663446
0.813172798365 1.87925662313
0.848528137424 1.82541469478
0.883883476483 1.76617546512
0.919238815543 1.70233431592
0.954594154602 1.63467762185
0.989949493661 1.56397377063
1.02530483272 1.49096507504
1.06066017178 1.41636065163
1.09601551084 1.3408303164
1.1313708499 1.2649995243
1.16672618896 1.18944535703
1.20208152802 1.11469354299
1.23743686708 1.04121647433
1.27279220614 0.969432169904
1.3081475452 0.89970411895
1.34350288425 0.832341928983
1.37885822331 0.767602692957
1.41421356237 0.7056929847
1.44956890143 0.646771388247
1.48492424049 0.590951465642
1.52027957955 0.538305068893
1.55563491861 0.488865904832
1.59099025767 0.442633266297
1.62634559673 0.399575849164
1.66170093579 0.359635581845
1.69705627485 0.322731401877
1.73241161391 0.288762922591
1.76776695297 0.257613941635
1.80312229203 0.229155751766
1.83847763109 0.203250222907
1.87383297014 0.179752632593
1.9091883092 0.15851422955
1.94454364826 0.139384522184
1.97989898732 0.122213289997
2.01525432638 0.106852321459
2.05060966544 0.0931568865674
2.0859650045 0.080986956204


==> figs/gnuplot/saneappscaling4.dat <==
0.0316227766017 0.592565433193
0.0632455532034 0.735832011405
0.0948683298051 0.874721589029
0.126491106407 1.00844100837
0.158113883008 1.13624803503
0.18973665961 1.2574581898
0.221359436212 1.37145079098
0.252982212813 1.4776741335
0.284604989415 1.57564974613
0.316227766017 1.66497568406
0.347850542619 1.74532883027
0.37947331922 1.81646619562
0.411096095822 1.87822522393
0.442718872424 1.93052312389
0.474341649025 1.97335526493
0.505964425627 2.00679268758
0.537587202229 2.0309787919
0.56920997883 2.04612527814
0.600832755432 2.0525074233
0.632455532034 2.05045878478
0.664078308635 2.04036542748
0.695701085237 2.02265977497
0.727323861839 1.99781418627
0.75894663844 1.96633436012
0.790569415042 1.92875266626
0.822192191644 1.88562149974
0.853814968245 1.83750674891
0.885437744847 1.78498146112
0.917060521449 1.72861978283
0.948683298051 1.66899124153
0.980306074652 1.60665542818
1.01192885125 1.54215712874
1.04355162786 1.47602194317
1.07517440446 1.40875242042
1.10679718106 1.34082472786
1.13841995766 1.27268586385
1.17004273426 1.2047514132
1.20166551086 1.13740383673
1.23328828747 1.07099127839
1.26491106407 1.00582686668
1.29653384067 0.94218848108
1.32815661727 0.880318949434
1.35977939387 0.820426638013
1.39140217047 0.76268639339
1.42302494708 0.707240793007
1.45464772368 0.654201660365
1.48627050028 0.603651800564
1.51789327688 0.555646912481
1.54951605348 0.510217635219
1.58113883008 0.467371688324
1.61276160669 0.427096067741
1.64438438329 0.38935926234
1.67600715989 0.35411345901
1.70762993649 0.32129670777
1.73925271309 0.290835021899
1.77087548969 0.262644391721
1.8024982663 0.236632694301
1.8341210429 0.212701484826
1.8657438195 0.190747658839
1.8973665961 0.170664977706
1.9289893727 0.152345452639
1.9606121493 0.135680585318
1.99223492591 0.120562465579
2.02385770251 0.106884728758
2.05548047911 0.0945433771028
2.08710325571 0.0834374712066


==> figs/gnuplot/saneappscaling5.dat <==
0.0288675134595 0.545364060499
0.057735026919 0.677947349183
0.0866025403784 0.807149784478
0.115470053838 0.932348376842
0.144337567297 1.05295323094
0.173205080757 1.16841216198
0.202072594216 1.2782148788
0.230940107676 1.38189668969
0.259807621135 1.47904169409
0.288675134595 1.56928543039
0.317542648054 1.65231695829
0.346410161514 1.7278803618
0.375277674973 1.7957756671
0.404145188433 1.85585917764
0.433012701892 1.90804323614
0.461880215352 1.95229543122
0.490747728811 1.98863727261
0.519615242271 2.01714236607
0.54848275573 2.03793412417
0.57735026919 2.05118305482
0.606217782649 2.05710367314
0.635085296109 2.05595108608
0.663952809568 2.04801730148
0.692820323028 2.03362731531
0.721687836487 2.01313503122
0.750555349947 1.986919067
0.779422863406 1.95537850132
0.808290376865 1.91892861292
0.837157890325 1.87799666171
0.866025403784 1.83301775879
0.894892917244 1.78443086854
0.923760430703 1.73267498221
0.952627944163 1.67818549808
0.981495457622 1.62139083854
1.01036297108 1.56270932982
1.03923048454 1.50254636498
1.068097998 1.44129186598
1.09696551146 1.37931805565
1.12583302492 1.31697754581
1.15470053838 1.25460174293
1.18356805184 1.19249956896
1.2124355653 1.13095649037
1.24130307876 1.07023384548
1.27017059222 1.01056845656
1.29903810568 0.952172510523
1.32790561914 0.895233689776
1.3567731326 0.839915532888
1.38564064606 0.786358003174
1.41450815951 0.734678242441
1.44337567297 0.684971486432
1.47224318643 0.637312118357
1.50111069989 0.591754837001
1.52997821335 0.548335916447
1.55884572681 0.507074535156
1.58771324027 0.467974153261
1.61658075373 0.431023918116
1.64544826719 0.396200079621
1.67431578065 0.363467398398
1.70318329411 0.332780531546
1.73205080757 0.304085382492
1.76091832103 0.277320403147
1.78978583449 0.252417838426
1.81865334795 0.229304904841
1.84752086141 0.207904896642
1.87638837487 0.18813821451
1.90525588833 0.169923313378
1.93412340179 0.153177567329
1.96299091524 0.137818050795
1.9918584287 0.123762236477
2.02072594216 0.110928611384
2.04959345562 0.0992372133072
2.07846096908 0.0886100907988


==> figs/gnuplot/saneappscaling6.dat <==
0.0267261241912 0.507900586748
0.0534522483825 0.631864946982
0.0801783725737 0.753116534559
0.106904496765 0.871149495025
0.133630620956 0.985480894183
0.160356745147 1.09565400294
0.187082869339 1.2012413225
0.21380899353 1.30184732207
0.240535117721 1.39711086477
0.267261241912 1.48670730139
0.293987366104 1.57035021589
0.320713490295 1.64779281049
0.347439614486 1.71882892294
0.374165738677 1.78329367261
0.400891862869 1.84106373655
0.42761798706 1.89205726094
0.454344111251 1.93623341716
0.481070235442 1.97359161595
0.507796359634 2.00417039641
0.534522483825 2.02804600993
0.561248608016 2.04533072222
0.587974732207 2.05617085899
0.614700856399 2.06074462296
0.64142698059 2.0592597118
0.668153104781 2.05195076758
0.694879228972 2.03907668938
0.721605353164 2.02091784102
0.748331477355 1.99777318589
0.775057601546 1.96995738028
0.801783725737 1.93779785608
0.828509849929 1.9016319222
0.85523597412 1.86180391289
0.881962098311 1.81866240903
0.908688222502 1.77255755662
0.935414346693 1.72383850445
0.962140470885 1.67285098031
0.988866595076 1.61993502267
1.01559271927 1.56542288224
1.04231884346 1.50963710481
1.06904496765 1.45288880443
1.09577109184 1.39547613306
1.12249721603 1.33768295044
1.14922334022 1.27977769537
1.17594946441 1.2220124572
1.20267558861 1.1646222442
1.2294017128 1.10782444348
1.25612783699 1.05181846539
1.28285396118 0.996785563377
1.30958008537 0.9428888195
1.33630620956 0.89027328396
1.36303233375 0.839066256617
1.38975845794 0.789377697406
1.41648458214 0.741300752209
1.44321070633 0.694912380402
1.46993683052 0.650274070189
1.49666295471 0.607432627938
1.5233890789 0.566421027961
1.55011520309 0.527259309598
1.57684132728 0.489955508966
1.60356745147 0.454506613435
1.63029357567 0.420899527573
1.65701969986 0.389112040181
1.68374582405 0.359113782889
1.71047194824 0.330867171716
1.73719807243 0.304328323962
1.76392419662 0.279447943733
1.79065032081 0.256172170409
1.817376445 0.23444338524
1.8441025692 0.214200972231
1.87082869339 0.195382030312
1.89755481758 0.177922034642
1.92428094177 0.161755445648
1.95100706596 0.146816265144
1.97773319015 0.133038539495
2.00445931434 0.120356810416
2.03118543853 0.108706514472
2.05791156273 0.0980243328467
2.08463768692 0.0882484932755


==> figs/gnuplot/saneappscaling7.dat <==
0.025 0.477229814155
0.05 0.594054905255
0.075 0.708640887911
0.1 0.82056651492
0.125 0.929427180455
0.15 1.03483735297
0.175 1.13643284197
0.2 1.23387288008
0.225 1.32684200389
0.25 1.41505171921
0.275 1.49824193894
0.3 1.5761821839
0.325 1.64867253979
0.35 1.71554436593
0.375 1.77666075386
0.4 1.83191673676
0.425 1.88123925276
0.45 1.92458686807
0.475 1.96194926759
0.5 1.99334652345
0.525 2.01882815338
0.55 2.03847198283
0.575 2.05238282649
0.6 2.06069100588
0.625 2.06355072121
0.65 2.06113829621
0.675 2.05365031576
0.7 2.0413016761
0.725 2.02432356792
0.75 2.00296141235
0.775 1.97747276984
0.8 1.9481252411
0.825 1.91519437894
0.85 1.87896162861
0.875 1.83971231358
0.9 1.79773368222
0.925 1.75331302971
0.95 1.70673590796
0.975 1.65828443511
1.0 1.60823571428
1.025 1.5568603699
1.05 1.50442120843
1.075 1.45117200836
1.1 1.39735644325
1.125 1.34320713975
1.15 1.28894487118
1.175 1.23477788591
1.2 1.18090136853
1.225 1.12749703039
1.25 1.07473282536
1.275 1.02276278528
1.3 0.971726969099
1.325 0.921751518765
1.35 0.872948814311
1.375 0.825417720216
1.4 0.779243914688
1.425 0.734500293273
1.45 0.691247438087
1.475 0.649534143915
1.5 0.60939799253
1.525 0.570865966697
1.55 0.533955095628
1.575 0.498673123925
1.6 0.465019196457
1.625 0.432984552043
1.65 0.402553219287
1.675 0.373702708444
1.7 0.346404693703
1.725 0.320625680867
1.75 0.296327655952
1.775 0.273468710802
1.8 0.252003642372
1.825 0.231884522902
1.85 0.213061238701
1.875 0.195481995803
1.9 0.179093791218
1.925 0.163842848965
1.95 0.149675020478
1.975 0.136536149379
2.0 0.124372400953
2.025 0.11313055695
2.05 0.102758276653
2.075 0.0932043253429


==> figs/gnuplot/saneappscaling8.dat <==
0.0235702260396 0.451519490734
0.0471404520791 0.562307033991
0.0707106781187 0.671205664004
0.0942809041582 0.777857566508
0.117851130198 0.881917458096
0.141421356237 0.983054446335
0.164991582277 1.08095377806
0.188561808316 1.17531846297
0.212132034356 1.26587076083
0.235702260396 1.35235352204
0.259272486435 1.43453137262
0.282842712475 1.5121917364
0.306412938514 1.58514568836
0.329983164554 1.65322863523
0.353553390593 1.71630082057
0.377123616633 1.77424765339
0.400693842672 1.82697986112
0.424264068712 1.87443346886
0.447834294751 1.916569609
0.471404520791 1.95337416602
0.494974746831 1.98485726324
0.51854497287 2.0110525993
0.54211519891 2.03201664315
0.565685424949 2.04782769777
0.589255650989 2.05858484337
0.612825877028 2.06440677182
0.636396103068 2.06543052455
0.659966329107 2.06181014682
0.683536555147 2.05371527139
0.707106781187 2.04132964516
0.730677007226 2.02484961191
0.754247233266 2.00448256477
0.777817459305 1.98044538145
0.801387685345 1.95296285503
0.824957911384 1.9222661328
0.848528137424 1.88859117487
0.872098363463 1.8521772438
0.895668589503 1.81326543573
0.919238815543 1.77209726258
0.942809041582 1.72891329414
0.966379267622 1.68395186798
0.989949493661 1.63744787393
1.0135197197 1.58963161916
1.03708994574 1.54072777882
1.06066017178 1.49095443608
1.08423039782 1.44052221454
1.10780062386 1.38963350506
1.1313708499 1.33848178795
1.15494107594 1.28725105081
1.17851130198 1.23611530107
1.20208152802 1.1852381721
1.22565175406 1.13477262021
1.2492219801 1.08486071004
1.27279220614 1.03563348445
1.29636243218 0.987210915191
1.31993265821 0.939701929519
1.34350288425 0.893204508057
1.36707311029 0.847805848574
1.39064333633 0.803582590212
1.41421356237 0.76060109251
1.43778378841 0.718917763449
1.46135401445 0.678579430711
1.48492424049 0.639623750352
1.50849446653 0.602079647151
1.53206469257 0.565967781047
1.55563491861 0.531301034213
1.57920514465 0.498085013548
1.60277537069 0.466318563614
1.62634559673 0.435994285305
1.64991582277 0.40709905586
1.67348604881 0.37961454614
1.69705627485 0.353517731439
1.72062650089 0.328781392434
1.74419672693 0.30537460325
1.76776695297 0.283263203955
1.79133717901 0.262410255169
1.81490740505 0.242776472809
1.83847763109 0.224320641331
1.86204785712 0.207000004157
1.88561808316 0.190770630284
1.9091883092 0.17558775637
1.93275853524 0.161406103861
1.95632876128 0.148180170978
1.97989898732 0.135864499626
2.00346921336 0.124413917487
2.0270394394 0.113783755756
2.05060966544 0.103930043149
2.07417989148 0.0948096769549
2.09775011752 0.0863805720255


==> figs/gnuplot/scaled_master_lc.dat <==
5.00674974235e-08	0.999996785885
6.31780162417e-08	0.999995944249
7.97216146531e-08	0.999994882226
1.00597268179e-07	0.999993542107
1.2693935527e-07	0.999991851072
1.60179299179e-07	0.999989717233
2.02123351193e-07	0.999987024641
2.55050741932e-07	0.999983626989
3.21837534238e-07	0.99997933966
4.06112907807e-07	0.999973929696
5.12456368018e-07	0.999967103149
6.46646595255e-07	0.999958489108
8.15975457133e-07	0.999947619554
1.029644247e-06	0.999933903946
1.29926368018e-06	0.999916597149
1.63948481776e-06	0.999894758988
2.06879520197e-06	0.999867203212
2.61052346526e-06	0.999832433133
3.29410700304e-06	0.999788560445
4.15669159534e-06	0.999733202857
5.24514990036e-06	0.999663355019
6.61862850449e-06	0.999575225827
8.35176193484e-06	0.99946403338
1.05387282832e-05	0.999323746687
1.32983668229e-05	0.999146760394
1.67806357091e-05	0.998923485436
2.11747606717e-05	0.99864183419
2.67195175008e-05	0.998286573555
3.37162070706e-05	0.997838512948
4.2545027963e-05	0.997273486562
5.36857363753e-05	0.99656108005
6.77437159677e-05	0.99566304112
8.54828742783e-05	0.994531301457
0.000107867153292	0.993105524226
0.000136112909839	0.991310078301
0.000171755012154	0.989050329
0.000216730244288	0.986208128984
0.000273482550523	0.982636397802
0.000345095838776	0.978152703748
0.000435461559477	0.972531822201
0.000549490166136	0.96549736325
0.000693377948316	0.956712771868
0.000874943736649	0.945772353667
0.00110405377639	0.932193530626
0.00139315785701	0.915412357734
0.00175796583106	0.894785501542
0.00221830128412	0.869603417572
0.00279917874408	0.839121255401
0.00353216296515	0.802615668136
0.00445708414969	0.759476269705
0.00562420231269	0.709338185947
0.00709693840002	0.652254167336
0.00895532056877	0.588887662024
0.0113003328998	0.520680217638
0.0142594028505	0.449912543473
0.0179933256353	0.379558732826
0.0227050018022	0.31286704082
0.0286504628041	0.252724015437
0.0361527836924	0.201034611672
0.0456196389442	0.158422314922
0.0575654554047	0.124382336245
0.0726393661293	0.0977305782055
0.0916604841318	0.0770668410464
0.115662412807	0.0610786386248
0.145949411712	0.0486717179506
0.184167269749	0.038989290461
0.232392736968	0.0313815599106
0.293246374718	0.025362296298
0.370034956371	0.0205685438026
0.466931156672	0.016728285168
0.589200293965	0.0136361221964
0.743486446444	0.0111355263632
0.938173489912	0.00910604140496
1.18384067576	0.00745407306061
1.49383750516	0.00610623618612
1.88500913806	0.00500451265033
2.37861175551	0.00410269384408
3.00146761583	0.00336373920901
3.78742257033	0.00275779297493
4.77918523945	0.00226067834734
6.03064778985	0.00185274166682
7.60981442297	0.00151795599769
9.60249670848	0.00124321904932
12.1169765662	0.00101779849835
15.289890282	0.000832890212502
19.2936532937	0.000681264032362
24.3458292081	0.000556977928501
30.7209521603	0.000455146251734
38.7654449378	0.000371750968918
48.9164435198	0.000303487487936
61.7255509506	0.000247638256707
77.8888113281	0.000201969016794
98.2845326881	0.000164643431796
124.021014071	0.000134152889109
156.496770251	0.00010925850555
197.476526719	8.89435018439e-05
249.187114484	7.23737831696e-05
314.438475583	5.88655101284e-05
396.776354715	4.78583515635e-05
500.674974235	3.88934427605e-05


==> figs/gnuplot/scaled_master_lc_p_100.0.dat <==
1.41612267781e-07	0.999996785885
1.78694414826e-07	0.999995944249
2.25486777313e-07	0.999994882226
2.84532041993e-07	0.999993542107
3.59038715642e-07	0.999991851072
4.5305547462e-07	0.999989717233
5.7169116906e-07	0.999987024641
7.21392436667e-07	0.999983626989
9.102940116e-07	0.99997933966
1.14866076415e-06	0.999973929696
1.44944549155e-06	0.999967103149
1.82899277014e-06	0.999958489108
2.30792711608e-06	0.999947619554
2.91227371704e-06	0.999933903946
3.67487263522e-06	0.999916597149
4.63716332915e-06	0.999894758988
5.85143646479e-06	0.999867203212
7.38367537892e-06	0.999832433133
9.31714159921e-06	0.999788560445
1.17568992575e-05	0.999733202857
1.48355242515e-05	0.999663355019
1.87203083907e-05	0.999575225827
2.36223499959e-05	0.99946403338
2.98080249366e-05	0.999323746687
3.76134614368e-05	0.999146760394
4.746280521e-05	0.998923485436
5.98912674438e-05	0.99864183419
7.55742080595e-05	0.998286573555
9.53638346222e-05	0.997838512948
0.000120335511114	0.997273486562
0.000151846192976	0.99656108005
0.000191608163774	0.99566304112
0.00024178208031	0.994531301457
0.000305094382241	0.993105524226
0.000384985446216	0.991310078301
0.000485796535188	0.989050329
0.000613005701696	0.986208128984
0.000773525464044	0.982636397802
0.000976078431031	0.978152703748
0.00123167128661	0.972531822201
0.00155419289068	0.96549736325
0.00196116899672	0.956712771868
0.00247471459736	0.945772353667
0.00312273564831	0.932193530626
0.00394044547181	0.915412357734
0.00497227824095	0.894785501542
0.00627430352287	0.869603417572
0.00791727308678	0.839121255401
0.00999046553966	0.802615668136
0.0126065377063	0.759476269705
0.0159076463763	0.709338185947
0.0200731730733	0.652254167336
0.0253294716075	0.588887662024
0.0319621680923	0.520680217638
0.040331681805	0.449912543473
0.0508928102913	0.379558732826
0.0642194429647	0.31286704082
0.0810357461316	0.252724015437
0.102255514031	0.201034611672
0.129031824211	0.158422314922
0.162819695515	0.124382336245
0.205455153484	0.0977305782055
0.259254999586	0.0770668410464
0.327142705697	0.0610786386248
0.412807274928	0.0486717179506
0.520903701248	0.038989290461
0.657305920834	0.0313815599106
0.829426000484	0.025362296298
1.04661690771	0.0205685438026
1.32068074892	0.016728285168
1.66651009336	0.0136361221964
2.102897232	0.0111355263632
2.65355534658	0.00910604140496
3.34840707868	0.00745407306061
4.22521051955	0.00610623618612
5.33161097649	0.00500451265033
6.72773000852	0.00410269384408
8.48943241866	0.00336373920901
10.7124487308	0.00275779297493
13.5175771655	0.00226067834734
17.0572477886	0.00185274166682
21.5238055282	0.00151795599769
27.1599621556	0.00124321904932
34.2719851898	0.00101779849835
43.2463404081	0.000832890212502
54.5706923114	0.000681264032362
68.8604037068	0.000556977928501
86.8919743881	0.000455146251734
109.645235965	0.000371750968918
138.356595698	0.000303487487936
174.586222599	0.000247638256707
220.302826675	0.000201969016794
277.990638198	0.000164643431796
350.784400238	0.000134152889109
442.639709913	0.00010925850555
558.547964672	8.89435018439e-05
704.807593744	7.23737831696e-05
889.366313403	5.88655101284e-05
1122.25300413	4.78583515635e-05
1416.12267781	3.88934427605e-05


==> figs/gnuplot/scaled_master_lc_p_150.0.dat <==
7.70839549736e-08	0.999996785885
9.72689191574e-08	0.999995944249
1.22739455147e-07	0.999994882226
1.54879626301e-07	0.999993542107
1.95435922495e-07	0.999991851072
2.46612163999e-07	0.999989717233
3.11189256589e-07	0.999987024641
3.92676305364e-07	0.999983626989
4.9550129874e-07	0.99997933966
6.25251724383e-07	0.999973929696
7.88978192062e-07	0.999967103149
9.95577562242e-07	0.999958489108
1.25627639954e-06	0.999947619554
1.58524102179e-06	0.999933903946
2.00034729467e-06	0.999916597149
2.5241520023e-06	0.999894758988
3.18511857801e-06	0.999867203212
4.01916380104e-06	0.999832433133
5.07160950652e-06	0.999788560445
6.39964536402e-06	0.999733202857
8.07543655177e-06	0.999663355019
1.01900451966e-05	0.999575225827
1.28583786701e-05	0.99946403338
1.62254336299e-05	0.999323746687
2.04741751067e-05	0.999146760394
2.58354787835e-05	0.998923485436
3.26006767302e-05	0.99864183419
4.11373883246e-05	0.998286573555
5.19094966088e-05	0.997838512948
6.55023555923e-05	0.997273486562
8.26545982612e-05	0.99656108005
0.000104298273733	0.99566304112
0.000131609494602	0.994531301457
0.00016607234664	0.993105524226
0.000209559533695	0.991310078301
0.000264434140005	0.989050329
0.000333678039683	0.986208128984
0.000421053931102	0.982636397802
0.000531309801102	0.978152703748
0.000670436929562	0.972531822201
0.000845995454229	0.96549736325
0.00106752518696	0.956712771868
0.00134706400501	0.945772353667
0.00169980198666	0.932193530626
0.00214490683671	0.915412357734
0.00270656545544	0.894785501542
0.00341529824942	0.869603417572
0.00430961760375	0.839121255401
0.00543812063667	0.802615668136
0.00686212995633	0.759476269705
0.00865902591789	0.709338185947
0.0109264514551	0.652254167336
0.0137876179761	0.588887662024
0.0173980006443	0.520680217638
0.0219537868646	0.449912543473
0.0277025370644	0.379558732826
0.0349566370732	0.31286704082
0.0441102730996	0.252724015437
0.0556608517246	0.201034611672
0.0702360288661	0.158422314922
0.0886278164639	0.124382336245
0.111835620236	0.0977305782055
0.141120547167	0.0770668410464
0.178073933784	0.0610786386248
0.224703819041	0.0486717179506
0.283544060708	0.038989290461
0.357792024656	0.0313815599106
0.451482329019	0.025362296298
0.569706084455	0.0205685438026
0.718887543994	0.016728285168
0.907133195539	0.0136361221964
1.14467226665	0.0111355263632
1.44441257853	0.00910604140496
1.8226419542	0.00745407306061
2.29991329527	0.00610623618612
2.90216142209	0.00500451265033
3.66211236624	0.00410269384408
4.6210616959	0.00336373920901
5.83111850804	0.00275779297493
7.35803702535	0.00226067834734
9.28478966629	0.00185274166682
11.7160757482	0.00151795599769
14.7840108254	0.00124321904932
18.6553058194	0.00101779849835
23.5403260539	0.000832890212502
29.7045224607	0.000681264032362
37.4828561253	0.000556977928501
47.2979999986	0.000455146251734
59.6833068535	0.000371750968918
75.3117915573	0.000303487487936
95.0327025526	0.000247638256707
119.917669832	0.000201969016794
151.318937079	0.000164643431796
190.942842292	0.000134152889109
240.942539818	0.00010925850555
304.035002292	8.89435018439e-05
383.648660336	7.23737831696e-05
484.109702724	5.88655101284e-05
610.877160541	4.78583515635e-05
770.839549736	3.88934427605e-05


==> figs/gnuplot/scaled_master_lc_p_200.0.dat <==
5.00674974235e-08	0.999996785885
6.31780162417e-08	0.999995944249
7.97216146531e-08	0.999994882226
1.00597268179e-07	0.999993542107
1.2693935527e-07	0.999991851072
1.60179299179e-07	0.999989717233
2.02123351193e-07	0.999987024641
2.55050741932e-07	0.999983626989
3.21837534238e-07	0.99997933966
4.06112907807e-07	0.999973929696
5.12456368018e-07	0.999967103149
6.46646595255e-07	0.999958489108
8.15975457133e-07	0.999947619554
1.029644247e-06	0.999933903946
1.29926368018e-06	0.999916597149
1.63948481776e-06	0.999894758988
2.06879520197e-06	0.999867203212
2.61052346526e-06	0.999832433133
3.29410700304e-06	0.999788560445
4.15669159534e-06	0.999733202857
5.24514990036e-06	0.999663355019
6.61862850449e-06	0.999575225827
8.35176193484e-06	0.99946403338
1.05387282832e-05	0.999323746687
1.32983668229e-05	0.999146760394
1.67806357091e-05	0.998923485436
2.11747606717e-05	0.99864183419
2.67195175008e-05	0.998286573555
3.37162070706e-05	0.997838512948
4.2545027963e-05	0.997273486562
5.36857363753e-05	0.99656108005
6.77437159677e-05	0.99566304112
8.54828742783e-05	0.994531301457
0.000107867153292	0.993105524226
0.000136112909839	0.991310078301
0.000171755012154	0.989050329
0.000216730244288	0.986208128984
0.000273482550523	0.982636397802
0.000345095838776	0.978152703748
0.000435461559477	0.972531822201
0.000549490166136	0.96549736325
0.000693377948316	0.956712771868
0.000874943736649	0.945772353667
0.00110405377639	0.932193530626
0.00139315785701	0.915412357734
0.00175796583106	0.894785501542
0.00221830128412	0.869603417572
0.00279917874408	0.839121255401
0.00353216296515	0.802615668136
0.00445708414969	0.759476269705
0.00562420231269	0.709338185947
0.00709693840002	0.652254167336
0.00895532056877	0.588887662024
0.0113003328998	0.520680217638
0.0142594028505	0.449912543473
0.0179933256353	0.379558732826
0.0227050018022	0.31286704082
0.0286504628041	0.252724015437
0.0361527836924	0.201034611672
0.0456196389442	0.158422314922
0.0575654554047	0.124382336245
0.0726393661293	0.0977305782055
0.0916604841318	0.0770668410464
0.115662412807	0.0610786386248
0.145949411712	0.0486717179506
0.184167269749	0.038989290461
0.232392736968	0.0313815599106
0.293246374718	0.025362296298
0.370034956371	0.0205685438026
0.466931156672	0.016728285168
0.589200293965	0.0136361221964
0.743486446444	0.0111355263632
0.938173489912	0.00910604140496
1.18384067576	0.00745407306061
1.49383750516	0.00610623618612
1.88500913806	0.00500451265033
2.37861175551	0.00410269384408
3.00146761583	0.00336373920901
3.78742257033	0.00275779297493
4.77918523945	0.00226067834734
6.03064778985	0.00185274166682
7.60981442297	0.00151795599769
9.60249670848	0.00124321904932
12.1169765662	0.00101779849835
15.289890282	0.000832890212502
19.2936532937	0.000681264032362
24.3458292081	0.000556977928501
30.7209521603	0.000455146251734
38.7654449378	0.000371750968918
48.9164435198	0.000303487487936
61.7255509506	0.000247638256707
77.8888113281	0.000201969016794
98.2845326881	0.000164643431796
124.021014071	0.000134152889109
156.496770251	0.00010925850555
197.476526719	8.89435018439e-05
249.187114484	7.23737831696e-05
314.438475583	5.88655101284e-05
396.776354715	4.78583515635e-05
500.674974235	3.88934427605e-05


==> figs/gnuplot/scaled_master_lc_p_50.0.dat <==
4.00539979388e-07	0.999996785885
5.05424129934e-07	0.999995944249
6.37772917225e-07	0.999994882226
8.04778145433e-07	0.999993542107
1.01551484216e-06	0.999991851072
1.28143439343e-06	0.999989717233
1.61698680955e-06	0.999987024641
2.04040593545e-06	0.999983626989
2.5747002739e-06	0.99997933966
3.24890326246e-06	0.999973929696
4.09965094415e-06	0.999967103149
5.17317276204e-06	0.999958489108
6.52780365707e-06	0.999947619554
8.23715397597e-06	0.999933903946
1.03941094415e-05	0.999916597149
1.3115878542e-05	0.999894758988
1.65503616157e-05	0.999867203212
2.0884187722e-05	0.999832433133
2.63528560243e-05	0.999788560445
3.32535327627e-05	0.999733202857
4.19611992029e-05	0.999663355019
5.29490280359e-05	0.999575225827
6.68140954787e-05	0.99946403338
8.43098262657e-05	0.999323746687
0.000106386934583	0.999146760394
0.000134245085672	0.998923485436
0.000169398085374	0.99864183419
0.000213756140007	0.998286573555
0.000269729656565	0.997838512948
0.000340360223704	0.997273486562
0.000429485891003	0.99656108005
0.000541949727741	0.99566304112
0.000683862994226	0.994531301457
0.000862937226338	0.993105524226
0.00108890327871	0.991310078301
0.00137404009723	0.989050329
0.0017338419543	0.986208128984
0.00218786040418	0.982636397802
0.00276076671021	0.978152703748
0.00348369247581	0.972531822201
0.00439592132909	0.96549736325
0.00554702358653	0.956712771868
0.00699954989319	0.945772353667
0.00883243021109	0.932193530626
0.0111452628561	0.915412357734
0.0140637266485	0.894785501542
0.017746410273	0.869603417572
0.0223934299527	0.839121255401
0.0282573037212	0.802615668136
0.0356566731975	0.759476269705
0.0449936185015	0.709338185947
0.0567755072002	0.652254167336
0.0716425645501	0.588887662024
0.0904026631981	0.520680217638
0.114075222804	0.449912543473
0.143946605082	0.379558732826
0.181640014417	0.31286704082
0.229203702433	0.252724015437
0.289222269539	0.201034611672
0.364957111554	0.158422314922
0.460523643238	0.124382336245
0.581114929034	0.0977305782055
0.733283873055	0.0770668410464
0.925299302455	0.0610786386248
1.1675952937	0.0486717179506
1.47333815799	0.038989290461
1.85914189574	0.0313815599106
2.34597099774	0.025362296298
2.96027965097	0.0205685438026
3.73544925338	0.016728285168
4.71360235172	0.0136361221964
5.94789157155	0.0111355263632
7.5053879193	0.00910604140496
9.47072540604	0.00745407306061
11.9507000412	0.00610623618612
15.0800731045	0.00500451265033
19.0288940441	0.00410269384408
24.0117409266	0.00336373920901
30.2993805627	0.00275779297493
38.2334819156	0.00226067834734
48.2451823188	0.00185274166682
60.8785153838	0.00151795599769
76.8199736679	0.00124321904932
96.9358125297	0.00101779849835
122.319122256	0.000832890212502
154.34922635	0.000681264032362
194.766633665	0.000556977928501
245.767617282	0.000455146251734
310.123559502	0.000371750968918
391.331548159	0.000303487487936
493.804407605	0.000247638256707
623.110490624	0.000201969016794
786.276261505	0.000164643431796
992.168112572	0.000134152889109
1251.97416201	0.00010925850555
1579.81221375	8.89435018439e-05
1993.49691587	7.23737831696e-05
2515.50780466	5.88655101284e-05
3174.21083772	4.78583515635e-05
4005.39979388	3.88934427605e-05


==> figs/gnuplot/stglobal_zmatchsq.dat <==
0.0611027071592
0.390555195122
0.583720031027
0.48372204829
1.59537349196
0.925611197968
2.59925769374
0.0889825722763
1.28077816261
0.876522968236
0.151684978287
2.56230134313
0.00719605285292
0.205068052231
0.577149715809
0.0546786768653
0.0415616987884
0.337328451368
0.229447885545
0.176939323239
0.0147275649049
0.135618785943
0.0560308902353
1.1554191262
0.103910842559
1.30792218826
0.0868459571753
0.176939323241
0.12721984349
0.37254150946
0.0118959482259
0.375439391308
0.129652727648
2.41541639153e-08
1.54746935498
1.12065066202
0.625215655192
0.0659801899579
0.321062512841
1.36174887966
1.64479978031
0.661894224662
1.24778259744
0.00428539481696
0.208299599785
0.129652727646
0.0960464826128
0.4956677557
0.375439391312
3.13952622577
0.0173548945245
2.79548777846
0.441558735655
1.71573175354
0.640461480964
1.71573175355
0.00103737402269
0.338220611247
0.483722048291
0.129652727646
0.229447885544
0.102065644838
0.0231489854845
1.34253363055
3.92604746254
0.0855830029479
0.530893003638
0.135245916998
0.245094620259
0.164395400773
3.12592184211
0.00428539481724
0.847035308664
0.0501308360749
0.546792515691
0.123504563711
2.59925769375
0.199435195639
0.483722048291
0.24509462026
1.03740679149
0.533206996254
0.0966005233967
0.661894224663
0.00719605285145
0.168921922313
0.135618785942
0.394173355933
0.115146254807
0.538911551026
0.160833569011
3.276656993
0.328934513921
1.78481563479
0.0428679022664
0.088982572277
0.00424322098081
0.0101062627961
0.0960464826121
0.00223213940685
0.00944687156225
0.864187006543
0.205068052234
0.0244029230781
0.387061507304
0.00223213940685
0.278179742878
1.15541003314
0.278179742878
0.102065644838
0.72417944138
0.245094620259
2.33159702647
2.87108947085
0.123504563711
1.53279201676
0.53384933711
1.63088519574
0.53384933711
0.139045999361
0.538911551028
1.30792218826
0.374640846096
3.03097996806
0.00410436070731
0.188800407138
1.53279201676
0.135618785941
0.115146254808
0.00179405551764
2.41541641761e-08
0.249629088135
0.876522968246
0.0182399649531
0.378235466974
0.606191117942
0.0327762318093
0.023148985485
1.0580628837
0.00103737402269
0.0546786768645
0.069891547744
1.41795463271
0.955735615253
0.337328451372
1.32334170216
0.0569146476878
0.24509462026
0.583720031015
2.58623044131
0.00163394016303
0.16439540077
0.337328451372
0.076631916684
0.349111731164
0.0415616987904
0.00944687156206
0.0327762318098
0.33822061125
0.168921922312
0.27817974288
0.451570509678
1.41795463272
0.390555195126
0.103910842561
0.010149072476
2.56603349876
0.724179441384
0.483722048291
0.00780351894771
0.404937458124
0.0101490724762
0.0718820788632
1.05210031172
0.390555195126
0.000666317573828
0.328934513922
0.160833569012
0.0248297256456
0.0698915477442
0.372541509461
0.000666317573826
0.207019561995
0.135245916998
0.185244904892
0.0355659688528
1.38166221227
0.294966948308
0.181280173497
0.317778540892
0.19943519564
0.338220611249
0.00410436070707
0.00223213940686
0.982982878811
1.15541912621
0.000292518478199
0.724179441381
0.0654637274406
0.46404500355
0.011223885396
0.925611197969
0.404937458124
0.0868459571757
0.337328451372
0.0593695368136
1.38259942018
0.374640846096
0.533206996254
0.0078035189478
0.41240446623
0.188800407139
4.62397445976


==> figs/gnuplot/stglobal_zmatchsq_x_col.dat <==
0	-1.21393954789
1	-0.408317580883
2	-0.233795403117
3	-0.315404116803
4	0.202862371725
5	-0.0335713999657
6	0.414849338147
7	-1.05069504398
8	0.107473914212
9	-0.0572366992536
10	-0.819057426267
11	0.408630204239
12	-2.14290565555
13	-0.688101993559
14	-0.238711513854
15	-1.26218200319
16	-1.38130670945
17	-0.471947027471
18	-0.63931594015
19	-0.752175638159
20	-1.83186905464
21	-0.867680147738
22	-1.25157247728
23	0.0627395523471
24	-0.983339133695
25	0.116581907433
26	-1.06125039388
27	-0.752175638155
28	-0.895445143042
29	-0.428825330097
30	-1.92460093464
31	-0.425460162908
32	-0.887218342065
33	-7.61700799081
34	0.189622057308
35	0.0494702520227
36	-0.203970155927
37	-1.18058643845
38	-0.493410399562
39	0.134097026642
40	0.216113039308
41	-0.179211408319
42	0.0961389243233
43	-2.36800915999
44	-0.68131156448
45	-0.887218342071
46	-1.01751853512
47	-0.304809332007
48	-0.425460162903
49	0.496864115252
50	-1.76057802144
51	0.446457597915
52	-0.355011518872
53	0.234449388953
54	-0.193506984745
55	0.234449388956
56	-2.98406463155
57	-0.47079992992
58	-0.315404116802
59	-0.887218342071
60	-0.639315940152
61	-0.991120416268
62	-1.63546803739
63	0.127925173611
64	0.593955545543
65	-1.067612479
66	-0.274992997962
67	-0.868875837142
68	-0.610666221255
69	-0.784110336716
70	0.494978115089
71	-2.36800915996
72	-0.0720984857279
73	-1.29989505223
74	-0.262177438538
75	-0.908316994162
76	0.414849338149
77	-0.700198196461
78	-0.315404116802
79	-0.610666221253
80	0.0159490868203
81	-0.273104160806
82	-1.0150205205
83	-0.179211408318
84	-2.14290565564
85	-0.772313984995
86	-0.867680147741
87	-0.404312735111
88	-0.938750183128
89	-0.26848250764
90	-0.793623300645
91	0.515430980948
92	-0.482890555161
93	0.251593361665
94	-1.3678677681
95	-1.05069504397
96	-2.37230435022
97	-1.99540941286
98	-1.01751853512
99	-2.6512786853
100	-2.02471198918
101	-0.0633922677969
102	-0.688101993553
103	-1.61255814904
104	-0.412220016479
105	-2.6512786853
106	-0.555674498631
107	0.0627361344694
108	-0.555674498631
109	-0.991120416268
110	-0.140153808464
111	-0.610666221255
112	0.367653492784
113	0.458046726488
114	-0.908316994162
115	0.185483229805
116	-0.272581292211
117	0.212423390463
118	-0.272581292211
119	-0.856841502164
120	-0.268482507638
121	0.116581907433
122	-0.426384874406
123	0.481583066097
124	-2.38675447872
125	-0.723997073504
126	0.185483229805
127	-0.867680147745
128	-0.938750183125
129	-2.7461641217
130	-7.61700798612
131	-0.602704809693
132	-0.0572366992487
133	-1.73897600048
134	-0.422237749978
135	-0.217390431309
136	-1.4844409775
137	-1.63546803739
138	0.024511479828
139	-2.98406463155
140	-1.2621820032
141	-1.155575342
142	0.151662335869
143	-0.0196622298125
144	-0.471947027466
145	0.121671998535
146	-1.24477594817
147	-0.610666221253
148	-0.233795403126
149	0.41266721928
150	-2.78676385193
151	-0.784110336724
152	-0.471947027466
153	-1.11559031192
154	-0.45703555739
155	-1.38130670943
156	-2.02471198919
157	-1.4844409775
158	-0.470799929916
159	-0.772313984998
160	-0.555674498628
161	-0.345274427913
162	0.151662335872
163	-0.408317580878
164	-0.983339133687
165	-1.99357364612
166	0.409262321654
167	-0.140153808462
168	-0.315404116802
169	-2.10770951078
170	-0.392612047623
171	-1.99357364611
172	-1.14337937138
173	0.0220571492755
174	-0.408317580878
175	-3.17631873226
176	-0.48289055516
177	-0.793623300643
178	-1.60502807913
179	-1.15557534199
180	-0.428825330096
181	-3.17631873226
182	-0.683988614615
183	-0.868875837142
184	-0.73225372833
185	-1.44896535619
186	0.140401880029
187	-0.530226644943
188	-0.741649691832
189	-0.497875433393
190	-0.700198196459
191	-0.470799929917
192	-2.38675447874
193	-2.6512786853
194	-0.00745404646355
195	0.0627395523509
196	-3.53384669462
197	-0.140153808463
198	-1.18399927002
199	-0.333439899088
200	-1.94985677642
201	-0.0335713999652
202	-0.392612047623
203	-1.06125039388
204	-0.471947027466
205	-1.22643633932
206	0.140696370417
207	-0.426384874406
208	-0.273104160806
209	-2.10770951077
210	-0.38467664007
211	-0.723997073502
212	0.66501542662


==> figs/gnuplot/stglobal_zmismatchsq.dat <==
335.570710701
1.20129097348
5.18472419364e-09
0.0656901563792
0.61575710494
14.4269529162
0.891682472837
0.989045613164
1.81152145479
2.44079884726
13.9491688293
14.2422552551
0.666619293133
0.0181495893325
39.9425504921
0.487706539873
38.4501431105
0.0130643246343
4.14748285849
1.91759760795
106.578343088
0.236111144515
1.93307841966
0.00319441052693
73.860217749
0.641555262457
17.1249685293
1.91759760797
61.8684267574
65.7110711897
1.09731788635
0.353340077752
1.81433944932
3.84846801077
0.382198715665
4.49935656009e-05
1.20983687413
0.121959044488
0.407891114134
13.3720013443
0.0136473887246
1.16927675313
0.348551876016
2.32732383927
0.597266243014
1.81433944945
0.191119449996
1.04340975452
0.353340077742
15.2190222283
2.43135025288
8.61856597952
5.49824920298
0.422984582087
2.38296813476
0.422984582071
6.32592591484
0.177787300583
0.0656901563805
1.81433944938
4.14748285871
0.0111401912337
8.11348541801
1.0000383844
84.2745403119
4.34147696449
0.0041474104465
0.710510002767
5.50195283056
8.18039332601
0.422250231557
2.3273238392
1.34920681013
0.913754691923
5.28648602102
0.709624841615
0.891682473005
0.879503839045
0.0656901563977
5.50195283052
87.021040509
3.59831495766
0.7188304763
1.169276753
0.666619292896
1.43366539642
0.236111144551
26.5211456168
1.27376836509
18.2246375014
2.60696037969
5.22288443745
0.000221881588081
1.05365666902
6.23951655486
0.989045613408
1.33108022261
0.012245162357
0.191119450021
26.7513394579
9.49945054879
47.4369684308
0.0181495893335
11.7298522422
2.01895348715
26.7513394579
0.000502183416249
0.00319504327182
0.000502183416072
0.0111401912221
0.0227191759715
5.50195283055
101.713846747
0.771280752191
0.709624841598
25.2184815952
0.715622326132
4.08420129521
0.715622326146
0.582744236631
18.2246375011
0.641555262442
53.6385680806
3.36586767323
4.66425963973
0.556015318497
25.2184815953
0.23611114455
1.27376836511
32.1590809891
3.8484680108
53.7973413808
2.44079884668
2.27869909281
228.0863805
0.784222201428
1.18402449133
8.11348541762
0.0072943728469
6.325925915
0.487706539639
0.287872430429
2.05664178723
1.63988249223
0.0130643246287
28.4827643813
6.72649765569
5.50195283051
5.18471860561e-09
1.28848703879
7.02702961641
8.18039332621
0.0130643246277
0.969444085597
2.91768561026
38.4501431075
9.49945054816
1.18402449126
0.1777873006
1.43366539635
0.000502183421811
141.866791656
2.05664178722
1.20129097248
73.8602177533
1.5569762908
14.9428065571
0.0227191759984
0.0656901564088
3.13390316089
152.797128059
1.55697629078
9.56792140278
78.3752552646
1.20129097251
4.49977699661
0.000221881587621
2.60696038007
4.45700181079
0.28787243041
65.7110711903
4.49977699652
401.43882179
0.71051000274
20.7218635321
6.90211913252
72.5489711953
27.9377075304
345.28292555
10.7706516644
0.879503839113
0.177787300628
4.66425964008
26.7513394579
8.58073846951
0.00319441051926
8.84623030882e-06
0.0227191759857
0.332738002612
8.57637892256
13.4198168742
14.4269529166
152.797128059
17.1249685287
0.0130643246243
1.36624179845
76.0971039429
53.6385680817
3.59831495757
3.13390316076
94.9341255482
0.556015318377
0.50188769236


==> figs/gnuplot/stglobal_zmismatchsq_x_col.dat <==
0	2.5257840477
1	0.0796482137903
2	-8.28527434137
3	-1.18249970427
4	-0.210590568334
5	1.15917461443
6	-0.0497897698895
7	-0.00478367899066
8	0.258043481976
9	0.387531989526
10	1.14454833065
11	1.15357876509
12	-0.176122121249
13	-1.74113319722
14	1.60143579287
15	-0.311841420722
16	1.58489796057
17	-1.88391303639
18	0.617784599765
19	0.282757479278
20	2.02766896423
21	-0.626883513611
22	0.286249472515
23	-2.49560927163
24	1.86841058367
25	-0.192765928305
26	1.23362978206
27	0.282757479283
28	1.79146907255
29	1.8176385469
30	0.0403324582846
31	-0.451807099731
32	0.25871854357
33	0.585287880969
34	-0.417710776675
35	-4.34684958898
36	0.0827268170594
37	-0.913785986858
38	-0.389455755641
39	1.12619641158
40	-1.86495043807
41	0.0679173153809
42	-0.457732575411
43	0.366856818105
44	-0.223832030518
45	0.258718543601
46	-0.71869511307
47	0.0184548924922
48	-0.451807099743
49	1.18238675135
50	0.385847526485
51	0.935435010721
52	0.740224419943
53	-0.373675462499
54	0.377118234965
55	-0.373675462515
56	0.801124101433
57	-0.750099264084
58	-1.18249970426
59	0.258718543585
60	0.617784599788
61	-1.95310735395
62	0.909207459961
63	1.66698131828e-05
64	1.92569639228
65	0.637637501035
66	-2.38222298276
67	-0.148429803569
68	0.740516862768
69	0.912774185726
70	-0.374430103595
71	0.366856818092
72	0.130078524627
73	-0.0391703800247
74	0.723167088146
75	-0.148971189699
76	-0.0497897698076
77	-0.0557622605017
78	-1.18249970415
79	0.740516862765
80	1.93962427184
81	0.556099174126
82	-0.143373518363
83	0.0679173153326
84	-0.176122121403
85	0.156447803044
86	-0.626883513545
87	1.42359228008
88	0.105090458683
89	1.26065889871
90	0.416134430857
91	0.71791041666
92	-3.65387873439
93	0.0226991203258
94	0.795150941335
95	-0.00478367888352
96	0.124204230671
97	-1.91203545225
98	-0.718695113013
99	1.42734553232
100	0.977698486286
101	1.67611692665
102	-1.7411331972
103	1.06929254146
104	0.30512631374
105	1.42734553232
106	-3.29913763322
107	-2.49552325563
108	-3.29913763337
109	-1.95310735441
110	-1.64360742461
111	0.740516862768
112	2.00738007934
113	-0.112787506601
114	-0.148971189709
115	1.40171893415
116	-0.145316118685
117	0.611107138715
118	-0.145316118677
119	-0.23452201298
120	1.2606588987
121	-0.192765928315
122	1.72947717554
123	0.527097037987
124	0.668782717772
125	-0.254913243225
126	1.40171893415
127	-0.626883513547
128	0.105090458689
129	1.50730362941
130	0.585287880972
131	1.73076081373
132	0.387531989423
133	0.357686979432
134	2.35809935345
135	-0.105560866931
136	0.0733606857817
137	0.90920745994
138	-2.13701204179
139	0.801124101444
140	-0.311841420931
141	-0.540799925556
142	0.313158655634
143	0.214812729264
144	-1.88391303658
145	1.45458213726
146	0.827788995171
147	0.740516862764
148	-8.28527480945
149	0.110080054233
150	0.846771783937
151	0.912774185737
152	-1.88391303661
153	-0.0134772345656
154	0.465038493491
155	1.58489796054
156	0.977698486257
157	0.073360685756
158	-0.750099264043
159	0.156447803023
160	-3.29913762841
161	2.1518807472
162	0.313158655632
163	0.0796482134287
164	1.8684105837
165	0.192281999303
166	1.17443217431
167	-1.6436074241
168	-1.18249970407
169	0.496085572432
170	2.18411519141
171	0.192281999298
172	0.980817599078
173	1.89417896832
174	0.0796482134396
175	0.653190991211
176	-3.65387873529
177	0.41613443092
178	0.649042810531
179	-0.540799925584
180	1.81763854691
181	0.653190991202
182	2.60361936933
183	-0.148429803586
184	1.31642880924
185	0.838982451065
186	1.86063125816
187	1.44619076657
188	2.53817510276
189	1.03224198052
190	-0.0557622604681
191	-0.750099263974
192	0.668782717805
193	1.42734553232
194	0.933524665405
195	-2.49560927267
196	-5.0532417581
197	-1.64360742434
198	-0.477897594736
199	0.933303960821
200	1.12774658952
201	1.15917461444
202	2.18411519141
203	1.23362978204
204	-1.88391303672
205	0.135527567896
206	1.88136812897
207	1.72947717555
208	0.556099174115
209	0.496085572414
210	1.9774223544
211	-0.254913243319
212	-0.29939345426


==> figs/gnuplot/stlocal_zmatchsq.dat <==
3.58161428684
0.39987978527
1.10475939104
0.0404945104897
1.06408318391
0.0536942530687
1.21405390315
2.71249987818
0.276296906446
0.0638626191252
1.05213282098
0.466854396485
0.279278416324
0.888204361401
0.00545127718687
0.944112495037
0.0877497390288
1.51231995863
0.213814457971
0.00505024498626
0.888204361423
1.47516402181
0.863576230118
0.00351636976364
0.0147026677563
0.399245245089
0.372382668379
1.18314384261
0.382342309482
0.00212663506651
0.629664139005
0.0232255352805
1.21118911971
0.456180088301
0.00193944095558
0.139636893812
0.545609798475
0.279278416323
0.811897187599
1.08469798607
2.80035155045
2.69106949293
0.0420560403122
0.0869453598519
0.337352250718
0.0905756874092
0.725049059947
1.18314384262
1.4751640218
1.84177473125
0.316712481119
0.0192616678003
0.791100994239
0.428645713299
0.0638626191188
1.1846957899
1.1737213094
0.257941627504
2.46591394839
0.00579132238451
0.000403331449455
0.47511830839
4.19664174321
0.629664138994
0.00171176045068
2.14902378093
0.391907571973
0.111299593618
0.0858870291919
0.0232255352801
0.0221279589915
0.298546473817
0.466854396481
0.111299593616
0.99092321804
0.298546473817
0.475118308384
0.407890689004
1.10475939105
1.5080365951
0.00193944095595
0.298634747374
0.0858906163248
3.58496697319
0.0100436901604
0.00505024498568
0.0027057103376
0.0709446552667
0.0579891017049
0.0946293060462
0.310818006536
0.589130272617
1.53511419961
1.09097516516
0.64154957169
1.1737213094
0.456782125078
0.0592862334593
1.1737213094
0.000912995091411
0.000394201873263
0.215144139499
1.13304086088
0.084345893724
1.7827903439
0.000269349868681
0.351123902566
0.00171176045095
0.000403331449565
0.887771105279
2.65786083353
0.0946293060469
0.0016130000859
0.613250190498
0.111299593619
8.42800032365e-05
0.489272759636
0.0147026677575
0.225629486281
0.257941627506
1.11162793717
0.22493183994
0.310818006534
0.073764051598
1.1895157161
0.545609798473
1.08453166964
0.372010951581
0.000942471238514
0.225629486281
0.316712481121
0.258456151402
0.316712481119
0.486181710959
0.407890689006
0.00212663506686
0.352095750373
2.00825831363
0.592756292375
1.13737070147
0.143760590746
0.00109246525429
0.836247970542
0.475118308385
0.64640130187
0.382342309487
0.257941627506
1.20186370319
0.00215612080598
0.258456151403
0.347602084708
0.670125960343
2.81613498448
0.351334537197
0.817957909453
0.28092520391
1.04576682534
0.000172062866205
0.475118308385
1.5080365951
3.11949339359
0.000942471238441
0.258418419554
0.23574598198
0.0592862334581
0.00039420187324
0.629664138994
1.5080365951
0.472754258196
0.118030318352
0.0404945104876
0.109328449649
0.811897187594
0.382342309489
3.78806451467
0.530070593541
0.00189630245562
0.352091871638
0.0858906163254
3.58496697319
0.00109246525438
0.0221279589902
0.143760590746
0.466854396478
0.0049969632418
0.00237371675471
0.143760590745
1.21118911972
0.978328006361
0.125146271792
0.646401301868
0.0709329987811
0.0105412659368
0.141590967255
0.298634747373
0.646200049082
0.382342309486
0.145315790847
1.23575719029
0.00579132238423
0.0590114568404
0.000269349868677
4.8029595077
0.145315790847
0.351123902569
0.14719807407
0.24329265934
0.391907571972
0.000172062866213
0.00215612080572
1.1737213094
0.88820436141
0.0100436901595


==> figs/gnuplot/stlocal_zmatchsq_x_col.dat <==
0	0.554078813753
1	-0.398070549774
2	0.0432677019832
3	-1.39260384655
4	0.0269755799336
5	-1.27007219464
6	0.0842379695406
7	0.433369727352
8	-0.558623977628
9	-1.1947532742
10	0.0220705685036
11	-0.330818546978
12	-0.553962626897
13	-0.0514870986159
14	-2.26350173438
15	-0.0249762545759
16	-1.05675416647
17	0.179643683736
18	-0.669962931472
19	-2.29668755384
20	-0.0514870986052
21	0.168840311709
22	-0.0636993201019
23	-2.45390546299
24	-1.83260385663
25	-0.398760247497
26	-0.429010540372
27	0.0730375478859
28	-0.417547640883
29	-2.67230702923
30	-0.200891040183
31	-1.634034268
32	0.0832119608423
33	-0.340863675065
34	-2.71232343754
35	-0.854999820523
36	-0.263117838892
37	-0.553962626898
38	-0.0904989629823
39	0.0353088338145
40	0.447212555213
41	0.429924912928
42	-1.3761716197
43	-1.06075359071
44	-0.47191638801
45	-1.04298836127
46	-0.139632606197
47	0.0730375478896
48	0.168840311706
49	0.265236510249
50	-0.499334821458
51	-1.71530611155
52	-0.101768069674
53	-0.367901515107
54	-1.19475327425
55	0.0736068450896
56	0.0695649894518
57	-0.588478564274
58	0.391977917194
59	-2.2372222586
60	-3.3943379129
61	-0.323198233989
62	0.622901896162
63	-0.200891040191
64	-2.76655701199
65	0.332241221387
66	-0.406816345518
67	-0.953506421378
68	-1.06607241912
69	-1.63403426801
70	-1.65505864209
71	-0.524988053978
72	-0.330818546981
73	-0.953506421385
74	-0.00395999563926
75	-0.524988053978
76	-0.323198233995
77	-0.38945620829
78	0.0432677019871
79	0.178411880564
80	-2.71232343746
81	-0.524859661732
82	-1.06605428088
83	0.554485159048
84	-1.99810669338
85	-2.29668755389
86	-2.56771869906
87	-1.14908031727
88	-1.23665361875
89	-1.02397434475
90	-0.507493829277
91	-0.229788660352
92	0.186140688879
93	0.0378148644685
94	-0.19276978063
95	0.0695649894518
96	-0.340290899359
97	-1.22704614014
98	0.0695649894518
99	-3.03953155738
100	-3.40428131627
101	-0.667270479551
102	0.0542455721182
103	-1.07393605565
104	0.251100273158
105	-3.56968323185
106	-0.454539605171
107	-2.76655701192
108	-3.39433791278
109	-0.0516989942758
110	0.4245322374
111	-1.02397434475
112	-2.79236560948
113	-0.212362308214
114	-0.953506421374
115	-4.07427545639
116	-0.310448963004
117	-1.8326038566
118	-0.646604145414
119	-0.58847856427
120	0.0459594528285
121	-0.647949064211
122	-0.50749382928
123	-1.13215523704
124	0.0753701843896
125	-0.263117838893
126	0.0352422384609
127	-0.429444274792
128	-3.02573189433
129	-0.646604145414
130	-0.499334821455
131	-0.58761312692
132	-0.499334821458
133	-0.313201382348
134	-0.389456208288
135	-2.67230702916
136	-0.453339216624
137	0.302819573497
138	-0.227123827094
139	0.0559020366876
140	-0.842360151277
141	-2.96159236682
142	-0.0776649231954
143	-0.323198233994
144	-0.189497777552
145	-0.417547640877
146	-0.58847856427
147	0.0798552194897
148	-2.66632690958
149	-0.587613126918
150	-0.458917627579
151	-0.173843557388
152	0.449653467803
153	-0.454279155711
154	-0.0872690437157
155	-0.551409295231
156	0.0194348606718
157	-3.76431284694
158	-0.323198233994
159	0.178411880564
160	0.494084070226
161	-3.02573189436
162	-0.587676533922
163	-0.627555700579
164	-1.22704614015
165	-3.40428131629
166	-0.200891040191
167	0.178411880564
168	-0.325364550685
169	-0.928006421493
170	-1.39260384658
171	-0.96126681044
172	-0.0904989629849
173	-0.417547640875
174	0.57841736688
175	-0.275666288241
176	-2.72209239256
177	-0.453344000898
178	-1.06605428088
179	0.554485159048
180	-2.96159236678
181	-1.65505864211
182	-0.842360151277
183	-0.330818546984
184	-2.30129384526
185	-2.62457110476
186	-0.842360151281
187	0.0832119608459
188	-0.00951551385254
189	-0.902582083845
190	-0.189497777553
191	-1.14915167942
192	-1.97710723008
193	-0.848964451423
194	-0.524859661734
195	-0.189633013332
196	-0.417547640878
197	-0.837687190209
198	0.0919331460955
199	-2.23722225862
200	-1.22906366362
201	-3.56968323186
202	0.681508925249
203	-0.837687190209
204	-0.454539605167
205	-0.832097872242
206	-0.613870994465
207	-0.406816345519
208	-3.76431284692
209	-2.66632690963
210	0.0695649894518
211	-0.0514870986115
212	-1.99810669342


==> figs/gnuplot/stlocal_zmismatchsq.dat <==
5.63554634135
0.00336898675837
0.734810875069
0.23511521123
9.80517066256
21.0640021338
3.01982007641
1.15133082796
0.67970562186
7.60933422361
0.484557076756
0.00890904779755
0.0426602771043
33.3660701622
2.10071170895
12.4334108541
2.09718566135
18.454119459
0.161969209011
0.478806842339
33.366070162
2.13708579555
1.80541216979
0.000113700996895
3.74931309824
0.0140386552117
0.816192539501
0.00119415182901
0.192767669971
0.470960780756
894.8475404
0.910461858857
1.89996617204
0.0810024602741
3.33683983445
39.2815117538
0.000208847815138
0.0426602771538
0.000773655192546
0.0839009379792
1.02356867719
1.70935633949
1.06738953617
1.83215253036
0.00206095428243
15.8863574639
37.4788069095
0.00119415183196
2.1370857954
32.3936981456
0.00209005025186
0.00618433543651
121.956256289
775.556310262
7.60933422354
1.03803352141
1.70436481275e-08
32.4423729474
0.0982515059247
0.248273761896
0.933828655632
0.241255004319
0.169846315776
894.847540398
0.359714348521
10.519484155
0.256910814108
0.0899258615895
0.666769930488
0.910461858696
0.122313601496
1.90571174371
0.00890904779232
0.0899258615559
0.210379073547
1.90571174343
0.241255004394
0.254581684512
0.734810875154
161.237312584
3.33683983462
0.0116905273421
0.666780937712
1.72059387569
0.250028951427
0.478806842457
4.0849758199
1.90652052299
3.64450386899
0.355414120361
1.28047464549
2.10792391369
0.314851341774
0.00310370060031
33.2801262998
1.70436440572e-08
0.0207169101354
0.636294676473
1.70436446884e-08
127.000576761
0.00107357826365
104.833575379
2.25727939077
5.15461066855
0.00106161145735
0.00301145472322
0.112029036804
0.359714348496
0.933828655636
3.51305874937
0.68898903335
0.35541412035
1.88668601082
3.78283825234e-08
0.089925861559
0.197511120403
0.00223413347951
3.74931309849
5.59917890651
32.4423729469
2.67946883808
0.136068841483
1.2804746454
0.000786917701653
1.66222553818
0.000208847814624
0.600156995579
431.700783564
0.298383645411
5.59917890648
0.00209005025329
5.94142535462
0.00209005024829
290.937143925
0.254581684557
0.470960780828
0.892352410869
3.58748144634
9.28295697263
0.0422126451073
0.32155868768
0.0212180295444
5.60265814432
0.241255004379
0.764571097722
0.192767670021
32.442372947
4.80755377967
0.621787404489
5.9414253549
0.0101986331371
0.947864900135
0.0017082037698
8.56180885384
0.0876230590174
45.4231529744
0.00411731893843
7.68146139302
0.241255004376
161.237312582
0.727276441938
0.298383645359
2.5567989421
8.6303997127
0.636294676551
0.00107357826518
894.847540402
161.237312584
0.00508434955331
7.71158498963
0.235115211409
0.380415292258
0.000773655190613
0.192767670038
16.5697119303
0.0224335321095
25.8586845262
0.892353054193
0.666780937749
1.72059387569
0.0212180295478
0.122313601486
0.321558687662
0.00890904779608
0.587716488676
0.942257025679
0.321558687657
1.89996617223
6.56438430491
115.08131166
0.764571097655
0.00289509574291
0.778268857741
0.135498724249
0.0116905273393
0.000100273571885
0.192767670031
0.0325417167116
8.95655934736
0.248273761993
1.65688742221
0.00301145472459
0.219910451818
0.0325417167071
0.112029036819
3.07902636195
2849.21847249
0.25691081405
7.68146139281
0.621787404444
1.70436516603e-08
33.3660701628
0.250028951431


==> figs/gnuplot/stlocal_zmismatchsq_x_col.dat <==
0	0.750936025357
1	-2.47250069599
2	-0.133824424838
3	-0.628719272451
4	0.991455157123
5	1.32354089009
6	0.479981068073
7	0.0612001334588
8	-0.167679138004
9	0.881346659969
10	-0.314655059356
11	-2.05016871104
12	-1.36997632787
13	1.5233050587
14	0.322366456117
15	1.09459028487
16	0.321636879741
17	1.2660933276
18	-0.790567538714
19	-0.319839651982
20	1.52330505869
21	0.329821957721
22	0.256576365594
23	-3.94423572754
24	0.573951709069
25	-1.85267449207
26	-0.0882073792618
27	-2.92294045184
28	-0.714965802023
29	-0.327015257224
30	2.95174904872
31	-0.0407382429881
32	0.278745868623
33	-1.09150179017
34	0.523335361379
35	1.59418819331
36	-3.68017006375
37	-1.36997632737
38	-3.11145255526
39	-1.0762331839
40	0.0101169873249
41	0.232832606982
42	0.028322941014
43	0.262961626721
44	-2.68593164195
45	1.20102433052
46	1.57378575722
47	-2.92294045077
48	0.329821957691
49	1.51046053098
50	-2.67984327186
51	-2.20870696245
52	2.08620408429
53	2.8896133358
54	0.881346659965
55	0.0162113784916
56	-7.76843744055
57	1.5111126125
58	-1.00766078436
59	-0.605069175193
60	-0.0297328033631
61	-0.617523669381
62	-0.769943869197
63	2.95174904872
64	-0.444042238414
65	1.0219944438
66	-0.590217614657
67	-1.04611539247
68	-0.176023993903
69	-0.0407382430649
70	-0.912525245938
71	0.280057210267
72	-2.0501687113
73	-1.04611539263
74	-0.676997461738
75	0.280057210203
76	-0.617523669246
77	-0.594172844207
78	-0.133824424788
79	2.20746555096
80	0.523335361402
81	-1.93216589803
82	-0.176016824508
83	0.235678372733
84	-0.60200970046
85	-0.319839651874
86	0.611189490167
87	0.280241484655
88	0.56163841561
89	-0.449265321964
90	0.107370983482
91	0.3238549308
92	-0.501894451564
93	-2.50812017978
94	1.52218496579
95	-7.76843754427
96	-1.68367501781
97	-0.196341710251
98	-7.76843752818
99	2.10380569327
100	-2.96916629009
101	2.02050039779
102	0.353585316437
103	0.712195868284
104	-2.97403440303
105	-2.521223662
106	-0.950669397961
107	-0.444042238444
108	-0.0297328033613
109	0.54568541262
110	-0.16178769071
111	-0.449265321977
112	0.275699629304
113	-7.422182228
114	-1.04611539261
115	-0.704408447411
116	-2.65089088329
117	0.573951709098
118	0.748124344414
119	1.5111126125
120	0.428048710613
121	-0.866241312866
122	0.107370983451
123	-3.10407068516
124	0.22068995046
125	-3.68017006482
126	-0.221735127291
127	2.63518283693
128	-0.525224984492
129	0.748124344412
130	-2.67984327156
131	0.773890645215
132	-2.6798432726
133	2.46379917113
134	-0.594172844131
135	-0.327015257158
136	-0.0494635986841
137	0.554789663673
138	0.967686337463
139	-1.37455743345
140	-0.492739752415
141	-1.67329495021
142	0.748394124062
143	-0.617523669273
144	-0.116582123185
145	-0.714965801911
146	1.5111126125
147	0.68192415117
148	-0.206358079682
149	0.773890645235
150	-1.99145803028
151	-0.0232535585554
152	-2.76746032403
153	0.932565527791
154	-1.05738158919
155	1.65727727678
156	-2.3853854901
157	0.885443852134
158	-0.617523669278
159	2.20746555095
160	-0.138300479941
161	-0.525224984567
162	0.40769657794
163	0.936030910315
164	-0.196341710198
165	-2.96916628947
166	2.95174904872
167	2.20746555096
168	-2.29376459898
169	0.887143649323
170	-0.62871927212
171	-0.419742033244
172	-3.11145255635
173	-0.714965801872
174	1.21931495814
175	-1.64910234234
176	1.41260642783
177	-0.0494632855881
178	-0.176016824484
179	0.235678372733
180	-1.67329495014
181	-0.912525245974
182	-0.492739752439
183	-2.05016871112
184	-0.230832124769
185	-0.0258306156696
186	-0.492739752446
187	0.278745868666
188	0.817193998435
189	2.0610048032
190	-0.116582123223
191	-2.53833706927
192	-0.108870347403
193	-0.868064793751
194	-1.93216589813
195	-3.99881351461
196	-0.714965801888
197	-1.48755953995
198	0.95214120794
199	-0.605069175024
200	0.219293001133
201	-2.5212236618
202	-0.65775412917
203	-1.48755954001
204	-0.950669397902
205	0.488413407253
206	3.45472575137
207	-0.590217614755
208	0.885443852122
209	-0.206358079713
210	-7.76843735053
211	1.5233050587
212	-0.602009700453


==> figs/gnuplot/temppoissonbinned.dat <==
0.0	3.4125
0.016	0.0
0.032	0.0
0.048	0.0
0.064	0.0
0.08	0.0
0.096	0.0
0.112	0.0
0.128	0.0
0.144	0.0
0.16	0.0
0.176	0.0
0.192	0.0
0.208	0.0125
0.224	0.0125
0.24	0.025
0.256	0.0375
0.272	0.0125
0.288	0.1
0.304	0.1625
0.32	0.0875
0.336	0.1875
0.352	0.1375
0.368	0.2875
0.384	0.35
0.4	0.2875
0.416	0.2625
0.432	0.45
0.448	0.475
0.464	0.6125
0.48	0.55
0.496	0.4875
0.512	0.625
0.528	1.0
0.544	0.95
0.56	1.0
0.576	0.9125
0.592	0.9875
0.608	1.0
0.624	1.2
0.64	1.325
0.656	1.25
0.672	1.1625
0.688	1.225
0.704	1.1875
0.72	1.1125
0.736	1.2875
0.752	1.25
0.768	1.0375
0.784	0.95
0.8	0.8875
0.816	1.1875
0.832	1.075
0.848	1.1625
0.864	1.2
0.88	0.9875
0.896	1.075
0.912	0.925
0.928	0.9125
0.944	0.8375
0.96	0.825
0.976	0.825
0.992	1.2
1.008	0.9875
1.024	0.7
1.04	0.825
1.056	0.775
1.072	0.6125
1.088	0.6
1.104	0.6375
1.12	0.775
1.136	0.525
1.152	0.6
1.168	0.525
1.184	0.4125
1.2	0.5
1.216	0.4
1.232	0.4125
1.248	0.475
1.264	0.4125
1.28	0.3125
1.296	0.4125
1.312	0.2875
1.328	0.2875
1.344	0.35
1.36	0.2375
1.376	0.375
1.392	0.3
1.408	0.2875
1.424	0.3875
1.44	0.1625
1.456	0.2125
1.472	0.2875
1.488	0.1
1.504	0.1375
1.52	0.1625
1.536	0.2375
1.552	0.1875
1.568	0.1875
1.584	0.175
1.6	0.1625
1.616	0.15
1.632	0.1125
1.648	0.1375
1.664	0.1625
1.68	0.1125
1.696	0.15
1.712	0.125
1.728	0.1625
1.744	0.25
1.76	0.0875
1.776	0.1
1.792	0.15
1.808	0.1875
1.824	0.125
1.84	0.15
1.856	0.05
1.872	0.05
1.888	0.1375
1.904	0.1875
1.92	0.0875
1.936	0.075
1.952	0.1125
1.968	0.0875
1.984	0.05
2.0	0.025
2.016	0.0625
2.032	0.0875
2.048	0.1375
2.064	0.1
2.08	0.175
2.096	0.0625
2.112	0.0375
2.128	0.05
2.144	0.0875
2.16	0.05
2.176	0.05
2.192	0.05
2.208	0.0625
2.224	0.0375
2.24	0.075
2.256	0.05
2.272	0.1
2.288	0.025
2.304	0.075
2.32	0.0375
2.336	0.05
2.352	0.0375
2.368	0.0375
2.384	0.0625
2.4	0.05
2.416	0.05
2.432	0.025
2.448	0.0375
2.464	0.025
2.48	0.0125
2.496	0.0625
2.512	0.0125
2.528	0.075
2.544	0.0625
2.56	0.0125
2.576	0.025
2.592	0.05
2.608	0.0125
2.624	0.05
2.64	0.0375
2.656	0.0125
2.672	0.0
2.688	0.0125
2.704	0.0
2.72	0.0125
2.736	0.0
2.752	0.0
2.768	0.0
2.784	0.0
2.8	0.0125
2.816	0.0125
2.832	0.0125
2.848	0.0375
2.864	0.025
2.88	0.0125
2.896	0.0375
2.912	0.0
2.928	0.025
2.944	0.025
2.96	0.0125
2.976	0.0125
2.992	0.0
3.008	0.0
3.024	0.0375
3.04	0.0375
3.056	0.0125
3.072	0.0125
3.088	0.0
3.104	0.0375
3.12	0.0
3.136	0.0
3.152	0.0
3.168	0.0
3.184	0.0
3.2	0.0
3.216	0.0125
3.232	0.0125
3.248	0.025
3.264	0.0125
3.28	0.0
3.296	0.025
3.312	0.0
3.328	0.0375
3.344	0.0
3.36	0.0
3.376	0.0
3.392	0.0
3.408	0.0
3.424	0.0
3.44	0.0
3.456	0.0
3.472	0.0
3.488	0.0
3.504	0.075
3.52	0.0
3.536	0.0
3.552	0.0
3.568	0.0
3.584	0.0125
3.6	0.0
3.616	0.0125
3.632	0.0
3.648	0.0
3.664	0.025
3.68	0.0
3.696	0.0
3.712	0.0
3.728	0.0
3.744	0.0
3.76	0.0125
3.776	0.0
3.792	0.025
3.808	0.0125
3.824	0.0
3.84	0.0
3.856	0.0
3.872	0.0
3.888	0.0
3.904	0.025
3.92	0.0
3.936	0.0
3.952	0.0
3.968	0.0125
3.984	0.0
4.0	0.0
4.016	0.0
4.032	0.0
4.048	0.0125
4.064	0.0
4.08	0.0
4.096	0.0125
4.112	0.0
4.128	0.0
4.144	0.0125
4.16	0.0
4.176	0.0
4.192	0.0
4.208	0.0
4.224	0.0
4.24	0.0
4.256	0.0
4.272	0.0
4.288	0.0
4.304	0.0
4.32	0.0
4.336	0.0
4.352	0.0
4.368	0.0
4.384	0.0
4.4	0.0
4.416	0.0
4.432	0.0
4.448	0.0
4.464	0.0
4.48	0.0
4.496	0.0
4.512	0.0
4.528	0.0
4.544	0.0
4.56	0.0
4.576	0.0
4.592	0.0
4.608	0.0
4.624	0.0
4.64	0.0
4.656	0.0
4.672	0.0
4.688	0.0
4.704	0.0
4.72	0.0
4.736	0.0
4.752	0.0
4.768	0.0
4.784	0.0
4.8	0.0
4.816	0.0
4.832	0.0
4.848	0.0
4.864	0.0
4.88	0.0
4.896	0.0
4.912	0.0
4.928	0.0
4.944	0.0
4.96	0.0
4.976	0.0
4.992	0.0
5.008	0.0
5.024	0.0
5.04	0.0
5.056	0.0
5.072	0.0
5.088	0.0
5.104	0.0
5.12	0.0
5.136	0.0
5.152	0.0
5.168	0.0
5.184	0.0
5.2	0.0
5.216	0.0
5.232	0.0
5.248	0.0
5.264	0.0
5.28	0.0
5.296	0.0
5.312	0.0
5.328	0.0
5.344	0.0
5.36	0.0
5.376	0.0
5.392	0.0
5.408	0.0
5.424	0.0
5.44	0.0
5.456	0.0
5.472	0.0
5.488	0.0
5.504	0.0
5.52	0.0
5.536	0.0
5.552	0.0
5.568	0.0
5.584	0.0
5.6	0.0
5.616	0.0
5.632	0.0
5.648	0.0
5.664	0.0
5.68	0.0
5.696	0.0
5.712	0.0
5.728	0.0
5.744	0.0
5.76	0.0
5.776	0.0
5.792	0.0
5.808	0.0
5.824	0.0
5.84	0.0
5.856	0.0
5.872	0.0
5.888	0.0
5.904	0.0
5.92	0.0
5.936	0.0
5.952	0.0
5.968	0.0
5.984	0.0
6.0	0.0
6.016	0.0
6.032	0.0
6.048	0.0
6.064	0.0
6.08	0.0
6.096	0.0
6.112	0.0
6.128	0.0
6.144	0.0
6.16	0.0
6.176	0.0
6.192	0.0
6.208	0.0
6.224	0.0
6.24	0.0
6.256	0.0
6.272	0.0
6.288	0.0
6.304	0.0
6.32	0.0
6.336	0.0
6.352	0.0
6.368	0.0
6.384	0.0
6.4	0.0
6.416	0.0
6.432	0.0
6.448	0.0
6.464	0.0
6.48	0.0
6.496	0.0
6.512	0.0
6.528	0.0
6.544	0.0
6.56	0.0
6.576	0.0
6.592	0.0
6.608	0.0
6.624	0.0
6.64	0.0
6.656	0.0
6.672	0.0
6.688	0.0
6.704	0.0
6.72	0.0
6.736	0.0
6.752	0.0
6.768	0.0
6.784	0.0
6.8	0.0
6.816	0.0
6.832	0.0
6.848	0.0
6.864	0.0
6.88	0.0
6.896	0.0
6.912	0.0
6.928	0.0
6.944	0.0
6.96	0.0
6.976	0.0
6.992	0.5625
7.008	0.0
7.024	0.0
7.04	0.0
7.056	0.0
7.072	0.0
7.088	0.0
7.104	0.0
7.12	0.0
7.136	0.0
7.152	0.0
7.168	0.0
7.184	0.0
7.2	0.0
7.216	0.0
7.232	0.0
7.248	0.0
7.264	0.0
7.28	0.0
7.296	0.0
7.312	0.0
7.328	0.0
7.344	0.0
7.36	0.0
7.376	0.0
7.392	0.0
7.408	0.0
7.424	0.0
7.44	0.0
7.456	0.0
7.472	0.0
7.488	0.0
7.504	0.0
7.52	0.0
7.536	0.0
7.552	0.0
7.568	0.0
7.584	0.0
7.6	0.0
7.616	0.0
7.632	0.0
7.648	0.0
7.664	0.0
7.68	0.0
7.696	0.0
7.712	0.0
7.728	0.0
7.744	0.0
7.76	0.0
7.776	0.0
7.792	0.0
7.808	0.0
7.824	0.0
7.84	0.0
7.856	0.0
7.872	0.0
7.888	0.0
7.904	0.0
7.92	0.0
7.936	0.0
7.952	0.0
7.968	0.0
7.984	0.0
8.0	0.0
8.016	0.0
8.032	0.0
8.048	0.0
8.064	0.0
8.08	0.0
8.096	0.0
8.112	0.0
8.128	0.0
8.144	0.0
8.16	0.0
8.176	0.0
8.192	0.0
8.208	0.0
8.224	0.0
8.24	0.0
8.256	0.0
8.272	0.0
8.288	0.0
8.304	0.0
8.32	0.0
8.336	0.0
8.352	0.0
8.368	0.0
8.384	0.0
8.4	0.0
8.416	0.0
8.432	0.0
8.448	0.0
8.464	0.0
8.48	0.0
8.496	0.0
8.512	0.0
8.528	0.0
8.544	0.0
8.56	0.0
8.576	0.0
8.592	0.0
8.608	0.0
8.624	0.0
8.64	0.0
8.656	0.0
8.672	0.0
8.688	0.0
8.704	0.0
8.72	0.0
8.736	0.0
8.752	0.0
8.768	0.0
8.784	0.0
8.8	0.0
8.816	0.0
8.832	0.0
8.848	0.0
8.864	0.0
8.88	0.0
8.896	0.0
8.912	0.0
8.928	0.0
8.944	0.0
8.96	0.0
8.976	0.0
8.992	0.0
9.008	0.0
9.024	0.0
9.04	0.0
9.056	0.0
9.072	0.0
9.088	0.0
9.104	0.0
9.12	0.0
9.136	0.0
9.152	0.0
9.168	0.0
9.184	0.0
9.2	0.0
9.216	0.0
9.232	0.0
9.248	0.0
9.264	0.0
9.28	0.0
9.296	0.0
9.312	0.0
9.328	0.0
9.344	0.0
9.36	0.0
9.376	0.0
9.392	0.0
9.408	0.0
9.424	0.0
9.44	0.0
9.456	0.0
9.472	0.0
9.488	0.0
9.504	0.0
9.52	0.0
9.536	0.0
9.552	0.0
9.568	0.0
9.584	0.0
9.6	0.0
9.616	0.0
9.632	0.0
9.648	0.0
9.664	0.0
9.68	0.0
9.696	0.0
9.712	0.0
9.728	0.0
9.744	0.0
9.76	0.0
9.776	0.0
9.792	0.0
9.808	0.0
9.824	0.0
9.84	0.0
9.856	0.0
9.872	0.0
9.888	0.0
9.904	0.0
9.92	0.0
9.936	0.0
9.952	0.0
9.968	0.0
9.984	0.0
10.0	0.0
10.016	0.0
10.032	0.0
10.048	0.0
10.064	0.0
10.08	0.0
10.096	0.0
10.112	0.0
10.128	0.0
10.144	0.0
10.16	0.0
10.176	0.0
10.192	0.0
10.208	0.0
10.224	0.0
10.24	0.0
10.256	0.0
10.272	0.0
10.288	0.0
10.304	0.0
10.32	0.0
10.336	0.0
10.352	0.0
10.368	0.0
10.384	0.0
10.4	0.0
10.416	0.0
10.432	0.0
10.448	0.0
10.464	0.0
10.48	0.0
10.496	0.0
10.512	0.0
10.528	0.0
10.544	0.0
10.56	0.0
10.576	0.0
10.592	0.0
10.608	0.0
10.624	0.0
10.64	0.0
10.656	0.0
10.672	0.0
10.688	0.0
10.704	0.0
10.72	0.0
10.736	0.0
10.752	0.0
10.768	0.0
10.784	0.0
10.8	0.0
10.816	0.0
10.832	0.0
10.848	0.0
10.864	0.0
10.88	0.0
10.896	0.0
10.912	0.0
10.928	0.0
10.944	0.0
10.96	0.0
10.976	0.0
10.992	0.0
11.008	0.0
11.024	0.0
11.04	0.0
11.056	0.0
11.072	0.0
11.088	0.0
11.104	0.0
11.12	0.0
11.136	0.0
11.152	0.0
11.168	0.0
11.184	0.0
11.2	0.0
11.216	0.0
11.232	0.0
11.248	0.0
11.264	0.0
11.28	0.0
11.296	0.0
11.312	0.0
11.328	0.0
11.344	0.0
11.36	0.0
11.376	0.0
11.392	0.0
11.408	0.0
11.424	0.0
11.44	0.0
11.456	0.0
11.472	0.0
11.488	0.0
11.504	0.0
11.52	0.0
11.536	0.0
11.552	0.0
11.568	0.0
11.584	0.0
11.6	0.0
11.616	0.0
11.632	0.0
11.648	0.0
11.664	0.0
11.68	0.0
11.696	0.0
11.712	0.0
11.728	0.0
11.744	0.0
11.76	0.0
11.776	0.0
11.792	0.0
11.808	0.0
11.824	0.0
11.84	0.0
11.856	0.0
11.872	0.0
11.888	0.0
11.904	0.0
11.92	0.0
11.936	0.0
11.952	0.0
11.968	0.0
11.984	0.0
12.0	0.0
12.016	0.0
12.032	0.0
12.048	0.0
12.064	0.0
12.08	0.0
12.096	0.0
12.112	0.0
12.128	0.0
12.144	0.0
12.16	0.0
12.176	0.0
12.192	0.0
12.208	0.0
12.224	0.0
12.24	0.0
12.256	0.0
12.272	0.0
12.288	0.0
12.304	0.0
12.32	0.0
12.336	0.0
12.352	0.0
12.368	0.0
12.384	0.0
12.4	0.0
12.416	0.0
12.432	0.0
12.448	0.0
12.464	0.0
12.48	0.0
12.496	0.0
12.512	0.0
12.528	0.0
12.544	0.0
12.56	0.0
12.576	0.0
12.592	0.0
12.608	0.0
12.624	0.0
12.64	0.0
12.656	0.0
12.672	0.0
12.688	0.0
12.704	0.0
12.72	0.0
12.736	0.0
12.752	0.0
12.768	0.0
12.784	0.0
12.8	0.0
12.816	0.0
12.832	0.0
12.848	0.0
12.864	0.0
12.88	0.0
12.896	0.0
12.912	0.0
12.928	0.0
12.944	0.0
12.96	0.0
12.976	0.0
12.992	0.0
13.008	0.0
13.024	0.0
13.04	0.0
13.056	0.0
13.072	0.0
13.088	0.0
13.104	0.0
13.12	0.0
13.136	0.0
13.152	0.0
13.168	0.0
13.184	0.0
13.2	0.0
13.216	0.0
13.232	0.0
13.248	0.0
13.264	0.0
13.28	0.0
13.296	0.0
13.312	0.0
13.328	0.0
13.344	0.0
13.36	0.0
13.376	0.0
13.392	0.0
13.408	0.0
13.424	0.0
13.44	0.0
13.456	0.0
13.472	0.0
13.488	0.0
13.504	0.0
13.52	0.0
13.536	0.0
13.552	0.0
13.568	0.0
13.584	0.0
13.6	0.0
13.616	0.0
13.632	0.0
13.648	0.0
13.664	0.0
13.68	0.0
13.696	0.0
13.712	0.0
13.728	0.0
13.744	0.0
13.76	0.0
13.776	0.0
13.792	0.0
13.808	0.0
13.824	0.0
13.84	0.0
13.856	0.0
13.872	0.0
13.888	0.0
13.904	0.0
13.92	0.0
13.936	0.0
13.952	0.0
13.968	0.0
13.984	0.0
14.0	0.0
14.016	0.0
14.032	0.0
14.048	0.0
14.064	0.0
14.08	0.0
14.096	0.0
14.112	0.0
14.128	0.0
14.144	0.0
14.16	0.0
14.176	0.0
14.192	0.0
14.208	0.0
14.224	0.0
14.24	0.0
14.256	0.0
14.272	0.0
14.288	0.0
14.304	0.0
14.32	0.0
14.336	0.0
14.352	0.0
14.368	0.0
14.384	0.0
14.4	0.0
14.416	0.0
14.432	0.0
14.448	0.0
14.464	0.0
14.48	0.0
14.496	0.0
14.512	0.0
14.528	0.0
14.544	0.0
14.56	0.0
14.576	0.0
14.592	0.0
14.608	0.0
14.624	0.0
14.64	0.0
14.656	0.0
14.672	0.0
14.688	0.0
14.704	0.0
14.72	0.0
14.736	0.0
14.752	0.0
14.768	0.0
14.784	0.0
14.8	0.0
14.816	0.0
14.832	0.0
14.848	0.0
14.864	0.0
14.88	0.0
14.896	0.0
14.912	0.0
14.928	0.0
14.944	0.0
14.96	0.0
14.976	0.0
14.992	0.0
15.008	0.0
15.024	0.0
15.04	0.0
15.056	0.0
15.072	0.0
15.088	0.0
15.104	0.0
15.12	0.0
15.136	0.0
15.152	0.0
15.168	0.0
15.184	0.0
15.2	0.0
15.216	0.0
15.232	0.0
15.248	0.0
15.264	0.0
15.28	0.0
15.296	0.0
15.312	0.0
15.328	0.0
15.344	0.0
15.36	0.0
15.376	0.0
15.392	0.0
15.408	0.0
15.424	0.0
15.44	0.0
15.456	0.0
15.472	0.0
15.488	0.0
15.504	0.0
15.52	0.0
15.536	0.0
15.552	0.0
15.568	0.0
15.584	0.0
15.6	0.0
15.616	0.0
15.632	0.0
15.648	0.0
15.664	0.0
15.68	0.0
15.696	0.0
15.712	0.0
15.728	0.0
15.744	0.0
15.76	0.0
15.776	0.0
15.792	0.0
15.808	0.0
15.824	0.0
15.84	0.0
15.856	0.0
15.872	0.0
15.888	0.0
15.904	0.0
15.92	0.0
15.936	0.0
15.952	0.0
15.968	0.0
15.984	0.0


==> figs/gnuplot/toplot.dat <==
0.0	0.0
0.01	4.87
0.02	0.0
0.03	0.0
0.04	0.0
0.05	0.0
0.06	0.0
0.07	0.0
0.08	0.0
0.09	0.0
0.1	0.0
0.11	0.0
0.12	0.0
0.13	0.0
0.14	0.0
0.15	0.0
0.16	0.0
0.17	0.0
0.18	0.0
0.19	0.0
0.2	0.01
0.21	0.02
0.22	0.01
0.23	0.03
0.24	0.02
0.25	0.05
0.26	0.02
0.27	0.08
0.28	0.05
0.29	0.04
0.3	0.15
0.31	0.05
0.32	0.26
0.33	0.13
0.34	0.22
0.35	0.3
0.36	0.25
0.37	0.26
0.38	0.34
0.39	0.34
0.4	0.29
0.41	0.56
0.42	0.4
0.43	0.57
0.44	0.61
0.45	0.65
0.46	0.66
0.47	0.64
0.48	0.75
0.49	0.87
0.5	0.79
0.51	0.85
0.52	0.84
0.53	0.87
0.54	0.82
0.55	0.86
0.56	0.91
0.57	0.79
0.58	1.18
0.59	1.09
0.6	1.34
0.61	1.22
0.62	1.2
0.63	1.25
0.64	1.17
0.65	1.4
0.66	1.32
0.67	1.41
0.68	1.2
0.69	1.27
0.7	1.41
0.71	1.4
0.72	1.35
0.73	1.15
0.74	1.14
0.75	0.96
0.76	1.03
0.77	1.1
0.78	1.22
0.79	1.04
0.8	0.99
0.81	1.09
0.82	1.06
0.83	1.1
0.84	0.8
0.85	0.77
0.86	0.97
0.87	1.15
0.88	1.04
0.89	1.03
0.9	0.86
0.91	1.11
0.92	0.93
0.93	0.87
0.94	0.77
0.95	0.92
0.96	0.88
0.97	0.75
0.98	0.85
0.99	0.92
1.0	0.59
1.01	0.71
1.02	0.76
1.03	0.59
1.04	0.72
1.05	0.69
1.06	0.68
1.07	0.74
1.08	0.6
1.09	0.7
1.1	0.72
1.11	0.52
1.12	0.44
1.13	0.52
1.14	0.36
1.15	0.45
1.16	0.38
1.17	0.46
1.18	0.45
1.19	0.5
1.2	0.52
1.21	0.33
1.22	0.37
1.23	0.42
1.24	0.38
1.25	0.32
1.26	0.42
1.27	0.36
1.28	0.37
1.29	0.38
1.3	0.34
1.31	0.32
1.32	0.31
1.33	0.33
1.34	0.31
1.35	0.39
1.36	0.24
1.37	0.34
1.38	0.33
1.39	0.27
1.4	0.19
1.41	0.21
1.42	0.2
1.43	0.25
1.44	0.22
1.45	0.2
1.46	0.22
1.47	0.2
1.48	0.22
1.49	0.2
1.5	0.19
1.51	0.11
1.52	0.23
1.53	0.24
1.54	0.19
1.55	0.14
1.56	0.18
1.57	0.12
1.58	0.13
1.59	0.17
1.6	0.16
1.61	0.1
1.62	0.15
1.63	0.25
1.64	0.1
1.65	0.16
1.66	0.17
1.67	0.21
1.68	0.14
1.69	0.11
1.7	0.06
1.71	0.09
1.72	0.17
1.73	0.17
1.74	0.2
1.75	0.2
1.76	0.18
1.77	0.1
1.78	0.17
1.79	0.07
1.8	0.11
1.81	0.17
1.82	0.25
1.83	0.22
1.84	0.13
1.85	0.16
1.86	0.13
1.87	0.06
1.88	0.1
1.89	0.05
1.9	0.08
1.91	0.09
1.92	0.06
1.93	0.09
1.94	0.02
1.95	0.06
1.96	0.13
1.97	0.23
1.98	0.28
1.99	0.2
2.0	0.15
2.01	0.09
2.02	0.09
2.03	0.11
2.04	0.07
2.05	0.07
2.06	0.11
2.07	0.05
2.08	0.05
2.09	0.17
2.1	0.03
2.11	0.04
2.12	0.02
2.13	0.02
2.14	0.06
2.15	0.05
2.16	0.04
2.17	0.06
2.18	0.04
2.19	0.07
2.2	0.04
2.21	0.04
2.22	0.03
2.23	0.08
2.24	0.07
2.25	0.05
2.26	0.04
2.27	0.06
2.28	0.05
2.29	0.08
2.3	0.13
2.31	0.02
2.32	0.14
2.33	0.04
2.34	0.03
2.35	0.08
2.36	0.04
2.37	0.07
2.38	0.06
2.39	0.12
2.4	0.07
2.41	0.08
2.42	0.05
2.43	0.04
2.44	0.03
2.45	0.01
2.46	0.05
2.47	0.05
2.48	0.06
2.49	0.01
2.5	0.01
2.51	0.03
2.52	0.02
2.53	0.0
2.54	0.01
2.55	0.03
2.56	0.01
2.57	0.04
2.58	0.02
2.59	0.03
2.6	0.0
2.61	0.01
2.62	0.01
2.63	0.01
2.64	0.0
2.65	0.0
2.66	0.01
2.67	0.03
2.68	0.0
2.69	0.01
2.7	0.0
2.71	0.03
2.72	0.02
2.73	0.01
2.74	0.04
2.75	0.04
2.76	0.05
2.77	0.02
2.78	0.03
2.79	0.02
2.8	0.02
2.81	0.16
2.82	0.02
2.83	0.03
2.84	0.01
2.85	0.06
2.86	0.02
2.87	0.0
2.88	0.03
2.89	0.02
2.9	0.07
2.91	0.01
2.92	0.0
2.93	0.04
2.94	0.03
2.95	0.0
2.96	0.0
2.97	0.01
2.98	0.04
2.99	0.01
3.0	0.01
3.01	0.0
3.02	0.0
3.03	0.0
3.04	0.0
3.05	0.0
3.06	0.01
3.07	0.01
3.08	0.01
3.09	0.0
3.1	0.0
3.11	0.0
3.12	0.0
3.13	0.0
3.14	0.01
3.15	0.01
3.16	0.0
3.17	0.01
3.18	0.01
3.19	0.0
3.2	0.01
3.21	0.0
3.22	0.01
3.23	0.0
3.24	0.01
3.25	0.0
3.26	0.0
3.27	0.0
3.28	0.0
3.29	0.01
3.3	0.0
3.31	0.0
3.32	0.0
3.33	0.01
3.34	0.0
3.35	0.01
3.36	0.0
3.37	0.13
3.38	0.0
3.39	0.0
3.4	0.02
3.41	0.0
3.42	0.0
3.43	0.0
3.44	0.0
3.45	0.0
3.46	0.0
3.47	0.0
3.48	0.0
3.49	0.02
3.5	0.0
3.51	0.01
3.52	0.0
3.53	0.0
3.54	0.02
3.55	0.0
3.56	0.01
3.57	0.02
3.58	0.0
3.59	0.03
3.6	0.02
3.61	0.0
3.62	0.01
3.63	0.0
3.64	0.03
3.65	0.04
3.66	0.03
3.67	0.0
3.68	0.0
3.69	0.0
3.7	0.01
3.71	0.0
3.72	0.0
3.73	0.0
3.74	0.06
3.75	0.02
3.76	0.01
3.77	0.0
3.78	0.01
3.79	0.01
3.8	0.0
3.81	0.0
3.82	0.0
3.83	0.0
3.84	0.0
3.85	0.0
3.86	0.0
3.87	0.0
3.88	0.01
3.89	0.01
3.9	0.0
3.91	0.0
3.92	0.0
3.93	0.0
3.94	0.0
3.95	0.01
3.96	0.02
3.97	0.0
3.98	0.0
3.99	0.0
4.0	0.0
4.01	0.0
4.02	0.0
4.03	0.0
4.04	0.0
4.05	0.0
4.06	0.0
4.07	0.0
4.08	0.0
4.09	0.0
4.1	0.0
4.11	0.01
4.12	0.0
4.13	0.0
4.14	0.0
4.15	0.0
4.16	0.0
4.17	0.0
4.18	0.0
4.19	0.0
4.2	0.0
4.21	0.0
4.22	0.0
4.23	0.0
4.24	0.0
4.25	0.0
4.26	0.0
4.27	0.0
4.28	0.0
4.29	0.0
4.3	0.0
4.31	0.0
4.32	0.0
4.33	0.0
4.34	0.0
4.35	0.0
4.36	0.0
4.37	0.0
4.38	0.0
4.39	0.0
4.4	0.0
4.41	0.0
4.42	0.0
4.43	0.0
4.44	0.0
4.45	0.0
4.46	0.01
4.47	0.02
4.48	0.0
4.49	0.0
4.5	0.0
4.51	0.0
4.52	0.01
4.53	0.0
4.54	0.0
4.55	0.0
4.56	0.0
4.57	0.0
4.58	0.0
4.59	0.0
4.6	0.01
4.61	0.0
4.62	0.0
4.63	0.0
4.64	0.0
4.65	0.0
4.66	0.0
4.67	0.0
4.68	0.0
4.69	0.0
4.7	0.0
4.71	0.0
4.72	0.0
4.73	0.0
4.74	0.0
4.75	0.0
4.76	0.0
4.77	0.0
4.78	0.0
4.79	0.0
4.8	0.0
4.81	0.0
4.82	0.0
4.83	0.0
4.84	0.0
4.85	0.0
4.86	0.0
4.87	0.0
4.88	0.0
4.89	0.0
4.9	0.0
4.91	0.0
4.92	0.0
4.93	0.0
4.94	0.0
4.95	0.0
4.96	0.0
4.97	0.0
4.98	0.0
4.99	0.0
5.0	0.0
5.01	0.0
5.02	0.0
5.03	0.0
5.04	0.0
5.05	0.0
5.06	0.0
5.07	0.0
5.08	0.0
5.09	0.0
5.1	0.0
5.11	0.0
5.12	0.0
5.13	0.0
5.14	0.0
5.15	0.0
5.16	0.0
5.17	0.0
5.18	0.0
5.19	0.0
5.2	0.0
5.21	0.0
5.22	0.0
5.23	0.0
5.24	0.0
5.25	0.0
5.26	0.0
5.27	0.0
5.28	0.0
5.29	0.0
5.3	0.0
5.31	0.0
5.32	0.0
5.33	0.0
5.34	0.0
5.35	0.0
5.36	0.0
5.37	0.0
5.38	0.0
5.39	0.0
5.4	0.0
5.41	0.0
5.42	0.0
5.43	0.0
5.44	0.0
5.45	0.0
5.46	0.0
5.47	0.0
5.48	0.0
5.49	0.0
5.5	0.0
5.51	0.0
5.52	0.0
5.53	0.0
5.54	0.0
5.55	0.0
5.56	0.0
5.57	0.0
5.58	0.0
5.59	0.0
5.6	0.0
5.61	0.0
5.62	0.0
5.63	0.0
5.64	0.0
5.65	0.0
5.66	0.0
5.67	0.0
5.68	0.0
5.69	0.0
5.7	0.0
5.71	0.0
5.72	0.0
5.73	0.0
5.74	0.0
5.75	0.0
5.76	0.0
5.77	0.0
5.78	0.0
5.79	0.0
5.8	0.0
5.81	0.0
5.82	0.0
5.83	0.0
5.84	0.0
5.85	0.0
5.86	0.0
5.87	0.0
5.88	0.0
5.89	0.0
5.9	0.0
5.91	0.0
5.92	0.0
5.93	0.0
5.94	0.0
5.95	0.0
5.96	0.0
5.97	0.0
5.98	0.0
5.99	0.0
6.0	0.0
6.01	0.0
6.02	0.0
6.03	0.0
6.04	0.0
6.05	0.0
6.06	0.0
6.07	0.0
6.08	0.0
6.09	0.0
6.1	0.0
6.11	0.0
6.12	0.0
6.13	0.0
6.14	0.0
6.15	0.0
6.16	0.0
6.17	0.0
6.18	0.0
6.19	0.0
6.2	0.0
6.21	0.0
6.22	0.0
6.23	0.0
6.24	0.0
6.25	0.0
6.26	0.0
6.27	0.0
6.28	0.0
6.29	0.0
6.3	0.0
6.31	0.0
6.32	0.0
6.33	0.0
6.34	0.0
6.35	0.0
6.36	0.0
6.37	0.0
6.38	0.0
6.39	0.0
6.4	0.0
6.41	0.0
6.42	0.0
6.43	0.0
6.44	0.0
6.45	0.0
6.46	0.0
6.47	0.0
6.48	0.0
6.49	0.0
6.5	0.0
6.51	0.0
6.52	0.0
6.53	0.0
6.54	0.0
6.55	0.0
6.56	0.0
6.57	0.0
6.58	0.0
6.59	0.0
6.6	0.0
6.61	0.0
6.62	0.0
6.63	0.0
6.64	0.0
6.65	0.0
6.66	0.0
6.67	0.0
6.68	0.0
6.69	0.0
6.7	0.0
6.71	0.0
6.72	0.0
6.73	1.05
6.74	0.0
6.75	0.0
6.76	0.0
6.77	0.0
6.78	0.0
6.79	0.0
6.8	0.0
6.81	0.0
6.82	0.0
6.83	0.0
6.84	0.0
6.85	0.0
6.86	0.0
6.87	0.0
6.88	0.0
6.89	0.0
6.9	0.0
6.91	0.0
6.92	0.0
6.93	0.0
6.94	0.0
6.95	0.0
6.96	0.0
6.97	0.0
6.98	0.0
6.99	0.0
7.0	0.0
7.01	0.0
7.02	0.0
7.03	0.0
7.04	0.0
7.05	0.0
7.06	0.0
7.07	0.0
7.08	0.0
7.09	0.0
7.1	0.0
7.11	0.0
7.12	0.0
7.13	0.0
7.14	0.0
7.15	0.0
7.16	0.0
7.17	0.0
7.18	0.0
7.19	0.0
7.2	0.0
7.21	0.0
7.22	0.0
7.23	0.0
7.24	0.0
7.25	0.0
7.26	0.0
7.27	0.0
7.28	0.0
7.29	0.0
7.3	0.0
7.31	0.0
7.32	0.0
7.33	0.0
7.34	0.0
7.35	0.0
7.36	0.0
7.37	0.0
7.38	0.0
7.39	0.0
7.4	0.0
7.41	0.0
7.42	0.0
7.43	0.0
7.44	0.0
7.45	0.0
7.46	0.0
7.47	0.0
7.48	0.0
7.49	0.0
7.5	0.0
7.51	0.0
7.52	0.0
7.53	0.0
7.54	0.0
7.55	0.0
7.56	0.0
7.57	0.0
7.58	0.0
7.59	0.0
7.6	0.0
7.61	0.0
7.62	0.0
7.63	0.0
7.64	0.0
7.65	0.0
7.66	0.0
7.67	0.0
7.68	0.0
7.69	0.0
7.7	0.0
7.71	0.0
7.72	0.0
7.73	0.0
7.74	0.0
7.75	0.0
7.76	0.0
7.77	0.0
7.78	0.0
7.79	0.0
7.8	0.0
7.81	0.0
7.82	0.0
7.83	0.0
7.84	0.0
7.85	0.0
7.86	0.0
7.87	0.0
7.88	0.0
7.89	0.0
7.9	0.0
7.91	0.0
7.92	0.0
7.93	0.0
7.94	0.0
7.95	0.0
7.96	0.0
7.97	0.0
7.98	0.0
7.99	0.0
8.0	0.0
8.01	0.0
8.02	0.0
8.03	0.0
8.04	0.0
8.05	0.0
8.06	0.0
8.07	0.0
8.08	0.0
8.09	0.0
8.1	0.0
8.11	0.0
8.12	0.0
8.13	0.0
8.14	0.0
8.15	0.0
8.16	0.0
8.17	0.0
8.18	0.0
8.19	0.0
8.2	0.0
8.21	0.0
8.22	0.0
8.23	0.0
8.24	0.0
8.25	0.0
8.26	0.0
8.27	0.0
8.28	0.0
8.29	0.0
8.3	0.0
8.31	0.0
8.32	0.0
8.33	0.0
8.34	0.0
8.35	0.0
8.36	0.0
8.37	0.0
8.38	0.0
8.39	0.0
8.4	0.0
8.41	0.0
8.42	0.0
8.43	0.0
8.44	0.0
8.45	0.0
8.46	0.0
8.47	0.0
8.48	0.0
8.49	0.0
8.5	0.0
8.51	0.0
8.52	0.0
8.53	0.0
8.54	0.0
8.55	0.0
8.56	0.0
8.57	0.0
8.58	0.0
8.59	0.0
8.6	0.0
8.61	0.0
8.62	0.0
8.63	0.0
8.64	0.0
8.65	0.0
8.66	0.0
8.67	0.0
8.68	0.0
8.69	0.0
8.7	0.0
8.71	0.0
8.72	0.0
8.73	0.0
8.74	0.0
8.75	0.0
8.76	0.0
8.77	0.0
8.78	0.0
8.79	0.0
8.8	0.0
8.81	0.0
8.82	0.0
8.83	0.0
8.84	0.0
8.85	0.0
8.86	0.0
8.87	0.0
8.88	0.0
8.89	0.0
8.9	0.0
8.91	0.0
8.92	0.0
8.93	0.0
8.94	0.0
8.95	0.0
8.96	0.0
8.97	0.0
8.98	0.0
8.99	0.0
9.0	0.0
9.01	0.0
9.02	0.0
9.03	0.0
9.04	0.0
9.05	0.0
9.06	0.0
9.07	0.0
9.08	0.0
9.09	0.0
9.1	0.0
9.11	0.0
9.12	0.0
9.13	0.0
9.14	0.0
9.15	0.0
9.16	0.0
9.17	0.0
9.18	0.0
9.19	0.0
9.2	0.0
9.21	0.0
9.22	0.0
9.23	0.0
9.24	0.0
9.25	0.0
9.26	0.0
9.27	0.0
9.28	0.0
9.29	0.0
9.3	0.0
9.31	0.0
9.32	0.0
9.33	0.0
9.34	0.0
9.35	0.0
9.36	0.0
9.37	0.0
9.38	0.0
9.39	0.0
9.4	0.0
9.41	0.0
9.42	0.0
9.43	0.0
9.44	0.0
9.45	0.0
9.46	0.0
9.47	0.0
9.48	0.0
9.49	0.0
9.5	0.0
9.51	0.0
9.52	0.0
9.53	0.0
9.54	0.0
9.55	0.0
9.56	0.0
9.57	0.0
9.58	0.0
9.59	0.0
9.6	0.0
9.61	0.0
9.62	0.0
9.63	0.0
9.64	0.0
9.65	0.0
9.66	0.0
9.67	0.0
9.68	0.0
9.69	0.0
9.7	0.0
9.71	0.0
9.72	0.0
9.73	0.0
9.74	0.0
9.75	0.0
9.76	0.0
9.77	0.0
9.78	0.0
9.79	0.0
9.8	0.0
9.81	0.0
9.82	0.0
9.83	0.0
9.84	0.0
9.85	0.0
9.86	0.0
9.87	0.0
9.88	0.0
9.89	0.0
9.9	0.0
9.91	0.0
9.92	0.0
9.93	0.0
9.94	0.0
9.95	0.0
9.96	0.0
9.97	0.0
9.98	0.0
9.99	0.0


==> figs/gnuplot/treekernelconverge.dat <==
0 1
1 0.333333
2 0
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.5
2 0.083333
3 0
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.592593
2 0.166667
3 0.018519
4 0
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.651163
2 0.236434
3 0.046512
4 0.003876
5 0
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.691706
2 0.293427
3 0.077465
4 0.011737
5 0.000782
6 0
7 0
8 0
9 0
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.790125
2 0.46471
3 0.212843
4 0.076739
5 0.021662
6 0.004701
7 0.000758
8 8.6e-05
9 6e-06
10 0
11 0
12 0
13 0
14 0
15 0


0 1
1 0.853111
2 0.601097
3 0.364735
4 0.194039
5 0.091264
6 0.038084
7 0.01411
8 0.004635
9 0.001346
10 0.000344
11 7.7e-05
12 1.5e-05
13 2e-06
14 0
15 0


0 1
1 0.900061
2 0.717156
3 0.523382
4 0.355708
5 0.227225
6 0.137195
7 0.078577
8 0.042792
9 0.022194
10 0.010974
11 0.005177
12 0.002331
13 0.001002
14 0.000411
15 0.000161


0 1
1 0.919083
2 0.767657
3 0.600358
4 0.446337
5 0.318208
6 0.218742
7 0.145516
8 0.093918
9 0.058917
10 0.035973
11 0.0214
12 0.012413
13 0.007025
14 0.003881
15 0.002094


0 1
1 0.929977
2 0.797454
3 0.647894
4 0.505814
5 0.382604
6 0.281877
7 0.202984
8 0.143232
9 0.099219
10 0.067565
11 0.045278
12 0.029885
13 0.01944
14 0.01247
15 0.007892


0 1
1 0.937325
2 0.817897
3 0.681374
4 0.549195
5 0.431657
6 0.332518
7 0.25191
8 0.188143
9 0.138778
10 0.101236
11 0.073112
12 0.052318
13 0.037119
14 0.026126
15 0.018251


0 1
1 0.94280904
2 0.83333333
3 0.70710678
4 0.58333333
5 0.47140452
6 0.375
7 0.29462783
8 0.22916667
9 0.1767767
10 0.13541667
11 0.10311974
12 0.078125
13 0.058925565
14 0.044270833
15 0.03314563



==> figs/poisson_cavity.dat <==
0.010000000	0.958146139	0.961553207	0.956524193	0.947999447
0.012223047	0.949966332	0.943084006	0.955485586	0.943976609
0.014940288	0.934758818	0.932511629	0.934039706	0.930577385
0.018261585	0.921786197	0.922274557	0.928284277	0.912809682
0.022321221	0.908994392	0.899200118	0.910838072	0.895821025
0.027283334	0.895369428	0.882955910	0.883012373	0.880158678
0.033348548	0.865763032	0.862597113	0.864240894	0.857786468
0.040762087	0.843840928	0.826535987	0.836267149	0.829328045
0.049823691	0.816277449	0.800276608	0.804683467	0.800889591
0.060899732	0.778547650	0.764174287	0.763784800	0.756897966
0.074438030	0.736788120	0.716153534	0.712914924	0.711550416
0.090985955	0.695079576	0.672503080	0.661551383	0.654561941
0.111212562	0.645022066	0.605574602	0.606988889	0.595287977
0.135935639	0.588404563	0.541594034	0.535306125	0.533108691
0.166154773	0.526036253	0.476315268	0.469430333	0.463356839
0.203091762	0.461247357	0.402653497	0.396848386	0.391133571
0.248240018	0.399868837	0.332156342	0.318377907	0.316414243
0.303424945	0.335161847	0.263937452	0.240003038	0.241382980
0.370877741	0.270619527	0.198386944	0.181144593	0.171010129
0.453325612	0.217993529	0.143480402	0.121793753	0.118426224
0.554102033	0.168798651	0.096785032	0.078684930	0.071754981
0.677281528	0.128405363	0.066058700	0.046769110	0.042898853
0.827844405	0.095800618	0.041801635	0.026392867	0.023352994
1.011878120	0.071820328	0.026087282	0.015511386	0.012225104
1.236823397	0.053446912	0.016352014	0.008351626	0.006641976
1.511775071	0.039705925	0.009843421	0.004569170	0.003431036
1.847849797	0.030385793	0.006211792	0.002360876	0.001541253
2.258635521	0.023672988	0.004103864	0.001104626	0.000598493
2.760740847	0.018691580	0.002934028	0.000566819	0.000287139
3.374466556	0.015087825	0.002169279	0.000344038	0.000116414
4.124626383	0.012335971	0.001686305	0.000223103	0.000047849
5.041550277	0.010169131	0.001349067	0.000164566	0.000024709
6.162310677	0.008401915	0.001090634	0.000128506	0.000015623
7.532221398	0.006961838	0.000886696	0.000102290	0.000011643
9.206669732	0.005772364	0.000722522	0.000082503	0.000009124
11.253355826	0.004791905	0.000590880	0.000066897	0.000007328
13.755029890	0.003984126	0.000484618	0.000054442	0.000005938
16.812837895	0.003309803	0.000397646	0.000044465	0.000004839
20.550411038	0.002750767	0.000326429	0.000036368	0.000003940
25.118864315	0.002284529	0.000268549	0.000029812	0.000003218
 


==> figs/poisson_numerics.dat <==
0.010000000	0.958665757	0.954408459	0.953964505	0.954291907
0.012689610	0.942109829	0.936681834	0.936306800	0.937300756
0.016102620	0.927030581	0.919682376	0.917282880	0.918674896
0.020433597	0.912672692	0.901614850	0.901334992	0.902074606
0.025929438	0.897920256	0.885932558	0.883709611	0.886020045
0.032903446	0.867673930	0.854966086	0.850914381	0.851984244
0.041753189	0.840721025	0.822026812	0.819523690	0.822615903
0.052983169	0.802900776	0.779287902	0.775100883	0.777040154
0.067233575	0.757574521	0.729569029	0.725828280	0.728156568
0.085316785	0.707406189	0.672181243	0.669159199	0.670006794
0.108263673	0.643245744	0.601331877	0.598122748	0.597413566
0.137382380	0.580331311	0.530942014	0.522002998	0.526553924
0.174332882	0.506859704	0.447750269	0.437290610	0.440200318
0.221221629	0.433451278	0.365234874	0.350907517	0.354464023
0.280721620	0.356747166	0.279227916	0.262938041	0.266477451
0.356224789	0.282525722	0.203304959	0.181784497	0.183134567
0.452035366	0.218485583	0.137970180	0.117919326	0.115222660
0.573615251	0.161231440	0.091551420	0.069159614	0.067356639
0.727895384	0.117047508	0.055126612	0.037631165	0.034599438
0.923670857	0.082476484	0.032882223	0.018460730	0.017001907
1.172102298	0.057652707	0.018073009	0.008702668	0.007797028
1.487352107	0.040973722	0.010528775	0.004791805	0.004786042
1.887391822	0.029429489	0.005902620	0.001881927	0.002069854
2.395026620	0.022149999	0.003697753	0.000593059	0.000582764
3.039195382	0.017047314	0.002504259	0.000395925	0.000512482
3.856620421	0.013130024	0.001874070	0.000294543	0.000037760
4.893900918	0.010420400	0.001387451	0.000167720	0.000023246
6.210169419	0.008319412	0.001079433	0.000126817	0.000015238
7.880462816	0.006655698	0.000845356	0.000097121	0.000010865
10.000000000	0.005342206	0.000665073	0.000075500	0.000008338



==> figs/poissonrenorm_cavity.dat <==
0.010000	0.958957	0.955510	0.955944	0.955397
0.012690	0.949568	0.944391	0.942694	0.945521
0.016103	0.937181	0.927877	0.928703	0.927221
0.020434	0.919370	0.913194	0.912118	0.911244
0.025929	0.898803	0.888801	0.890806	0.889476
0.032903	0.874819	0.862028	0.858410	0.859223
0.041753	0.844015	0.826831	0.828753	0.828108
0.052983	0.806945	0.785051	0.786681	0.783834
0.067234	0.762830	0.737842	0.736649	0.734070
0.085317	0.711555	0.684013	0.682084	0.678394
0.108264	0.651856	0.614007	0.609667	0.602337
0.137382	0.585907	0.538789	0.532215	0.531084
0.174333	0.509420	0.457138	0.451183	0.447486
0.221222	0.435681	0.371639	0.359099	0.360188
0.280722	0.363558	0.292268	0.277143	0.270430
0.356225	0.288943	0.214611	0.192613	0.190273
0.452035	0.227435	0.149582	0.129278	0.123551
0.573615	0.172563	0.101538	0.080602	0.074655
0.727895	0.128327	0.066470	0.049626	0.044481
0.923671	0.095044	0.043292	0.031016	0.027709
1.172100	0.069789	0.028748	0.020457	0.018254
1.487350	0.051597	0.019161	0.013238	0.012201
1.887390	0.037983	0.012665	0.008644	0.007992
2.395030	0.027989	0.007912	0.005063	0.004703
3.039200	0.020679	0.004807	0.002723	0.002450
3.856620	0.015382	0.002911	0.001289	0.001091
4.893900	0.011662	0.001833	0.000555	0.000411
6.210170	0.009040	0.001204	0.000233	0.000108
7.880460	0.007074	0.000870	0.000121	0.000033
10.000000	0.005593	0.000667	0.000078	0.000011


==> figs/poissonrenorm_numeric.dat <==
0.01000000	0.95740698	0.95382520
0.01268961	0.94125744	0.93578130
0.01610262	0.92503480	0.91831746
0.02043360	0.90971166	0.90145382
0.02592944	0.89448873	0.88447148
0.03290345	0.86466203	0.85225887
0.04175319	0.83667937	0.82148049
0.05298317	0.79649481	0.77690855
0.06723358	0.75356264	0.72840436
0.08531679	0.70132866	0.67111013
0.10826367	0.64001194	0.60090342
0.13738238	0.57539188	0.52960211
0.17433288	0.50231047	0.44672699
0.22122163	0.42959010	0.36474849
0.28072162	0.35455813	0.28267060
0.35622479	0.28483716	0.20744605
0.45203537	0.22248457	0.14518894
0.57361525	0.17078481	0.09829794
0.72789538	0.12861540	0.06491394
0.92367086	0.09585388	0.04270338
1.17210230	0.07092493	0.02833452
1.48735211	0.05256067	0.01903102
1.88739182	0.03894889	0.01237558
2.39502662	0.02882031	0.00790927
3.03919538	0.02134796	0.00486492
3.85662042	0.01586218	0.00290251
4.89390092	0.01205763	0.00184433
6.21016942	0.00931382	0.00122854
7.88046282	0.00729795	0.00089160
10.00000000	0.00576830	0.00068156


==> figs/posterior_var_plots/binned_posterior_var_nu_0.01.dat <==
0.0471762	0.0419804794968
0.0481290238	0.0
0.0490818476	0.00419804794968
0.0500346714	0.00209902397484
0.0509874952	0.00209902397484
0.051940319	0.0
0.0528931428	0.00314853596226
0.0538459666	0.00209902397484
0.0547987904	0.00209902397484
0.0557516142	0.00209902397484
0.056704438	0.00419804794968
0.0576572618	0.0052475599371
0.0586100856	0.0052475599371
0.0595629094	0.00314853596226
0.0605157332	0.00104951198742
0.061468557	0.00104951198742
0.0624213808	0.00209902397484
0.0633742046	0.00419804794968
0.0643270284	0.00104951198742
0.0652798522	0.00629707192453
0.066232676	0.00104951198742
0.0671854998	0.00419804794968
0.0681383236	0.0
0.0690911474	0.0
0.0700439712	0.00104951198742
0.070996795	0.00314853596226
0.0719496188	0.00734658391195
0.0729024426	0.0052475599371
0.0738552664	0.00209902397484
0.0748080902	0.0052475599371
0.075760914	0.00629707192453
0.0767137378	0.00839609589937
0.0776665616	0.00314853596226
0.0786193854	0.00734658391195
0.0795722092	0.019940727761
0.080525033	0.0157426798113
0.0814778568	0.0178417037862
0.0824306806	0.0293863356478
0.0833835044	0.0283368236604
0.0843363282	0.0262377996855
0.085289152	0.0388319435346
0.0862419758	0.0608716952704
0.0871947996	0.0881590069434
0.0881476234	0.108099734704
0.0891004472	0.270774092755
0.090053271	9.72372856346
0.0910060948	0.00314853596226
0.0919589186	0.0251882876981
0.0929117424	0.00209902397484
0.0938645662	0.00419804794968
0.09481739	0.00209902397484
0.0957702138	0.00734658391195
0.0967230376	0.0262377996855
0.0976758614	0.059822183283
0.0986286852	0.0650697432201
0.099581509	0.0461785274465
0.1005343328	0.0671687671949
0.1014871566	0.0640202312327
0.1024399804	0.059822183283
0.1033928042	0.072416327132
0.104345628	0.0220397517358
0.1052984518	0.0430299914843
0.1062512756	0.0566736473207
0.1072040994	0.039881455522
0.1081569232	0.0766143750817
0.109109747	0.0451290154591
0.1100625708	0.0430299914843
0.1110153946	0.0419804794968
0.1119682184	0.0619212072578
0.1129210422	0.059822183283
0.113873866	0.0671687671949
0.1148266898	0.059822183283
0.1157795136	0.0766143750817
0.1167323374	0.0829114470063
0.1176851612	0.0335843835975
0.118637985	0.0493270634088
0.1195908088	0.0514260873836
0.1205436326	0.0850104709811
0.1214964564	0.0493270634088
0.1224492802	0.052475599371
0.123402104	0.0556241353333
0.1243549278	0.0587726712956
0.1253077516	0.0587726712956
0.1262605754	0.0587726712956
0.1272133992	0.0808124230314
0.128166223	0.0535251113585
0.1291190468	0.0619212072578
0.1300718706	0.0545746233459
0.1310246944	0.0629707192453
0.1319775182	0.0409309675094
0.132930342	0.0430299914843
0.1338831658	0.0472280394339
0.1348359896	0.0430299914843
0.1357888134	0.0514260873836
0.1367416372	0.0650697432201
0.137694461	0.052475599371
0.1386472848	0.0566736473207
0.1396001086	0.0367329195597
0.1405529324	0.0430299914843
0.1415057562	0.052475599371
0.14245858	0.0377824315472
0.1434114038	0.019940727761
0.1443642276	0.0283368236604
0.1453170514	0.0335843835975
0.1462698752	0.0209902397484
0.147222699	0.0493270634088
0.1481755228	0.0356834075723
0.1491283466	0.0251882876981
0.1500811704	0.0230892637233
0.1510339942	0.0241387757107
0.151986818	0.0125941438491
0.1529396418	0.0325348716101
0.1538924656	0.0209902397484
0.1548452894	0.0388319435346
0.1557981132	0.0272873116729
0.156750937	0.0220397517358
0.1577037608	0.0220397517358
0.1586565846	0.00839609589937
0.1596094084	0.0241387757107
0.1605622322	0.0136436558365
0.161515056	0.0146931678239
0.1624678798	0.0230892637233
0.1634207036	0.0104951198742
0.1643735274	0.0115446318616
0.1653263512	0.00944560788679
0.166279175	0.0146931678239
0.1672319988	0.0136436558365
0.1681848226	0.019940727761
0.1691376464	0.00839609589937
0.1700904702	0.00629707192453
0.171043294	0.00944560788679
0.1719961178	0.0125941438491
0.1729489416	0.0125941438491
0.1739017654	0.00839609589937
0.1748545892	0.0104951198742
0.175807413	0.0146931678239
0.1767602368	0.0104951198742
0.1777130606	0.0230892637233
0.1786658844	0.00944560788679
0.1796187082	0.0188912157736
0.180571532	0.0167921917987
0.1815243558	0.00944560788679
0.1824771796	0.0136436558365
0.1834300034	0.0230892637233
0.1843828272	0.0125941438491
0.185335651	0.0178417037862
0.1862884748	0.0241387757107
0.1872412986	0.0125941438491
0.1881941224	0.0167921917987
0.1891469462	0.0283368236604
0.19009977	0.0209902397484
0.1910525938	0.0188912157736
0.1920054176	0.0157426798113
0.1929582414	0.00839609589937
0.1939110652	0.0241387757107
0.194863889	0.0188912157736
0.1958167128	0.0377824315472
0.1967695366	0.0230892637233
0.1977223604	0.0251882876981
0.1986751842	0.0167921917987
0.199628008	0.0167921917987
0.2005808318	0.0220397517358
0.2015336556	0.0125941438491
0.2024864794	0.0146931678239
0.2034393032	0.0167921917987
0.204392127	0.00839609589937
0.2053449508	0.0178417037862
0.2062977746	0.0230892637233
0.2072505984	0.00839609589937
0.2082034222	0.0146931678239
0.209156246	0.0251882876981
0.2101090698	0.0178417037862
0.2110618936	0.0115446318616
0.2120147174	0.0209902397484
0.2129675412	0.00839609589937
0.213920365	0.0146931678239
0.2148731888	0.0188912157736
0.2158260126	0.00629707192453
0.2167788364	0.0104951198742
0.2177316602	0.0178417037862
0.218684484	0.0167921917987
0.2196373078	0.00314853596226
0.2205901316	0.0136436558365
0.2215429554	0.00839609589937
0.2224957792	0.00629707192453
0.223448603	0.00944560788679
0.2244014268	0.0115446318616
0.2253542506	0.0230892637233
0.2263070744	0.0125941438491
0.2272598982	0.00839609589937
0.228212722	0.00944560788679
0.2291655458	0.0115446318616
0.2301183696	0.00839609589937
0.2310711934	0.0167921917987
0.2320240172	0.00419804794968
0.232976841	0.0115446318616
0.2339296648	0.0146931678239
0.2348824886	0.0136436558365
0.2358353124	0.00734658391195
0.2367881362	0.0157426798113
0.23774096	0.0104951198742
0.2386937838	0.00629707192453
0.2396466076	0.0104951198742
0.2405994314	0.00839609589937
0.2415522552	0.0146931678239
0.242505079	0.0115446318616
0.2434579028	0.00419804794968
0.2444107266	0.0146931678239
0.2453635504	0.00839609589937
0.2463163742	0.00944560788679
0.247269198	0.00839609589937
0.2482220218	0.0157426798113
0.2491748456	0.0188912157736
0.2501276694	0.0304358476352
0.2510804932	0.0251882876981
0.252033317	0.03253487161
0.2529861408	0.0188912157736
0.2539389646	0.0272873116729
0.2548917884	0.0209902397484
0.2558446122	0.0230892637233
0.256797436	0.0251882876981
0.2577502598	0.0283368236604
0.2587030836	0.019940727761
0.2596559074	0.0388319435346
0.2606087312	0.0262377996855
0.261561555	0.0461785274465
0.2625143788	0.0220397517358
0.2634672026	0.0314853596226
0.2644200264	0.03253487161
0.2653728502	0.0251882876981
0.266325674	0.0377824315472
0.2672784978	0.0335843835975
0.2682313216	0.03253487161
0.2691841454	0.0440795034717
0.2701369692	0.0272873116729
0.271089793	0.0367329195597
0.2720426168	0.0377824315472
0.2729954406	0.0356834075723
0.2739482644	0.0314853596226
0.2749010882	0.0419804794968
0.275853912	0.0503765753962
0.2768067358	0.0461785274465
0.2777595596	0.0503765753962
0.2787123834	0.0377824315472
0.2796652072	0.0377824315472
0.280618031	0.0367329195597
0.2815708548	0.0451290154591
0.2825236786	0.0325348716101
0.2834765024	0.0419804794968
0.2844293262	0.0430299914843
0.28538215	0.0482775514214
0.2863349738	0.0514260873836
0.2872877976	0.0262377996855
0.2882406214	0.0356834075723
0.2891934452	0.0409309675094
0.290146269	0.03253487161
0.2910990928	0.0409309675094
0.2920519166	0.0346338955849
0.2930047404	0.0440795034717
0.2939575642	0.0409309675094
0.294910388	0.0346338955849
0.2958632118	0.0419804794968
0.2968160356	0.0293863356478
0.2977688594	0.0283368236604
0.2987216832	0.03253487161
0.299674507	0.0377824315472
0.3006273308	0.0367329195597
0.3015801546	0.0304358476352
0.3025329784	0.0377824315472
0.3034858022	0.0451290154591
0.304438626	0.0346338955849
0.3053914498	0.0262377996855
0.3063442736	0.0430299914843
0.3072970974	0.0241387757107
0.3082499212	0.0241387757107
0.309202745	0.0346338955849
0.3101555688	0.0388319435346
0.3111083926	0.0388319435346
0.3120612164	0.0241387757107
0.3130140402	0.0346338955849
0.313966864	0.0346338955849
0.3149196878	0.0314853596226
0.3158725116	0.0293863356478
0.3168253354	0.0262377996855
0.3177781592	0.0283368236604
0.318730983	0.039881455522
0.3196838068	0.0430299914843
0.3206366306	0.039881455522
0.3215894544	0.0409309675094
0.3225422782	0.0251882876981
0.323495102	0.0356834075723
0.3244479258	0.0451290154591
0.3254007496	0.0262377996855
0.3263535734	0.0146931678239
0.3273063972	0.0356834075723
0.328259221	0.039881455522
0.3292120448	0.0293863356478
0.3301648686	0.0251882876981
0.3311176924	0.0335843835975
0.3320705162	0.0493270634088
0.33302334	0.0451290154591
0.3339761638	0.0430299914843
0.3349289876	0.0346338955849
0.3358818114	0.0461785274465
0.3368346352	0.0335843835975
0.337787459	0.0482775514214
0.3387402828	0.0377824315472
0.3396931066	0.0314853596226
0.3406459304	0.0440795034717
0.3415987542	0.0440795034717
0.342551578	0.0461785274465
0.3435044018	0.0304358476352
0.3444572256	0.0377824315472
0.3454100494	0.0314853596226
0.3463628732	0.0409309675094
0.347315697	0.0293863356478
0.3482685208	0.0430299914843
0.3492213446	0.0482775514214
0.3501741684	0.039881455522
0.3511269922	0.0409309675094
0.352079816	0.0514260873836
0.3530326398	0.0671687671949
0.3539854636	0.0482775514214
0.3549382874	0.0409309675094
0.3558911112	0.0377824315472
0.356843935	0.0472280394339
0.3577967588	0.0514260873836
0.3587495826	0.03253487161
0.3597024064	0.0314853596226
0.3606552302	0.0472280394339
0.361608054	0.0514260873836
0.3625608778	0.0566736473207
0.3635137016	0.0577231593082
0.3644665254	0.0661192552075
0.3654193492	0.0619212072578
0.366372173	0.0493270634088
0.3673249968	0.0472280394339
0.3682778206	0.0419804794968
0.3692306444	0.0461785274465
0.3701834682	0.0514260873836
0.371136292	0.0535251113585
0.3720891158	0.0482775514214
0.3730419396	0.0493270634088
0.3739947634	0.0493270634088
0.3749475872	0.0409309675094
0.375900411	0.0640202312327
0.3768532348	0.052475599371
0.3778060586	0.0556241353333
0.3787588824	0.0419804794968
0.3797117062	0.0629707192453
0.38066453	0.0629707192453
0.3816173538	0.0545746233459
0.3825701776	0.0608716952704
0.3835230014	0.0629707192453
0.3844758252	0.0356834075723
0.385428649	0.0472280394339
0.3863814728	0.0472280394339
0.3873342966	0.0619212072578
0.3882871204	0.0461785274465
0.3892399442	0.0514260873836
0.390192768	0.0545746233459
0.3911455918	0.059822183283
0.3920984156	0.0535251113585
0.3930512394	0.0566736473207
0.3940040632	0.052475599371
0.394956887	0.0419804794968
0.3959097108	0.0587726712956
0.3968625346	0.059822183283
0.3978153584	0.059822183283
0.3987681822	0.0766143750817
0.399721006	0.0682182791824
0.4006738298	0.0535251113585
0.4016266536	0.0713668151446
0.4025794774	0.0766143750817
0.4035323012	0.0713668151446
0.404485125	0.0671687671949
0.4054379488	0.0556241353333
0.4063907726	0.0545746233459
0.4073435964	0.0556241353333
0.4082964202	0.0608716952704
0.409249244	0.0577231593082
0.4102020678	0.0503765753962
0.4111548916	0.0629707192453
0.4121077154	0.072416327132
0.4130605392	0.0881590069434
0.414013363	0.072416327132
0.4149661868	0.0650697432201
0.4159190106	0.052475599371
0.4168718344	0.0566736473207
0.4178246582	0.0514260873836
0.418777482	0.0629707192453
0.4197303058	0.0545746233459
0.4206831296	0.0608716952704
0.4216359534	0.0619212072578
0.4225887772	0.0619212072578
0.423541601	0.0556241353333
0.4244944248	0.0682182791824
0.4254472486	0.0430299914843
0.4264000724	0.0503765753962
0.4273528962	0.059822183283
0.42830572	0.0608716952704
0.4292585438	0.0556241353333
0.4302113676	0.0461785274465
0.4311641914	0.052475599371
0.4321170152	0.0587726712956
0.433069839	0.059822183283
0.4340226628	0.0535251113585
0.4349754866	0.0545746233459
0.4359283104	0.0661192552075
0.4368811342	0.0692677911698
0.437833958	0.0377824315472
0.4387867818	0.052475599371
0.4397396056	0.0850104709811
0.4406924294	0.059822183283
0.4416452532	0.0682182791824
0.442598077	0.0808124230314
0.4435509008	0.0640202312327
0.4445037246	0.052475599371
0.4454565484	0.0692677911698
0.4464093722	0.0482775514214
0.447362196	0.0682182791824
0.4483150198	0.0440795034717
0.4492678436	0.0461785274465
0.4502206674	0.0671687671949
0.4511734912	0.052475599371
0.452126315	0.0514260873836
0.4530791388	0.0472280394339
0.4540319626	0.0650697432201
0.4549847864	0.0377824315472
0.4559376102	0.0556241353333
0.456890434	0.052475599371
0.4578432578	0.0934065668805
0.4587960816	0.0661192552075
0.4597489054	0.0745153511069
0.4607017292	0.0472280394339
0.461654553	0.0629707192453
0.4626073768	0.0503765753962
0.4635602006	0.0745153511069
0.4645130244	0.0629707192453
0.4654658482	0.0650697432201
0.466418672	0.0808124230314
0.4673714958	0.0629707192453
0.4683243196	0.0787133990566
0.4692771434	0.059822183283
0.4702299672	0.0692677911698
0.471182791	0.0650697432201
0.4721356148	0.0850104709811
0.4730884386	0.0818619350188
0.4740412624	0.0839609589937
0.4749940862	0.0860599829685
0.47594691	0.0787133990566
0.4768997338	0.0692677911698
0.4778525576	0.072416327132
0.4788053814	0.0514260873836
0.4797582052	0.0692677911698
0.480711029	0.0661192552075
0.4816638528	0.0734658391195
0.4826166766	0.0713668151446
0.4835695004	0.0776638870692
0.4845223242	0.0839609589937
0.485475148	0.0860599829685
0.4864279718	0.079762911044
0.4873807956	0.0766143750817
0.4883336194	0.0860599829685
0.4892864432	0.0766143750817
0.490239267	0.059822183283
0.4911920908	0.0829114470063
0.4921449146	0.0755648630943
0.4930977384	0.0619212072578
0.4940505622	0.0766143750817
0.495003386	0.0787133990566
0.4959562098	0.0755648630943
0.4969090336	0.0703173031572
0.4978618574	0.0577231593082
0.4988146812	0.0808124230314
0.499767505	0.0619212072578
0.5007203288	0.0755648630943
0.5016731526	0.0913075429056
0.5026259764	0.0829114470063
0.5035788002	0.0955055908553
0.504531624	0.0713668151446
0.5054844478	0.0787133990566
0.5064372716	0.0787133990566
0.5073900954	0.0671687671949
0.5083429192	0.059822183283
0.509295743	0.0734658391195
0.5102485668	0.0776638870692
0.5112013906	0.0577231593082
0.5121542144	0.0545746233459
0.5131070382	0.0608716952704
0.514059862	0.0577231593082
0.5150126858	0.0713668151446
0.5159655096	0.0619212072578
0.5169183334	0.0556241353333
0.5178711572	0.0713668151446
0.518823981	0.0577231593082
0.5197768048	0.0503765753962
0.5207296286	0.0514260873836
0.5216824524	0.0650697432201
0.5226352762	0.0503765753962
0.5235881	0.0682182791824
0.5245409238	0.0629707192453
0.5254937476	0.0661192552075
0.5264465714	0.0577231593081
0.5273993952	0.0640202312327
0.528352219	0.0776638870692
0.5293050428	0.0535251113585
0.5302578666	0.0892085189308
0.5312106904	0.0682182791824
0.5321635142	0.0745153511069
0.533116338	0.0839609589937
0.5340691618	0.0577231593081
0.5350219856	0.0755648630943
0.5359748094	0.0661192552075
0.5369276332	0.0514260873836
0.537880457	0.0766143750817
0.5388332808	0.0556241353333
0.5397861046	0.0934065668805
0.5407389284	0.0839609589937
0.5416917522	0.0829114470063
0.542644576	0.0871094949559
0.5435973998	0.0692677911698
0.5445502236	0.0902580309182
0.5455030474	0.0976046148301
0.5464558712	0.0871094949559
0.547408695	0.0955055908553
0.5483615188	0.0818619350188
0.5493143426	0.0829114470063
0.5502671664	0.0955055908553
0.5512199902	0.092357054893
0.552172814	0.0902580309182
0.5531256378	0.0608716952704
0.5540784616	0.0776638870692
0.5550312854	0.0776638870691
0.5559841092	0.0818619350188
0.556936933	0.0965551028427
0.5578897568	0.0976046148302
0.5588425806	0.0839609589937
0.5597954044	0.0818619350188
0.5607482282	0.0965551028427
0.561701052	0.079762911044
0.5626538758	0.0860599829685
0.5636066996	0.0829114470063
0.5645595234	0.0913075429056
0.5655123472	0.079762911044
0.566465171	0.0871094949559
0.5674179948	0.0976046148301
0.5683708186	0.099703638805
0.5693236424	0.0850104709811
0.5702764662	0.0902580309182
0.57122929	0.0860599829685
0.5721821138	0.113347294641
0.5731349376	0.0808124230314
0.5740877614	0.0965551028427
0.5750405852	0.0629707192453
0.575993409	0.0829114470063
0.5769462328	0.0713668151446
0.5778990566	0.0965551028427
0.5788518804	0.0902580309182
0.5798047042	0.0724163271321
0.580757528	0.0881590069434
0.5817103518	0.0976046148302
0.5826631756	0.092357054893
0.5836159994	0.10600071073
0.5845688232	0.108099734704
0.585521647	0.0976046148301
0.5864744708	0.0913075429056
0.5874272946	0.103901686755
0.5883801184	0.0934065668805
0.5893329422	0.0734658391195
0.590285766	0.099703638805
0.5912385898	0.0871094949559
0.5921914136	0.0902580309182
0.5931442374	0.0713668151446
0.5940970612	0.104951198742
0.595049885	0.0818619350188
0.5960027088	0.0766143750817
0.5969555326	0.0787133990566
0.5979083564	0.108099734704
0.5988611802	0.0839609589937
0.599814004	0.0902580309182
0.6007668278	0.0976046148301
0.6017196516	0.0818619350188
0.6026724754	0.0755648630943
0.6036252992	0.0955055908553
0.604578123	0.0850104709811
0.6055309468	0.0818619350188
0.6064837706	0.0965551028427
0.6074365944	0.0955055908553
0.6083894182	0.099703638805
0.609342242	0.0881590069434
0.6102950658	0.0577231593082
0.6112478896	0.0986541268176
0.6122007134	0.0944560788679
0.6131535372	0.0829114470063
0.614106361	0.0787133990566
0.6150591848	0.108099734704
0.6160120086	0.115446318616
0.6169648324	0.104951198742
0.6179176562	0.117545342591
0.61887048	0.100753150792
0.6198233038	0.113347294641
0.6207761276	0.120693878553
0.6217289514	0.0986541268176
0.6226817752	0.0892085189308
0.623634599	0.100753150792
0.6245874228	0.0881590069434
0.6255402466	0.0881590069434
0.6264930704	0.0944560788679
0.6274458942	0.0923570548931
0.628398718	0.0818619350188
0.6293515418	0.0913075429056
0.6303043656	0.103901686755
0.6312571894	0.0839609589937
0.6322100132	0.0913075429056
0.633162837	0.0902580309182
0.6341156608	0.099703638805
0.6350684846	0.0850104709811
0.6360213084	0.0902580309182
0.6369741322	0.092357054893
0.637926956	0.111248270667
0.6388797798	0.110198758679
0.6398326036	0.10600071073
0.6407854274	0.092357054893
0.6417382512	0.107050222717
0.642691075	0.0955055908553
0.6436438988	0.10180266278
0.6445967226	0.114396806629
0.6455495464	0.113347294641
0.6465023702	0.118594854579
0.647455194	0.0724163271321
0.6484080178	0.0776638870691
0.6493608416	0.0892085189308
0.6503136654	0.103901686755
0.6512664892	0.108099734704
0.652219313	0.0986541268176
0.6531721368	0.104951198742
0.6541249606	0.0850104709811
0.6550777844	0.103901686755
0.6560306082	0.132238510415
0.656983432	0.10180266278
0.6579362558	0.0892085189308
0.6588890796	0.0871094949559
0.6598419034	0.0965551028427
0.6607947272	0.0787133990566
0.661747551	0.104951198742
0.6627003748	0.0902580309182
0.6636531986	0.116495830604
0.6646060224	0.0955055908553
0.6655588462	0.111248270667
0.66651167	0.100753150792
0.6674644938	0.107050222717
0.6684173176	0.092357054893
0.6693701414	0.113347294641
0.6703229652	0.100753150792
0.671275789	0.103901686755
0.6722286128	0.108099734704
0.6731814366	0.10600071073
0.6741342604	0.0944560788679
0.6750870842	0.0913075429056
0.676039908	0.0902580309182
0.6769927318	0.099703638805
0.6779455556	0.107050222717
0.6788983794	0.122792902528
0.6798512032	0.108099734704
0.680804027	0.118594854579
0.6817568508	0.0976046148302
0.6827096746	0.126990950478
0.6836624984	0.0986541268176
0.6846153222	0.0955055908553
0.685568146	0.0955055908553
0.6865209698	0.114396806629
0.6874737936	0.114396806629
0.6884266174	0.10600071073
0.6893794412	0.0923570548931
0.690332265	0.114396806629
0.6912850888	0.108099734704
0.6922379126	0.115446318616
0.6931907364	0.100753150792
0.6941435602	0.111248270667
0.695096384	0.0850104709811
0.6960492078	0.0965551028427
0.6970020316	0.140634606314
0.6979548554	0.142733630289
0.6989076792	0.13013948644
0.699860503	0.10180266278
0.7008133268	0.125941438491
0.7017661506	0.102852174767
0.7027189744	0.0944560788679
0.7036717982	0.113347294641
0.704624622	0.104951198742
0.7055774458	0.107050222717
0.7065302696	0.117545342591
0.7074830934	0.114396806629
0.7084359172	0.120693878553
0.709388741	0.115446318616
0.7103415648	0.122792902528
0.7112943886	0.140634606314
0.7122472124	0.126990950478
0.7132000362	0.112297782654
0.71415286	0.118594854579
0.7151056838	0.119644366566
0.7160585076	0.120693878553
0.7170113314	0.116495830604
0.7179641552	0.129089974453
0.718916979	0.125941438491
0.7198698028	0.122792902528
0.7208226266	0.109149246692
0.7217754504	0.118594854579
0.7227282742	0.107050222717
0.723681098	0.102852174767
0.7246339218	0.117545342591
0.7255867456	0.10600071073
0.7265395694	0.110198758679
0.7274923932	0.116495830604
0.728445217	0.126990950478
0.7293980408	0.099703638805
0.7303508646	0.143783142277
0.7313036884	0.128040462465
0.7322565122	0.126990950478
0.733209336	0.124891926503
0.7341621598	0.129089974453
0.7351149836	0.119644366566
0.7360678074	0.121743390541
0.7370206312	0.121743390541
0.737973455	0.147981190226
0.7389262788	0.122792902528
0.7398791026	0.129089974453
0.7408319264	0.121743390541
0.7417847502	0.122792902528
0.742737574	0.137486070352
0.7436903978	0.140634606314
0.7446432216	0.147981190226
0.7455960454	0.109149246692
0.7465488692	0.132238510415
0.747501693	0.139585094327
0.7484545168	0.131188998428
0.7494073406	0.107050222717
0.7503601644	0.131188998428
0.7513129882	0.151129726189
0.752265812	0.137486070352
0.7532186358	0.117545342591
0.7541714596	0.115446318616
0.7551242834	0.149030702214
0.7560771072	0.13433753439
0.757029931	0.139585094327
0.7579827548	0.126990950478
0.7589355786	0.143783142277
0.7598884024	0.133288022402
0.7608412262	0.122792902528
0.76179405	0.121743390541
0.7627468738	0.141684118302
0.7636996976	0.110198758679
0.7646525214	0.161624846063
0.7656053452	0.120693878553
0.766558169	0.150080214201
0.7675109928	0.13853558234
0.7684638166	0.132238510415
0.7694166404	0.131188998428
0.7703694642	0.160575334075
0.771322288	0.118594854579
0.7722751118	0.115446318616
0.7732279356	0.163723870038
0.7741807594	0.133288022402
0.7751335832	0.158476310101
0.776086407	0.13433753439
0.7770392308	0.155327774138
0.7779920546	0.17107045395
0.7789448784	0.124891926503
0.7798977022	0.153228750163
0.780850526	0.170020941962
0.7818033498	0.166872406
0.7827561736	0.137486070352
0.7837089974	0.147981190226
0.7846618212	0.128040462465
0.785614645	0.13433753439
0.7865674688	0.151129726189
0.7875202926	0.143783142277
0.7884731164	0.158476310101
0.7894259402	0.153228750163
0.790378764	0.133288022402
0.7913315878	0.142733630289
0.7922844116	0.175268501899
0.7932372354	0.165822894013
0.7941900592	0.163723870038
0.795142883	0.185763621774
0.7960957068	0.187862645748
0.7970485306	0.151129726189
0.7980013544	0.140634606314
0.7989541782	0.158476310101
0.799907002	0.157426798113
0.8008598258	0.157426798113
0.8018126496	0.191011181711
0.8027654734	0.178417037862
0.8037182972	0.189961669723
0.804671121	0.189961669723
0.8056239448	0.183664597799
0.8065767686	0.189961669723
0.8075295924	0.181565573824
0.8084824162	0.193110205685
0.80943524	0.214100445434
0.8103880638	0.183664597799
0.8113408876	0.19940727761
0.8122937114	0.191011181711
0.8132465352	0.19520922966
0.814199359	0.173169477924
0.8151521828	0.184714109786
0.8161050066	0.206753861522
0.8170578304	0.191011181711
0.8180106542	0.178417037862
0.818963478	0.178417037862
0.8199163018	0.187862645748
0.8208691256	0.225645077295
0.8218219494	0.218298493384
0.8227747732	0.200456789597
0.823727597	0.19520922966
0.8246804208	0.22774410127
0.8256332446	0.213050933446
0.8265860684	0.226694589283
0.8275388922	0.225645077296
0.828491716	0.200456789597
0.8294445398	0.205704349534
0.8303973636	0.20360532556
0.8313501874	0.191011181711
0.8323030112	0.23194214922
0.833255835	0.206753861522
0.8342086588	0.225645077296
0.8351614826	0.219348005371
0.8361143064	0.20360532556
0.8370671302	0.228793613258
0.838019954	0.243486781082
0.8389727778	0.258179948906
0.8399256016	0.230892637233
0.8408784254	0.240338245119
0.8418312492	0.230892637233
0.842784073	0.242437269094
0.8437368968	0.265526532818
0.8446897206	0.256080924931
0.8456425444	0.235090685182
0.8465953682	0.263427508843
0.847548192	0.266576044805
0.8485010158	0.288615796541
0.8494538396	0.26867506878
0.8504066634	0.281269212629
0.8513594872	0.313804084239
0.852312311	0.288615796541
0.8532651348	0.288615796541
0.8542179586	0.256080924931
0.8551707824	0.309606036289
0.8561236062	0.326398228088
0.85707643	0.266576044805
0.8580292538	0.312754572251
0.8589820776	0.322200180138
0.8599349014	0.30540798834
0.8608877252	0.300160428402
0.861840549	0.311705060264
0.8627933728	0.307507012314
0.8637461966	0.333744812
0.8646990204	0.320101156163
0.8656518442	0.325348716101
0.866604668	0.356834075723
0.8675574918	0.321150668151
0.8685103156	0.29701189244
0.8694631394	0.383071875409
0.8704159632	0.330596276038
0.871368787	0.321150668151
0.8723216108	0.371527243547
0.8732744346	0.357883587711
0.8742272584	0.341091395912
0.8751800822	0.392517483295
0.876132906	0.351586515786
0.8770857298	0.347388467836
0.8780385536	0.399864067207
0.8789913774	0.358933099698
0.8799442012	0.375725291497
0.880897025	0.377824315472
0.8818498488	0.412458211056
0.8828026726	0.357883587711
0.8837554964	0.421903818943
0.8847083202	0.349487491811
0.885661144	0.399864067207
0.8866139678	0.465983322415
0.8875667916	0.428200890868
0.8885196154	0.424002842918
0.8894724392	0.481726002226
0.890425263	0.432398938817
0.8913780868	0.452339666578
0.8923309106	0.429250402855
0.8932837344	0.460735762478
0.8942365582	0.46808234639
0.895189382	0.488023074151
0.8961422058	0.449191130616
0.8970950296	0.478577466264
0.8980478534	0.543647209484
0.8990006772	0.494320146075
0.899953501	0.523706481723
0.9009063248	0.534201601597
0.9018591486	0.530003553648
0.9028119724	0.514260873836
0.9037647962	0.521607457748
0.90471762	0.515310385824
0.9056704438	0.568835497182
0.9066232676	0.599271344817
0.9075760914	0.531053065635
0.9085289152	0.581429641031
0.909481739	0.575132569107
0.9104345628	0.628657680465
0.9113873866	0.63495475239
0.9123402104	0.632855728415
0.9132930342	0.62655865649
0.914245858	0.624459632515
0.9151986818	0.653845968163
0.9161515056	0.692677911698
0.9171043294	0.667489624
0.9180571532	0.696875959647
0.919009977	0.683232303811
0.9199628008	0.66329157605
0.9209156246	0.618162560591
0.9218684484	0.712618639459
0.9228212722	0.714717663434
0.923774096	0.708420591509
0.9247269198	0.752500094981
0.9256797436	0.770341798767
0.9266325674	0.804975694352
0.9275853912	0.783985454604
0.928538215	0.782935942616
0.9294910388	0.775589358704
0.9304438626	0.824916422113
0.9313966864	0.844857149874
0.9323495102	0.828064958075
0.933302334	0.836461053975
0.9342551578	0.856401781735
0.9352079816	0.845906661861
0.9361608054	0.906778357132
0.9371136292	0.904679333157
0.938066453	0.985491756188
0.9390192768	0.925669572905
0.9399721006	1.05685857133
0.9409249244	0.961352980478
0.9418777482	0.984442244201
0.942830572	1.04216540351
0.9437833958	1.13977001834
0.9447362196	1.05685857133
0.9456890434	1.03691784357
0.9466418672	1.1345224584
0.947594691	1.12192831455
0.9485475148	1.24891926503
0.9495003386	1.24996877702
0.9504531624	1.2678104808
0.9514059862	1.24996877702
0.95235881	1.27305804074
0.9533116338	1.30664242434
0.9542644576	1.42103923097
0.9552172814	1.44097995873
0.9561701052	1.42523727892
0.957122929	1.43363337482
0.9580757528	1.56482237324
0.9590285766	1.50604970195
0.9599814004	1.66242698807
0.9609342242	1.66242698807
0.961887048	1.71280356347
0.9628398718	1.74114038713
0.9637926956	1.87337889755
0.9647455194	1.77157623477
0.9656983432	1.93005254487
0.966651167	2.0360532556
0.9676039908	2.05599398336
0.9685568146	2.07173666317
0.9695096384	2.2942332045
0.9704624622	2.3697980676
0.971415286	2.49154145814
0.9723681098	2.55766071335
0.9733209336	2.70249336761
0.9742737574	2.90924722913
0.9752265812	3.00475281999
0.976179405	3.1285952345
0.9771322288	3.30176471243
0.9780850526	3.56519222127
0.9790378764	3.79293632254
0.9799907002	3.99339311214
0.980943524	4.24842452508
0.9818963478	4.63674396043
0.9828491716	4.95369658063
0.9838019954	5.27484724878
0.9847548192	5.71039472356
0.985707643	6.13649659045
0.9866604668	6.79768914253
0.9876132906	7.32979172015
0.9885661144	8.32053103627
0.9895189382	9.35534985587
0.990471762	10.5475954736
0.9914245858	12.01376372
0.9923774096	13.9154794412
0.9933302334	16.0732760874
0.9942830572	19.2994759367
0.995235881	24.8388002063
0.9961887048	32.8486756943
0.9971415286	48.1148770633
0.9980943524	84.771182248
0.9990471762	522.752475327


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0126896.dat <==
0.0432166	0.00104516863482
0.0441733834	0.0
0.0451301668	0.0
0.0460869502	0.00209033726965
0.0470437336	0.0564391062805
0.048000517	0.0
0.0489573004	0.00209033726965
0.0499140838	0.00836134907859
0.0508708672	0.00522584317412
0.0518276506	0.0
0.052784434	0.00522584317412
0.0537412174	0.00522584317412
0.0546980008	0.00209033726965
0.0556547842	0.00209033726965
0.0566115676	0.00313550590447
0.057568351	0.00836134907859
0.0585251344	0.00522584317412
0.0594819178	0.00522584317412
0.0604387012	0.00104516863482
0.0613954846	0.00104516863482
0.062352268	0.00418067453929
0.0633090514	0.00522584317412
0.0642658348	0.00104516863482
0.0652226182	0.00627101180894
0.0661794016	0.00418067453929
0.067136185	0.00627101180894
0.0680929684	0.0
0.0690497518	0.0
0.0700065352	0.00104516863482
0.0709633186	0.00418067453929
0.071920102	0.00940651771341
0.0728768854	0.00522584317412
0.0738336688	0.00731618044377
0.0747904522	0.00731618044377
0.0757472356	0.0104516863482
0.076704019	0.0114968549831
0.0776608024	0.00731618044377
0.0786175858	0.00940651771341
0.0795743692	0.0198582040617
0.0805311526	0.0240388786009
0.081487936	0.0324002276795
0.0824447194	0.0344905649492
0.0834015028	0.0480777572019
0.0843582862	0.0470325885671
0.0853150696	0.0428519140278
0.086271853	0.0836134907859
0.0872286364	0.136917091162
0.0881854198	0.155730126589
0.0891422032	0.430609477547
0.0900989866	11.3672540723
0.09105577	0.00209033726965
0.0920125534	0.035535733584
0.0929693368	0.00313550590447
0.0939261202	0.00522584317412
0.0948829036	0.00313550590447
0.095839687	0.00940651771341
0.0967964704	0.0324002276795
0.0977532538	0.0731618044377
0.0987100372	0.0836134907859
0.0996668206	0.0491229258367
0.100623604	0.0846586594207
0.1015803874	0.0752521417073
0.1025371708	0.0783876476118
0.1034939542	0.0721166358028
0.1044507376	0.0303098904099
0.105407521	0.0606197808198
0.1063643044	0.0637552867242
0.1073210878	0.0480777572019
0.1082778712	0.095110345769
0.1092346546	0.0543487690108
0.110191438	0.0449422512974
0.1111482214	0.059574612185
0.1121050048	0.0731618044377
0.1130617882	0.0679359612635
0.1140185716	0.0742069730725
0.114975355	0.0815231535163
0.1159321384	0.0940651771341
0.1168889218	0.0909296712297
0.1178457052	0.0574842749153
0.1188024886	0.053303600376
0.119759272	0.0616649494546
0.1207160554	0.0919748398645
0.1216728388	0.0616649494546
0.1226296222	0.0627101180894
0.1235864056	0.0627101180894
0.124543189	0.0679359612635
0.1254999724	0.0689811298984
0.1264567558	0.071071467168
0.1274135392	0.108697538022
0.1283703226	0.053303600376
0.129327106	0.071071467168
0.1302838894	0.077342478977
0.1312406728	0.0637552867242
0.1321974562	0.0407615767581
0.1331542396	0.0648004553591
0.134111023	0.0501680944715
0.1350678064	0.0553939376457
0.1360245898	0.071071467168
0.1369813732	0.0627101180894
0.1379381566	0.0648004553591
0.13889494	0.059574612185
0.1398517234	0.0407615767581
0.1408085068	0.0522584317412
0.1417652902	0.053303600376
0.1427220736	0.0418067453929
0.143678857	0.0271743845054
0.1446356404	0.0491229258367
0.1455924238	0.0282195531402
0.1465492072	0.0418067453929
0.1475059906	0.0449422512974
0.148462774	0.0324002276795
0.1494195574	0.0271743845054
0.1503763408	0.0250840472358
0.1513331242	0.0271743845054
0.1522899076	0.0229937099661
0.153246691	0.0386712394885
0.1542034744	0.0313550590447
0.1551602578	0.0407615767581
0.1561170412	0.0219485413313
0.1570738246	0.0261292158706
0.158030608	0.0156775295224
0.1589873914	0.0282195531402
0.1599441748	0.0229937099661
0.1609009582	0.0261292158706
0.1618577416	0.0198582040617
0.162814525	0.0198582040617
0.1637713084	0.0114968549831
0.1647280918	0.0146323608875
0.1656848752	0.017767866792
0.1666416586	0.0135871922527
0.167598442	0.0209033726965
0.1685552254	0.0167226981572
0.1695120088	0.0114968549831
0.1704687922	0.0104516863482
0.1714255756	0.0135871922527
0.172382359	0.0219485413313
0.1733391424	0.00836134907859
0.1742959258	0.00940651771341
0.1752527092	0.0135871922527
0.1762094926	0.0167226981572
0.177166276	0.0209033726965
0.1781230594	0.017767866792
0.1790798428	0.0114968549831
0.1800366262	0.0271743845054
0.1809934096	0.0135871922527
0.181950193	0.0229937099661
0.1829069764	0.0167226981572
0.1838637598	0.0188130354268
0.1848205432	0.0146323608875
0.1857773266	0.0313550590447
0.18673411	0.0282195531402
0.1876908934	0.0167226981572
0.1886476768	0.0324002276795
0.1896044602	0.0209033726965
0.1905612436	0.017767866792
0.191518027	0.0219485413313
0.1924748104	0.0167226981572
0.1934315938	0.0292647217751
0.1943883772	0.0209033726965
0.1953451606	0.0324002276795
0.196301944	0.0365809022188
0.1972587274	0.0324002276795
0.1982155108	0.0188130354268
0.1991722942	0.0261292158706
0.2001290776	0.0240388786009
0.201085861	0.0240388786009
0.2020426444	0.0114968549831
0.2029994278	0.0146323608875
0.2039562112	0.017767866792
0.2049129946	0.0125420236179
0.205869778	0.0219485413313
0.2068265614	0.0167226981572
0.2077833448	0.0125420236179
0.2087401282	0.0250840472358
0.2096969116	0.0240388786009
0.210653695	0.0198582040617
0.2116104784	0.017767866792
0.2125672618	0.0167226981572
0.2135240452	0.017767866792
0.2144808286	0.0209033726965
0.215437612	0.00836134907859
0.2163943954	0.0104516863482
0.2173511788	0.0198582040617
0.2183079622	0.0114968549831
0.2192647456	0.0156775295224
0.220221529	0.0114968549831
0.2211783124	0.0135871922527
0.2221350958	0.00731618044377
0.2230918792	0.00940651771341
0.2240486626	0.0146323608875
0.225005446	0.00627101180894
0.2259622294	0.0334453963144
0.2269190128	0.00940651771341
0.2278757962	0.0114968549831
0.2288325796	0.00522584317412
0.229789363	0.0156775295224
0.2307461464	0.0146323608875
0.2317029298	0.00731618044377
0.2326597132	0.0135871922527
0.2336164966	0.0156775295224
0.23457328	0.0146323608875
0.2355300634	0.0156775295224
0.2364868468	0.017767866792
0.2374436302	0.0135871922527
0.2384004136	0.0146323608875
0.239357197	0.0146323608875
0.2403139804	0.0104516863482
0.2412707638	0.0125420236179
0.2422275472	0.0156775295224
0.2431843306	0.0114968549831
0.244141114	0.0188130354268
0.2450978974	0.00940651771341
0.2460546808	0.0135871922527
0.2470114642	0.0104516863482
0.2479682476	0.0104516863482
0.248925031	0.0303098904099
0.2498818144	0.0292647217751
0.2508385978	0.0292647217751
0.2517953812	0.0386712394885
0.2527521646	0.0344905649492
0.253708948	0.035535733584
0.2546657314	0.0240388786009
0.2556225148	0.0292647217751
0.2565792982	0.0261292158706
0.2575360816	0.035535733584
0.258492865	0.0250840472358
0.2594496484	0.0449422512974
0.2604064318	0.0365809022188
0.2613632152	0.0512132631064
0.2623199986	0.0334453963144
0.263276782	0.0438970826626
0.2642335654	0.0365809022188
0.2651903488	0.0344905649492
0.2661471322	0.0449422512974
0.2671039156	0.0397164081233
0.268060699	0.0407615767581
0.2690174824	0.0480777572019
0.2699742658	0.0376260708537
0.2709310492	0.0418067453929
0.2718878326	0.0407615767581
0.272844616	0.0491229258367
0.2738013994	0.0407615767581
0.2747581828	0.0606197808198
0.2757149662	0.0606197808198
0.2766717496	0.0512132631064
0.277628533	0.0512132631064
0.2785853164	0.0428519140278
0.2795420998	0.0470325885671
0.2804988832	0.0470325885671
0.2814556666	0.0470325885671
0.28241245	0.0449422512974
0.2833692334	0.0449422512974
0.2843260168	0.0564391062805
0.2852828002	0.053303600376
0.2862395836	0.0553939376457
0.287196367	0.0386712394885
0.2881531504	0.0522584317412
0.2891099338	0.0438970826626
0.2900667172	0.0428519140278
0.2910235006	0.053303600376
0.291980284	0.0407615767581
0.2929370674	0.0491229258367
0.2938938508	0.0438970826626
0.2948506342	0.0438970826626
0.2958074176	0.0491229258367
0.296764201	0.0365809022188
0.2977209844	0.0282195531402
0.2986777678	0.0407615767581
0.2996345512	0.0480777572019
0.3005913346	0.0480777572019
0.301548118	0.0376260708537
0.3025049014	0.0428519140278
0.3034616848	0.0585294435501
0.3044184682	0.0491229258367
0.3053752516	0.0334453963144
0.306332035	0.0407615767581
0.3072888184	0.0313550590447
0.3082456018	0.0344905649492
0.3092023852	0.0386712394885
0.3101591686	0.0470325885671
0.311115952	0.0428519140278
0.3120727354	0.0313550590447
0.3130295188	0.0418067453929
0.3139863022	0.0418067453929
0.3149430856	0.0292647217751
0.315899869	0.0407615767581
0.3168566524	0.0365809022188
0.3178134358	0.0386712394885
0.3187702192	0.0480777572019
0.3197270026	0.0491229258367
0.320683786	0.0491229258367
0.3216405694	0.0459874199322
0.3225973528	0.0313550590447
0.3235541362	0.0428519140278
0.3245109196	0.0501680944715
0.325467703	0.0334453963144
0.3264244864	0.0271743845054
0.3273812698	0.0459874199322
0.3283380532	0.0470325885671
0.3292948366	0.0428519140278
0.33025162	0.0313550590447
0.3312084034	0.0512132631064
0.3321651868	0.0574842749153
0.3331219702	0.0491229258367
0.3340787536	0.0365809022188
0.335035537	0.0386712394885
0.3359923204	0.0627101180894
0.3369491038	0.0407615767581
0.3379058872	0.0574842749153
0.3388626706	0.0407615767581
0.339819454	0.0491229258367
0.3407762374	0.0470325885671
0.3417330208	0.0480777572019
0.3426898042	0.0522584317412
0.3436465876	0.0470325885671
0.344603371	0.053303600376
0.3455601544	0.0397164081233
0.3465169378	0.053303600376
0.3474737212	0.0438970826626
0.3484305046	0.0501680944715
0.349387288	0.0512132631064
0.3503440714	0.0616649494546
0.3513008548	0.0397164081233
0.3522576382	0.0825683221511
0.3532144216	0.0616649494546
0.354171205	0.0564391062805
0.3551279884	0.0449422512974
0.3560847718	0.035535733584
0.3570415552	0.0543487690108
0.3579983386	0.0616649494546
0.358955122	0.0480777572019
0.3599119054	0.0459874199322
0.3608686888	0.0606197808198
0.3618254722	0.0616649494546
0.3627822556	0.0616649494546
0.363739039	0.0721166358028
0.3646958224	0.0731618044377
0.3656526058	0.0815231535163
0.3666093892	0.0668907926287
0.3675661726	0.053303600376
0.368522956	0.0543487690108
0.3694797394	0.0491229258367
0.3704365228	0.0721166358028
0.3713933062	0.0658456239939
0.3723500896	0.0627101180894
0.373306873	0.0752521417073
0.3742636564	0.0543487690108
0.3752204398	0.0616649494546
0.3761772232	0.077342478977
0.3771340066	0.0564391062805
0.37809079	0.0637552867242
0.3790475734	0.059574612185
0.3800043568	0.0574842749153
0.3809611402	0.0742069730725
0.3819179236	0.0721166358028
0.382874707	0.0606197808198
0.3838314904	0.0658456239939
0.3847882738	0.0522584317412
0.3857450572	0.0574842749153
0.3867018406	0.0606197808198
0.387658624	0.0658456239939
0.3886154074	0.0637552867242
0.3895721908	0.0700262985332
0.3905289742	0.0700262985332
0.3914857576	0.0679359612635
0.392442541	0.0501680944715
0.3933993244	0.0668907926287
0.3943561078	0.0574842749153
0.3953128912	0.0606197808198
0.3962696746	0.0961555144038
0.397226458	0.0606197808198
0.3981832414	0.0762973103421
0.3991400248	0.0877941653252
0.4000968082	0.0648004553591
0.4010535916	0.0940651771341
0.402010375	0.0815231535163
0.4029671584	0.077342478977
0.4039239418	0.077342478977
0.4048807252	0.0637552867242
0.4058375086	0.0752521417073
0.406794292	0.0648004553591
0.4077510754	0.0752521417073
0.4087078588	0.0648004553591
0.4096646422	0.0721166358028
0.4106214256	0.0637552867242
0.411578209	0.0783876476118
0.4125349924	0.0961555144038
0.4134917758	0.0815231535163
0.4144485592	0.0867489966904
0.4154053426	0.071071467168
0.416362126	0.0658456239939
0.4173189094	0.0804779848814
0.4182756928	0.0648004553591
0.4192324762	0.0825683221511
0.4201892596	0.0574842749153
0.421146043	0.0648004553591
0.4221028264	0.0836134907859
0.4230596098	0.0637552867242
0.4240163932	0.0689811298984
0.4249731766	0.0637552867242
0.42592996	0.0606197808198
0.4268867434	0.0731618044377
0.4278435268	0.0721166358028
0.4288003102	0.0700262985332
0.4297570936	0.0616649494546
0.430713877	0.0585294435501
0.4316706604	0.0721166358028
0.4326274438	0.0689811298984
0.4335842272	0.0564391062805
0.4345410106	0.0700262985332
0.435497794	0.0648004553591
0.4364545774	0.077342478977
0.4374113608	0.0606197808198
0.4383681442	0.0689811298984
0.4393249276	0.0794328162466
0.440281711	0.0898845025948
0.4412384944	0.0721166358028
0.4421952778	0.0846586594207
0.4431520612	0.0825683221511
0.4441088446	0.071071467168
0.445065628	0.077342478977
0.4460224114	0.0700262985332
0.4469791948	0.0606197808198
0.4479359782	0.0815231535163
0.4488927616	0.0585294435501
0.449849545	0.0616649494546
0.4508063284	0.071071467168
0.4517631118	0.0553939376457
0.4527198952	0.0679359612635
0.4536766786	0.0721166358028
0.454633462	0.0585294435501
0.4555902454	0.0679359612635
0.4565470288	0.0648004553591
0.4575038122	0.0867489966904
0.4584605956	0.0825683221511
0.459417379	0.0857038280555
0.4603741624	0.0658456239939
0.4613309458	0.0574842749153
0.4622877292	0.0700262985332
0.4632445126	0.100336188943
0.464201296	0.0721166358028
0.4651580794	0.0794328162466
0.4661148628	0.0836134907859
0.4670716462	0.077342478977
0.4680284296	0.0783876476118
0.468985213	0.0940651771341
0.4699419964	0.0783876476118
0.4708987798	0.08883933396
0.4718555632	0.102426526213
0.4728123466	0.0982458516734
0.47376913	0.08883933396
0.4747259134	0.105562032117
0.4756826968	0.0992910203083
0.4766394802	0.0909296712297
0.4775962636	0.0731618044377
0.478553047	0.0553939376457
0.4795098304	0.0794328162466
0.4804666138	0.0898845025948
0.4814233972	0.0825683221511
0.4823801806	0.0742069730725
0.483336964	0.0961555144038
0.4842937474	0.0961555144038
0.4852505308	0.100336188943
0.4862073142	0.0867489966904
0.4871640976	0.107652369387
0.488120881	0.0919748398645
0.4890776644	0.0846586594207
0.4900344478	0.0867489966904
0.4909912312	0.0982458516734
0.4919480146	0.0815231535163
0.492904798	0.0794328162466
0.4938615814	0.0825683221511
0.4948183648	0.0898845025948
0.4957751482	0.100336188943
0.4967319316	0.0930200084993
0.497688715	0.071071467168
0.4986454984	0.0783876476118
0.4996022818	0.0909296712297
0.5005590652	0.0804779848814
0.5015158486	0.102426526213
0.502472632	0.113923381196
0.5034294154	0.114968549831
0.5043861988	0.0794328162466
0.5053429822	0.0919748398645
0.5062997656	0.103471694848
0.507256549	0.0877941653252
0.5082133324	0.077342478977
0.5091701158	0.0909296712297
0.5101268992	0.0815231535162
0.5110836826	0.0857038280556
0.512040466	0.0637552867242
0.5129972494	0.0637552867243
0.5139540328	0.0731618044377
0.5149108162	0.0804779848814
0.5158675996	0.077342478977
0.516824383	0.0658456239939
0.5177811664	0.077342478977
0.5187379498	0.0679359612635
0.5196947332	0.0637552867243
0.5206515166	0.0658456239939
0.5216083	0.0731618044377
0.5225650834	0.0648004553591
0.5235218668	0.0898845025948
0.5244786502	0.0679359612635
0.5254354336	0.0804779848814
0.526392217	0.0857038280555
0.5273490004	0.0815231535163
0.5283057838	0.0898845025948
0.5292625672	0.071071467168
0.5302193506	0.108697538022
0.531176134	0.0857038280555
0.5321329174	0.0867489966904
0.5330897008	0.0992910203082
0.5340464842	0.0794328162466
0.5350032676	0.077342478977
0.535960051	0.0877941653252
0.5369168344	0.0731618044377
0.5378736178	0.095110345769
0.5388304012	0.0637552867243
0.5397871846	0.112878212561
0.540743968	0.0898845025948
0.5417007514	0.100336188943
0.5426575348	0.100336188943
0.5436143182	0.0877941653252
0.5445711016	0.100336188943
0.545527885	0.103471694848
0.5464846684	0.0940651771341
0.5474414518	0.110787875291
0.5483982352	0.104516863482
0.5493550186	0.0909296712297
0.550311802	0.128555742083
0.5512685854	0.107652369387
0.5522253688	0.100336188943
0.5531821522	0.0846586594207
0.5541389356	0.103471694848
0.555095719	0.100336188943
0.5560525024	0.0909296712297
0.5570092858	0.112878212561
0.5579660692	0.110787875291
0.5589228526	0.0909296712297
0.559879636	0.128555742083
0.5608364194	0.095110345769
0.5617932028	0.0961555144038
0.5627499862	0.108697538022
0.5637067696	0.104516863482
0.564663553	0.106607200752
0.5656203364	0.109742706656
0.5665771198	0.110787875291
0.5675339032	0.108697538022
0.5684906866	0.112878212561
0.56944747	0.110787875291
0.5704042534	0.104516863482
0.5713610368	0.130646079353
0.5723178202	0.120194393005
0.5732746036	0.0919748398645
0.574231387	0.108697538022
0.5751881704	0.077342478977
0.5761449538	0.102426526213
0.5771017372	0.0804779848814
0.5780585206	0.109742706656
0.579015304	0.0992910203082
0.5799720874	0.101381357578
0.5809288708	0.125420236179
0.5818856542	0.106607200752
0.5828424376	0.104516863482
0.583799221	0.129600910718
0.5847560044	0.095110345769
0.5857127878	0.112878212561
0.5866695712	0.109742706656
0.5876263546	0.128555742083
0.588583138	0.106607200752
0.5895399214	0.0804779848814
0.5904967048	0.110787875291
0.5914534882	0.112878212561
0.5924102716	0.111833043926
0.593367055	0.08883933396
0.5943238384	0.110787875291
0.5952806218	0.095110345769
0.5962374052	0.0919748398645
0.5971941886	0.0972006830386
0.598150972	0.124375067544
0.5991077554	0.0877941653252
0.6000645388	0.113923381196
0.6010213222	0.124375067544
0.6019781056	0.0877941653252
0.602934889	0.113923381196
0.6038916724	0.112878212561
0.6048484558	0.107652369387
0.6058052392	0.0940651771341
0.6067620226	0.108697538022
0.607718806	0.118104055735
0.6086755894	0.103471694848
0.6096323728	0.101381357578
0.6105891562	0.105562032117
0.6115459396	0.107652369387
0.612502723	0.120194393005
0.6134595064	0.102426526213
0.6144162898	0.111833043926
0.6153730732	0.136917091162
0.6163298566	0.124375067544
0.61728664	0.132736416623
0.6182434234	0.126465404814
0.6192002068	0.141097765701
0.6201569902	0.137962259797
0.6211137736	0.12123956164
0.622070557	0.0982458516734
0.6230273404	0.107652369387
0.6239841238	0.0961555144038
0.6249409072	0.109742706656
0.6258976906	0.120194393005
0.626854474	0.110787875291
0.6278112574	0.105562032117
0.6287680408	0.095110345769
0.6297248242	0.114968549831
0.6306816076	0.110787875291
0.631638391	0.108697538022
0.6325951744	0.116013718465
0.6335519578	0.12123956164
0.6345087412	0.102426526213
0.6354655246	0.0982458516734
0.636422308	0.122284730274
0.6373790914	0.129600910718
0.6383358748	0.125420236179
0.6392926582	0.134826753892
0.6402494416	0.131691247988
0.641206225	0.11914922437
0.6421630084	0.127510573448
0.6431197918	0.130646079353
0.6440765752	0.111833043926
0.6450333586	0.133781585257
0.645990142	0.12123956164
0.6469469254	0.0992910203082
0.6479037088	0.101381357578
0.6488604922	0.105562032117
0.6498172756	0.104516863482
0.650774059	0.120194393005
0.6517308424	0.130646079353
0.6526876258	0.120194393005
0.6536444092	0.12123956164
0.6546011926	0.104516863482
0.655557976	0.144233271606
0.6565147594	0.116013718465
0.6574715428	0.136917091162
0.6584283262	0.102426526213
0.6593851096	0.0898845025948
0.660341893	0.130646079353
0.6612986764	0.11914922437
0.6622554598	0.124375067544
0.6632122432	0.126465404814
0.6641690266	0.124375067544
0.66512581	0.129600910718
0.6660825934	0.14527844024
0.6670393768	0.123329898909
0.6679961602	0.0909296712297
0.6689529436	0.14736877751
0.669909727	0.130646079353
0.6708665104	0.130646079353
0.6718232938	0.12123956164
0.6727800772	0.125420236179
0.6737368606	0.111833043926
0.674693644	0.111833043926
0.6756504274	0.128555742083
0.6766072108	0.109742706656
0.6775639942	0.126465404814
0.6785207776	0.136917091162
0.679477561	0.135871922527
0.6804343444	0.137962259797
0.6813911278	0.137962259797
0.6823479112	0.157820463858
0.6833046946	0.111833043926
0.684261478	0.128555742083
0.6852182614	0.105562032117
0.6861750448	0.148413946145
0.6871318282	0.130646079353
0.6880886116	0.140052597066
0.689045395	0.116013718465
0.6900021784	0.116013718465
0.6909589618	0.127510573449
0.6919157452	0.142142934336
0.6928725286	0.124375067544
0.693829312	0.120194393005
0.6947860954	0.12123956164
0.6957428788	0.116013718465
0.6966996622	0.167226981572
0.6976564456	0.162001138398
0.698613229	0.142142934336
0.6995700124	0.132736416623
0.7005267958	0.143188102971
0.7014835792	0.128555742083
0.7024403626	0.110787875291
0.703397146	0.133781585257
0.7043539294	0.137962259797
0.7053107128	0.136917091162
0.7062674962	0.133781585257
0.7072242796	0.130646079353
0.708181063	0.151549452049
0.7091378464	0.140052597066
0.7100946298	0.142142934336
0.7110514132	0.153639789319
0.7120081966	0.143188102971
0.71296498	0.131691247988
0.7139217634	0.128555742083
0.7148785468	0.146323608875
0.7158353302	0.135871922527
0.7167921136	0.14736877751
0.717748897	0.140052597066
0.7187056804	0.165136644302
0.7196624638	0.160955969763
0.7206192472	0.140052597066
0.7215760306	0.127510573448
0.722532814	0.14736877751
0.7234895974	0.139007428432
0.7244463808	0.135871922527
0.7254031642	0.134826753892
0.7263599476	0.141097765701
0.727316731	0.126465404814
0.7282735144	0.155730126589
0.7292302978	0.126465404814
0.7301870812	0.164091475667
0.7311438646	0.148413946145
0.732100648	0.152594620684
0.7330574314	0.137962259797
0.7340142148	0.156775295224
0.7349709982	0.134826753892
0.7359277816	0.14945911478
0.736884565	0.140052597066
0.7378413484	0.166181812937
0.7387981318	0.158865632493
0.7397549152	0.141097765701
0.7407116986	0.155730126589
0.741668482	0.141097765701
0.7426252654	0.173497993381
0.7435820488	0.17767866792
0.7445388322	0.172452824746
0.7454956156	0.135871922527
0.746452399	0.153639789319
0.7474091824	0.155730126589
0.7483659658	0.158865632493
0.7493227492	0.133781585257
0.7502795326	0.163046307033
0.751236316	0.174543162016
0.7521930994	0.154684957954
0.7531498828	0.153639789319
0.7541066662	0.130646079353
0.7550634496	0.180814173825
0.756020233	0.162001138398
0.7569770164	0.159910801128
0.7579337998	0.141097765701
0.7588905832	0.174543162016
0.7598473666	0.146323608875
0.76080415	0.14736877751
0.7617609334	0.135871922527
0.7627177168	0.173497993381
0.7636745002	0.150504283415
0.7646312836	0.194401366077
0.765588067	0.148413946145
0.7665448504	0.196491703347
0.7675016338	0.162001138398
0.7684584172	0.166181812937
0.7694152006	0.146323608875
0.770371984	0.176633499285
0.7713287674	0.14945911478
0.7722855508	0.152594620684
0.7732423342	0.184994848364
0.7741991176	0.168272150207
0.775155901	0.197536871982
0.7761126844	0.165136644302
0.7770694678	0.17976900519
0.7780262512	0.188130354268
0.7789830346	0.150504283415
0.779939818	0.180814173825
0.7808966014	0.183949679729
0.7818533848	0.198582040616
0.7828101682	0.183949679729
0.7837669516	0.173497993381
0.784723735	0.169317318841
0.7856805184	0.174543162016
0.7866373018	0.168272150207
0.7875940852	0.184994848364
0.7885508686	0.199627209251
0.789507652	0.17976900519
0.7904644354	0.167226981572
0.7914212188	0.187085185633
0.7923780022	0.202762715156
0.7933347856	0.202762715156
0.794291569	0.212169232869
0.7952483524	0.230982268296
0.7962051358	0.209033726965
0.7971619192	0.187085185633
0.7981187026	0.168272150207
0.799075486	0.181859342459
0.8000322694	0.195446534712
0.8009890528	0.198582040616
0.8019458362	0.228891931026
0.8029026196	0.226801593757
0.803859403	0.230982268296
0.8048161864	0.234117774201
0.8057729698	0.201717546521
0.8067297532	0.226801593757
0.8076865366	0.221575750583
0.80864332	0.218440244678
0.8096001034	0.233072605566
0.8105568868	0.240388786009
0.8115136702	0.220530581948
0.8124704536	0.252930809627
0.813427237	0.237253280105
0.8143840204	0.234117774201
0.8153408038	0.228891931026
0.8162975872	0.243524291914
0.8172543706	0.217395076043
0.818211154	0.230982268296
0.8191679374	0.2100788956
0.8201247208	0.237253280105
0.8210815042	0.276969688228
0.8220382876	0.261292158706
0.822995071	0.223666087852
0.8239518544	0.230982268296
0.8249086378	0.267563170515
0.8258654212	0.273834182324
0.8268222046	0.278014856863
0.827778988	0.255021146897
0.8287357714	0.245614629184
0.8296925548	0.246659797818
0.8306493382	0.26651800188
0.8316061216	0.241433954644
0.832562905	0.249795303723
0.8335196884	0.249795303723
0.8344764718	0.293692386385
0.8354332552	0.247704966453
0.8363900386	0.248750135088
0.837346822	0.285331037307
0.8383036054	0.29891822956
0.8392603888	0.261292158706
0.8402171722	0.297873060925
0.8411739556	0.297873060925
0.842130739	0.281150362768
0.8430875224	0.309369915908
0.8440443058	0.291602049116
0.8450010892	0.305189241369
0.8459578726	0.309369915908
0.846914656	0.307279578638
0.8478714394	0.305189241369
0.8488282228	0.338634637683
0.8497850062	0.322957108161
0.8507417896	0.350131492666
0.851698573	0.365809022188
0.8526553564	0.352221829936
0.8536121398	0.333408794509
0.8545689232	0.359538010379
0.8555257066	0.354312167205
0.85648249	0.379396214441
0.8574392734	0.348041155396
0.8583960568	0.395073743963
0.8593528402	0.380441383076
0.8603096236	0.365809022188
0.861266407	0.408660936216
0.8622231904	0.390893069424
0.8631799738	0.373125202632
0.8641367572	0.360583179014
0.8650935406	0.390893069424
0.866050324	0.401344755772
0.8670071074	0.369989696728
0.8679638908	0.384622057615
0.8689206742	0.368944528093
0.8698774576	0.420157791199
0.870834241	0.397164081233
0.8717910244	0.408660936216
0.8727478078	0.438970826626
0.8737045912	0.425383634373
0.8746613746	0.453603187513
0.875618158	0.452558018879
0.8765749414	0.411796442121
0.8775317248	0.435835320721
0.8784885082	0.453603187514
0.8794452916	0.458829030688
0.880402075	0.449422512974
0.8813588584	0.490184089732
0.8823156418	0.451512850244
0.8832724252	0.489138921097
0.8842292086	0.465100042497
0.885185992	0.434790152087
0.8861427754	0.536171509665
0.8870995588	0.521539148777
0.8880563422	0.544532858743
0.8890131256	0.536171509665
0.889969909	0.554984545091
0.8909266924	0.527810160586
0.8918834758	0.551849039187
0.8928402592	0.56543623144
0.8937970426	0.53303600376
0.894753826	0.571707243249
0.8957106094	0.574842749153
0.8966673928	0.587384772771
0.8976241762	0.589475110041
0.8985809596	0.594700953215
0.899537743	0.653230396765
0.9004945264	0.611423651372
0.9014513098	0.658456239939
0.9024080932	0.579023423692
0.9033648766	0.65009489086
0.90432166	0.620830169085
0.9052784434	0.672043432192
0.9062352268	0.669953094922
0.9071920102	0.679359612635
0.9081487936	0.632327024068
0.909105577	0.707579165776
0.9100623604	0.690856467619
0.9110191438	0.760882766152
0.9119759272	0.731618044377
0.9129327106	0.758792428882
0.913889494	0.745205236629
0.9148462774	0.777605464309
0.9158030608	0.805825017449
0.9167598442	0.800599174275
0.9177166276	0.766108609326
0.918673411	0.822547715606
0.9196301944	0.813141197893
0.9205869778	0.788057150657
0.9215437612	0.837180076494
0.9225005446	0.821502546971
0.923457328	0.845541425572
0.9244141114	0.842405919668
0.9253708948	0.89257401414
0.9263276782	0.917658061375
0.9272844616	0.907206375027
0.928241245	0.958419638133
0.9291980284	0.932290422263
0.9301548118	0.964690649942
0.9311115952	0.960509975403
0.9320683786	0.967826155847
0.933025162	0.947967951785
0.9339819454	1.09011088612
0.9349387288	0.967826155847
0.9358955122	1.0984722352
0.9368522956	1.08174953704
0.937809079	1.12355628244
0.9387658624	1.15700167875
0.9397226458	1.1946277496
0.9406794292	1.19044707506
0.9416362126	1.13400796878
0.942592996	1.25002168725
0.9435497794	1.25315719315
0.9445065628	1.3325900094
0.9454633462	1.1914922437
0.9464201296	1.35244821346
0.947376913	1.30332528763
0.9483336964	1.39216462159
0.9492904798	1.46741676329
0.9502472632	1.51235901459
0.9512040466	1.5186300264
0.95216083	1.48727496735
0.9531176134	1.54789474817
0.9540743968	1.60955969763
0.9550311802	1.67854082753
0.9559879636	1.64823093712
0.956944747	1.728708922
0.9579015304	1.82068376186
0.9588583138	1.77783184784
0.9598150972	1.84367747183
0.9607718806	1.96700737074
0.961728664	2.06943389695
0.9626854474	2.00149793569
0.9636422308	2.21366716856
0.9645990142	2.13632468958
0.9655557976	2.20635098811
0.966512581	2.3108678516
0.9674693644	2.34535841654
0.9684261478	2.46764314682
0.9693829312	2.65263799518
0.9703397146	2.78537441181
0.971296498	2.93065285205
0.9722532814	2.93378835795
0.9732100648	3.1543189399
0.9741668482	3.37903019639
0.9751236316	3.5263989739
0.976080415	3.63927718646
0.9770371984	3.89638867062
0.9779939818	4.09915138578
0.9789507652	4.38970826626
0.9799075486	4.59456131868
0.980864332	4.95305416043
0.9818211154	5.2582434018
0.9827778988	5.75469850334
0.9837346822	6.12991404324
0.9846914656	6.47795519864
0.985648249	7.05802379096
0.9866050324	7.60673732425
0.9875618158	8.33103918818
0.9885185992	9.44309861563
0.9894753826	10.4015182538
0.990432166	11.8961094016
0.9913889494	13.5046239306
0.9923457328	15.4799926504
0.9933025162	17.679027458
0.9942592996	21.1855682279
0.995216083	27.0949516892
0.9961728664	35.4322618892
0.9971296498	51.082617027
0.9980864332	86.2285027102
0.9990432166	456.114727743


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0161026.dat <==
0.0423968	0.00208854774086
0.0433544032	0.00208854774086
0.0443120064	0.0
0.0452696096	0.00104427387043
0.0462272128	0.00626564322258
0.047184816	0.0866747312457
0.0481424192	0.0
0.0491000224	0.00626564322258
0.0500576256	0.0104427387043
0.0510152288	0.00730991709301
0.051972832	0.0
0.0529304352	0.0114870125747
0.0538880384	0.00835419096344
0.0548456416	0.00313282161129
0.0558032448	0.00417709548172
0.056760848	0.00313282161129
0.0577184512	0.0114870125747
0.0586760544	0.00835419096344
0.0596336576	0.00522136935215
0.0605912608	0.00104427387043
0.061548864	0.00313282161129
0.0625064672	0.00313282161129
0.0634640704	0.00626564322258
0.0644216736	0.00313282161129
0.0653792768	0.0114870125747
0.06633688	0.00208854774086
0.0672944832	0.00835419096344
0.0682520864	0.00313282161129
0.0692096896	0.0
0.0701672928	0.00313282161129
0.071124896	0.0104427387043
0.0720824992	0.0135755603156
0.0730401024	0.00626564322258
0.0739977056	0.0104427387043
0.0749553088	0.0125312864452
0.075912912	0.0125312864452
0.0768705152	0.0198412035382
0.0778281184	0.0135755603156
0.0787857216	0.0177526557973
0.0797433248	0.029239668372
0.080700928	0.0501251457806
0.0816585312	0.0553465151328
0.0826161344	0.0563907890032
0.0835737376	0.0751877186709
0.0845313408	0.0762319925414
0.085488944	0.0939846483387
0.0864465472	0.153508258953
0.0874041504	0.21929751279
0.0883617536	0.275688301793
0.0893193568	0.876145777291
0.09027696	13.4711329285
0.0912345632	0.00417709548172
0.0921921664	0.0449037764285
0.0931497696	0.00208854774086
0.0941073728	0.0125312864452
0.095064976	0.00730991709301
0.0960225792	0.0114870125747
0.0969801824	0.0574350628736
0.0979377856	0.0960731960795
0.0988953888	0.109648756395
0.099852992	0.0689220754484
0.1008105952	0.09711746995
0.1017681984	0.0939846483387
0.1027258016	0.09711746995
0.1036834048	0.089807552857
0.104641008	0.0407266809468
0.1055986112	0.0887632789865
0.1065562144	0.0668335277075
0.1075138176	0.0553465151328
0.1084714208	0.101294565432
0.109429024	0.0877190051161
0.1103866272	0.0574350628736
0.1113442304	0.0730991709301
0.1123018336	0.0929403744683
0.1132594368	0.0950289222091
0.11421704	0.082497635764
0.1151746432	0.111737304136
0.1161322464	0.119047221229
0.1170898496	0.09711746995
0.1180474528	0.0730991709301
0.119005056	0.0626564322258
0.1199626592	0.105471660913
0.1209202624	0.0939846483387
0.1218778656	0.0866747312457
0.1228354688	0.0772762664118
0.123793072	0.0668335277075
0.1247506752	0.0908518267274
0.1257082784	0.0960731960795
0.1266658816	0.082497635764
0.1276234848	0.119047221229
0.128581088	0.0856304573752
0.1295386912	0.0960731960795
0.1304962944	0.0720548970597
0.1314538976	0.0762319925414
0.1324115008	0.0637007060962
0.133369104	0.0699663493188
0.1343267072	0.0522136935215
0.1352843104	0.0793648141527
0.1362419136	0.089807552857
0.1371995168	0.0741434448005
0.13815712	0.0793648141527
0.1391147232	0.0762319925414
0.1400723264	0.0584793367441
0.1410299296	0.0699663493188
0.1419875328	0.0595236106145
0.142945136	0.0480365980398
0.1439027392	0.0417709548172
0.1448603424	0.0563907890032
0.1458179456	0.0334167638538
0.1467755488	0.0699663493188
0.147733152	0.0334167638538
0.1486907552	0.0375938593355
0.1496483584	0.0375938593355
0.1506059616	0.036549585465
0.1515635648	0.0323724899833
0.152521168	0.0480365980398
0.1534787712	0.0407266809468
0.1544363744	0.0438595025581
0.1553939776	0.0386381332059
0.1563515808	0.029239668372
0.157309184	0.0375938593355
0.1582667872	0.0198412035382
0.1592243904	0.0313282161129
0.1601819936	0.0187969296677
0.1611395968	0.0281953945016
0.1620972	0.0375938593355
0.1630548032	0.0135755603156
0.1640124064	0.0177526557973
0.1649700096	0.0167083819269
0.1659276128	0.0313282161129
0.166885216	0.0208854774086
0.1678428192	0.021929751279
0.1688004224	0.0187969296677
0.1697580256	0.0125312864452
0.1707156288	0.0167083819269
0.171673232	0.0125312864452
0.1726308352	0.029239668372
0.1735884384	0.0114870125747
0.1745460416	0.0135755603156
0.1755036448	0.021929751279
0.176461248	0.0240182990199
0.1774188512	0.029239668372
0.1783764544	0.0177526557973
0.1793340576	0.0281953945016
0.1802916608	0.0344610377242
0.181249264	0.0125312864452
0.1822068672	0.0261068467607
0.1831644704	0.0313282161129
0.1841220736	0.0208854774086
0.1850796768	0.0261068467607
0.18603728	0.0386381332059
0.1869948832	0.0302839422425
0.1879524864	0.0261068467607
0.1889100896	0.0355053115946
0.1898676928	0.0229740251495
0.190825296	0.0302839422425
0.1917828992	0.0167083819269
0.1927405024	0.0198412035382
0.1936981056	0.0386381332059
0.1946557088	0.0187969296677
0.195613312	0.0490808719102
0.1965709152	0.0407266809468
0.1975285184	0.036549585465
0.1984861216	0.0240182990199
0.1994437248	0.029239668372
0.200401328	0.029239668372
0.2013589312	0.0281953945016
0.2023165344	0.0250625728903
0.2032741376	0.0177526557973
0.2042317408	0.0198412035382
0.205189344	0.021929751279
0.2061469472	0.0271511206312
0.2071045504	0.0187969296677
0.2080621536	0.0187969296677
0.2090197568	0.0313282161129
0.20997736	0.0271511206312
0.2109349632	0.021929751279
0.2118925664	0.029239668372
0.2128501696	0.0114870125747
0.2138077728	0.0229740251495
0.214765376	0.0313282161129
0.2157229792	0.00939846483387
0.2166805824	0.0167083819269
0.2176381856	0.0250625728903
0.2185957888	0.0167083819269
0.219553392	0.0114870125747
0.2205109952	0.0167083819269
0.2214685984	0.014619834186
0.2224262016	0.0125312864452
0.2233838048	0.0177526557973
0.224341408	0.014619834186
0.2252990112	0.0281953945016
0.2262566144	0.0198412035382
0.2272142176	0.0167083819269
0.2281718208	0.014619834186
0.229129424	0.0198412035382
0.2300870272	0.0104427387043
0.2310446304	0.0250625728903
0.2320022336	0.00835419096344
0.2329598368	0.0156641080564
0.23391744	0.021929751279
0.2348750432	0.0229740251495
0.2358326464	0.0177526557973
0.2367902496	0.0167083819269
0.2377478528	0.021929751279
0.238705456	0.0208854774086
0.2396630592	0.0125312864452
0.2406206624	0.0167083819269
0.2415782656	0.0240182990199
0.2425358688	0.0240182990199
0.243493472	0.0177526557973
0.2444510752	0.0198412035382
0.2454086784	0.014619834186
0.2463662816	0.021929751279
0.2473238848	0.0156641080564
0.248281488	0.0240182990199
0.2492390912	0.0449037764285
0.2501966944	0.0281953945016
0.2511542976	0.0459480502989
0.2521119008	0.0574350628736
0.253069504	0.0375938593355
0.2540271072	0.036549585465
0.2549847104	0.0396824070763
0.2559423136	0.0428152286876
0.2568999168	0.0438595025581
0.25785752	0.0375938593355
0.2588151232	0.0375938593355
0.2597727264	0.0501251457806
0.2607303296	0.0501251457806
0.2616879328	0.0595236106145
0.262645536	0.0511694196511
0.2636031392	0.0344610377242
0.2645607424	0.0459480502989
0.2655183456	0.0532579673919
0.2664759488	0.0511694196511
0.267433552	0.0626564322258
0.2683911552	0.0522136935215
0.2693487584	0.0501251457806
0.2703063616	0.0595236106145
0.2712639648	0.0459480502989
0.272221568	0.0689220754484
0.2731791712	0.0637007060962
0.2741367744	0.0543022412624
0.2750943776	0.0772762664118
0.2760519808	0.0532579673919
0.277009584	0.0720548970597
0.2779671872	0.0657892538371
0.2789247904	0.0647449799667
0.2798823936	0.0480365980398
0.2808399968	0.0605678844849
0.2817976	0.0553465151328
0.2827552032	0.0605678844849
0.2837128064	0.0501251457806
0.2846704096	0.0720548970597
0.2856280128	0.0605678844849
0.286585616	0.0584793367441
0.2875432192	0.0678778015779
0.2885008224	0.0417709548172
0.2894584256	0.0553465151328
0.2904160288	0.0574350628736
0.291373632	0.0532579673919
0.2923312352	0.0553465151328
0.2932888384	0.0543022412624
0.2942464416	0.0511694196511
0.2952040448	0.0480365980398
0.296161648	0.0689220754484
0.2971192512	0.0480365980398
0.2980768544	0.036549585465
0.2990344576	0.0563907890032
0.2999920608	0.0616121583554
0.300949664	0.0543022412624
0.3019072672	0.0490808719102
0.3028648704	0.0532579673919
0.3038224736	0.0595236106145
0.3047800768	0.0595236106145
0.30573768	0.0501251457806
0.3066952832	0.0469923241693
0.3076528864	0.0375938593355
0.3086104896	0.0469923241693
0.3095680928	0.0543022412624
0.310525696	0.0490808719102
0.3114832992	0.0459480502989
0.3124409024	0.0480365980398
0.3133985056	0.0501251457806
0.3143561088	0.0563907890032
0.315313712	0.0323724899833
0.3162713152	0.0553465151328
0.3172289184	0.0772762664118
0.3181865216	0.0532579673919
0.3191441248	0.0511694196511
0.320101728	0.0647449799667
0.3210593312	0.0595236106145
0.3220169344	0.0490808719102
0.3229745376	0.0605678844849
0.3239321408	0.0511694196511
0.324889744	0.0532579673919
0.3258473472	0.0407266809468
0.3268049504	0.0480365980398
0.3277625536	0.0553465151328
0.3287201568	0.0511694196511
0.32967776	0.0511694196511
0.3306353632	0.0501251457806
0.3315929664	0.0730991709301
0.3325505696	0.0657892538371
0.3335081728	0.0480365980398
0.334465776	0.0595236106145
0.3354233792	0.0616121583554
0.3363809824	0.0605678844849
0.3373385856	0.0657892538371
0.3382961888	0.0605678844849
0.339253792	0.0449037764285
0.3402113952	0.0741434448005
0.3411689984	0.0741434448005
0.3421266016	0.0595236106145
0.3430842048	0.0511694196511
0.344041808	0.0657892538371
0.3449994112	0.0626564322258
0.3459570144	0.0480365980398
0.3469146176	0.0668335277075
0.3478722208	0.0710106231892
0.348829824	0.0626564322258
0.3497874272	0.0668335277075
0.3507450304	0.0657892538371
0.3517026336	0.0730991709301
0.3526602368	0.103383113173
0.35361784	0.0793648141527
0.3545754432	0.0689220754484
0.3555330464	0.0657892538371
0.3564906496	0.0605678844849
0.3574482528	0.0626564322258
0.358405856	0.0772762664118
0.3593634592	0.0532579673919
0.3603210624	0.0783205402822
0.3612786656	0.0689220754484
0.3622362688	0.0814533618935
0.363193872	0.0887632789865
0.3641514752	0.0960731960795
0.3651090784	0.09711746995
0.3660666816	0.0783205402822
0.3670242848	0.0772762664118
0.367981888	0.0772762664118
0.3689394912	0.0678778015779
0.3698970944	0.0762319925414
0.3708546976	0.089807552857
0.3718123008	0.0772762664118
0.372769904	0.0856304573752
0.3737275072	0.0877190051161
0.3746851104	0.0699663493188
0.3756427136	0.0835419096344
0.3766003168	0.0845861835048
0.37755792	0.082497635764
0.3785155232	0.0678778015779
0.3794731264	0.0845861835048
0.3804307296	0.0992060176908
0.3813883328	0.0720548970597
0.382345936	0.0751877186709
0.3833035392	0.103383113173
0.3842611424	0.0668335277075
0.3852187456	0.0804090880231
0.3861763488	0.0637007060962
0.387133952	0.0856304573752
0.3880915552	0.0856304573752
0.3890491584	0.0772762664118
0.3900067616	0.0751877186709
0.3909643648	0.0908518267274
0.391921968	0.0866747312457
0.3928795712	0.0730991709301
0.3938371744	0.0939846483387
0.3947947776	0.082497635764
0.3957523808	0.0918961005978
0.396709984	0.0866747312457
0.3976675872	0.0918961005978
0.3986251904	0.103383113173
0.3995827936	0.101294565432
0.4005403968	0.100250291561
0.401498	0.104427387043
0.4024556032	0.0908518267274
0.4034132064	0.112781578006
0.4043708096	0.103383113173
0.4053284128	0.0908518267274
0.406286016	0.082497635764
0.4072436192	0.09711746995
0.4082012224	0.0950289222091
0.4091588256	0.0762319925414
0.4101164288	0.0710106231892
0.411074032	0.0877190051161
0.4120316352	0.103383113173
0.4129892384	0.106515934784
0.4139468416	0.106515934784
0.4149044448	0.0804090880231
0.415862048	0.113825851877
0.4168196512	0.0856304573752
0.4177772544	0.0751877186709
0.4187348576	0.0939846483387
0.4196924608	0.0710106231892
0.420650064	0.0814533618935
0.4216076672	0.0960731960795
0.4225652704	0.089807552857
0.4235228736	0.0887632789865
0.4244804768	0.0918961005978
0.42543808	0.0741434448005
0.4263956832	0.0814533618935
0.4273532864	0.0929403744683
0.4283108896	0.0866747312457
0.4292684928	0.0772762664118
0.430226096	0.0908518267274
0.4311836992	0.089807552857
0.4321413024	0.0866747312457
0.4330989056	0.0804090880231
0.4340565088	0.0814533618935
0.435014112	0.0814533618935
0.4359717152	0.0866747312457
0.4369293184	0.0908518267274
0.4378869216	0.0751877186709
0.4388445248	0.0877190051161
0.439802128	0.107560208654
0.4407597312	0.0981617438204
0.4417173344	0.0877190051161
0.4426749376	0.113825851877
0.4436325408	0.0783205402822
0.444590144	0.0793648141527
0.4455477472	0.0981617438204
0.4465053504	0.0908518267274
0.4474629536	0.101294565432
0.4484205568	0.0866747312457
0.44937816	0.0835419096344
0.4503357632	0.0814533618935
0.4512933664	0.0751877186709
0.4522509696	0.0772762664118
0.4532085728	0.0908518267274
0.454166176	0.100250291561
0.4551237792	0.0877190051161
0.4560813824	0.0793648141527
0.4570389856	0.0918961005978
0.4579965888	0.119047221229
0.458954192	0.09711746995
0.4599117952	0.0887632789865
0.4608693984	0.082497635764
0.4618270016	0.0950289222091
0.4627846048	0.106515934784
0.463742208	0.124268590581
0.4646998112	0.082497635764
0.4656574144	0.104427387043
0.4666150176	0.116958673488
0.4675726208	0.0960731960795
0.468530224	0.110693030266
0.4694878272	0.0960731960795
0.4704454304	0.106515934784
0.4714030336	0.133667055415
0.4723606368	0.108604482525
0.47331824	0.09711746995
0.4742758432	0.138888424767
0.4752334464	0.124268590581
0.4761910496	0.107560208654
0.4771486528	0.105471660913
0.478106256	0.0918961005978
0.4790638592	0.0887632789865
0.4800214624	0.113825851877
0.4809790656	0.102338839302
0.4819366688	0.0981617438204
0.482894272	0.106515934784
0.4838518752	0.127401412192
0.4848094784	0.124268590581
0.4857670816	0.109648756395
0.4867246848	0.124268590581
0.487682288	0.132622781545
0.4886398912	0.102338839302
0.4895974944	0.0950289222091
0.4905550976	0.106515934784
0.4915127008	0.110693030266
0.492470304	0.0939846483387
0.4934279072	0.113825851877
0.4943855104	0.0992060176908
0.4953431136	0.120091495099
0.4963007168	0.106515934784
0.49725832	0.109648756395
0.4982159232	0.103383113173
0.4991735264	0.09711746995
0.5001311296	0.108604482525
0.5010887328	0.115914399618
0.502046336	0.134711329285
0.5030039392	0.115914399618
0.5039615424	0.120091495099
0.5049191456	0.105471660913
0.5058767488	0.107560208654
0.506834352	0.101294565432
0.5077919552	0.101294565432
0.5087495584	0.102338839302
0.5097071616	0.0950289222091
0.5106647648	0.115914399618
0.511622368	0.0793648141527
0.5125799712	0.0887632789865
0.5135375744	0.0960731960795
0.5144951776	0.0939846483387
0.5154527808	0.109648756395
0.516410384	0.0929403744683
0.5173679872	0.0772762664118
0.5183255904	0.0992060176908
0.5192831936	0.0793648141527
0.5202407968	0.0877190051161
0.5211984	0.0804090880231
0.5221560032	0.0804090880231
0.5231136064	0.110693030266
0.5240712096	0.0939846483387
0.5250288128	0.101294565432
0.525986416	0.0939846483387
0.5269440192	0.109648756395
0.5279016224	0.108604482525
0.5288592256	0.114870125747
0.5298168288	0.125312864452
0.530774432	0.113825851877
0.5317320352	0.105471660913
0.5326896384	0.120091495099
0.5336472416	0.12113576897
0.5346048448	0.105471660913
0.535562448	0.106515934784
0.5365200512	0.106515934784
0.5374776544	0.109648756395
0.5384352576	0.100250291561
0.5393928608	0.101294565432
0.540350464	0.138888424767
0.5413080672	0.123224316711
0.5422656704	0.142021246378
0.5432232736	0.104427387043
0.5441808768	0.115914399618
0.54513848	0.12218004284
0.5460960832	0.124268590581
0.5470536864	0.12218004284
0.5480112896	0.136799877026
0.5489688928	0.129489959933
0.549926496	0.127401412192
0.5508840992	0.154552532824
0.5518417024	0.120091495099
0.5527993056	0.107560208654
0.5537569088	0.126357138322
0.554714512	0.134711329285
0.5556721152	0.130534233804
0.5566297184	0.136799877026
0.5575873216	0.142021246378
0.5585449248	0.130534233804
0.559502528	0.140976972508
0.5604601312	0.124268590581
0.5614177344	0.101294565432
0.5623753376	0.134711329285
0.5633329408	0.130534233804
0.564290544	0.12113576897
0.5652481472	0.140976972508
0.5662057504	0.144109794119
0.5671633536	0.148286889601
0.5681209568	0.14619834186
0.56907856	0.123224316711
0.5700361632	0.130534233804
0.5709937664	0.139932698638
0.5719513696	0.134711329285
0.5729089728	0.12113576897
0.573866576	0.136799877026
0.5748241792	0.113825851877
0.5757817824	0.12218004284
0.5767393856	0.105471660913
0.5776969888	0.134711329285
0.578654592	0.133667055415
0.5796121952	0.114870125747
0.5805697984	0.162906723787
0.5815274016	0.140976972508
0.5824850048	0.120091495099
0.583442608	0.156641080564
0.5844002112	0.113825851877
0.5853578144	0.138888424767
0.5863154176	0.126357138322
0.5872730208	0.135755603156
0.588230624	0.152463985083
0.5891882272	0.102338839302
0.5901458304	0.129489959933
0.5911034336	0.131578507674
0.5920610368	0.132622781545
0.59301864	0.118002947359
0.5939762432	0.131578507674
0.5949338464	0.139932698638
0.5958914496	0.0877190051161
0.5968490528	0.119047221229
0.597806656	0.154552532824
0.5987642592	0.123224316711
0.5997218624	0.111737304136
0.6006794656	0.144109794119
0.6016370688	0.125312864452
0.602594672	0.12218004284
0.6035522752	0.102338839302
0.6045098784	0.137844150897
0.6054674816	0.115914399618
0.6064250848	0.133667055415
0.607382688	0.131578507674
0.6083402912	0.152463985083
0.6092978944	0.140976972508
0.6102554976	0.128445686063
0.6112131008	0.143065520249
0.612170704	0.130534233804
0.6131283072	0.139932698638
0.6140859104	0.128445686063
0.6150435136	0.183792201196
0.6160011168	0.168128093139
0.61695872	0.155596806694
0.6179163232	0.162906723787
0.6188739264	0.166039545398
0.6198315296	0.152463985083
0.6207891328	0.160818176046
0.621746736	0.152463985083
0.6227043392	0.118002947359
0.6236619424	0.144109794119
0.6246195456	0.137844150897
0.6255771488	0.12113576897
0.626534752	0.147242615731
0.6274923552	0.136799877026
0.6284499584	0.132622781545
0.6294075616	0.155596806694
0.6303651648	0.125312864452
0.631322768	0.150375437342
0.6322803712	0.128445686063
0.6332379744	0.148286889601
0.6341955776	0.143065520249
0.6351531808	0.140976972508
0.636110784	0.150375437342
0.6370683872	0.149331163471
0.6380259904	0.168128093139
0.6389835936	0.152463985083
0.6399411968	0.148286889601
0.6408988	0.149331163471
0.6418564032	0.152463985083
0.6428140064	0.144109794119
0.6437716096	0.154552532824
0.6447292128	0.17126091475
0.645686816	0.153508258953
0.6466444192	0.142021246378
0.6476020224	0.124268590581
0.6485596256	0.144109794119
0.6495172288	0.14515406799
0.650474832	0.149331163471
0.6514324352	0.14515406799
0.6523900384	0.14619834186
0.6533476416	0.161862449917
0.6543052448	0.133667055415
0.655262848	0.128445686063
0.6562204512	0.185880748937
0.6571780544	0.143065520249
0.6581356576	0.140976972508
0.6590932608	0.125312864452
0.660050864	0.155596806694
0.6610084672	0.150375437342
0.6619660704	0.162906723787
0.6629236736	0.134711329285
0.6638812768	0.153508258953
0.66483888	0.149331163471
0.6657964832	0.17021664088
0.6667540864	0.163950997657
0.6677116896	0.129489959933
0.6686692928	0.17126091475
0.669626896	0.180659379584
0.6705844992	0.157685354435
0.6715421024	0.150375437342
0.6724997056	0.151419711212
0.6734573088	0.135755603156
0.674414912	0.142021246378
0.6753725152	0.147242615731
0.6763301184	0.126357138322
0.6772877216	0.162906723787
0.6782453248	0.167083819269
0.679202928	0.171260914751
0.6801605312	0.149331163471
0.6811181344	0.175438010232
0.6820757376	0.149331163471
0.6830333408	0.160818176046
0.683990944	0.167083819269
0.6849485472	0.132622781545
0.6859061504	0.17021664088
0.6868637536	0.156641080564
0.6878213568	0.190057844418
0.68877896	0.17126091475
0.6897365632	0.148286889601
0.6906941664	0.148286889601
0.6916517696	0.158729628305
0.6926093728	0.16917236701
0.693566976	0.147242615731
0.6945245792	0.162906723787
0.6954821824	0.148286889601
0.6964397856	0.183792201196
0.6973973888	0.199456309252
0.698354992	0.177526557973
0.6993125952	0.162906723787
0.7002701984	0.174393736362
0.7012278016	0.154552532824
0.7021854048	0.137844150897
0.703143008	0.164995271528
0.7041006112	0.147242615731
0.7050582144	0.181703653455
0.7060158176	0.157685354435
0.7069734208	0.157685354435
0.707931024	0.183792201196
0.7088886272	0.162906723787
0.7098462304	0.174393736362
0.7108038336	0.154552532824
0.7117614368	0.177526557973
0.71271904	0.161862449917
0.7136766432	0.163950997657
0.7146342464	0.174393736362
0.7155918496	0.172305188621
0.7165494528	0.184836475066
0.717507056	0.176482284103
0.7184646592	0.186925022807
0.7194222624	0.210943321827
0.7203798656	0.174393736362
0.7213374688	0.149331163471
0.722295072	0.172305188621
0.7232526752	0.163950997657
0.7242102784	0.166039545398
0.7251678816	0.168128093139
0.7261254848	0.157685354435
0.727083088	0.153508258953
0.7280406912	0.183792201196
0.7289982944	0.152463985083
0.7299558976	0.214076143438
0.7309135008	0.19527921377
0.731871104	0.187969296677
0.7328287072	0.17021664088
0.7337863104	0.201544856993
0.7347439136	0.179615105714
0.7357015168	0.181703653455
0.73665912	0.198412035382
0.7376167232	0.203633404734
0.7385743264	0.190057844418
0.7395319296	0.178570831844
0.7404895328	0.166039545398
0.741447136	0.196323487641
0.7424047392	0.200500583123
0.7433623424	0.1942349399
0.7443199456	0.204677678604
0.7452775488	0.205721952475
0.746235152	0.202589130863
0.7471927552	0.196323487641
0.7481503584	0.189013570548
0.7491079616	0.186925022807
0.7500655648	0.19527921377
0.751023168	0.185880748937
0.7519807712	0.208854774086
0.7529383744	0.187969296677
0.7538959776	0.191102118289
0.7548535808	0.19319066603
0.755811184	0.198412035382
0.7567687872	0.176482284103
0.7577263904	0.176482284103
0.7586839936	0.216164691179
0.7596415968	0.203633404734
0.7605992	0.178570831844
0.7615568032	0.183792201196
0.7625144064	0.216164691179
0.7634720096	0.186925022807
0.7644296128	0.229740251495
0.765387216	0.189013570548
0.7663448192	0.21825323892
0.7673024224	0.200500583123
0.7682600256	0.213031869568
0.7692176288	0.19319066603
0.770175232	0.227651703754
0.7711328352	0.19527921377
0.7720904384	0.202589130863
0.7730480416	0.203633404734
0.7740056448	0.213031869568
0.774963248	0.230784525365
0.7759208512	0.239138716328
0.7768784544	0.24227153794
0.7778360576	0.223474608272
0.7787936608	0.204677678604
0.779751264	0.230784525365
0.7807088672	0.214076143438
0.7816664704	0.217208965049
0.7826240736	0.221386060531
0.7835816768	0.203633404734
0.78453928	0.217208965049
0.7854968832	0.231828799235
0.7864544864	0.233917346976
0.7874120896	0.239138716328
0.7883696928	0.227651703754
0.789327296	0.216164691179
0.7902848992	0.221386060531
0.7912425024	0.250625728903
0.7922001056	0.240182990199
0.7931577088	0.248537181162
0.794115312	0.241227264069
0.7950729152	0.294485231461
0.7960305184	0.269422658571
0.7969881216	0.222430334402
0.7979457248	0.207810500216
0.798903328	0.240182990199
0.7998609312	0.241227264069
0.8008185344	0.233917346976
0.8017761376	0.29135240985
0.8027337408	0.287175314368
0.803691344	0.280909671146
0.8046489472	0.29030813598
0.8056065504	0.249581455033
0.8065641536	0.262112741478
0.8075217568	0.286131040498
0.80847936	0.236005894717
0.8094369632	0.29135240985
0.8103945664	0.29135240985
0.8113521696	0.294485231461
0.8123097728	0.289263862109
0.813267376	0.320592078222
0.8142249792	0.29239668372
0.8151825824	0.300750874684
0.8161401856	0.297618053073
0.8170977888	0.285086766627
0.818055392	0.276732575664
0.8190129952	0.284042492757
0.8199705984	0.300750874684
0.8209282016	0.323724899833
0.8218858048	0.335211912408
0.822843408	0.279865397275
0.8238010112	0.282998218887
0.8247586144	0.326857721445
0.8257162176	0.31641498274
0.8266738208	0.309105065647
0.827631424	0.321636352092
0.8285890272	0.332079090797
0.8295466304	0.294485231461
0.8305042336	0.322680625963
0.8314618368	0.31537070887
0.83241944	0.304927970166
0.8333770432	0.294485231461
0.8343346464	0.36549585465
0.8352922496	0.329990543056
0.8362498528	0.321636352092
0.837207456	0.371761497873
0.8381650592	0.36340730691
0.8391226624	0.33938900789
0.8400802656	0.368628676262
0.8410378688	0.395779796893
0.841995472	0.356097389817
0.8429530752	0.382204236577
0.8439106784	0.358185937557
0.8448682816	0.384292784318
0.8458258848	0.420842369783
0.846783488	0.390558427541
0.8477410912	0.36549585465
0.8486986944	0.438595025581
0.8496562976	0.368628676262
0.8506139008	0.432329382358
0.851571504	0.43755075171
0.8525291072	0.4626133246
0.8534867104	0.433373656228
0.8544443136	0.433373656228
0.8554019168	0.447993490414
0.85635952	0.478277432657
0.8573171232	0.440683573321
0.8582747264	0.483498802009
0.8592323296	0.457391955248
0.8601899328	0.458436229119
0.861147536	0.478277432657
0.8621051392	0.508561374899
0.8630627424	0.463657598471
0.8640203456	0.482454528139
0.8649779488	0.483498802009
0.865935552	0.483498802009
0.8668931552	0.457391955248
0.8678507584	0.496030088454
0.8688083616	0.481410254268
0.8697659648	0.502295731677
0.870723568	0.457391955248
0.8716811712	0.494985814584
0.8726387744	0.545110960364
0.8735963776	0.484543075879
0.8745539808	0.574350628736
0.875511584	0.556597972939
0.8764691872	0.548243781976
0.8774267904	0.55764224681
0.8783843936	0.552420877457
0.8793419968	0.609855940331
0.8802996	0.573306354866
0.8812572032	0.612988761942
0.8822148064	0.55973079455
0.8831724096	0.63178569161
0.8841300128	0.571217807125
0.885087616	0.560775068421
0.8860452192	0.658936812241
0.8870028224	0.666246729334
0.8879604256	0.63074141774
0.8889180288	0.675645194168
0.889875632	0.683999385132
0.8908332352	0.629697143869
0.8917908384	0.647449799666
0.8927484416	0.706973410281
0.8937060448	0.653715442889
0.894663648	0.70384058867
0.8956212512	0.700707767058
0.8965788544	0.725770339949
0.8975364576	0.699663493188
0.8984940608	0.724726066078
0.899451664	0.792603867656
0.9004092672	0.734124530912
0.9013668704	0.792603867656
0.9023244736	0.726814613819
0.9032820768	0.803046606361
0.90423968	0.764408473155
0.9051972832	0.786338224434
0.9061548864	0.841684739566
0.9071124896	0.814533618935
0.9080700928	0.803046606361
0.909027696	0.837507644085
0.9099852992	0.862570216975
0.9109429024	0.89911980244
0.9119005056	0.920005279849
0.9128581088	0.946112126609
0.913815712	0.890765611477
0.9147733152	0.928359470812
0.9157309184	0.944023578869
0.9166885216	0.952377769832
0.9176461248	0.907473993403
0.918603728	1.0348754056
0.9195613312	0.941935031128
0.9205189344	0.986838807556
0.9214765376	0.99623727239
0.9224341408	0.985794533686
0.923391744	1.04218532269
0.9243493472	1.03069831011
0.9253069504	1.09439901621
0.9262645536	1.11110739814
0.9272221568	1.08291200364
0.92817976	1.15809972231
0.9291373632	1.13825851877
0.9300949664	1.1936050339
0.9310525696	1.18629511681
0.9320101728	1.20613632035
0.932967776	1.19778212938
0.9339253792	1.22075615453
0.9348829824	1.20195922486
0.9358405856	1.31056370739
0.9367981888	1.31996217222
0.937755792	1.36695449639
0.9387133952	1.34711329285
0.9396709984	1.43274375023
0.9406286016	1.42438955927
0.9415862048	1.47451470505
0.942543808	1.50479864729
0.9435014112	1.51106429051
0.9444590144	1.53925968501
0.9454166176	1.42961092862
0.9463742208	1.58416346144
0.947331824	1.61235885594
0.9482894272	1.69485649171
0.9492470304	1.75751292393
0.9502046336	1.86194031098
0.9511622368	1.82747927325
0.95211984	1.80032815262
0.9530774432	1.79510678327
0.9540350464	1.942349399
0.9549926496	1.96950051963
0.9559502528	1.92250819546
0.956907856	2.0624408941
0.9578654592	2.20446214048
0.9588230624	2.18984230629
0.9597806656	2.20968350983
0.9607382688	2.33186355267
0.961695872	2.36319176878
0.9626534752	2.36841313814
0.9636110784	2.63261442735
0.9645686816	2.51147865838
0.9655262848	2.57726791222
0.966483888	2.78403413857
0.9674414912	2.86339895272
0.9683990944	2.99915455587
0.9693566976	3.16832692288
0.9703143008	3.36465041053
0.971271904	3.42417402114
0.9722295072	3.56306244591
0.9731871104	3.85337058189
0.9741447136	4.00896738858
0.9751023168	4.17605120785
0.97605992	4.2731686778
0.9770175232	4.5237944067
0.9779751264	4.80574835172
0.9789327296	5.04279852031
0.9798903328	5.30699980952
0.980847936	5.94818396597
0.9818055392	6.24997911452
0.9827631424	6.6603787456
0.9837207456	7.11672642698
0.9846783488	7.57411838223
0.985635952	8.11922934259
0.9865935552	8.64972046877
0.9875511584	9.50289222091
0.9885087616	10.7946589986
0.9894663648	11.97677702
0.990423968	13.16933778
0.9913815712	14.9821972191
0.9923391744	17.1490655002
0.9932967776	19.6480128721
0.9942543808	23.4136644489
0.995211984	29.054831897
0.9961695872	37.65442722
0.9971271904	53.0355370575
0.9980847936	85.0425311862
0.9990423968	378.52212691


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0204336.dat <==
0.0420865	0.00313180678631
0.0430444135	0.00208787119087
0.044002327	0.00104393559544
0.0449602405	0.00208787119087
0.045918154	0.00521967797719
0.0468760675	0.148238854552
0.047833981	0.0
0.0487918945	0.00521967797719
0.049749808	0.0135711627407
0.0507077215	0.0104393559544
0.051665635	0.00521967797719
0.0526235485	0.00626361357262
0.053581462	0.0156590339316
0.0545393755	0.0114832915498
0.055497289	0.0114832915498
0.0564552025	0.00939542035894
0.057413116	0.0187908407179
0.0583710295	0.0104393559544
0.059328943	0.00626361357262
0.0602868565	0.00939542035894
0.06124477	0.00208787119087
0.0622026835	0.0083514847635
0.063160597	0.00626361357262
0.0641185105	0.0083514847635
0.065076424	0.00417574238175
0.0660343375	0.0104393559544
0.066992251	0.00939542035894
0.0679501645	0.00626361357262
0.068908078	0.00104393559544
0.0698659915	0.00313180678631
0.070823905	0.0104393559544
0.0717818185	0.0292301966722
0.072739732	0.00939542035894
0.0736976455	0.0125272271452
0.074655559	0.0198347763133
0.0756134725	0.0271423254814
0.076571386	0.0260983898859
0.0775292995	0.0250544542905
0.078487213	0.0386256170312
0.0794451265	0.0542846509627
0.08040304	0.0772512340624
0.0813609535	0.0741194272761
0.082318867	0.0824709120396
0.0832767805	0.111701108712
0.084234694	0.13049194943
0.0851926075	0.141975240979
0.086150521	0.210874990278
0.0871084345	0.307961000654
0.088066348	0.368509265189
0.0890242615	0.943717778275
0.089982175	16.9159323885
0.0909400885	0.00626361357262
0.091898002	0.0532407153673
0.0928559155	0.00521967797719
0.093813829	0.0125272271452
0.0947717425	0.0135711627407
0.095729656	0.0125272271452
0.0966875695	0.0490649729856
0.097645483	0.13049194943
0.0986033965	0.109613237521
0.09956131	0.0949981391848
0.1005192235	0.135711627407
0.101477137	0.108569301925
0.1024350505	0.114832915498
0.103392964	0.109613237521
0.1043508775	0.0448892306038
0.105308791	0.0887345256122
0.1062667045	0.101261752757
0.107224618	0.0741194272761
0.1081825315	0.128404078239
0.109140445	0.0908223968031
0.1100983585	0.0824709120396
0.111056272	0.0887345256122
0.1120141855	0.114832915498
0.112972099	0.120052593475
0.1139300125	0.11900865788
0.114887926	0.110657173116
0.1158458395	0.157634274911
0.116803753	0.133623756216
0.1177616665	0.0814269764441
0.11871958	0.0960420747802
0.1196774935	0.0866466544213
0.120635407	0.134667691811
0.1215933205	0.109613237521
0.122551234	0.0991738815666
0.1235091475	0.0887345256122
0.124467061	0.122140464666
0.1254249745	0.113788979903
0.126382888	0.112745044307
0.1273408015	0.135711627407
0.128298715	0.101261752757
0.1292566285	0.117964722284
0.130214542	0.0939542035894
0.1311724555	0.0824709120396
0.132130369	0.0751633628715
0.1330882825	0.0981299459711
0.134046196	0.0709876204897
0.1350041095	0.106481430735
0.135962023	0.104393559544
0.1369199365	0.0845587832304
0.13787785	0.101261752757
0.1388357635	0.0918663323985
0.139793677	0.0762072984669
0.1407515905	0.0688997492989
0.141709504	0.0803830408487
0.1426674175	0.0688997492989
0.143625331	0.0448892306038
0.1445832445	0.0678558137034
0.145541158	0.0563725221536
0.1464990715	0.0626361357262
0.147456985	0.0626361357262
0.1484148985	0.0532407153673
0.149372812	0.0480210373901
0.1503307255	0.0407134882221
0.151288639	0.0490649729856
0.1522465525	0.0626361357262
0.153204466	0.0490649729856
0.1541623795	0.0532407153673
0.155120293	0.0428013594129
0.1560782065	0.0417574238175
0.15703612	0.0417574238175
0.1579940335	0.0271423254814
0.158951947	0.0428013594129
0.1599098605	0.0302741322677
0.160867774	0.0407134882221
0.1618256875	0.0365377458403
0.162783601	0.0375816814357
0.1637415145	0.0271423254814
0.164699428	0.0187908407179
0.1656573415	0.0281862610768
0.166615255	0.0323620034586
0.1675731685	0.0281862610768
0.168531082	0.0260983898859
0.1694889955	0.0135711627407
0.170446909	0.0260983898859
0.1714048225	0.0229665830996
0.172362736	0.033405939054
0.1733206495	0.0208787119087
0.174278563	0.0187908407179
0.1752364765	0.0281862610768
0.17619439	0.0219226475042
0.1771523035	0.0448892306038
0.178110217	0.0281862610768
0.1790681305	0.033405939054
0.180026044	0.0490649729856
0.1809839575	0.0198347763133
0.181941871	0.0386256170312
0.1828997845	0.0448892306038
0.183857698	0.0417574238175
0.1848156115	0.0250544542905
0.185773525	0.0511528441764
0.1867314385	0.0448892306038
0.187689352	0.0365377458403
0.1886472655	0.0386256170312
0.189605179	0.0354938102449
0.1905630925	0.0281862610768
0.191521006	0.0344498746494
0.1924789195	0.0281862610768
0.193436833	0.0375816814357
0.1943947465	0.0313180678631
0.19535266	0.0553285865582
0.1963105735	0.0490649729856
0.197268487	0.0428013594129
0.1982264005	0.0292301966722
0.199184314	0.0313180678631
0.2001422275	0.0354938102449
0.201100141	0.0438452950084
0.2020580545	0.0323620034586
0.203015968	0.0219226475042
0.2039738815	0.0386256170312
0.204931795	0.0250544542905
0.2058897085	0.0365377458403
0.206847622	0.0250544542905
0.2078055355	0.0260983898859
0.208763449	0.0323620034586
0.2097213625	0.0354938102449
0.210679276	0.033405939054
0.2116371895	0.0323620034586
0.212595103	0.0240105186951
0.2135530165	0.0292301966722
0.21451093	0.0428013594129
0.2154688435	0.0198347763133
0.216426757	0.0240105186951
0.2173846705	0.0302741322677
0.218342584	0.0250544542905
0.2193004975	0.0229665830996
0.220258411	0.0198347763133
0.2212163245	0.0156590339316
0.222174238	0.0187908407179
0.2231321515	0.0260983898859
0.224090065	0.0292301966722
0.2250479785	0.0292301966722
0.226005892	0.0323620034586
0.2269638055	0.0208787119087
0.227921719	0.0198347763133
0.2288796325	0.0250544542905
0.229837546	0.016702969527
0.2307954595	0.0260983898859
0.231753373	0.0229665830996
0.2327112865	0.0198347763133
0.2336692	0.0260983898859
0.2346271135	0.0260983898859
0.235585027	0.0260983898859
0.2365429405	0.0240105186951
0.237500854	0.0281862610768
0.2384587675	0.0260983898859
0.239416681	0.0260983898859
0.2403745945	0.0219226475042
0.241332508	0.0302741322677
0.2422904215	0.0386256170312
0.243248335	0.0302741322677
0.2442062485	0.0292301966722
0.245164162	0.0187908407179
0.2461220755	0.033405939054
0.247079989	0.0271423254814
0.2480379025	0.0271423254814
0.248995816	0.0448892306038
0.2499537295	0.0584603933445
0.250911643	0.0521967797719
0.2518695565	0.0636800713217
0.25282747	0.0615922001308
0.2537853835	0.0574164577491
0.254743297	0.0574164577491
0.2557012105	0.0553285865582
0.256659124	0.0615922001308
0.2576170375	0.0542846509627
0.258574951	0.050108908581
0.2595328645	0.0532407153673
0.260490778	0.0595043289399
0.2614486915	0.083514847635
0.262406605	0.0605482645354
0.2633645185	0.0542846509627
0.264322432	0.0615922001308
0.2652803455	0.0657679425126
0.266238259	0.0709876204897
0.2671961725	0.0824709120396
0.268154086	0.0688997492989
0.2691119995	0.0918663323985
0.270069913	0.0626361357262
0.2710278265	0.0636800713217
0.27198574	0.0793391052532
0.2729436535	0.0741194272761
0.273901567	0.0803830408487
0.2748594805	0.0897784612076
0.275817394	0.0803830408487
0.2767753075	0.0824709120396
0.277733221	0.0803830408487
0.2786911345	0.083514847635
0.279649048	0.066811878108
0.2806069615	0.0699436848943
0.281564875	0.0657679425126
0.2825227885	0.0688997492989
0.283480702	0.0688997492989
0.2844386155	0.083514847635
0.285396529	0.0762072984669
0.2863544425	0.0814269764441
0.287312356	0.0772512340624
0.2882702695	0.0615922001308
0.289228183	0.0772512340624
0.2901860965	0.0636800713217
0.29114401	0.0751633628715
0.2921019235	0.0730754916806
0.293059837	0.0636800713217
0.2940177505	0.0595043289399
0.294975664	0.066811878108
0.2959335775	0.0772512340624
0.296891491	0.0595043289399
0.2978494045	0.0532407153673
0.298807318	0.0741194272761
0.2997652315	0.0814269764441
0.300723145	0.0678558137034
0.3016810585	0.0563725221536
0.302638972	0.0595043289399
0.3035968855	0.0688997492989
0.304554799	0.0751633628715
0.3055127125	0.0563725221536
0.306470626	0.0636800713217
0.3074285395	0.0438452950084
0.308386453	0.0657679425126
0.3093443665	0.066811878108
0.31030228	0.066811878108
0.3112601935	0.0595043289399
0.312218107	0.0720315560852
0.3131760205	0.0741194272761
0.314133934	0.0741194272761
0.3150918475	0.0417574238175
0.316049761	0.0688997492989
0.3170076745	0.0856027188259
0.317965588	0.0584603933445
0.3189235015	0.0709876204897
0.319881415	0.0772512340624
0.3208393285	0.0730754916806
0.321797242	0.0595043289399
0.3227551555	0.0688997492989
0.323713069	0.0657679425125
0.3246709825	0.0793391052532
0.325628896	0.0521967797719
0.3265868095	0.0688997492989
0.327544723	0.0824709120396
0.3285026365	0.0574164577491
0.32946055	0.0772512340624
0.3304184635	0.0595043289399
0.331376377	0.0762072984669
0.3323342905	0.0845587832304
0.333292204	0.0772512340624
0.3342501175	0.0887345256122
0.335208031	0.074119427276
0.3361659445	0.0782951696578
0.337123858	0.0803830408487
0.3380817715	0.090822396803
0.339039685	0.0688997492989
0.3399975985	0.0699436848943
0.340955512	0.101261752757
0.3419134255	0.0803830408487
0.342871339	0.0782951696578
0.3438292525	0.0699436848943
0.344787166	0.0845587832304
0.3457450795	0.0730754916806
0.346702993	0.0772512340624
0.3476609065	0.0918663323985
0.34861882	0.0845587832304
0.3495767335	0.0856027188259
0.350534647	0.0876905900167
0.3514925605	0.0793391052532
0.352450474	0.123184400262
0.3534083875	0.103349623948
0.354366301	0.0960420747802
0.3553242145	0.0772512340624
0.356282128	0.0772512340624
0.3572400415	0.0918663323985
0.358197955	0.0939542035894
0.3591558685	0.0814269764441
0.360113782	0.105437495139
0.3610716955	0.0887345256122
0.362029609	0.11900865788
0.3629875225	0.104393559544
0.363945436	0.11900865788
0.3649033495	0.126316207048
0.365861263	0.0970860103757
0.3668191765	0.0991738815665
0.36777709	0.0970860103757
0.3687350035	0.0981299459711
0.369692917	0.0960420747802
0.3706508305	0.0991738815666
0.371608744	0.0949981391848
0.3725666575	0.10752536633
0.373524571	0.108569301925
0.3744824845	0.0949981391848
0.375440398	0.111701108712
0.3763983115	0.110657173116
0.377356225	0.0970860103757
0.3783141385	0.101261752757
0.379272052	0.101261752757
0.3802299655	0.116920786689
0.381187879	0.103349623948
0.3821457925	0.0981299459711
0.383103706	0.106481430735
0.3840616195	0.102305688353
0.385019533	0.120052593475
0.3859774465	0.0803830408487
0.38693536	0.122140464666
0.3878932735	0.108569301925
0.388851187	0.117964722284
0.3898091005	0.0929102679939
0.390767014	0.124228335857
0.3917249275	0.122140464666
0.392682841	0.106481430735
0.3936407545	0.124228335857
0.394598668	0.113788979903
0.3955565815	0.0970860103757
0.396514495	0.123184400262
0.3974724085	0.128404078239
0.398430322	0.109613237521
0.3993882355	0.129448013834
0.400346149	0.13049194943
0.4013040625	0.131535885025
0.402261976	0.109613237521
0.4032198895	0.133623756216
0.404177803	0.13049194943
0.4051357165	0.111701108712
0.40609363	0.125272271452
0.4070515435	0.122140464666
0.408009457	0.11900865788
0.4089673705	0.100217817162
0.409925284	0.0876905900167
0.4108831975	0.113788979903
0.411841111	0.120052593475
0.4127990245	0.121096529071
0.413756938	0.113788979903
0.4147148515	0.111701108712
0.415672765	0.138843434193
0.4166306785	0.108569301925
0.417588592	0.104393559544
0.4185465055	0.105437495139
0.419504419	0.104393559544
0.4204623325	0.109613237521
0.421420246	0.125272271452
0.4223781595	0.10752536633
0.423336073	0.101261752757
0.4242939865	0.108569301925
0.4252519	0.111701108712
0.4262098135	0.106481430735
0.427167727	0.108569301925
0.4281256405	0.121096529071
0.429083554	0.116920786689
0.4300414675	0.100217817162
0.430999381	0.0991738815666
0.4319572945	0.112745044307
0.432915208	0.111701108712
0.4338731215	0.108569301925
0.434831035	0.112745044307
0.4357889485	0.114832915498
0.436746862	0.128404078239
0.4377047755	0.0939542035894
0.438662689	0.106481430735
0.4396206025	0.129448013834
0.440578516	0.132579820621
0.4415364295	0.110657173116
0.442494343	0.116920786689
0.4434522565	0.106481430735
0.44441017	0.0991738815665
0.4453680835	0.145107047766
0.446325997	0.112745044307
0.4472839105	0.114832915498
0.448241824	0.115876851094
0.4491997375	0.109613237521
0.450157651	0.110657173116
0.4511155645	0.114832915498
0.452073478	0.108569301925
0.4530313915	0.102305688353
0.453989305	0.128404078239
0.4549472185	0.100217817162
0.455905132	0.117964722284
0.4568630455	0.121096529071
0.457820959	0.132579820621
0.4587788725	0.121096529071
0.459736786	0.111701108712
0.4606946995	0.110657173116
0.461652613	0.124228335857
0.4626105265	0.121096529071
0.46356844	0.147194918957
0.4645263535	0.126316207048
0.465484267	0.129448013834
0.4664421805	0.149282790148
0.467400094	0.125272271452
0.4683580075	0.139887369789
0.469315921	0.11900865788
0.4702738345	0.136755563002
0.471231748	0.145107047766
0.4721896615	0.135711627407
0.473147575	0.134667691811
0.4741054885	0.152414596934
0.475063402	0.13049194943
0.4760213155	0.127360142643
0.476979229	0.140931305384
0.4779371425	0.133623756216
0.478895056	0.123184400262
0.4798529695	0.138843434193
0.480810883	0.126316207048
0.4817687965	0.131535885025
0.48272671	0.137799498598
0.4836846235	0.175381180033
0.484642537	0.133623756216
0.4856004505	0.141975240979
0.486558364	0.159722146102
0.4875162775	0.151370661338
0.488474191	0.138843434193
0.4894321045	0.125272271452
0.490390018	0.126316207048
0.4913479315	0.146150983361
0.492305845	0.121096529071
0.4932637585	0.134667691811
0.494221672	0.135711627407
0.4951795855	0.162853952888
0.496137499	0.125272271452
0.4970954125	0.140931305384
0.498053326	0.126316207048
0.4990112395	0.136755563002
0.499969153	0.149282790148
0.5009270665	0.152414596934
0.50188498	0.175381180033
0.5028428935	0.135711627407
0.503800807	0.138843434193
0.5047587205	0.149282790148
0.505716634	0.11900865788
0.5066745475	0.127360142643
0.507632461	0.143019176575
0.5085903745	0.120052593475
0.509548288	0.113788979903
0.5105062015	0.133623756216
0.511464115	0.120052593475
0.5124220285	0.127360142643
0.513379942	0.123184400262
0.5143378555	0.122140464666
0.515295769	0.125272271452
0.5162536825	0.106481430735
0.517211596	0.124228335857
0.5181695095	0.11900865788
0.519127423	0.108569301925
0.5200853365	0.124228335857
0.52104325	0.121096529071
0.5220011635	0.127360142643
0.522959077	0.143019176575
0.5239169905	0.127360142643
0.524874904	0.127360142643
0.5258328175	0.134667691811
0.526790731	0.123184400262
0.5277486445	0.146150983361
0.528706558	0.14406311217
0.5296644715	0.164941824079
0.530622385	0.123184400262
0.5315802985	0.135711627407
0.532538212	0.150326725743
0.5334961255	0.152414596934
0.534454039	0.139887369789
0.5354119525	0.114832915498
0.536369866	0.151370661338
0.5373277795	0.157634274911
0.538285693	0.128404078239
0.5392436065	0.153458532529
0.54020152	0.154502468125
0.5411594335	0.14406311217
0.542117347	0.174337244438
0.5430752605	0.133623756216
0.544033174	0.159722146102
0.5449910875	0.163897888484
0.545949001	0.175381180033
0.5469069145	0.150326725743
0.547864828	0.168073630865
0.5488227415	0.170161502056
0.549780655	0.14406311217
0.5507385685	0.171205437652
0.551696482	0.177469051224
0.5526543955	0.135711627407
0.553612309	0.14406311217
0.5545702225	0.16702969527
0.555528136	0.150326725743
0.5564860495	0.162853952888
0.557443963	0.164941824079
0.5584018765	0.160766081697
0.55935979	0.152414596934
0.5603177035	0.14406311217
0.561275617	0.149282790148
0.5622335305	0.159722146102
0.563191444	0.148238854552
0.5641493575	0.170161502056
0.565107271	0.183732664797
0.5660651845	0.18999627837
0.567023098	0.18999627837
0.5679810115	0.180600858011
0.568938925	0.156590339316
0.5698968385	0.158678210506
0.570854752	0.156590339316
0.5718126655	0.182688729202
0.572770579	0.154502468125
0.5737284925	0.165985759675
0.574686406	0.152414596934
0.5756443195	0.156590339316
0.576602233	0.126316207048
0.5775601465	0.16702969527
0.57851806	0.161810017293
0.5794759735	0.136755563002
0.580433887	0.185820535988
0.5813918005	0.183732664797
0.582349714	0.175381180033
0.5833076275	0.206699247897
0.584265541	0.154502468125
0.5852234545	0.176425115629
0.586181368	0.153458532529
0.5871392815	0.148238854552
0.588097195	0.197303827538
0.5890551085	0.156590339316
0.590013022	0.188952342774
0.5909709355	0.151370661338
0.591928849	0.157634274911
0.5928867625	0.149282790148
0.593844676	0.170161502056
0.5948025895	0.181644793606
0.595760503	0.143019176575
0.5967184165	0.153458532529
0.59767633	0.164941824079
0.5986342435	0.141975240979
0.599592157	0.133623756216
0.6005500705	0.159722146102
0.601507984	0.146150983361
0.6024658975	0.136755563002
0.603423811	0.148238854552
0.6043817245	0.170161502056
0.605339638	0.151370661338
0.6062975515	0.162853952888
0.607255465	0.180600858011
0.6082133785	0.184776600392
0.609171292	0.168073630865
0.6101292055	0.176425115629
0.611087119	0.184776600392
0.6120450325	0.172249373247
0.613002946	0.170161502056
0.6139608595	0.173293308843
0.614918773	0.236973380164
0.6158766865	0.18999627837
0.6168346	0.183732664797
0.6177925135	0.185820535988
0.618750427	0.206699247897
0.6197083405	0.16702969527
0.620666254	0.202523505515
0.6216241675	0.179556922415
0.622582081	0.165985759675
0.6235399945	0.182688729202
0.624497908	0.188952342774
0.6254558215	0.152414596934
0.626413735	0.196259891942
0.6273716485	0.185820535988
0.628329562	0.185820535988
0.6292874755	0.169117566461
0.630245389	0.16702969527
0.6312033025	0.19208414956
0.632161216	0.173293308843
0.6331191295	0.191040213965
0.634077043	0.176425115629
0.6350349565	0.173293308843
0.63599287	0.195215956347
0.6369507835	0.172249373247
0.637908697	0.191040213965
0.6388666105	0.172249373247
0.639824524	0.207743183492
0.6407824375	0.180600858011
0.641740351	0.185820535988
0.6426982645	0.182688729202
0.643656178	0.187908407179
0.6446140915	0.204611376706
0.645572005	0.182688729202
0.6465299185	0.186864471583
0.647487832	0.149282790148
0.6484457455	0.19208414956
0.649403659	0.177469051224
0.6503615725	0.194172020751
0.651319486	0.175381180033
0.6522773995	0.188952342774
0.653235313	0.184776600392
0.6541932265	0.171205437652
0.65515114	0.173293308843
0.6561090535	0.195215956347
0.657066967	0.194172020751
0.6580248805	0.175381180033
0.658982794	0.170161502056
0.6599407075	0.18999627837
0.660898621	0.191040213965
0.6618565345	0.177469051224
0.662814448	0.187908407179
0.6637723615	0.196259891942
0.664730275	0.184776600392
0.6656881885	0.208787119087
0.666646102	0.180600858011
0.6676040155	0.185820535988
0.668561929	0.208787119087
0.6695198425	0.199391698729
0.670477756	0.199391698729
0.6714356695	0.177469051224
0.672393583	0.202523505515
0.6733514965	0.182688729202
0.67430941	0.199391698729
0.6752673235	0.179556922415
0.676225237	0.182688729202
0.6771831505	0.197303827538
0.678141064	0.204611376706
0.6790989775	0.208787119087
0.680056891	0.188952342774
0.6810148045	0.193128085156
0.681972718	0.204611376706
0.6829306315	0.20356744111
0.683888545	0.209831054683
0.6848464585	0.191040213965
0.685804372	0.208787119087
0.6867622855	0.209831054683
0.687720199	0.206699247897
0.6886781125	0.212962861469
0.689636026	0.20356744111
0.6905939395	0.218182539446
0.691551853	0.193128085156
0.6925097665	0.211918925874
0.69346768	0.207743183492
0.6944255935	0.195215956347
0.695383507	0.184776600392
0.6963414205	0.21505073266
0.697299334	0.24950060731
0.6982572475	0.227577959805
0.699215161	0.209831054683
0.7001730745	0.198347763133
0.701130988	0.21505073266
0.7020889015	0.20356744111
0.703046815	0.205655312301
0.7040047285	0.194172020751
0.704962642	0.198347763133
0.7059205555	0.198347763133
0.706878469	0.20356744111
0.7078363825	0.234885508973
0.708794296	0.201479569919
0.7097522095	0.172249373247
0.710710123	0.209831054683
0.7116680365	0.223402217424
0.71262595	0.196259891942
0.7135838635	0.206699247897
0.714541777	0.230709766592
0.7154996905	0.232797637783
0.716457604	0.244280929332
0.7174155175	0.206699247897
0.718373431	0.250544542905
0.7193313445	0.223402217424
0.720289258	0.210874990278
0.7212471715	0.211918925874
0.722205085	0.216094668256
0.7231629985	0.218182539446
0.724120912	0.212962861469
0.7250788255	0.217138603851
0.726036739	0.216094668256
0.7269946525	0.200435634324
0.727952566	0.210874990278
0.7289104795	0.216094668256
0.729868393	0.260983898859
0.7308263065	0.231753702187
0.73178422	0.216094668256
0.7327421335	0.229665830996
0.733700047	0.264115705646
0.7346579605	0.221314346233
0.735615874	0.244280929332
0.7365737875	0.222358281828
0.737531701	0.243236993737
0.7384896145	0.259939963264
0.739447528	0.21505073266
0.7404054415	0.229665830996
0.741363355	0.247412736119
0.7423212685	0.273511126005
0.743279182	0.223402217424
0.7442370955	0.239061251355
0.745195009	0.240105186951
0.7461529225	0.269335383623
0.747110836	0.240105186951
0.7480687495	0.256808156478
0.749026663	0.214006797065
0.7499845765	0.254720285287
0.75094249	0.239061251355
0.7519004035	0.256808156478
0.752858317	0.232797637783
0.7538162305	0.24950060731
0.754774144	0.232797637783
0.7557320575	0.235929444569
0.756689971	0.240105186951
0.7576478845	0.225490088614
0.758605798	0.266203576837
0.7595637115	0.254720285287
0.760521625	0.244280929332
0.7614795385	0.224446153019
0.762437452	0.254720285287
0.7633953655	0.253676349691
0.764353279	0.275598997195
0.7653111925	0.22653402421
0.766269106	0.252632414096
0.7672270195	0.271423254814
0.768184933	0.271423254814
0.7691428465	0.245324864928
0.77010076	0.264115705646
0.7710586735	0.242193058141
0.772016587	0.277686868386
0.7729745005	0.26307177005
0.773932414	0.300653451486
0.7748903275	0.289170159936
0.775848241	0.295433773509
0.7768061545	0.275598997195
0.777764068	0.256808156478
0.7787219815	0.300653451486
0.779679895	0.264115705646
0.7806378085	0.293345902318
0.781595722	0.301697387081
0.7825536355	0.268291448027
0.783511549	0.2745550616
0.7844694625	0.301697387081
0.785427376	0.304829193868
0.7863852895	0.289170159936
0.787343203	0.255764220882
0.7883011165	0.273511126005
0.78925903	0.307961000654
0.7902169435	0.301697387081
0.791174857	0.303785258272
0.7921327705	0.300653451486
0.793090684	0.310048871845
0.7940485975	0.306917065059
0.795006511	0.349718424471
0.7959644245	0.317356421013
0.796922338	0.306917065059
0.7978802515	0.291258031127
0.798838165	0.298565580295
0.7997960785	0.331971519349
0.800753992	0.303785258272
0.8017119055	0.344498746494
0.802669819	0.362245651617
0.8036277325	0.321532163395
0.804585646	0.350762360067
0.8055435595	0.328839712563
0.806501473	0.337191197326
0.8074593865	0.351806295662
0.8084173	0.325707905776
0.8093752135	0.361201716021
0.810333127	0.376860749953
0.8112910405	0.368509265189
0.812248954	0.392519783884
0.8132068675	0.389387977098
0.814164781	0.358069909235
0.8151226945	0.360157780426
0.816080608	0.41653030258
0.8170385215	0.373728943167
0.817996435	0.333015454944
0.8189543485	0.323620034586
0.819912262	0.367465329594
0.8208701755	0.409222753411
0.821828089	0.388344041503
0.8227860025	0.369553200785
0.823743916	0.375816814357
0.8247018295	0.443672628061
0.825659743	0.417574238175
0.8266176565	0.400871268648
0.82757557	0.412354560198
0.8285334835	0.409222753411
0.829491397	0.390431912694
0.8304493105	0.395651590671
0.831407224	0.402959139839
0.8323651375	0.37059713638
0.833323051	0.40504701103
0.8342809645	0.460375597588
0.835238878	0.443672628061
0.8361967915	0.438452950084
0.837154705	0.471858889138
0.8381126185	0.440540821275
0.839070532	0.448892306038
0.8400284455	0.460375597588
0.840986359	0.450980177229
0.8419442725	0.491693665451
0.842902186	0.445760499252
0.8438600995	0.479166438306
0.844818013	0.497957279024
0.8457759265	0.518835990932
0.84673384	0.510484506169
0.8476917535	0.51257237736
0.848649667	0.511528441764
0.8496075805	0.474990695924
0.850565494	0.566857028323
0.8515234075	0.5720767063
0.852481321	0.541802574032
0.8534392345	0.568944899513
0.854397148	0.565813092727
0.8553550615	0.532407153673
0.856312975	0.580428191063
0.8572708885	0.558505543559
0.858228802	0.586691804636
0.8591867155	0.575208513086
0.860144629	0.606526580949
0.8611025425	0.629493164049
0.862060456	0.624273486072
0.8630183695	0.573120641895
0.863976283	0.600262967376
0.8649341965	0.60861445214
0.86589211	0.603394774163
0.8668500235	0.567900963918
0.867807937	0.587735740231
0.8687658505	0.622185614881
0.869723764	0.638888584408
0.8706816775	0.598175096186
0.871639591	0.633668906431
0.8725975045	0.667074845484
0.873555418	0.637844648812
0.8745133315	0.692129299775
0.875471245	0.688997492989
0.8764291585	0.686909621798
0.877387072	0.686909621798
0.8783449855	0.722403432043
0.879302899	0.720315560852
0.8802608125	0.678558137034
0.881218726	0.747457886333
0.8821766395	0.677514201439
0.883134553	0.791303181342
0.8840924665	0.75267756431
0.88505038	0.742238208356
0.8860082935	0.783995632173
0.886966207	0.772512340624
0.8879241205	0.786083503364
0.888882034	0.885257384931
0.8898399475	0.820533378014
0.890797861	0.77564414741
0.8917557745	0.802786472891
0.892713688	0.849763574686
0.8936716015	0.849763574686
0.894629515	0.873774093381
0.8955874285	0.884213449335
0.896545342	0.897784612076
0.8975032555	0.886301320526
0.898461169	0.917619388389
0.8994190825	0.915531517199
0.900376996	0.951025327443
0.9013349095	0.981299459711
0.902292823	0.909267903626
0.9032507365	0.972947974948
0.90420865	0.932234486726
0.9051665635	0.996958493643
0.906124477	1.03454017508
0.9070823905	0.983387330902
0.908040304	1.04915527341
0.9089982175	1.04393559544
0.909956131	1.05646282258
0.9109140445	1.10343992438
0.911871958	1.12745044307
0.9128298715	1.16920786689
0.913787785	1.10448385997
0.9147456985	1.20992135511
0.915703612	1.12327470069
0.9166615255	1.14728521939
0.917619439	1.15668063974
0.9185773525	1.23184400262
0.919535266	1.14624128379
0.9204931795	1.17860328725
0.921451093	1.22662432464
0.9224090065	1.19426232118
0.92336692	1.24228335857
0.9243248335	1.29134833156
0.925282747	1.31953459263
0.9262406605	1.36337988764
0.927198574	1.35189659609
0.9281564875	1.37903892157
0.929114401	1.41453273182
0.9300723145	1.42288421658
0.931030228	1.45733409123
0.9319881415	1.51788235577
0.932946055	1.45942196242
0.9339039685	1.49282790148
0.934861882	1.53562926089
0.9358197955	1.57112307113
0.936777709	1.61079262376
0.9377356225	1.68178024425
0.938693536	1.69013172901
0.9396514495	1.6713408883
0.940609363	1.73084521724
0.9415672765	1.79661315975
0.94252519	1.75694360712
0.9434831035	1.85089781071
0.944441017	1.78721773939
0.9453989305	1.83732664797
0.946356844	1.90518246167
0.9473147575	1.94276414311
0.948272671	2.03254260432
0.9492305845	2.05759705861
0.950188498	2.12962861469
0.9511464115	2.2204510115
0.952104325	2.22253888269
0.9530622385	2.20687984875
0.954020152	2.32275669985
0.9549780655	2.36242625247
0.955935979	2.33006424902
0.9568938925	2.45220471368
0.957851806	2.63593737848
0.9588097195	2.67038725313
0.959767633	2.65994789717
0.9607255465	2.79357165339
0.96168346	2.79670346018
0.9626413735	2.88648192138
0.963599287	3.10570839643
0.9645572005	3.09735691166
0.965515114	3.1798278237
0.9664730275	3.30510009515
0.967430941	3.40009823434
0.9683888545	3.64751097046
0.969346768	3.84690266919
0.9703046815	3.90745093372
0.971262595	4.04525043232
0.9722205085	4.20288470723
0.973178422	4.53694409777
0.9741363355	4.73842366769
0.975094249	4.79375225425
0.9760521625	5.04012105477
0.977010076	5.26874295017
0.9779679895	5.62576892381
0.978925903	5.95669650757
0.9798838165	6.24899847429
0.98084173	6.83360240773
0.9817996435	7.18749657459
0.982757557	7.54243467704
0.9837154705	8.00072240343
0.984673384	8.71581828631
0.9856312975	9.30877370452
0.986589211	9.80673098354
0.9875471245	10.7598441822
0.988505038	12.0731151612
0.9894629515	13.3519362656
0.990420865	14.2486769421
0.9913787785	16.2791316753
0.992336692	18.3857937068
0.9932946055	20.8745361664
0.994252519	24.7506690322
0.9952104325	30.2459460066
0.996168346	38.4074344917
0.9971262595	51.9629381985
0.998084173	78.2930817866
0.9990420865	300.078242973


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0259294.dat <==
0.0322153	0.0020665753447
0.0331830847	0.0
0.0341508694	0.0
0.0351186541	0.0
0.0360864388	0.0
0.0370542235	0.00103328767235
0.0380220082	0.00103328767235
0.0389897929	0.00103328767235
0.0399575776	0.0020665753447
0.0409253623	0.0
0.041893147	0.00309986301705
0.0428609317	0.00309986301705
0.0438287164	0.00309986301705
0.0447965011	0.00309986301705
0.0457642858	0.0113661643959
0.0467320705	0.24178931533
0.0476998552	0.00103328767235
0.0486676399	0.0134327397406
0.0496354246	0.0165326027576
0.0506032093	0.0154993150853
0.051570994	0.0123994520682
0.0525387787	0.00826630137881
0.0535065634	0.0258321918088
0.0544743481	0.0227323287917
0.0554421328	0.0123994520682
0.0564099175	0.0154993150853
0.0573777022	0.020665753447
0.0583454869	0.0134327397406
0.0593132716	0.0165326027576
0.0602810563	0.0113661643959
0.061248841	0.00516643836176
0.0622166257	0.0103328767235
0.0631844104	0.0123994520682
0.0641521951	0.0113661643959
0.0651199798	0.0165326027576
0.0660877645	0.0165326027576
0.0670555492	0.0154993150853
0.0680233339	0.00929958905116
0.0689911186	0.00619972603411
0.0699589033	0.0113661643959
0.070926688	0.0196324657747
0.0718944727	0.0464979452558
0.0728622574	0.0134327397406
0.0738300421	0.0227323287917
0.0747978268	0.0278987671535
0.0757656115	0.0485645206005
0.0767333962	0.055797534307
0.0777011809	0.055797534307
0.0786689656	0.0692302740475
0.0796367503	0.079563150771
0.080604535	0.13639397275
0.0815723197	0.133294109733
0.0825401044	0.128127671372
0.0835078891	0.173592328955
0.0844756738	0.222156849555
0.0854434585	0.267621507139
0.0864112432	0.374050137391
0.0873790279	0.48771178135
0.0883468126	0.762566302195
0.0893145973	2.23190137228
0.090282382	19.0021602945
0.0912501667	0.0103328767235
0.0922179514	0.0671636987028
0.0931857361	0.0134327397406
0.0941535208	0.020665753447
0.0951213055	0.0196324657747
0.0960890902	0.0227323287917
0.0970568749	0.133294109733
0.0980246596	0.129160959044
0.0989924443	0.163259452231
0.099960229	0.125027808354
0.1009280137	0.151893287836
0.1018957984	0.169459178266
0.1028635831	0.147760137146
0.1038313678	0.100228904218
0.1047991525	0.0805964384434
0.1057669372	0.127094383699
0.1067347219	0.104362054907
0.1077025066	0.110561780942
0.1086702913	0.142593698784
0.109638076	0.10539534258
0.1106058607	0.116761506976
0.1115736454	0.132260822061
0.1125414301	0.142593698784
0.1135092148	0.162226164559
0.1144769995	0.135360685078
0.1154447842	0.172559041283
0.1164125689	0.183925205678
0.1173803536	0.097129041201
0.1183481383	0.107461917925
0.119315923	0.110561780942
0.1202837077	0.169459178266
0.1212514924	0.14052712344
0.1222192771	0.142593698784
0.1231870618	0.12296123301
0.1241548465	0.145693561802
0.1251226312	0.167392602921
0.1260904159	0.119861369993
0.1270582006	0.190124931713
0.1280259853	0.141560411112
0.12899377	0.129160959044
0.1299615547	0.11882808232
0.1309293394	0.113661643959
0.1318971241	0.108495205597
0.1328649088	0.114694931631
0.1338326935	0.0981623288734
0.1348004782	0.121927945337
0.1357682629	0.130194246716
0.1367360476	0.130194246716
0.1377038323	0.106428630252
0.138671617	0.111595068614
0.1396394017	0.0981623288734
0.1406071864	0.106428630252
0.1415749711	0.0981623288734
0.1425427558	0.0836963014604
0.1435105405	0.0692302740475
0.1444783252	0.100228904218
0.1454461099	0.0723301370646
0.1464138946	0.0743967124093
0.1473816793	0.0774965754263
0.148349464	0.0692302740475
0.1493172487	0.0630305480134
0.1502850334	0.0609639726687
0.1512528181	0.0578641096517
0.1522206028	0.0712968493922
0.1531883875	0.0568308219793
0.1541561722	0.0681969863752
0.1551239569	0.0619972603411
0.1560917416	0.0568308219793
0.1570595263	0.0506310959452
0.158027311	0.0361650685323
0.1589950957	0.0526976712899
0.1599628804	0.0402982192217
0.1609306651	0.0423647945664
0.1618984498	0.0454646575834
0.1628662345	0.0351317808599
0.1638340192	0.0433980822387
0.1648018039	0.0258321918088
0.1657695886	0.0454646575834
0.1667373733	0.0433980822387
0.167705158	0.0351317808599
0.1686729427	0.0258321918088
0.1696407274	0.0278987671535
0.1706085121	0.0361650685323
0.1715762968	0.0351317808599
0.1725440815	0.0361650685323
0.1735118662	0.0237656164641
0.1744796509	0.0268654794811
0.1754474356	0.0371983562046
0.1764152203	0.0371983562046
0.177383005	0.0526976712899
0.1783507897	0.041331506894
0.1793185744	0.0537309589623
0.1802863591	0.0485645206005
0.1812541438	0.0392649315493
0.1822219285	0.055797534307
0.1831897132	0.0733634247369
0.1841574979	0.0309986301705
0.1851252826	0.0454646575834
0.1860930673	0.058897397324
0.187060852	0.0526976712899
0.1880286367	0.041331506894
0.1889964214	0.041331506894
0.1899642061	0.0351317808599
0.1909319908	0.0454646575834
0.1918997755	0.0454646575834
0.1928675602	0.0454646575834
0.1938353449	0.0506310959452
0.1948031296	0.055797534307
0.1957709143	0.0681969863752
0.196738699	0.0516643836176
0.1977064837	0.0454646575834
0.1986742684	0.0444313699111
0.1996420531	0.0475312329282
0.2006098378	0.0423647945664
0.2015776225	0.0392649315493
0.2025454072	0.0320319178429
0.2035131919	0.0516643836176
0.2044809766	0.0351317808599
0.2054487613	0.0516643836176
0.206416546	0.0330652055152
0.2073843307	0.0351317808599
0.2083521154	0.0371983562046
0.2093199001	0.0475312329282
0.2102876848	0.0392649315493
0.2112554695	0.041331506894
0.2122232542	0.0392649315493
0.2131910389	0.0361650685323
0.2141588236	0.0495978082729
0.2151266083	0.0423647945664
0.216094393	0.0268654794811
0.2170621777	0.0402982192217
0.2180299624	0.0320319178429
0.2189977471	0.0330652055152
0.2199655318	0.0227323287917
0.2209333165	0.0309986301705
0.2219011012	0.0216990411194
0.2228688859	0.0340984931876
0.2238366706	0.0309986301705
0.2248044553	0.0444313699111
0.22577224	0.0578641096517
0.2267400247	0.0309986301705
0.2277078094	0.0309986301705
0.2286755941	0.0299653424982
0.2296433788	0.0268654794811
0.2306111635	0.0361650685323
0.2315789482	0.0309986301705
0.2325467329	0.0371983562046
0.2335145176	0.0361650685323
0.2344823023	0.0361650685323
0.235450087	0.0433980822387
0.2364178717	0.0361650685323
0.2373856564	0.0444313699111
0.2383534411	0.0289320548258
0.2393212258	0.041331506894
0.2402890105	0.0361650685323
0.2412567952	0.0464979452558
0.2422245799	0.0526976712899
0.2431923646	0.0454646575834
0.2441601493	0.0330652055152
0.245127934	0.0258321918088
0.2460957187	0.0475312329282
0.2470635034	0.0392649315493
0.2480312881	0.055797534307
0.2489990728	0.0671636987028
0.2499668575	0.0661304110305
0.2509346422	0.0805964384434
0.2519024269	0.0805964384434
0.2528702116	0.0733634247369
0.2538379963	0.0702635617199
0.254805781	0.0723301370646
0.2557735657	0.079563150771
0.2567413504	0.0702635617199
0.2577091351	0.0671636987028
0.2586769198	0.0661304110305
0.2596447045	0.0733634247369
0.2606124892	0.0898960274945
0.2615802739	0.0991956165457
0.2625480586	0.076463287754
0.2635158433	0.0681969863752
0.264483628	0.0878294521498
0.2654514127	0.0878294521498
0.2664191974	0.0857628768051
0.2673869821	0.104362054907
0.2683547668	0.0950624658563
0.2693225515	0.0909293151669
0.2702903362	0.0981623288734
0.2712581209	0.0671636987028
0.2722259056	0.111595068614
0.2731936903	0.097129041201
0.274161475	0.102295479563
0.2751292597	0.11882808232
0.2760970444	0.0960957535287
0.2770648291	0.0960957535286
0.2780326138	0.102295479563
0.2790003985	0.102295479563
0.2799681832	0.0774965754263
0.2809359679	0.0878294521498
0.2819037526	0.0867961644775
0.2828715373	0.10126219189
0.283839322	0.0991956165457
0.2848071067	0.10539534258
0.2857748914	0.0950624658563
0.2867426761	0.0888627398222
0.2877104608	0.102295479563
0.2886782455	0.0909293151669
0.2896460302	0.0929958905116
0.2906138149	0.0816297261157
0.2915815996	0.097129041201
0.2925493843	0.0816297261157
0.293517169	0.0785298630987
0.2944849537	0.0857628768051
0.2954527384	0.0816297261157
0.2964205231	0.0898960274945
0.2973883078	0.0743967124093
0.2983560925	0.0785298630987
0.2993238772	0.0836963014604
0.3002916619	0.0888627398222
0.3012594466	0.0754300000816
0.3022272313	0.079563150771
0.303195016	0.0878294521498
0.3041628007	0.0909293151669
0.3051305854	0.0816297261157
0.3060983701	0.079563150771
0.3070661548	0.0671636987028
0.3080339395	0.0712968493922
0.3090017242	0.0940291781839
0.3099695089	0.097129041201
0.3109372936	0.0888627398222
0.3119050783	0.0754300000816
0.312872863	0.0878294521498
0.3138406477	0.0898960274945
0.3148084324	0.0805964384434
0.3157762171	0.0919626028392
0.3167440018	0.100228904218
0.3177117865	0.0692302740475
0.3186795712	0.0950624658563
0.3196473559	0.0950624658563
0.3206151406	0.0960957535287
0.3215829253	0.0898960274945
0.32255071	0.0847295891328
0.3235184947	0.102295479563
0.3244862794	0.097129041201
0.3254540641	0.0826630137881
0.3264218488	0.0836963014604
0.3273896335	0.10126219189
0.3283574182	0.0919626028392
0.3293252029	0.10539534258
0.3302929876	0.0640638356858
0.3312607723	0.0909293151669
0.332228557	0.106428630252
0.3331963417	0.103328767235
0.3341641264	0.113661643959
0.3351319111	0.117794794648
0.3360996958	0.0991956165457
0.3370674805	0.109528493269
0.3380352652	0.102295479563
0.3390030499	0.0857628768051
0.3399708346	0.106428630252
0.3409386193	0.116761506976
0.341906404	0.12296123301
0.3428741887	0.115728219303
0.3438419734	0.0960957535287
0.3448097581	0.097129041201
0.3457775428	0.0867961644775
0.3467453275	0.110561780942
0.3477131122	0.110561780942
0.3486808969	0.112628356286
0.3496486816	0.110561780942
0.3506164663	0.111595068614
0.351584251	0.112628356286
0.3525520357	0.17152575361
0.3535198204	0.119861369993
0.3544876051	0.116761506976
0.3554553898	0.0960957535287
0.3564231745	0.125027808354
0.3573909592	0.112628356286
0.3583587439	0.113661643959
0.3593265286	0.127094383699
0.3602943133	0.119861369993
0.361262098	0.114694931631
0.3622298827	0.117794794648
0.3631976674	0.133294109733
0.3641654521	0.172559041283
0.3651332368	0.126061096027
0.3661010215	0.129160959044
0.3670688062	0.119861369993
0.3680365909	0.120894657665
0.3690043756	0.129160959044
0.3699721603	0.128127671372
0.370939945	0.110561780942
0.3719077297	0.121927945337
0.3728755144	0.142593698784
0.3738432991	0.133294109733
0.3748110838	0.114694931631
0.3757788685	0.143626986457
0.3767466532	0.120894657665
0.3777144379	0.117794794648
0.3786822226	0.143626986457
0.3796500073	0.150860000163
0.380617792	0.157059726197
0.3815855767	0.139493835767
0.3825533614	0.129160959044
0.3835211461	0.144660274129
0.3844889308	0.120894657665
0.3854567155	0.135360685078
0.3864245002	0.144660274129
0.3873922849	0.132260822061
0.3883600696	0.139493835767
0.3893278543	0.163259452231
0.390295639	0.123994520682
0.3912634237	0.152926575508
0.3922312084	0.128127671372
0.3931989931	0.15395986318
0.3941667778	0.15395986318
0.3951345625	0.123994520682
0.3961023472	0.157059726197
0.3970701319	0.13639397275
0.3980379166	0.17152575361
0.3990057013	0.154993150853
0.399973486	0.15395986318
0.4009412707	0.156026438525
0.4019090554	0.156026438525
0.4028768401	0.139493835767
0.4038446248	0.149826712491
0.4048124095	0.135360685078
0.4057801942	0.144660274129
0.4067479789	0.151893287836
0.4077157636	0.162226164559
0.4086835483	0.12296123301
0.409651333	0.139493835767
0.4106191177	0.14052712344
0.4115869024	0.141560411112
0.4125546871	0.149826712491
0.4135224718	0.145693561802
0.4144902565	0.133294109733
0.4154580412	0.15809301387
0.4164258259	0.138460548095
0.4173936106	0.144660274129
0.4183613953	0.144660274129
0.41932918	0.144660274129
0.4202969647	0.138460548095
0.4212647494	0.156026438525
0.4222325341	0.133294109733
0.4232003188	0.133294109733
0.4241681035	0.123994520682
0.4251358882	0.135360685078
0.4261036729	0.14052712344
0.4270714576	0.138460548095
0.4280392423	0.141560411112
0.429007027	0.15395986318
0.4299748117	0.129160959044
0.4309425964	0.15395986318
0.4319103811	0.119861369993
0.4328781658	0.14052712344
0.4338459505	0.128127671372
0.4348137352	0.129160959044
0.4357815199	0.138460548095
0.4367493046	0.139493835767
0.4377170893	0.111595068614
0.438684874	0.14052712344
0.4396526587	0.151893287836
0.4406204434	0.151893287836
0.4415882281	0.150860000163
0.4425560128	0.149826712491
0.4435237975	0.142593698784
0.4444915822	0.130194246716
0.4454593669	0.157059726197
0.4464271516	0.144660274129
0.4473949363	0.14052712344
0.448362721	0.151893287836
0.4493305057	0.143626986457
0.4502982904	0.149826712491
0.4512660751	0.159126301542
0.4522338598	0.126061096027
0.4532016445	0.144660274129
0.4541694292	0.145693561801
0.4551372139	0.142593698784
0.4561049986	0.141560411112
0.4570727833	0.168425890593
0.458040568	0.167392602921
0.4590083527	0.160159589214
0.4599761374	0.137427260423
0.4609439221	0.149826712491
0.4619117068	0.14052712344
0.4628794915	0.200457808436
0.4638472762	0.178758767317
0.4648150609	0.152926575508
0.4657828456	0.176692191972
0.4667506303	0.181858630334
0.467718415	0.168425890593
0.4686861997	0.159126301542
0.4696539844	0.15395986318
0.4706217691	0.172559041283
0.4715895538	0.181858630334
0.4725573385	0.174625616627
0.4735251232	0.172559041283
0.4744929079	0.177725479644
0.4754606926	0.154993150853
0.4764284773	0.180825342661
0.477396262	0.172559041283
0.4783640467	0.154993150853
0.4793318314	0.172559041283
0.4802996161	0.168425890593
0.4812674008	0.164292739904
0.4822351855	0.173592328955
0.4832029702	0.182891918006
0.4841707549	0.187025068696
0.4851385396	0.176692191972
0.4861063243	0.184958493351
0.487074109	0.178758767317
0.4880418937	0.185991781023
0.4890096784	0.143626986457
0.4899774631	0.176692191972
0.4909452478	0.168425890593
0.4919130325	0.160159589214
0.4928808172	0.167392602921
0.4938486019	0.165326027576
0.4948163866	0.181858630334
0.4957841713	0.187025068696
0.496751956	0.174625616627
0.4977197407	0.169459178266
0.4986875254	0.166359315249
0.4996553101	0.184958493351
0.5006230948	0.18909164404
0.5015908795	0.181858630334
0.5025586642	0.162226164559
0.5035264489	0.178758767317
0.5044942336	0.172559041283
0.5054620183	0.161192876887
0.506429803	0.15395986318
0.5073975877	0.164292739904
0.5083653724	0.168425890593
0.5093331571	0.149826712491
0.5103009418	0.163259452231
0.5112687265	0.167392602921
0.5122365112	0.138460548095
0.5132042959	0.12296123301
0.5141720806	0.169459178266
0.5151398653	0.178758767317
0.51610765	0.150860000163
0.5170754347	0.173592328955
0.5180432194	0.156026438525
0.5190110041	0.156026438525
0.5199787888	0.154993150853
0.5209465735	0.161192876887
0.5219143582	0.162226164559
0.5228821429	0.173592328955
0.5238499276	0.161192876887
0.5248177123	0.154993150853
0.525785497	0.162226164559
0.5267532817	0.179792054989
0.5277210664	0.185991781023
0.5286888511	0.181858630334
0.5296566358	0.191158219385
0.5306244205	0.172559041283
0.5315922052	0.170492465938
0.5325599899	0.195291370074
0.5335277746	0.169459178266
0.5344955593	0.176692191972
0.535463344	0.173592328955
0.5364311287	0.183925205679
0.5373989134	0.188058356368
0.5383666981	0.170492465938
0.5393344828	0.174625616627
0.5403022675	0.181858630334
0.5412700522	0.18909164404
0.5422378369	0.203557671453
0.5432056216	0.156026438525
0.5441734063	0.199424520764
0.545141191	0.213890548177
0.5461089757	0.211823972832
0.5470767604	0.200457808436
0.5480445451	0.213890548177
0.5490123298	0.176692191972
0.5499801145	0.21079068516
0.5509478992	0.200457808436
0.5519156839	0.172559041283
0.5528834686	0.19322479473
0.5538512533	0.213890548177
0.554819038	0.180825342661
0.5557868227	0.203557671453
0.5567546074	0.208724109815
0.5577223921	0.185991781023
0.5586901768	0.190124931713
0.5596579615	0.187025068696
0.5606257462	0.219056986538
0.5615935309	0.194258082402
0.5625613156	0.178758767317
0.5635291003	0.214923835849
0.564496885	0.232489726279
0.5654646697	0.211823972832
0.5664324544	0.233523013951
0.5674002391	0.227323287917
0.5683680238	0.214923835849
0.5693358085	0.20665753447
0.5703035932	0.184958493351
0.5712713779	0.20665753447
0.5722391626	0.211823972832
0.5732069473	0.172559041283
0.574174732	0.176692191972
0.5751425167	0.196324657747
0.5761103014	0.199424520764
0.5770780861	0.199424520764
0.5780458708	0.205624246798
0.5790136555	0.195291370074
0.5799814402	0.235589589296
0.5809492249	0.215957123521
0.5819170096	0.199424520764
0.5828847943	0.223190137228
0.583852579	0.208724109815
0.5848203637	0.181858630334
0.5857881484	0.194258082402
0.5867559331	0.201491096108
0.5877237178	0.216990411194
0.5886915025	0.207690822143
0.5896592872	0.222156849555
0.5906270719	0.195291370074
0.5915948566	0.179792054989
0.5925626413	0.197357945419
0.593530426	0.200457808436
0.5944982107	0.188058356368
0.5954659954	0.21079068516
0.5964337801	0.198391233091
0.5974015648	0.177725479644
0.5983693495	0.1756589043
0.5993371342	0.17152575361
0.6003049189	0.20665753447
0.6012727036	0.190124931713
0.6022404883	0.167392602921
0.603208273	0.202524383781
0.6041760577	0.208724109815
0.6051438424	0.205624246798
0.6061116271	0.199424520764
0.6070794118	0.238689452313
0.6080471965	0.235589589296
0.6090149812	0.218023698866
0.6099827659	0.219056986538
0.6109505506	0.230423150934
0.6119183353	0.216990411194
0.61288612	0.222156849555
0.6138539047	0.200457808436
0.6148216894	0.270721370156
0.6157894741	0.227323287917
0.6167572588	0.225256712573
0.6177250435	0.249022329037
0.6186928282	0.239722739985
0.6196606129	0.24592246602
0.6206283976	0.242822603002
0.6215961823	0.226290000245
0.622563967	0.247989041364
0.6235317517	0.232489726279
0.6244995364	0.230423150934
0.6254673211	0.198391233091
0.6264351058	0.239722739985
0.6274028905	0.231456438607
0.6283706752	0.211823972832
0.6293384599	0.211823972832
0.6303062446	0.202524383781
0.6312740293	0.214923835849
0.632241814	0.212857260504
0.6332095987	0.251088904381
0.6341773834	0.234556301624
0.6351451681	0.236622876968
0.6361129528	0.246955753692
0.6370807375	0.230423150934
0.6380485222	0.22835657559
0.6390163069	0.218023698866
0.6399840916	0.233523013951
0.6409518763	0.239722739985
0.641919661	0.226290000245
0.6428874457	0.223190137228
0.6438552304	0.242822603002
0.6448230151	0.247989041364
0.6457907998	0.205624246798
0.6467585845	0.215957123521
0.6477263692	0.229389863262
0.6486941539	0.20665753447
0.6496619386	0.239722739985
0.6506297233	0.229389863262
0.651597508	0.244889178347
0.6525652927	0.205624246798
0.6535330774	0.258321918088
0.6545008621	0.238689452313
0.6554686468	0.194258082402
0.6564364315	0.232489726279
0.6574042162	0.238689452313
0.6583720009	0.244889178347
0.6593397856	0.213890548177
0.6603075703	0.214923835849
0.661275355	0.257288630415
0.6622431397	0.252122192054
0.6632109244	0.237656164641
0.6641787091	0.221123561883
0.6651464938	0.250055616709
0.6661142785	0.216990411194
0.6670820632	0.257288630415
0.6680498479	0.205624246798
0.6690176326	0.277954383862
0.6699854173	0.235589589296
0.670953202	0.227323287917
0.6719209867	0.235589589296
0.6728887714	0.235589589296
0.6738565561	0.230423150934
0.6748243408	0.235589589296
0.6757921255	0.234556301624
0.6767599102	0.220090274211
0.6777276949	0.253155479726
0.6786954796	0.233523013951
0.6796632643	0.278987671535
0.680631049	0.240756027658
0.6815988337	0.243855890675
0.6825666184	0.256255342743
0.6835344031	0.280020959207
0.6845021878	0.249022329037
0.6854699725	0.251088904381
0.6864377572	0.264521644122
0.6874055419	0.243855890675
0.6883733266	0.269688082484
0.6893411113	0.282087534552
0.690308896	0.236622876968
0.6912766807	0.255222055071
0.6922444654	0.283120822224
0.6932122501	0.239722739985
0.6941800348	0.26348835645
0.6951478195	0.231456438607
0.6961156042	0.27692109619
0.6970833889	0.260388493433
0.6980511736	0.265554931794
0.6990189583	0.256255342743
0.699986743	0.251088904381
0.7009545277	0.249022329037
0.7019223124	0.262455068777
0.7028900971	0.260388493432
0.7038578818	0.232489726279
0.7048256665	0.254188767398
0.7057934512	0.267621507139
0.7067612359	0.256255342743
0.7077290206	0.26348835645
0.7086968053	0.242822603002
0.70966459	0.24178931533
0.7106323747	0.250055616709
0.7116001594	0.286220685241
0.7125679441	0.238689452313
0.7135357288	0.270721370156
0.7145035135	0.308953014033
0.7154712982	0.288287260586
0.7164390829	0.271754657828
0.7174068676	0.27692109619
0.7183746523	0.288287260586
0.719342437	0.292420411275
0.7203102217	0.265554931794
0.7212780064	0.287253972914
0.7222457911	0.296553561965
0.7232135758	0.262455068777
0.7241813605	0.284154109897
0.7251491452	0.277954383862
0.7261169299	0.267621507139
0.7270847146	0.264521644122
0.7280524993	0.286220685241
0.729020284	0.267621507139
0.7299880687	0.297586849637
0.7309558534	0.286220685241
0.7319236381	0.267621507139
0.7328914228	0.334785205842
0.7338592075	0.27692109619
0.7348269922	0.296553561965
0.7357947769	0.280020959207
0.7367625616	0.289320548258
0.7377303463	0.307919726361
0.738698131	0.290353835931
0.7396659157	0.291387123603
0.7406337004	0.283120822224
0.7416014851	0.319285890756
0.7425692698	0.331685342825
0.7435370545	0.29448698662
0.7445048392	0.322385753774
0.7454726239	0.299653424982
0.7464404086	0.313086164722
0.7474081933	0.31205287705
0.748375978	0.297586849637
0.7493437627	0.288287260586
0.7503115474	0.298620137309
0.7512793321	0.354417671616
0.7522471168	0.301720000327
0.7532149015	0.328585479808
0.7541826862	0.257288630415
0.7551504709	0.305853151016
0.7561182556	0.287253972914
0.7570860403	0.313086164722
0.758053825	0.316186027739
0.7590216097	0.301720000327
0.7599893944	0.288287260586
0.7609571791	0.31205287705
0.7619249638	0.326518904463
0.7628927485	0.337885068859
0.7638605332	0.345118082565
0.7648283179	0.29448698662
0.7657961026	0.303786575671
0.7667638873	0.331685342825
0.767731672	0.376116712736
0.7686994567	0.299653424982
0.7696672414	0.343051507221
0.7706350261	0.320319178429
0.7716028108	0.346151370238
0.7725705955	0.373016849719
0.7735383802	0.331685342825
0.7745061649	0.355450959289
0.7754739496	0.354417671616
0.7764417343	0.320319178429
0.777409519	0.306886438688
0.7783773037	0.356484246961
0.7793450884	0.340984931876
0.7803128731	0.354417671616
0.7812806578	0.374050137391
0.7822484425	0.340984931876
0.7832162272	0.371983562046
0.7841840119	0.359584109978
0.7851517966	0.36475054834
0.7861195813	0.371983562046
0.787087366	0.322385753774
0.7880551507	0.392649315493
0.7890229354	0.36475054834
0.7899907201	0.366817123685
0.7909585048	0.404015479889
0.7919262895	0.36475054834
0.7928940742	0.393682603166
0.7938618589	0.397815753855
0.7948296436	0.442247123766
0.7957974283	0.369916986702
0.796765213	0.38231643877
0.7977329977	0.328585479808
0.7987007824	0.405048767562
0.7996685671	0.409181918251
0.8006363518	0.39574917851
0.8016041365	0.416414931957
0.8025719212	0.415381644285
0.8035397059	0.449480137473
0.8045074906	0.440180548422
0.8054752753	0.420548082647
0.80644306	0.431914247043
0.8074108447	0.428814384026
0.8083786294	0.428814384026
0.8093464141	0.462912877213
0.8103141988	0.455679863507
0.8112819835	0.454646575834
0.8122497682	0.485645206005
0.8132175529	0.498044658073
0.8141853376	0.443280411439
0.8151531223	0.467046027903
0.816120907	0.478412192299
0.8170886917	0.437080685404
0.8180564764	0.423647945664
0.8190242611	0.428814384026
0.8199920458	0.445346986783
0.8209598305	0.462912877213
0.8219276152	0.489778356694
0.8228953999	0.484611918333
0.8238631846	0.484611918333
0.8248309693	0.515610548503
0.825798754	0.497011370401
0.8267665387	0.516643836176
0.8277343234	0.497011370401
0.8287021081	0.511477397814
0.8296698928	0.525943425227
0.8306376775	0.500111233418
0.8316054622	0.480478767643
0.8325732469	0.51871041152
0.8335410316	0.517677123848
0.8345088163	0.538342877295
0.835476601	0.583807534878
0.8364443857	0.561075206087
0.8374121704	0.598273562291
0.8383799551	0.555908767725
0.8393477398	0.5755412335
0.8403155245	0.582774247206
0.8412833092	0.602406712981
0.8422510939	0.587940685568
0.8432188786	0.601373425308
0.8441866633	0.596206986947
0.845154448	0.617906028066
0.8461222327	0.647871370564
0.8470900174	0.625139041772
0.8480578021	0.617906028066
0.8490255868	0.640638356858
0.8499933715	0.65923753496
0.8509611562	0.656137671943
0.8519289409	0.648904658236
0.8528967256	0.674736850045
0.8538645103	0.673703562373
0.854832295	0.698502466509
0.8558000797	0.679903288407
0.8567678644	0.71193520625
0.8577356491	0.697469178837
0.8587034338	0.67680342539
0.8596712185	0.724334658318
0.8606390032	0.775999041936
0.8616067879	0.69436931582
0.8625745726	0.714001781595
0.8635423573	0.76463287754
0.864510142	0.720201507629
0.8654779267	0.731567672025
0.8664457114	0.756366576161
0.8674134961	0.728467809007
0.8683812808	0.727434521335
0.8693490655	0.775999041936
0.8703168502	0.72536794599
0.8712846349	0.774965754263
0.8722524196	0.773932466591
0.8732202043	0.833863151587
0.874187989	0.864861781758
0.8751557737	0.839029589949
0.8761235584	0.862795206413
0.8770913431	0.843162740638
0.8780591278	0.902060137962
0.8790269125	0.896893699601
0.8799946972	0.824563562536
0.8809624819	0.902060137962
0.8819302666	0.876227946154
0.8828980513	0.944424932529
0.883865836	0.884494247533
0.8848336207	0.908259863997
0.8858014054	0.932025480461
0.8867691901	0.968190548993
0.8877369748	0.995056028474
0.8887047595	1.00745548054
0.8896725442	1.00332232985
0.8906403289	1.01158863123
0.8916081136	0.970257124338
0.8925758983	1.05602000114
0.893543683	0.994022740802
0.8945114677	1.04052068606
0.8954792524	1.11905054916
0.8964470371	1.01468849425
0.8974148218	1.08081890528
0.8983826065	1.15211575467
0.8993503912	1.11595068614
0.9003181759	1.04672041209
0.9012859606	1.1810478095
0.9022537453	1.11905054916
0.90322153	1.20791328898
0.9041893147	1.14591602864
0.9051570994	1.23167890544
0.9061248841	1.17898123415
0.9070926688	1.20791328898
0.9080604535	1.21514630269
0.9090282382	1.23994520682
0.9099960229	1.31950835759
0.9109638076	1.27094383699
0.9119315923	1.40837109741
0.912899377	1.34430726173
0.9138671617	1.34844041242
0.9148349464	1.36187315216
0.9158027311	1.39287178233
0.9167705158	1.40217137138
0.9177383005	1.35877328914
0.9187060852	1.41147096043
0.9196738699	1.38563876862
0.9206416546	1.45280246733
0.9216094393	1.43317000155
0.922577224	1.5395986318
0.9235450087	1.55509794689
0.9245127934	1.58712986473
0.9254805781	1.54373178249
0.9264483628	1.60676233051
0.9274161475	1.60986219352
0.9283839322	1.6666930155
0.9293517169	1.66772630317
0.9303195016	1.73075685119
0.9312872863	1.75968890601
0.932255071	1.7751882211
0.9332228557	1.82065287868
0.9341906404	1.84131863213
0.9351584251	1.82271945403
0.9361262098	1.86715082394
0.9370939945	1.93121465962
0.9380617792	1.94258082402
0.9390295639	1.88161685135
0.9399973486	1.99527849531
0.9409651333	2.13683890642
0.941932918	2.05417589263
0.9429007027	2.07380835841
0.9438684874	2.17197068728
0.9448362721	2.15440479685
0.9458040568	2.25670027641
0.9467718415	2.33833000253
0.9477396262	2.2835657559
0.9487074109	2.50262274243
0.9496751956	2.485056852
0.9506429803	2.53568794795
0.951610765	2.57908603019
0.9525785497	2.60078507131
0.9535463344	2.64314986587
0.9545141191	2.86530671543
0.9554819038	2.81260904414
0.9564496885	2.82500849621
0.9574174732	2.97070205801
0.9583852579	3.14119452395
0.9593530426	3.10709603076
0.9603208273	3.15979370205
0.961288612	3.2589893186
0.9622563967	3.32821959264
0.9632241814	3.57930849702
0.9641919661	3.61857342857
0.9651597508	3.74670109994
0.9661275355	3.83659712744
0.9670953202	3.96989123717
0.9680631049	4.15278315518
0.9690308896	4.26231164845
0.9699986743	4.47413562128
0.970966459	4.61052959403
0.9719342437	4.82648671755
0.9729020284	5.00834534789
0.9738698131	5.13750630693
0.9748375978	5.40306123872
0.9758053825	5.77504480077
0.9767731672	5.9197050749
0.9777409519	6.26172329445
0.9787087366	6.603741514
0.9796765213	7.02118973363
0.980644306	7.39730644636
0.9816120907	7.94598220038
0.9825798754	8.24253576234
0.9835476601	8.75091329714
0.9845154448	9.33472083202
0.9854832295	9.96089316146
0.9864510142	10.7430919294
0.9874187989	11.5996874098
0.9883865836	12.7425035754
0.9893543683	14.0465126179
0.990322153	14.8483438517
0.9912899377	16.789891388
0.9922577224	18.7665707052
0.9932255071	21.142099064
0.9941932918	24.5912133143
0.9951610765	29.5427278402
0.9961288612	36.2125997652
0.9970966459	47.2749775854
0.9980644306	66.7245514421
0.9990322153	231.113387099


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0329035.dat <==
0.0318832	0.00413173286529
0.0328513168	0.0
0.0338194336	0.0
0.0347875504	0.00103293321632
0.0357556672	0.00103293321632
0.036723784	0.00103293321632
0.0376919008	0.00103293321632
0.0386600176	0.00309879964897
0.0396281344	0.00309879964897
0.0405962512	0.0
0.041564368	0.00413173286529
0.0425324848	0.00413173286529
0.0435006016	0.0113622653795
0.0444687184	0.00516466608161
0.0454368352	0.0134281318122
0.046404952	0.0547454604651
0.0473730688	0.314011697762
0.0483411856	0.0092963989469
0.0493093024	0.035119729355
0.0502774192	0.0165269314612
0.051245536	0.0165269314612
0.0522136528	0.0175598646775
0.0531817696	0.0423502618692
0.0541498864	0.0258233304081
0.0551180032	0.0258233304081
0.05608612	0.0216915975428
0.0570542368	0.0268562636244
0.0580223536	0.0247903971917
0.0589904704	0.0185927978938
0.0599585872	0.0165269314612
0.060926704	0.0237574639754
0.0618948208	0.0113622653795
0.0628629376	0.0113622653795
0.0638310544	0.0216915975428
0.0647991712	0.0165269314612
0.065767288	0.035119729355
0.0667354048	0.0247903971917
0.0677035216	0.0175598646775
0.0686716384	0.0227245307591
0.0696397552	0.0154939982448
0.070607872	0.0330538629223
0.0715759888	0.0495807943835
0.0725441056	0.0433831950856
0.0735122224	0.0599101265467
0.0744803392	0.0485478611672
0.075448456	0.064041859412
0.0764165728	0.0919310562527
0.0773846896	0.0857334569548
0.0783528064	0.124984919175
0.0793209232	0.119820253093
0.08028904	0.16010464853
0.0812571568	0.189026778587
0.0822252736	0.21071837613
0.0831933904	0.274760235542
0.0841615072	0.30884703168
0.085129624	0.377020623958
0.0860977408	0.51130194208
0.0870658576	0.67140659061
0.0880339744	0.975088956209
0.0890020912	2.26832134304
0.089970208	23.6035569262
0.0909383248	0.0165269314612
0.0919064416	0.0939969226854
0.0928745584	0.0268562636244
0.0938426752	0.0247903971917
0.094810792	0.0299550632734
0.0957789088	0.0454490615182
0.0967470256	0.0950298559017
0.0977151424	0.187993845371
0.0986832592	0.211751309346
0.099651376	0.14047891742
0.1006194928	0.216915975428
0.1015876096	0.16010464853
0.1025557264	0.183862112505
0.1035238432	0.166302247828
0.10449196	0.0981286555507
0.1054600768	0.154939982448
0.1064281936	0.14874238315
0.1073963104	0.114655587012
0.1083644272	0.181796246073
0.109332544	0.151841182799
0.1103006608	0.130149585257
0.1112687776	0.168368114261
0.1122368944	0.167335181044
0.1132050112	0.178697446424
0.114173128	0.175598646775
0.1151412448	0.200389043967
0.1161093616	0.226212374375
0.1170774784	0.149775316367
0.1180455952	0.132215451689
0.119013712	0.144610650285
0.1199818288	0.208652509697
0.1209499456	0.17973037964
0.1219180624	0.178697446424
0.1228861792	0.149775316367
0.123854296	0.182829179289
0.1248224128	0.184895045722
0.1257905296	0.164236381395
0.1267586464	0.204520776832
0.1277267632	0.201421977183
0.12869488	0.152874116016
0.1296629968	0.154939982448
0.1306311136	0.16010464853
0.1315992304	0.121886119526
0.1325673472	0.121886119526
0.133535464	0.135314251338
0.1345035808	0.12911665204
0.1354716976	0.150808249583
0.1364398144	0.168368114261
0.1374079312	0.130149585257
0.138376048	0.144610650285
0.1393441648	0.127050785608
0.1403122816	0.106392121281
0.1412803984	0.136347184555
0.1422485152	0.099161588767
0.143216632	0.0867663901711
0.1441847488	0.108457987714
0.1451528656	0.106392121281
0.1461209824	0.0805687908732
0.1470890992	0.099161588767
0.148057216	0.0919310562527
0.1490253328	0.0847005237385
0.1499934496	0.0774699912242
0.1509615664	0.0702394587099
0.1519296832	0.0898651898201
0.1528978	0.0733382583589
0.1538659168	0.0805687908732
0.1548340336	0.0712723919263
0.1558021504	0.0712723919263
0.1567702672	0.0557783936814
0.157738384	0.0495807943835
0.1587065008	0.0537125272488
0.1596746176	0.0650747926283
0.1606427344	0.0516466608161
0.1616108512	0.0506137275998
0.162578968	0.0578442601141
0.1635470848	0.0485478611672
0.1645152016	0.0361526625713
0.1654833184	0.0537125272488
0.1664514352	0.0547454604651
0.167419552	0.0454490615182
0.1683876688	0.0330538629223
0.1693557856	0.0392514622203
0.1703239024	0.0371855957876
0.1712920192	0.0485478611672
0.172260136	0.0475149279508
0.1732282528	0.0340867961386
0.1741963696	0.0371855957876
0.1751644864	0.0537125272488
0.1761326032	0.0495807943835
0.17710072	0.0661077258447
0.1780688368	0.0547454604651
0.1790369536	0.0547454604651
0.1800050704	0.0650747926283
0.1809731872	0.0506137275998
0.181941304	0.0743711915752
0.1829094208	0.0826346573058
0.1838775376	0.0516466608161
0.1848456544	0.0568113268977
0.1858137712	0.0681735922773
0.186781888	0.0754041247916
0.1877500048	0.0578442601141
0.1887181216	0.0619759929794
0.1896862384	0.0464819947345
0.1906543552	0.0578442601141
0.191622472	0.0495807943835
0.1925905888	0.067140659061
0.1935587056	0.0723053251426
0.1945268224	0.0619759929794
0.1954949392	0.0898651898201
0.196463056	0.0557783936814
0.1974311728	0.0681735922773
0.1983992896	0.0454490615182
0.1993674064	0.0661077258447
0.2003355232	0.0444161283019
0.20130364	0.0402843954366
0.2022717568	0.0516466608161
0.2032398736	0.0557783936814
0.2042079904	0.0475149279508
0.2051761072	0.0537125272488
0.206144224	0.0485478611672
0.2071123408	0.0537125272488
0.2080804576	0.0485478611672
0.2090485744	0.064041859412
0.2100166912	0.0475149279508
0.210984808	0.060943059763
0.2119529248	0.0454490615182
0.2129210416	0.0568113268977
0.2138891584	0.0516466608161
0.2148572752	0.0516466608161
0.215825392	0.0444161283019
0.2167935088	0.0506137275998
0.2177616256	0.0537125272488
0.2187297424	0.0568113268977
0.2196978592	0.0299550632734
0.220665976	0.0464819947345
0.2216340928	0.0464819947345
0.2226022096	0.0464819947345
0.2235703264	0.0537125272488
0.2245384432	0.0485478611672
0.22550656	0.064041859412
0.2264746768	0.0423502618692
0.2274427936	0.035119729355
0.2284109104	0.0516466608161
0.2293790272	0.0413173286529
0.230347144	0.0495807943835
0.2313152608	0.0464819947345
0.2322833776	0.0547454604651
0.2332514944	0.0444161283019
0.2342196112	0.0526795940325
0.235187728	0.0588771933304
0.2361558448	0.0340867961386
0.2371239616	0.0475149279508
0.2380920784	0.0506137275998
0.2390601952	0.0619759929794
0.240028312	0.0475149279508
0.2409964288	0.067140659061
0.2419645456	0.0712723919263
0.2429326624	0.0568113268977
0.2439007792	0.0526795940325
0.244868896	0.0547454604651
0.2458370128	0.0619759929794
0.2468051296	0.0578442601141
0.2477732464	0.0774699912242
0.2487413632	0.0723053251426
0.24970948	0.096062789118
0.2506775968	0.099161588767
0.2516457136	0.103293321632
0.2526138304	0.099161588767
0.2535819472	0.0816017240895
0.254550064	0.0950298559017
0.2555181808	0.0908981230364
0.2564862976	0.0970957223343
0.2574544144	0.1012274552
0.2584225312	0.1012274552
0.259390648	0.092963989469
0.2603587648	0.116721453444
0.2613268816	0.123951985959
0.2622949984	0.100194521983
0.2632631152	0.0898651898201
0.264231232	0.102260388416
0.2651993488	0.121886119526
0.2661674656	0.112589720579
0.2671355824	0.134281318122
0.2681036992	0.1012274552
0.269071816	0.116721453444
0.2700399328	0.114655587012
0.2710080496	0.0919310562527
0.2719761664	0.132215451689
0.2729442832	0.123951985959
0.2739124	0.131182518473
0.2748805168	0.14047891742
0.2758486336	0.113622653795
0.2768167504	0.122919052742
0.2777848672	0.130149585257
0.278752984	0.130149585257
0.2797211008	0.103293321632
0.2806892176	0.136347184555
0.2816573344	0.119820253093
0.2826254512	0.103293321632
0.283593568	0.12085318631
0.2845616848	0.114655587012
0.2855298016	0.117754386661
0.2864979184	0.110523854147
0.2874660352	0.130149585257
0.288434152	0.118787319877
0.2894022688	0.106392121281
0.2903703856	0.10949092093
0.2913385024	0.107425054498
0.2923066192	0.108457987714
0.293274736	0.105359188065
0.2942428528	0.111556787363
0.2952109696	0.0888322566038
0.2961790864	0.113622653795
0.2971472032	0.107425054498
0.29811532	0.0970957223343
0.2990834368	0.099161588767
0.3000515536	0.119820253093
0.3010196704	0.115688520228
0.3019877872	0.103293321632
0.302955904	0.115688520228
0.3039240208	0.115688520228
0.3048921376	0.1012274552
0.3058602544	0.100194521983
0.3068283712	0.0970957223343
0.307796488	0.100194521983
0.3087646048	0.10949092093
0.3097327216	0.145643583501
0.3107008384	0.0919310562527
0.3116689552	0.0939969226854
0.312637072	0.099161588767
0.3136051888	0.12911665204
0.3145733056	0.114655587012
0.3155414224	0.117754386661
0.3165095392	0.113622653795
0.317477656	0.0950298559017
0.3184457728	0.106392121281
0.3194138896	0.132215451689
0.3203820064	0.135314251338
0.3213501232	0.110523854147
0.32231824	0.113622653795
0.3232863568	0.118787319877
0.3242544736	0.136347184555
0.3252225904	0.110523854147
0.3261907072	0.12085318631
0.327158824	0.130149585257
0.3281269408	0.10949092093
0.3290950576	0.136347184555
0.3300631744	0.0939969226854
0.3310312912	0.127050785608
0.331999408	0.128083718824
0.3329675248	0.133248384906
0.3339356416	0.153907049232
0.3349037584	0.127050785608
0.3358718752	0.118787319877
0.336839992	0.138413050987
0.3378081088	0.145643583501
0.3387762256	0.119820253093
0.3397443424	0.137380117771
0.3407124592	0.152874116016
0.341680576	0.150808249583
0.3426486928	0.127050785608
0.3436168096	0.127050785608
0.3445849264	0.145643583501
0.3455530432	0.12085318631
0.34652116	0.130149585257
0.3474892768	0.14047891742
0.3484573936	0.14047891742
0.3494255104	0.165269314612
0.3503936272	0.136347184555
0.351361744	0.133248384906
0.3523298608	0.174565713559
0.3532979776	0.16010464853
0.3542660944	0.165269314612
0.3552342112	0.130149585257
0.356202328	0.152874116016
0.3571704448	0.153907049232
0.3581385616	0.17146691391
0.3591066784	0.144610650285
0.3600747952	0.168368114261
0.361042912	0.144610650285
0.3620110288	0.150808249583
0.3629791456	0.162170514963
0.3639472624	0.192125578236
0.3649153792	0.153907049232
0.365883496	0.178697446424
0.3668516128	0.166302247828
0.3678197296	0.149775316367
0.3687878464	0.177664513207
0.3697559632	0.157005848881
0.37072408	0.159071715314
0.3716921968	0.142544783853
0.3726603136	0.163203448179
0.3736284304	0.17146691391
0.3745965472	0.165269314612
0.375564664	0.178697446424
0.3765327808	0.174565713559
0.3775008976	0.167335181044
0.3784690144	0.190059711803
0.3794371312	0.166302247828
0.380405248	0.194191444669
0.3813733648	0.196257311101
0.3823414816	0.172499847126
0.3833095984	0.157005848881
0.3842777152	0.161137581746
0.385245832	0.157005848881
0.3862139488	0.194191444669
0.3871820656	0.183862112505
0.3881501824	0.174565713559
0.3891182992	0.172499847126
0.390086416	0.154939982448
0.3910545328	0.173532780342
0.3920226496	0.172499847126
0.3929907664	0.19935611075
0.3939588832	0.17146691391
0.394927	0.165269314612
0.3958951168	0.181796246073
0.3968632336	0.207619576481
0.3978313504	0.186960912154
0.3987994672	0.187993845371
0.399767584	0.169401047477
0.4007357008	0.202454910399
0.4017038176	0.175598646775
0.4026719344	0.190059711803
0.4036400512	0.186960912154
0.404608168	0.158038782097
0.4055762848	0.176631579991
0.4065444016	0.197290244318
0.4075125184	0.17973037964
0.4084806352	0.157005848881
0.409448752	0.192125578236
0.4104168688	0.170433980693
0.4113849856	0.182829179289
0.4123531024	0.181796246073
0.4133212192	0.169401047477
0.414289336	0.19109264502
0.4152574528	0.189026778587
0.4162255696	0.14874238315
0.4171936864	0.164236381395
0.4181618032	0.172499847126
0.41912992	0.186960912154
0.4200980368	0.187993845371
0.4210661536	0.178697446424
0.4220342704	0.166302247828
0.4230023872	0.175598646775
0.423970504	0.162170514963
0.4249386208	0.16010464853
0.4259067376	0.196257311101
0.4268748544	0.176631579991
0.4278429712	0.174565713559
0.428811088	0.170433980693
0.4297792048	0.19935611075
0.4307473216	0.180763312856
0.4317154384	0.158038782097
0.4326835552	0.173532780342
0.433651672	0.170433980693
0.4346197888	0.183862112505
0.4355879056	0.170433980693
0.4365560224	0.158038782097
0.4375241392	0.17146691391
0.438492256	0.17146691391
0.4394603728	0.185927978938
0.4404284896	0.181796246073
0.4413966064	0.17146691391
0.4423647232	0.187993845371
0.44333284	0.16010464853
0.4443009568	0.187993845371
0.4452690736	0.21071837613
0.4462371904	0.214850108995
0.4472053072	0.189026778587
0.448173424	0.178697446424
0.4491415408	0.184895045722
0.4501096576	0.176631579991
0.4510777744	0.190059711803
0.4520458912	0.167335181044
0.453014008	0.198323177534
0.4539821248	0.19935611075
0.4549502416	0.180763312856
0.4559183584	0.192125578236
0.4568864752	0.213817175779
0.457854592	0.206586643265
0.4588227088	0.213817175779
0.4597908256	0.185927978938
0.4607589424	0.19935611075
0.4617270592	0.19109264502
0.462695176	0.235508773322
0.4636632928	0.23034410724
0.4646314096	0.202454910399
0.4655995264	0.204520776832
0.4665676432	0.221047708293
0.46753576	0.211751309346
0.4685038768	0.23034410724
0.4694719936	0.190059711803
0.4704401104	0.227245307591
0.4714082272	0.205553710048
0.472376344	0.209685442913
0.4733444608	0.215883042211
0.4743125776	0.197290244318
0.4752806944	0.19935611075
0.4762488112	0.23034410724
0.477216928	0.223113574726
0.4781850448	0.206586643265
0.4791531616	0.214850108995
0.4801212784	0.236541706538
0.4810893952	0.21898184186
0.482057512	0.214850108995
0.4830256288	0.21898184186
0.4839937456	0.217948908644
0.4849618624	0.206586643265
0.4859299792	0.243772239052
0.486898096	0.224146507942
0.4878662128	0.226212374375
0.4888343296	0.21071837613
0.4898024464	0.194191444669
0.4907705632	0.207619576481
0.49173868	0.197290244318
0.4927067968	0.205553710048
0.4936749136	0.197290244318
0.4946430304	0.208652509697
0.4956111472	0.209685442914
0.496579264	0.202454910399
0.4975473808	0.192125578236
0.4985154976	0.21898184186
0.4994836144	0.225179441158
0.5004517312	0.228278240807
0.501419848	0.217948908644
0.5023879648	0.216915975428
0.5033560816	0.235508773322
0.5043241984	0.193158511452
0.5052923152	0.203487843616
0.506260432	0.201421977183
0.5072285488	0.187993845371
0.5081966656	0.209685442914
0.5091647824	0.203487843616
0.5101328992	0.205553710048
0.511101016	0.189026778587
0.5120691328	0.180763312856
0.5130372496	0.177664513208
0.5140053664	0.189026778587
0.5149734832	0.223113574726
0.5159416	0.194191444669
0.5169097168	0.204520776832
0.5178778336	0.211751309346
0.5188459504	0.201421977183
0.5198140672	0.195224377885
0.520782184	0.215883042211
0.5217503008	0.205553710048
0.5227184176	0.207619576481
0.5236865344	0.205553710048
0.5246546512	0.214850108995
0.525622768	0.207619576481
0.5265908848	0.212784242562
0.5275590016	0.227245307591
0.5285271184	0.239640506187
0.5294952352	0.222080641509
0.530463352	0.214850108995
0.5314314688	0.225179441158
0.5323995856	0.212784242562
0.5333677024	0.21898184186
0.5343358192	0.243772239052
0.535303936	0.212784242562
0.5362720528	0.246871038701
0.5372401696	0.208652509697
0.5382082864	0.209685442914
0.5391764032	0.24996983835
0.54014452	0.209685442914
0.5411126368	0.237574639754
0.5420807536	0.244805172268
0.5430488704	0.207619576481
0.5440169872	0.228278240807
0.544985104	0.253068637999
0.5459532208	0.285089567705
0.5469213376	0.24170637262
0.5478894544	0.237574639754
0.5488575712	0.229311174024
0.549825688	0.251002771566
0.5507938048	0.214850108995
0.5517619216	0.258233304081
0.5527300384	0.238607572971
0.5536981552	0.24996983835
0.554666272	0.26133210373
0.5556343888	0.255134504432
0.5566025056	0.268562636244
0.5575706224	0.236541706538
0.5585387392	0.271661435893
0.559506856	0.260299170513
0.5604749728	0.276826101974
0.5614430896	0.237574639754
0.5624112064	0.237574639754
0.5633793232	0.291287167003
0.56434744	0.233442906889
0.5653155568	0.240673439403
0.5662836736	0.287155434138
0.5672517904	0.260299170513
0.5682199072	0.270628502677
0.569188024	0.239640506187
0.5701561408	0.229311174024
0.5711242576	0.260299170513
0.5720923744	0.256167437648
0.5730604912	0.227245307591
0.574028608	0.220014775077
0.5749967248	0.264430903379
0.5759648416	0.262365036946
0.5769329584	0.264430903379
0.5779010752	0.256167437648
0.578869192	0.235508773322
0.5798373088	0.278891968407
0.5808054256	0.28095783484
0.5817735424	0.254101571215
0.5827416592	0.293353033436
0.583709776	0.252035704783
0.5846778928	0.224146507942
0.5856460096	0.245838105485
0.5866141264	0.26959556946
0.5875822432	0.263397970162
0.58855036	0.251002771566
0.5895184768	0.244805172268
0.5904865936	0.259266237297
0.5914547104	0.245838105485
0.5924228272	0.239640506187
0.593390944	0.254101571215
0.5943590608	0.24170637262
0.5953271776	0.234475840105
0.5962952944	0.225179441158
0.5972634112	0.255134504432
0.598231528	0.235508773322
0.5991996448	0.209685442913
0.6001677616	0.24170637262
0.6011358784	0.232409973673
0.6021039952	0.21898184186
0.603072112	0.271661435893
0.6040402288	0.263397970162
0.6050083456	0.247903971917
0.6059764624	0.268562636244
0.6069445792	0.267529703028
0.607912696	0.246871038701
0.6088808128	0.279924901623
0.6098489296	0.256167437648
0.6108170464	0.253068637999
0.6117851632	0.273727302325
0.61275328	0.278891968407
0.6137213968	0.273727302326
0.6146895136	0.323308096709
0.6156576304	0.283023701272
0.6166257472	0.28095783484
0.617593864	0.315044630978
0.6185619808	0.265463836595
0.6195300976	0.293353033436
0.6204982144	0.292320100219
0.6214663312	0.279924901623
0.622434448	0.301616499166
0.6234025648	0.292320100219
0.6243706816	0.26133210373
0.6253387984	0.233442906889
0.6263069152	0.312978764546
0.627275032	0.274760235542
0.6282431488	0.254101571215
0.6292112656	0.244805172268
0.6301793824	0.243772239052
0.6311474992	0.306781165248
0.632115616	0.283023701272
0.6330837328	0.298517699517
0.6340518496	0.286122500921
0.6350199664	0.291287167003
0.6359880832	0.272694369109
0.6369562	0.26959556946
0.6379243168	0.273727302326
0.6388924336	0.285089567705
0.6398605504	0.28922130057
0.6408286672	0.285089567705
0.641796784	0.277859035191
0.6427649008	0.262365036946
0.6437330176	0.30884703168
0.6447011344	0.271661435893
0.6456692512	0.259266237297
0.646637368	0.28095783484
0.6476054848	0.264430903379
0.6485736016	0.278891968407
0.6495417184	0.290254233787
0.6505098352	0.278891968407
0.651477952	0.267529703028
0.6524460688	0.264430903379
0.6534141856	0.301616499166
0.6543823024	0.297484766301
0.6553504192	0.262365036946
0.656318536	0.302649432383
0.6572866528	0.270628502677
0.6582547696	0.312978764546
0.6592228864	0.271661435893
0.6601910032	0.273727302326
0.66115912	0.295418899868
0.6621272368	0.285089567705
0.6630953536	0.257200370864
0.6640634704	0.279924901623
0.6650315872	0.274760235542
0.665999704	0.273727302326
0.6669678208	0.292320100219
0.6679359376	0.292320100219
0.6689040544	0.312978764546
0.6698721712	0.279924901623
0.670840288	0.28095783484
0.6718084048	0.28922130057
0.6727765216	0.312978764546
0.6737446384	0.284056634489
0.6747127552	0.307814098464
0.675680872	0.279924901623
0.6766489888	0.299550632734
0.6776171056	0.316077564195
0.6785852224	0.284056634489
0.6795533392	0.314011697762
0.680521456	0.33983502817
0.6814895728	0.301616499166
0.6824576896	0.290254233787
0.6834258064	0.304715298815
0.6843939232	0.286122500921
0.68536204	0.333637428872
0.6863301568	0.337769161737
0.6872982736	0.281990768056
0.6882663904	0.310912898113
0.6892345072	0.338802094954
0.690202624	0.291287167003
0.6911707408	0.332604495656
0.6921388576	0.332604495656
0.6931069744	0.298517699517
0.6940750912	0.321242230276
0.695043208	0.306781165248
0.6960113248	0.32020929706
0.6969794416	0.319176363844
0.6979475584	0.336736228521
0.6989156752	0.319176363844
0.699883792	0.291287167003
0.7008519088	0.323308096709
0.7018200256	0.312978764546
0.7027881424	0.344999694252
0.7037562592	0.309879964897
0.704724376	0.344999694252
0.7056924928	0.314011697762
0.7066606096	0.284056634489
0.7076287264	0.312978764546
0.7085968432	0.311945831329
0.70956496	0.302649432383
0.7105330768	0.355329026415
0.7115011936	0.37908649039
0.7124693104	0.286122500921
0.7134374272	0.33157156244
0.714405544	0.363592492146
0.7153736608	0.316077564195
0.7163417776	0.349131427117
0.7173098944	0.343966761035
0.7182780112	0.327439829574
0.719246128	0.343966761035
0.7202142448	0.319176363844
0.7211823616	0.329505696007
0.7221504784	0.342933827819
0.7231185952	0.312978764546
0.724086712	0.378053557174
0.7250548288	0.33157156244
0.7260229456	0.344999694252
0.7269910624	0.322275163493
0.7279591792	0.334670362089
0.728927296	0.353263159982
0.7298954128	0.347065560684
0.7308635296	0.360493692497
0.7318316464	0.347065560684
0.7327997632	0.373921824309
0.73376788	0.354296093199
0.7347359968	0.33983502817
0.7357041136	0.358427826064
0.7366722304	0.349131427117
0.7376403472	0.349131427117
0.738608464	0.361526625713
0.7395765808	0.348098493901
0.7405446976	0.365658358578
0.7415128144	0.388382889337
0.7424809312	0.396646355068
0.743449048	0.368757158227
0.7444171648	0.39044875577
0.7453852816	0.350164360333
0.7463533984	0.366691291795
0.7473215152	0.378053557174
0.748289632	0.369790091443
0.7492577488	0.360493692497
0.7502258656	0.419370885827
0.7511939824	0.397679288284
0.7521620992	0.393547555419
0.753130216	0.377020623958
0.7540983328	0.369790091444
0.7550664496	0.360493692497
0.7560345664	0.384251156472
0.7570026832	0.340867961386
0.7579708	0.393547555419
0.7589389168	0.388382889337
0.7599070336	0.388382889337
0.7608751504	0.389415822554
0.7618432672	0.397679288284
0.762811384	0.399745154717
0.7637795008	0.383218223256
0.7647476176	0.416272086178
0.7657157344	0.37082302466
0.7666838512	0.412140353313
0.767651968	0.455523548398
0.7686200848	0.408008620447
0.7695882016	0.409041553664
0.7705563184	0.395613421852
0.7715244352	0.40181102115
0.772492552	0.446227149451
0.7734606688	0.427634351558
0.7744287856	0.417305019394
0.7753969024	0.417305019394
0.7763650192	0.380119423607
0.777333136	0.419370885827
0.7783012528	0.446227149451
0.7792693696	0.422469685476
0.7802374864	0.454490615182
0.7812056032	0.400778087933
0.78217372	0.408008620447
0.7831418368	0.461721147696
0.7841099536	0.425568485125
0.7850780704	0.455523548398
0.7860461872	0.451391815533
0.787014304	0.457589414831
0.7879824208	0.481346878806
0.7889505376	0.450358882317
0.7899186544	0.48031394559
0.7908867712	0.484445678455
0.791854888	0.485478611672
0.7928230048	0.49167621097
0.7937911216	0.469984613427
0.7947592384	0.520598341027
0.7957273552	0.462754080913
0.796695472	0.476182212725
0.7976635888	0.442095416586
0.7986317056	0.536092339271
0.7995998224	0.482379812023
0.8005679392	0.542289938569
0.801536056	0.507170209214
0.8025041728	0.482379812023
0.8034722896	0.516466608161
0.8044404064	0.529894739974
0.8054085232	0.5505534043
0.80637664	0.512334875296
0.8073447568	0.548487537867
0.8083128736	0.569146202194
0.8092809904	0.524730073892
0.8102491072	0.592903666169
0.811217224	0.553652203949
0.8121853408	0.616661130145
0.8131534576	0.563981536112
0.8141215744	0.58154140079
0.8150896912	0.597035399035
0.816057808	0.58980486652
0.8170259248	0.565014469329
0.8179940416	0.557783936814
0.8189621584	0.53092767319
0.8199302752	0.605298864765
0.820898392	0.6011671319
0.8218665088	0.590837799737
0.8228346256	0.572245001843
0.8238027424	0.592903666169
0.8247708592	0.64041859412
0.825738976	0.646616193418
0.8267070928	0.612529397279
0.8276752096	0.64041859412
0.8286433264	0.644550326985
0.8296114432	0.615628196928
0.83057956	0.633188061606
0.8315476768	0.611496464063
0.8325157936	0.66004432523
0.8334839104	0.677604189908
0.8344520272	0.624924595875
0.835420144	0.728217917507
0.8363882608	0.712723919263
0.8373563776	0.69929578745
0.8383244944	0.682768855989
0.8392926112	0.759205913997
0.840260728	0.676571256691
0.8412288448	0.716855652128
0.8421969616	0.661077258447
0.8431650784	0.744744848969
0.8441331952	0.719954451777
0.845101312	0.733382583589
0.8460694288	0.786062177622
0.8470375456	0.736481383238
0.8480056624	0.757140047565
0.8489737792	0.788128044054
0.849941896	0.801556175866
0.8509100128	0.797424443001
0.8518781296	0.797424443001
0.8528462464	0.805687908732
0.8538143632	0.796391509785
0.85478248	0.858367502764
0.8557505968	0.857334569548
0.8567187136	0.865598035278
0.8576868304	0.847005237385
0.8586549472	0.874894434225
0.859623064	0.938936293637
0.8605911808	0.923442295392
0.8615592976	0.861466302413
0.8625274144	0.847005237385
0.8634955312	0.883157899956
0.864463648	0.900717764633
0.8654317648	0.879026167091
0.8663998816	0.900717764633
0.8673679984	0.91001416358
0.8683361152	0.821181906976
0.869304232	0.946166826152
0.8702723488	0.944100959719
0.8712404656	0.937903360421
0.8722085824	0.9492656258
0.8731766992	0.994714687319
0.874144816	1.04222961527
0.8751129328	0.998846420184
0.8760810496	1.07631641141
0.8770491664	1.00401108627
0.8780172832	1.08044814427
0.8789854	1.04532841492
0.8799535168	0.997813486968
0.8809216336	1.11660080684
0.8818897504	1.10213974182
0.8828578672	1.17857679982
0.883825984	1.05255894743
0.8847941008	1.09697507573
0.8857622176	1.16824746766
0.8867303344	1.13312773831
0.8876984512	1.14449000369
0.888666568	1.23848692637
0.8896346848	1.19303786485
0.8906028016	1.17444506696
0.8915709184	1.18064266626
0.8925390352	1.24468452567
0.893507152	1.22712466099
0.8944752688	1.26637612321
0.8954433856	1.32525331654
0.8964115024	1.23848692637
0.8973796192	1.3603730459
0.898347736	1.32008865046
0.8993158528	1.35210958017
0.9002839696	1.29633118648
0.9012520864	1.38103171022
0.9022202032	1.3159569176
0.90318832	1.43267837104
0.9041564368	1.31698985081
0.9051245536	1.45127116893
0.9060926704	1.43887597034
0.9070607872	1.46986396683
0.908028904	1.4430077032
0.9089970208	1.46986396683
0.9099651376	1.54630102484
0.9109332544	1.51118129548
0.9119013712	1.6134416839
0.912869488	1.62480394928
0.9138376048	1.58658542027
0.9148057216	1.62377101606
0.9157738384	1.56695968916
0.9167419552	1.66198954506
0.917710072	1.64029794752
0.9186781888	1.66922007758
0.9196463056	1.72396553804
0.9206144224	1.64029794752
0.9215825392	1.71673500553
0.922550656	1.79420499675
0.9235187728	1.80246846248
0.9244868896	1.78077686494
0.9254550064	1.8158965943
0.9264231232	1.92951924809
0.92739124	1.88407018657
0.9283593568	1.93674978061
0.9293274736	1.95017791242
0.9302955904	1.93984858025
0.9312637072	2.0503724344
0.932231824	2.08032749767
0.9331999408	2.14436935709
0.9341680576	2.100986162
0.9351361744	2.13300709171
0.9361042912	2.18878548539
0.937072408	2.24972854515
0.9380405248	2.22803694761
0.9390086416	2.20324655042
0.9399767584	2.31067160491
0.9409448752	2.40570146082
0.941912992	2.37368053111
0.9428811088	2.34269253462
0.9438492256	2.52758758034
0.9448173424	2.56890490899
0.9457854592	2.69182396174
0.946753576	2.60815637121
0.9477216928	2.77239275261
0.9486898096	2.83540167881
0.9496579264	2.78065621834
0.9506260432	2.84573101097
0.95159416	2.95625486512
0.9525622768	2.91183873681
0.9535303936	3.07607511821
0.9544985104	3.27749709539
0.9554666272	3.15561097587
0.956434744	3.25167376498
0.9574028608	3.40764668065
0.9583709776	3.47168854006
0.9593390944	3.5625866631
0.9603072112	3.62972732216
0.961275328	3.67104465081
0.9622434448	3.90758635735
0.9632115616	3.89622409197
0.9641796784	4.16581966143
0.9651477952	4.19267592505
0.966115912	4.33005604282
0.9670840288	4.43128349802
0.9680521456	4.60998094445
0.9690202624	4.80417238912
0.9699883792	4.95291477227
0.970956496	5.28138753506
0.9719246128	5.39087845599
0.9728927296	5.48797417832
0.9738608464	5.69869255445
0.9748289632	6.011671319
0.97579708	6.37113207828
0.9767651968	6.38352727687
0.9777333136	6.88243402036
0.9787014304	7.17888585344
0.9796695472	7.47120595366
0.980637664	7.92776243528
0.9816057808	8.33163932286
0.9825738976	8.76857007336
0.9835420144	9.18484215954
0.9845101312	9.69407823519
0.985478248	10.2973112335
0.9864463648	11.0709782125
0.9874144816	11.8498098577
0.9883825984	12.773252153
0.9893507152	14.0189696119
0.990318832	14.6996726015
0.9912869488	16.5982038531
0.9922550656	18.2539957989
0.9932231824	20.3580807605
0.9941912992	23.2451291001
0.995159416	26.9667874785
0.9961275328	32.3969173967
0.9970956496	39.928033477
0.9980637664	53.7352517795
0.9990318832	177.576713884


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0417532.dat <==
0.0318791	0.00826343073474
0.0328472209	0.0
0.0338153418	0.00103292884184
0.0347834627	0.00103292884184
0.0357515836	0.00309878652553
0.0367197045	0.00206585768368
0.0376878254	0.00309878652553
0.0386559463	0.00413171536737
0.0396240672	0.00516464420921
0.0405921881	0.00103292884184
0.041560309	0.00929635957658
0.0425284299	0.00723050189289
0.0434965508	0.0227244345205
0.0444646717	0.0175597903113
0.0454327926	0.0299549364134
0.0464009135	0.139445393649
0.0473690344	0.4937399864
0.0483371553	0.0134280749439
0.0493052762	0.0475147267247
0.0502733971	0.0444159401992
0.051241518	0.0278890787297
0.0522096389	0.0351195806226
0.0531777598	0.0526793709339
0.0541458807	0.0475147267247
0.0551140016	0.0433830113574
0.0560821225	0.0382183671482
0.0570502434	0.0423500825155
0.0580183643	0.0351195806226
0.0589864852	0.0309878652553
0.0599546061	0.0247902922042
0.060922727	0.0413171536737
0.0618908479	0.0216915056787
0.0628589688	0.0206585768368
0.0638270897	0.0413171536737
0.0647952106	0.0320207940971
0.0657633315	0.0557781574595
0.0667314524	0.0237573633624
0.0676995733	0.0382183671482
0.0686676942	0.0278890787297
0.0696358151	0.0330537229389
0.070603936	0.0640415881942
0.0715720569	0.0630086593524
0.0725401778	0.0692062324034
0.0735082987	0.0857330938729
0.0744764196	0.104325813026
0.0754445405	0.113622172603
0.0764126614	0.132214891756
0.0773807823	0.153906397434
0.0783489032	0.20761869721
0.0793170241	0.213816270261
0.080285145	0.237573633624
0.0812532659	0.293351791083
0.0822213868	0.350162877384
0.0831895077	0.427632540523
0.0841576286	0.520596136288
0.0851257495	0.574308436064
0.0860938704	0.775729560223
0.0870619913	1.01330319385
0.0880301122	1.55972255118
0.0889982331	3.46237747785
0.089966354	27.4407876124
0.0909344749	0.0268561498879
0.0919025958	0.111556314919
0.0928707167	0.0506135132503
0.0938388376	0.0361525094645
0.0948069585	0.0495805844084
0.0957750794	0.0599098728268
0.0967432003	0.135313678281
0.0977113212	0.2468699932
0.0986794421	0.25823221046
0.099647563	0.201421124159
0.1006156839	0.269594427721
0.1015838048	0.206585768368
0.1025519257	0.225178487522
0.1035200466	0.199355266475
0.1044881675	0.148741753225
0.1054562884	0.170433258904
0.1064244093	0.18489426269
0.1073925302	0.15700518396
0.1083606511	0.234474847098
0.109328772	0.198322337634
0.1102968929	0.160103970486
0.1112650138	0.228277274047
0.1122331347	0.216915056787
0.1132012556	0.220013843312
0.1141693765	0.214849199103
0.1151374974	0.229310202889
0.1161056183	0.266495641195
0.1170737392	0.192124764583
0.1180418601	0.173532045429
0.119009981	0.214849199103
0.1199781019	0.259265139302
0.1209462228	0.222079700996
0.1219143437	0.208651626052
0.1228824646	0.177663760797
0.1238505855	0.234474847098
0.1248187064	0.240672420149
0.1257868273	0.217947985629
0.1267549482	0.247902922042
0.1277230691	0.237573633624
0.12869119	0.190058906899
0.1296593109	0.191091835741
0.1306274318	0.202454053001
0.1315955527	0.1456429667
0.1325636736	0.146675895542
0.1335317945	0.161136899327
0.1344999154	0.180762547322
0.1354680363	0.192124764583
0.1364361572	0.205552839527
0.1374042781	0.182828405006
0.138372399	0.173532045429
0.1393405199	0.130149034072
0.1403086408	0.146675895542
0.1412767617	0.144610037858
0.1422448826	0.128083176388
0.1432130035	0.108457528393
0.1441811244	0.139445393649
0.1451492453	0.124984389863
0.1461173662	0.0950294534495
0.1470854871	0.123951461021
0.148053608	0.128083176388
0.1490217289	0.10639167071
0.1499898498	0.0939965246076
0.1509579707	0.0908977380821
0.1519260916	0.120852674496
0.1528942125	0.101227026501
0.1538623334	0.0877989515566
0.1548304543	0.0867660227147
0.1557985752	0.0867660227147
0.1567666961	0.0702391612453
0.157734817	0.0712720900871
0.1587029379	0.0805684496637
0.1596710588	0.0692062324034
0.1606391797	0.0805684496637
0.1616073006	0.0568110863013
0.1625754215	0.0630086593524
0.1635435424	0.0578440151432
0.1645116633	0.0485476555666
0.1654797842	0.0743708766126
0.1664479051	0.0619757305105
0.167416026	0.0578440151432
0.1683841469	0.0599098728268
0.1693522678	0.0609428016687
0.1703203887	0.0568110863013
0.1712885096	0.0619757305105
0.1722566305	0.0619757305105
0.1732247514	0.0557781574595
0.1741928723	0.0599098728268
0.1751609932	0.0681733035616
0.1761291141	0.0702391612453
0.177097235	0.0888318803984
0.1780653559	0.0630086593524
0.1790334768	0.0743708766126
0.1800015977	0.07850259198
0.1809697186	0.0826343073474
0.1819378395	0.0919306669239
0.1829059604	0.0991611688168
0.1838740813	0.0764367342963
0.1848422022	0.0857330938729
0.1858103231	0.0826343073474
0.186778444	0.0898648092403
0.1877465649	0.0733379477708
0.1887146858	0.0857330938729
0.1896828067	0.07850259198
0.1906509276	0.0733379477708
0.1916190485	0.0630086593524
0.1925871694	0.0877989515566
0.1935552903	0.0919306669239
0.1945234112	0.0805684496637
0.1954915321	0.101227026501
0.196459653	0.0702391612453
0.1974277739	0.0743708766126
0.1983958948	0.0681733035616
0.1993640157	0.0805684496637
0.2003321366	0.0630086593524
0.2013002575	0.0733379477708
0.2022683784	0.0671403747197
0.2032364993	0.065074517036
0.2042046202	0.0661074458779
0.2051727411	0.0671403747197
0.206140862	0.0578440151431
0.2071089829	0.0826343073474
0.2080771038	0.0754038054545
0.2090452247	0.0826343073474
0.2100133456	0.0681733035616
0.2109814665	0.0661074458779
0.2119495874	0.0702391612453
0.2129177083	0.065074517036
0.2138858292	0.0681733035616
0.2148539501	0.058876943985
0.215822071	0.0630086593524
0.2167901919	0.0640415881942
0.2177583128	0.0671403747197
0.2187264337	0.0599098728268
0.2196945546	0.045448869041
0.2206626755	0.0671403747197
0.2216307964	0.0640415881942
0.2225989173	0.0919306669239
0.2235670382	0.0640415881942
0.2245351591	0.0630086593524
0.22550328	0.0836672361892
0.2264714009	0.0537122997758
0.2274395218	0.0568110863013
0.2284076427	0.0640415881942
0.2293757636	0.0702391612453
0.2303438845	0.0795355208218
0.2313120054	0.0578440151431
0.2322801263	0.0764367342963
0.2332482472	0.0743708766126
0.2342163681	0.0671403747197
0.235184489	0.0723050189289
0.2361526099	0.0568110863013
0.2371207308	0.07850259198
0.2380888517	0.0826343073474
0.2390569726	0.084700165031
0.2400250935	0.0805684496637
0.2409932144	0.0836672361892
0.2419613353	0.0888318803984
0.2429294562	0.098128239975
0.2438975771	0.0857330938729
0.244865698	0.0723050189289
0.2458338189	0.0857330938729
0.2468019398	0.102259955342
0.2477700607	0.0960623822913
0.2487381816	0.115688030286
0.2497063025	0.11775388797
0.2506744234	0.128083176388
0.2516425443	0.130149034072
0.2526106652	0.141511251332
0.2535787861	0.121885603337
0.254546907	0.132214891756
0.2555150279	0.114655101444
0.2564831488	0.122918532179
0.2574512697	0.1456429667
0.2584193906	0.11775388797
0.2593875115	0.152873468593
0.2603556324	0.15700518396
0.2613237533	0.1456429667
0.2622918742	0.141511251332
0.2632599951	0.122918532179
0.264228116	0.142544180174
0.2651962369	0.159071041644
0.2661643578	0.127050247547
0.2671324787	0.175597903113
0.2681005996	0.139445393649
0.2690687205	0.142544180174
0.2700368414	0.147708824383
0.2710049623	0.153906397434
0.2719730832	0.151840539751
0.2729412041	0.15700518396
0.273909325	0.170433258904
0.2748774459	0.177663760797
0.2758455668	0.152873468593
0.2768136877	0.171466187746
0.2777818086	0.158038112802
0.2787499295	0.146675895542
0.2797180504	0.138412464807
0.2806861713	0.155972255118
0.2816542922	0.131181962914
0.2826224131	0.155972255118
0.283590534	0.181795476164
0.2845586549	0.150807610909
0.2855267758	0.153906397434
0.2864948967	0.146675895542
0.2874630176	0.146675895542
0.2884311385	0.140478322491
0.2893992594	0.124984389863
0.2903673803	0.141511251332
0.2913355012	0.139445393649
0.2923036221	0.142544180174
0.293271743	0.15700518396
0.2942398639	0.128083176388
0.2952079848	0.128083176388
0.2961761057	0.163202757011
0.2971442266	0.124984389863
0.2981123475	0.136346607123
0.2990804684	0.1456429667
0.3000485893	0.139445393649
0.3010167102	0.146675895542
0.3019848311	0.148741753225
0.302952952	0.166301543537
0.3039210729	0.130149034072
0.3048891938	0.143577109016
0.3058573147	0.124984389863
0.3068254356	0.128083176388
0.3077935565	0.1456429667
0.3087616774	0.166301543537
0.3097297983	0.167334472378
0.3106979192	0.130149034072
0.3116660401	0.136346607123
0.312634161	0.146675895542
0.3136022819	0.162169828169
0.3145704028	0.134280749439
0.3155385237	0.143577109016
0.3165066446	0.137379535965
0.3174747655	0.141511251332
0.3184428864	0.147708824383
0.3194110073	0.167334472378
0.3203791282	0.169400330062
0.3213472491	0.169400330062
0.32231537	0.162169828169
0.3232834909	0.133247820598
0.3242516118	0.167334472378
0.3252197327	0.153906397434
0.3261878536	0.144610037858
0.3271559745	0.169400330062
0.3281240954	0.167334472378
0.3290922163	0.169400330062
0.3300603372	0.141511251332
0.3310284581	0.158038112802
0.331996579	0.171466187746
0.3329646999	0.180762547322
0.3339328208	0.201421124159
0.3349009417	0.162169828169
0.3358690626	0.161136899327
0.3368371835	0.192124764583
0.3378053044	0.175597903113
0.3387734253	0.201421124159
0.3397415462	0.189025978057
0.3407096671	0.206585768368
0.341677788	0.213816270261
0.3426459089	0.167334472378
0.3436140298	0.167334472378
0.3445821507	0.171466187746
0.3455502716	0.158038112802
0.3465183925	0.175597903113
0.3474865134	0.177663760797
0.3484546343	0.20761869721
0.3494227552	0.20761869721
0.3503908761	0.189025978057
0.351358997	0.183861333848
0.3523271179	0.20761869721
0.3532952388	0.211750412578
0.3542633597	0.203486981843
0.3552314806	0.204519910685
0.3561996015	0.194190622266
0.3571677224	0.237573633624
0.3581358433	0.176630831955
0.3591039642	0.183861333848
0.3600720851	0.198322337634
0.361040206	0.181795476164
0.3620083269	0.203486981843
0.3629764478	0.217947985629
0.3639445687	0.227244345205
0.3649126896	0.206585768368
0.3658808105	0.225178487522
0.3668489314	0.225178487522
0.3678170523	0.216915056787
0.3687851732	0.212783341419
0.3697532941	0.203486981843
0.370721415	0.181795476164
0.3716895359	0.203486981843
0.3726576568	0.221046772154
0.3736257777	0.204519910685
0.3745938986	0.206585768368
0.3755620195	0.220013843312
0.3765301404	0.209684554894
0.3774982613	0.230343131731
0.3784663822	0.239639491307
0.3794345031	0.210717483736
0.380402624	0.237573633624
0.3813707449	0.237573633624
0.3823388658	0.233441918256
0.3833069867	0.179729618481
0.3842751076	0.206585768368
0.3852432285	0.20761869721
0.3862113494	0.228277274047
0.3871794703	0.202454053001
0.3881475912	0.2468699932
0.3891157121	0.237573633624
0.390083833	0.20761869721
0.3910519539	0.22414555868
0.3920200748	0.210717483736
0.3929881957	0.218980914471
0.3939563166	0.20761869721
0.3949244375	0.209684554894
0.3958925584	0.256166352777
0.3968606793	0.229310202889
0.3978288002	0.232408989414
0.3987969211	0.236540704782
0.399765042	0.206585768368
0.4007331629	0.237573633624
0.4017012838	0.218980914471
0.4026694047	0.238606562465
0.4036375256	0.214849199103
0.4046056465	0.244804135517
0.4055737674	0.200388195317
0.4065418883	0.221046772154
0.4075100092	0.239639491307
0.4084781301	0.217947985629
0.409446251	0.228277274047
0.4104143719	0.223112629838
0.4113824928	0.228277274047
0.4123506137	0.216915056787
0.4133187346	0.20761869721
0.4142868555	0.231376060573
0.4152549764	0.23550777594
0.4162230973	0.212783341419
0.4171912182	0.20761869721
0.4181593391	0.212783341419
0.41912746	0.248935850884
0.4200955809	0.237573633624
0.4210637018	0.236540704782
0.4220318227	0.192124764583
0.4229999436	0.218980914471
0.4239680645	0.211750412578
0.4249361854	0.220013843312
0.4259043063	0.2468699932
0.4268724272	0.245837064358
0.4278405481	0.223112629838
0.428808669	0.222079700996
0.4297767899	0.223112629838
0.4307449108	0.238606562465
0.4317130317	0.222079700996
0.4326811526	0.221046772154
0.4336492735	0.228277274047
0.4346173944	0.255133423935
0.4355855153	0.215882127945
0.4365536362	0.182828405006
0.4375217571	0.228277274047
0.438489878	0.241705348991
0.4394579989	0.223112629838
0.4404261198	0.236540704782
0.4413942407	0.23550777594
0.4423623616	0.231376060573
0.4433304825	0.253067566251
0.4442986034	0.230343131731
0.4452667243	0.239639491307
0.4462348452	0.253067566251
0.4472029661	0.247902922042
0.448171087	0.218980914471
0.4491392079	0.251001708568
0.4501073288	0.245837064358
0.4510754497	0.209684554894
0.4520435706	0.239639491307
0.4530116915	0.240672420149
0.4539798124	0.266495641195
0.4549479333	0.223112629838
0.4559160542	0.275792000772
0.4568841751	0.247902922042
0.457852296	0.253067566251
0.4588204169	0.261330996986
0.4597885378	0.221046772154
0.4607566587	0.280956644981
0.4617247796	0.266495641195
0.4626929005	0.284055431507
0.4636610214	0.248935850884
0.4646291423	0.278890787297
0.4655972632	0.264429783512
0.4665653841	0.264429783512
0.467533505	0.269594427721
0.4685016259	0.281989573823
0.4694697468	0.242738277833
0.4704378677	0.273726143088
0.4714059886	0.289220075716
0.4723741095	0.262363925828
0.4733422304	0.283022502665
0.4743103513	0.277857858455
0.4752784722	0.27475907193
0.4762465931	0.259265139302
0.477214714	0.285088360348
0.4781828349	0.267528570037
0.4791509558	0.281989573823
0.4801190767	0.267528570037
0.4810871976	0.254100495093
0.4820553185	0.296450577609
0.4830234394	0.271660285404
0.4839915603	0.269594427721
0.4849596812	0.243771206675
0.4859278021	0.28612128919
0.486895923	0.283022502665
0.4878640439	0.279923716139
0.4888321648	0.259265139302
0.4898002857	0.248935850884
0.4907684066	0.249968779726
0.4917365275	0.248935850884
0.4927046484	0.249968779726
0.4936727693	0.243771206675
0.4946408902	0.279923716139
0.4956090111	0.25823221046
0.496577132	0.244804135517
0.4975452529	0.247902922042
0.4985133738	0.257199281619
0.4994814947	0.2468699932
0.5004496156	0.28612128919
0.5014177365	0.26339685467
0.5023858574	0.262363925828
0.5033539783	0.268561498879
0.5043220992	0.259265139302
0.5052902201	0.237573633624
0.506258341	0.25823221046
0.5072264619	0.267528570037
0.5081945828	0.247902922042
0.5091627037	0.229310202889
0.5101308246	0.267528570037
0.5110989455	0.240672420149
0.5120670664	0.239639491307
0.5130351873	0.259265139302
0.5140033082	0.252034637409
0.5149714291	0.264429783512
0.51593955	0.264429783512
0.5169076709	0.26339685467
0.5178757918	0.262363925828
0.5188439127	0.266495641195
0.5198120336	0.25823221046
0.5207801545	0.262363925828
0.5217482754	0.241705348991
0.5227163963	0.260298068144
0.5236845172	0.275792000772
0.5246526381	0.264429783512
0.525620759	0.280956644981
0.5265888799	0.260298068144
0.5275570008	0.276824929614
0.5285251217	0.280956644981
0.5294932426	0.293351791083
0.5304613635	0.260298068144
0.5314294844	0.271660285404
0.5323976053	0.261330996986
0.5333657262	0.269594427721
0.5343338471	0.293351791083
0.535301968	0.279923716139
0.5362700889	0.315043296762
0.5372382098	0.32537258518
0.5382063307	0.285088360348
0.5391744516	0.285088360348
0.5401425725	0.284055431507
0.5411106934	0.315043296762
0.5420788143	0.284055431507
0.5430469352	0.265462712353
0.5440150561	0.322273798655
0.544983177	0.334668944757
0.5459512979	0.326405514022
0.5469194188	0.310911581394
0.5478875397	0.312977439078
0.5488556606	0.296450577609
0.5498237815	0.306779866027
0.5507919024	0.294384719925
0.5517600233	0.326405514022
0.5527281442	0.289220075716
0.5536962651	0.338800660124
0.554664386	0.312977439078
0.5556325069	0.337767731282
0.5566006278	0.355327521594
0.5575687487	0.292318862241
0.5585368696	0.318142083287
0.5595049905	0.308845723711
0.5604731114	0.327438442864
0.5614412323	0.315043296762
0.5624093532	0.350162877384
0.5633774741	0.293351791083
0.564345595	0.288187146874
0.5653137159	0.311944510236
0.5662818368	0.372887311905
0.5672499577	0.308845723711
0.5682180786	0.307812794869
0.5691861995	0.309878652553
0.5701543204	0.33673480244
0.5711224413	0.296450577609
0.5720905622	0.296450577609
0.5730586831	0.301615221818
0.574026804	0.27475907193
0.5749949249	0.310911581394
0.5759630458	0.307812794869
0.5769311667	0.318142083287
0.5778992876	0.305746937185
0.5788674085	0.317109154445
0.5798355294	0.328471371706
0.5808036503	0.346031162017
0.5817717712	0.294384719925
0.5827398921	0.298516435292
0.583708013	0.324339656338
0.5846761339	0.296450577609
0.5856442548	0.321240869813
0.5866123757	0.343965304333
0.5875804966	0.330537229389
0.5885486175	0.299549364134
0.5895167384	0.321240869813
0.5904848593	0.317109154445
0.5914529802	0.308845723711
0.5924211011	0.292318862241
0.593389222	0.30264815066
0.5943573429	0.287154218032
0.5953254638	0.287154218032
0.5962935847	0.265462712353
0.5972617056	0.342932375492
0.5982298265	0.310911581394
0.5991979474	0.299549364134
0.6001660683	0.303681079502
0.6011341892	0.293351791083
0.6021023101	0.332603087073
0.603070431	0.303681079502
0.6040385519	0.322273798655
0.6050066728	0.327438442864
0.6059747937	0.340866517808
0.6069429146	0.323306727497
0.6079110355	0.334668944757
0.6088791564	0.335701873599
0.6098472773	0.344998233175
0.6108153982	0.35326166391
0.6117835191	0.35326166391
0.61275164	0.323306727497
0.6137197609	0.340866517808
0.6146878818	0.366689738854
0.6156560027	0.373920240747
0.6166241236	0.347064090859
0.6175922445	0.349129948543
0.6185603654	0.333636015915
0.6195284863	0.338800660124
0.6204966072	0.361525094645
0.6214647281	0.329504300548
0.622432849	0.320207940971
0.6234009699	0.310911581394
0.6243690908	0.321240869813
0.6253372117	0.312977439078
0.6263053326	0.331570158231
0.6272734535	0.342932375492
0.6282415744	0.320207940971
0.6292096953	0.339833588966
0.6301778162	0.326405514022
0.6311459371	0.386315386849
0.632114058	0.323306727497
0.6330821789	0.378051956114
0.6340502998	0.333636015915
0.6350184207	0.339833588966
0.6359865416	0.324339656338
0.6369546625	0.352228735068
0.6379227834	0.308845723711
0.6388909043	0.397677604109
0.6398590252	0.348097019701
0.6408271461	0.346031162017
0.641795267	0.316076225604
0.6427633879	0.340866517808
0.6437315088	0.35326166391
0.6446996297	0.340866517808
0.6456677506	0.379084884956
0.6466358715	0.321240869813
0.6476039924	0.340866517808
0.6485721133	0.36462388117
0.6495402342	0.366689738854
0.6505083551	0.346031162017
0.651476476	0.310911581394
0.6524445969	0.328471371706
0.6534127178	0.348097019701
0.6543808387	0.340866517808
0.6553489596	0.347064090859
0.6563170805	0.344998233175
0.6572852014	0.371854383063
0.6582533223	0.340866517808
0.6592214432	0.316076225604
0.6601895641	0.360492165803
0.661157685	0.322273798655
0.6621258059	0.326405514022
0.6630939268	0.326405514022
0.6640620477	0.362558023487
0.6650301686	0.387348315691
0.6659982895	0.374953169589
0.6669664104	0.388381244533
0.6679345313	0.349129948543
0.6689026522	0.360492165803
0.6698707731	0.379084884956
0.670838894	0.386315386849
0.6718070149	0.378051956114
0.6727751358	0.360492165803
0.6737432567	0.385282458007
0.6747113776	0.34189944665
0.6756794985	0.359459236961
0.6766476194	0.368755596538
0.6776157403	0.337767731282
0.6785838612	0.357393379277
0.6795519821	0.372887311905
0.680520103	0.37598609843
0.6814882239	0.370821454221
0.6824563448	0.352228735068
0.6834244657	0.390447102216
0.6843925866	0.410072750211
0.6853607075	0.402842248318
0.6863288284	0.38115074264
0.6872969493	0.378051956114
0.6882650702	0.40387517716
0.6892331911	0.387348315691
0.690201312	0.358426308119
0.6911694329	0.38115074264
0.6921375538	0.344998233175
0.6931056747	0.351195806226
0.6940737956	0.38115074264
0.6950419165	0.404908106002
0.6960100374	0.370821454221
0.6969781583	0.441060615467
0.6979462792	0.378051956114
0.6989144001	0.379084884956
0.699882521	0.371854383063
0.7008506419	0.406973963686
0.7018187628	0.40387517716
0.7027868837	0.389414173374
0.7037550046	0.418336180946
0.7047231255	0.428665469364
0.7056912464	0.340866517808
0.7066593673	0.366689738854
0.7076274882	0.418336180946
0.7085956091	0.386315386849
0.70956373	0.405941034844
0.7105318509	0.406973963686
0.7114999718	0.434863042415
0.7124680927	0.370821454221
0.7134362136	0.417303252104
0.7144043345	0.400776390635
0.7153724554	0.412138607895
0.7163405763	0.448291117359
0.7173086972	0.397677604109
0.7182768181	0.3925129599
0.719244939	0.437961828941
0.7202130599	0.414204465579
0.7211811808	0.419369109788
0.7221493017	0.405941034844
0.7231174226	0.406973963686
0.7240855435	0.417303252104
0.7250536644	0.432797184732
0.7260217853	0.383216600323
0.7269899062	0.390447102216
0.7279580271	0.422467896313
0.728926148	0.444159401992
0.7298942689	0.47101555188
0.7308623898	0.444159401992
0.7318305107	0.433830113574
0.7327986316	0.446225259676
0.7337667525	0.42040203863
0.7347348734	0.450356975043
0.7357029943	0.42040203863
0.7366711152	0.427632540523
0.7376392361	0.444159401992
0.738607357	0.447258188518
0.7395754779	0.475147267247
0.7405435988	0.41523739442
0.7415117197	0.47101555188
0.7424798406	0.428665469364
0.7434479615	0.462752121145
0.7444160824	0.434863042415
0.7453842033	0.42040203863
0.7463523242	0.468949694196
0.7473204451	0.487542413349
0.748288566	0.452422832727
0.7492566869	0.495805844084
0.7502248078	0.51026684787
0.7511929287	0.478246053773
0.7521610496	0.473081409564
0.7531291705	0.465850907671
0.7540972914	0.47101555188
0.7550654123	0.466883836513
0.7560335332	0.447258188518
0.7570016541	0.474114338405
0.757969775	0.479278982615
0.7589378959	0.463785049987
0.7599060168	0.491674128717
0.7608741377	0.48237776914
0.7618422586	0.494772915242
0.7628103795	0.494772915242
0.7637785004	0.490641199875
0.7647466213	0.442093544308
0.7657147422	0.491674128717
0.7666828631	0.525760780498
0.767650984	0.496838772926
0.7686191049	0.476180196089
0.7695872258	0.497871701768
0.7705553467	0.531958353549
0.7715234676	0.511299776712
0.7724915885	0.540221784283
0.7734597094	0.580506009115
0.7744278303	0.526793709339
0.7753959512	0.515431492079
0.7763640721	0.497871701768
0.777332193	0.543320570809
0.7783003139	0.537122997758
0.7792684348	0.519563207447
0.7802365557	0.547452286176
0.7812046766	0.563979147646
0.7821727975	0.515431492079
0.7831409184	0.519563207447
0.7841090393	0.566045005329
0.7850771602	0.526793709339
0.7860452811	0.578440151431
0.787013402	0.580506009115
0.7879815229	0.558814503437
0.7889496438	0.595999941743
0.7899177647	0.589802368692
0.7908858856	0.561913289962
0.7918540065	0.599098728268
0.7928221274	0.591868226375
0.7937902483	0.580506009115
0.7947583692	0.615625589738
0.7957264901	0.606329230161
0.796694611	0.580506009115
0.7976627319	0.637317095417
0.7986308528	0.631119522365
0.7995989737	0.643514668468
0.8005670946	0.62802073584
0.8015352155	0.634218308891
0.8025033364	0.65590981457
0.8034714573	0.637317095417
0.8044395782	0.622856091631
0.8054076991	0.698259897085
0.80637582	0.643514668468
0.8073439409	0.702391612452
0.8083120618	0.65590981457
0.8092801827	0.679667177932
0.8102483036	0.722017260448
0.8112164245	0.711687972029
0.8121845454	0.728214833499
0.8131526663	0.719951402764
0.8141207872	0.647646383835
0.8150889081	0.761268556438
0.816057029	0.716852616238
0.8170251499	0.677601320248
0.8179932708	0.683798893299
0.8189613917	0.727181904657
0.8199295126	0.742675837284
0.8208976335	0.691029395192
0.8218657544	0.748873410335
0.8228338753	0.749906339177
0.8238019962	0.759202698754
0.8247701171	0.80775035432
0.825738238	0.750939268019
0.8267063589	0.756103912228
0.8276744798	0.714786758555
0.8286426007	0.786058848642
0.8296107216	0.79638813706
0.8305788425	0.781927133274
0.8315469634	0.756103912228
0.8325150843	0.831507717683
0.8334832052	0.81291499853
0.8344513261	0.841837006101
0.835419447	0.858363867571
0.8363875679	0.808783283162
0.8373556888	0.848034579152
0.8383238097	0.828408931157
0.8392919306	0.879022444408
0.8402600515	0.83563943305
0.8412281724	0.898648092403
0.8421962933	0.804651567795
0.8431644142	0.937899388393
0.8441325351	0.901746878928
0.845100656	0.875923657882
0.8460687769	0.951327463336
0.8470368978	0.915174953872
0.8480050187	0.951327463336
0.8489731396	0.94203110376
0.8499412605	0.959590894071
0.8509093814	0.921372526923
0.8518775023	0.963722609439
0.8528456232	0.970953111331
0.8538137441	1.00503976311
0.854781865	0.997809261219
0.8557499859	1.01433612269
0.8567181068	1.01433612269
0.8576862277	1.05048863215
0.8586543486	1.10729971845
0.8596224695	1.06494963594
0.8605905904	1.05875206289
0.8615587113	1.05255448984
0.8625268322	1.05048863215
0.8634949531	1.08147649741
0.864463074	1.03809348605
0.8654311949	1.12176072224
0.8663993158	1.08354235509
0.8673674367	1.14035344139
0.8683355576	1.13415586834
0.8693036785	1.17340716433
0.8702717994	1.13209001066
0.8712399203	1.1899340258
0.8722080412	1.15688030286
0.8731761621	1.16927544896
0.874144283	1.22815239295
0.8751124039	1.25914025821
0.8760805248	1.26120611589
0.8770486457	1.23125117948
0.8780167666	1.25810732936
0.8789848875	1.26740368894
0.8799530084	1.20439502959
0.8809211293	1.32524770408
0.8818892502	1.33454406366
0.8828573711	1.26946954662
0.883825492	1.23331703716
0.8847936129	1.37792707502
0.8857617338	1.40994786911
0.8867298547	1.40065150954
0.8876979756	1.33351113482
0.8886660965	1.436804019
0.8896342174	1.39858565185
0.8906023383	1.38205879038
0.8915704592	1.37379535965
0.8925385801	1.4440345209
0.893506701	1.50807610909
0.8944748219	1.47398945731
0.8954429428	1.54009690319
0.8964110637	1.51117489561
0.8973791846	1.53080054361
0.8983473055	1.57211769728
0.8993154264	1.55352497813
0.9002835473	1.47605531499
0.9012516682	1.58141405686
0.9022197891	1.58657870107
0.90318791	1.59277627412
0.9041560309	1.57728234149
0.9051241518	1.64132392969
0.9060922727	1.68057522568
0.9070603936	1.69400330062
0.9080285145	1.74978145808
0.9089966354	1.78386810986
0.9099647563	1.67334472378
0.9109328772	1.85410727111
0.9119009981	1.87579877679
0.912869119	1.85307434226
0.9138372399	1.78593396754
0.9148053608	1.89542442478
0.9157734817	1.85204141342
0.9167416026	1.87166706142
0.9177097235	1.90678664204
0.9186778444	1.9945855936
0.9196459653	1.95120258224
0.9206140862	1.87786463447
0.9215822071	2.03486981843
0.922550328	2.06689061253
0.9235184489	2.02867224538
0.9244865698	2.02557345885
0.9254546907	2.07102232789
0.9264228116	2.24248851564
0.9273909325	2.11750412578
0.9283590534	2.14952491987
0.9293271743	2.25901537711
0.9302952952	2.26004830595
0.9312634161	2.3674729055
0.932231537	2.42118520528
0.9331996579	2.38916441118
0.9341677788	2.38399976697
0.9351358997	2.45733771474
0.9361040206	2.51208294336
0.9370721415	2.4810950781
0.9380402624	2.5699269585
0.9390083833	2.50381951262
0.9399765042	2.65049540817
0.9409446251	2.63603440438
0.941912746	2.69594427721
0.9428808669	2.73106385783
0.9438489878	2.90046418789
0.9448171087	2.87464096685
0.9457852296	3.02338272007
0.9467533505	2.94797891462
0.9477214714	3.09258895247
0.9486895923	3.15456468299
0.9496577132	3.09981945437
0.9506258341	3.07606209101
0.951593955	3.32189915536
0.9525620759	3.19484890782
0.9535301968	3.3621833802
0.9544983177	3.53674835447
0.9554664386	3.4758055528
0.9564345595	3.62248144834
0.9574026804	3.83733064744
0.9583708013	3.79704642261
0.9593389222	3.96128210846
0.9603070431	4.00363219098
0.961275164	4.07903599643
0.9622432849	4.21021795935
0.9632114058	4.28458883596
0.9641795267	4.51596489653
0.9651476476	4.59756627504
0.9661157685	4.70912258996
0.9670838894	4.80621790109
0.9680520103	5.01073781178
0.9690201312	5.06858182692
0.9699882521	5.46212771566
0.970956373	5.4507654984
0.9719244939	5.69866842044
0.9728926148	5.8876943985
0.9738607357	6.06019351509
0.9748288566	6.2233962721
0.9757969775	6.55806521685
0.9767650984	6.7543216968
0.9777332193	7.05800277631
0.9787013402	7.30383984066
0.9796694611	7.48770117451
0.980637582	8.0651083971
0.9816057029	8.26962830779
0.9825738238	8.59500089297
0.9835419447	9.17653983092
0.9845100656	9.60107358492
0.9854781865	10.096879429
0.9864463074	10.6794512958
0.9874144283	11.3715136198
0.9883825492	11.9912709249
0.9893506701	13.0562205609
0.990318791	13.7586121733
0.9912869119	15.2026466942
0.9922550328	16.3491977087
0.9932231537	18.0535302977
0.9941912746	20.115256266
0.9951593955	22.8742092026
0.9961275164	26.3964965533
0.9970956373	31.237834035
0.9980637582	39.5921625078
0.9990318791	134.941823898


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0529832.dat <==
0.0305589	0.00103152218325
0.0315283411	0.0165043549319
0.0324977822	0.0
0.0334672233	0.00206304436649
0.0344366644	0.00206304436649
0.0354061055	0.00412608873298
0.0363755466	0.00722065528272
0.0373449877	0.00206304436649
0.0383144288	0.00722065528272
0.0392838699	0.00618913309947
0.040253311	0.00618913309947
0.0412227521	0.0113467440157
0.0421921932	0.0123782661989
0.0431616343	0.0268195767644
0.0441310754	0.0391978429633
0.0451005165	0.0691119862775
0.0460699576	0.129971795089
0.0470393987	0.928369964921
0.0480088398	0.0195989214817
0.0489782809	0.0649858975445
0.049947722	0.0722065528272
0.0509171631	0.0422924095131
0.0518866042	0.0598282866282
0.0528560453	0.0722065528272
0.0538254864	0.0742695971937
0.0547949275	0.0701435084607
0.0557643686	0.0711750306439
0.0567338097	0.0618913309947
0.0577032508	0.0618913309947
0.0586726919	0.0515761091623
0.059642133	0.0474500204293
0.0606115741	0.054670675712
0.0615810152	0.0381663207801
0.0625504563	0.0474500204293
0.0635198974	0.054670675712
0.0644893385	0.0639543753612
0.0654587796	0.0804587302932
0.0664282207	0.0536391535288
0.0673976618	0.0567337200785
0.0683671029	0.0639543753612
0.069336544	0.0618913309947
0.0703059851	0.103152218325
0.0712754262	0.118625051073
0.0722448673	0.160917460586
0.0732143084	0.15575984967
0.0741837495	0.160917460586
0.0751531906	0.174327248969
0.0761226317	0.23209249123
0.0770920728	0.269227289827
0.0780615139	0.293983822225
0.079030955	0.346591453571
0.0800003961	0.394041474
0.0809698372	0.450775194078
0.0819392783	0.539486101837
0.0829087194	0.63232309833
0.0838781605	0.801492736382
0.0848476016	0.873699289209
0.0858170427	1.16665158925
0.0867864838	1.47095063331
0.0877559249	2.17135419573
0.088725366	4.18179093088
0.0896948071	12.9930534202
0.0906642482	20.4045403068
0.0916336893	0.0618913309947
0.0926031304	0.165043549319
0.0935725715	0.0753011193769
0.0945420126	0.0763326415602
0.0955114537	0.0753011193769
0.0964808948	0.173295726785
0.0974503359	0.330087098639
0.098419777	0.328024054272
0.0993892181	0.291920777859
0.1003586592	0.319771876806
0.1013281003	0.299141433141
0.1022975414	0.297078388775
0.1032669825	0.266132723277
0.1042364236	0.213525091932
0.1052058647	0.205272914466
0.1061753058	0.224871835948
0.1071447469	0.224871835948
0.108114188	0.313582743707
0.1090836291	0.247565323979
0.1100530702	0.220745747215
0.1110225113	0.285731644759
0.1119919524	0.277479467293
0.1129613935	0.27335337856
0.1139308346	0.262006634544
0.1149002757	0.302235999691
0.1158697168	0.353812108853
0.1168391579	0.250659890529
0.117808599	0.250659890529
0.1187780401	0.265101201094
0.1197474812	0.301204477508
0.1207169223	0.301204477508
0.1216863634	0.271290334194
0.1226558045	0.256849023628
0.1236252456	0.266132723277
0.1245946867	0.300172955324
0.1255641278	0.300172955324
0.1265335689	0.291920777859
0.12750301	0.296046866591
0.1284724511	0.256849023628
0.1294418922	0.228997924681
0.1304113333	0.23828162433
0.1313807744	0.195989214817
0.1323502155	0.192894648267
0.1333196566	0.185673992984
0.1342890977	0.213525091932
0.1352585388	0.268195767644
0.1362279799	0.224871835948
0.137197421	0.224871835948
0.1381668621	0.213525091932
0.1391363032	0.171232682419
0.1401057443	0.171232682419
0.1410751854	0.188768559534
0.1420446265	0.159885938403
0.1430140676	0.148539194387
0.1439835087	0.165043549319
0.1449529498	0.179484859885
0.1459223909	0.119656573256
0.146891832	0.165043549319
0.1478612731	0.148539194387
0.1488307142	0.137192450372
0.1498001553	0.131003317272
0.1507695964	0.133066361639
0.1517390375	0.133066361639
0.1527084786	0.112435917974
0.1536779197	0.138223972555
0.1546473608	0.112435917974
0.1556168019	0.105215262691
0.156586243	0.103152218325
0.1575556841	0.104183740508
0.1585251252	0.0949000408586
0.1594945663	0.101089173958
0.1604640074	0.0949000408586
0.1614334485	0.0825217746596
0.1624028896	0.0845848190261
0.1633723307	0.0783956859267
0.1643417718	0.0876793855759
0.1653112129	0.100057651775
0.166280654	0.0876793855759
0.1672500951	0.0794272081099
0.1682195362	0.0814902524764
0.1691889773	0.0845848190261
0.1701584184	0.0835532968429
0.1711278595	0.0825217746596
0.1720973006	0.104183740508
0.1730667417	0.0660174197277
0.1740361828	0.0887109077591
0.1750056239	0.0897424299424
0.175975065	0.107278307058
0.1769445061	0.0845848190261
0.1779139472	0.106246784874
0.1788833883	0.0949000408586
0.1798528294	0.113467440157
0.1808222705	0.101089173958
0.1817917116	0.12068809544
0.1827611527	0.145444627838
0.1837305938	0.0979946074083
0.1847000349	0.102120696141
0.185669476	0.112435917974
0.1866389171	0.105215262691
0.1876083582	0.123782661989
0.1885777993	0.102120696141
0.1895472404	0.102120696141
0.1905166815	0.112435917974
0.1914861226	0.11449896234
0.1924555637	0.116562006707
0.1934250048	0.11449896234
0.1943944459	0.123782661989
0.195363887	0.103152218325
0.1963333281	0.0979946074083
0.1973027692	0.0887109077591
0.1982722103	0.0969630852251
0.1992416514	0.113467440157
0.2002110925	0.0969630852251
0.2011805336	0.100057651775
0.2021499747	0.0835532968429
0.2031194158	0.0773641637434
0.2040888569	0.106246784874
0.205058298	0.0887109077591
0.2060277391	0.0990261295916
0.2069971802	0.104183740508
0.2079666213	0.0990261295916
0.2089360624	0.11449896234
0.2099055035	0.0928369964921
0.2108749446	0.0814902524764
0.2118443857	0.105215262691
0.2128138268	0.0887109077591
0.2137832679	0.0979946074083
0.214752709	0.0990261295916
0.2157221501	0.0897424299424
0.2166915912	0.0949000408586
0.2176610323	0.100057651775
0.2186304734	0.0794272081099
0.2195999145	0.101089173958
0.2205693556	0.0918054743089
0.2215387967	0.0990261295916
0.2225082378	0.110372873607
0.2234776789	0.0928369964921
0.22444712	0.0990261295916
0.2254165611	0.0969630852251
0.2263860022	0.0959315630418
0.2273554433	0.0804587302932
0.2283248844	0.0845848190261
0.2292943255	0.107278307058
0.2302637666	0.106246784874
0.2312332077	0.107278307058
0.2322026488	0.0979946074083
0.2331720899	0.0969630852251
0.234141531	0.113467440157
0.2351109721	0.122751139806
0.2360804132	0.110372873607
0.2370498543	0.126877228539
0.2380192954	0.136160928188
0.2389887365	0.116562006707
0.2399581776	0.132034839455
0.2409276187	0.11449896234
0.2418970598	0.11759352889
0.2428665009	0.148539194387
0.243835942	0.141318539105
0.2448053831	0.110372873607
0.2457748242	0.128940272906
0.2467442653	0.166075071503
0.2477137064	0.140287016921
0.2486831475	0.140287016921
0.2496525886	0.180516382068
0.2506220297	0.183610948618
0.2515914708	0.199083781366
0.2525609119	0.191863126084
0.253530353	0.176390293335
0.2544997941	0.164012027136
0.2554692352	0.159885938403
0.2564386763	0.160917460586
0.2574081174	0.187737037351
0.2583775585	0.156791371853
0.2593469996	0.203209870099
0.2603164407	0.195989214817
0.2612858818	0.191863126084
0.2622553229	0.188768559534
0.263224764	0.177421815518
0.2641942051	0.214556614115
0.2651636462	0.195989214817
0.2661330873	0.1908316039
0.2671025284	0.213525091932
0.2680719695	0.184642470801
0.2690414106	0.219714225031
0.2700108517	0.204241392283
0.2709802928	0.195989214817
0.2719497339	0.215588136298
0.272919175	0.230029446864
0.2738886161	0.194957692633
0.2748580572	0.214556614115
0.2758274983	0.191863126084
0.2767969394	0.216619658482
0.2777663805	0.213525091932
0.2787358216	0.210430525382
0.2797052627	0.162980504953
0.2806747038	0.191863126084
0.2816441449	0.174327248968
0.282613586	0.213525091932
0.2835830271	0.218682702848
0.2845524682	0.189800081717
0.2855219093	0.182579426434
0.2864913504	0.189800081717
0.2874607915	0.188768559534
0.2884302326	0.173295726785
0.2893996737	0.181547904251
0.2903691148	0.188768559534
0.2913385559	0.212493569749
0.292307997	0.170201160236
0.2932774381	0.211462047565
0.2942468792	0.177421815518
0.2952163203	0.179484859885
0.2961857614	0.180516382068
0.2971552025	0.210430525382
0.2981246436	0.212493569749
0.2990940847	0.199083781366
0.3000635258	0.215588136298
0.3010329669	0.184642470801
0.302002408	0.242407713063
0.3029718491	0.169169638052
0.3039412902	0.19392617045
0.3049107313	0.174327248968
0.3058801724	0.203209870099
0.3068496135	0.177421815518
0.3078190546	0.175358771152
0.3087884957	0.204241392283
0.3097579368	0.185673992984
0.3107273779	0.210430525382
0.311696819	0.20011530355
0.3126662601	0.20011530355
0.3136357012	0.218682702848
0.3146051423	0.1908316039
0.3155745834	0.218682702848
0.3165440245	0.173295726785
0.3175134656	0.220745747215
0.3184829067	0.191863126084
0.3194523478	0.228997924681
0.3204217889	0.23518705778
0.32139123	0.220745747215
0.3223606711	0.224871835948
0.3233301122	0.204241392283
0.3242995533	0.220745747215
0.3252689944	0.187737037351
0.3262384355	0.220745747215
0.3272078766	0.221777269398
0.3281773177	0.223840313764
0.3291467588	0.207335958832
0.3301161999	0.199083781366
0.331085641	0.206304436649
0.3320550821	0.221777269398
0.3330245232	0.23518705778
0.3339939643	0.239313146513
0.3349634054	0.227966402497
0.3359328465	0.240344668696
0.3369022876	0.230029446864
0.3378717287	0.231060969047
0.3388411698	0.251691412712
0.3398106109	0.245502279612
0.340780052	0.266132723277
0.3417494931	0.23828162433
0.3427189342	0.223840313764
0.3436883753	0.228997924681
0.3446578164	0.226934880314
0.3456272575	0.23209249123
0.3465966986	0.254785979262
0.3475661397	0.230029446864
0.3485355808	0.260975112361
0.3495050219	0.265101201094
0.350474463	0.253754457078
0.3514439041	0.263038156728
0.3524133452	0.272321856377
0.3533827863	0.281605556026
0.3543522274	0.237250102146
0.3553216685	0.286763166942
0.3562911096	0.268195767644
0.3572605507	0.27954251166
0.3582299918	0.251691412712
0.3591994329	0.237250102146
0.360168874	0.280574033843
0.3611383151	0.299141433141
0.3621077562	0.27335337856
0.3630771973	0.296046866591
0.3640466384	0.272321856377
0.3650160795	0.257880545811
0.3659855206	0.286763166942
0.3669549617	0.271290334194
0.3679244028	0.245502279612
0.3688938439	0.281605556026
0.369863285	0.250659890529
0.3708327261	0.27025881201
0.3718021672	0.259943590178
0.3727716083	0.242407713063
0.3737410494	0.246533801796
0.3747104905	0.30842513279
0.3756799316	0.288826211309
0.3766493727	0.282637078209
0.3776188138	0.274384900743
0.3785882549	0.290889255675
0.379557696	0.268195767644
0.3805271371	0.303267521874
0.3814965782	0.319771876806
0.3824660193	0.284700122576
0.3834354604	0.31151969934
0.3844049015	0.254785979262
0.3853743426	0.284700122576
0.3863437837	0.281605556026
0.3873132248	0.30842513279
0.3882826659	0.285731644759
0.389252107	0.293983822225
0.3902215481	0.249628368345
0.3911909892	0.285731644759
0.3921604303	0.258912067995
0.3931298714	0.291920777858
0.3940993125	0.282637078209
0.3950687536	0.293983822225
0.3960381947	0.31461426589
0.3970076358	0.31461426589
0.3979770769	0.27025881201
0.398946518	0.296046866591
0.3999159591	0.31151969934
0.4008854002	0.280574033843
0.4018548413	0.281605556026
0.4028242824	0.298109910958
0.4037937235	0.307393610607
0.4047631646	0.292952300042
0.4057326057	0.285731644759
0.4067020468	0.309456654974
0.4076714879	0.272321856377
0.408640929	0.275416422927
0.4096103701	0.296046866591
0.4105798112	0.295015344408
0.4115492523	0.237250102146
0.4125186934	0.244470757429
0.4134881345	0.283668600393
0.4144575756	0.316677310256
0.4154270167	0.274384900743
0.4163964578	0.283668600393
0.4173658989	0.295015344408
0.41833534	0.272321856377
0.4193047811	0.310488177157
0.4202742222	0.290889255675
0.4212436633	0.31151969934
0.4222131044	0.265101201094
0.4231825455	0.304299044057
0.4241519866	0.285731644759
0.4251214277	0.293983822225
0.4260908688	0.310488177157
0.4270603099	0.282637078209
0.428029751	0.302235999691
0.4289991921	0.303267521874
0.4299686332	0.251691412712
0.4309380743	0.30842513279
0.4319075154	0.274384900743
0.4328769565	0.292952300042
0.4338463976	0.304299044057
0.4348158387	0.326992532089
0.4357852798	0.287794689126
0.4367547209	0.27025881201
0.437724162	0.292952300042
0.4386936031	0.296046866591
0.4396630442	0.275416422927
0.4406324853	0.332150143005
0.4416019264	0.31770883244
0.4425713675	0.330087098639
0.4435408086	0.301204477508
0.4445102497	0.325961009906
0.4454796908	0.31461426589
0.4464491319	0.298109910958
0.447418573	0.296046866591
0.4483880141	0.299141433141
0.4493574552	0.333181665188
0.4503268963	0.343496887021
0.4512963374	0.310488177157
0.4522657785	0.326992532089
0.4532352196	0.321834921173
0.4542046607	0.313582743707
0.4551741018	0.302235999691
0.4561435429	0.346591453571
0.457112984	0.332150143005
0.4580824251	0.360001241953
0.4590518662	0.344528409204
0.4600213073	0.298109910958
0.4609907484	0.338339276105
0.4619601895	0.35278058667
0.4629296306	0.329055576455
0.4638990717	0.332150143005
0.4648685128	0.318740354623
0.4658379539	0.378568641251
0.466807395	0.293983822225
0.4677768361	0.297078388775
0.4687462772	0.363095808502
0.4697157183	0.361032764136
0.4706851594	0.358969719769
0.4716546005	0.35587515322
0.4726240416	0.357938197586
0.4735934827	0.346591453571
0.4745629238	0.348654497937
0.4755323649	0.342465364838
0.476501806	0.31461426589
0.4774712471	0.321834921173
0.4784406882	0.325961009906
0.4794101293	0.373411030335
0.4803795704	0.325961009906
0.4813490115	0.342465364838
0.4823184526	0.333181665188
0.4832878937	0.326992532089
0.4842573348	0.343496887021
0.4852267759	0.360001241953
0.486196217	0.350717542304
0.4871656581	0.316677310256
0.4881350992	0.34968602012
0.4891045403	0.322866443356
0.4900739814	0.324929487722
0.4910434225	0.321834921173
0.4920128636	0.341433842654
0.4929823047	0.304299044057
0.4939517458	0.348654497937
0.4949211869	0.324929487722
0.495890628	0.334213187372
0.4968600691	0.291920777858
0.4978295102	0.335244709555
0.4987989513	0.341433842654
0.4997683924	0.31461426589
0.5007378335	0.344528409204
0.5017072746	0.316677310256
0.5026767157	0.31151969934
0.5036461568	0.366190375052
0.5046155979	0.31151969934
0.505585039	0.343496887021
0.5065544801	0.332150143005
0.5075239212	0.325961009906
0.5084933623	0.307393610607
0.5094628034	0.354843631036
0.5104322445	0.30842513279
0.5114016856	0.30842513279
0.5123711267	0.330087098639
0.5133405678	0.350717542303
0.5143100089	0.351749064487
0.51527945	0.340402320471
0.5162488911	0.358969719769
0.5172183322	0.337307753921
0.5181877733	0.337307753921
0.5191572144	0.318740354623
0.5201266555	0.321834921173
0.5210960966	0.329055576455
0.5220655377	0.322866443356
0.5230349788	0.338339276105
0.5240044199	0.340402320471
0.524973861	0.350717542304
0.5259433021	0.371347985968
0.5269127432	0.343496887021
0.5278821843	0.345559931387
0.5288516254	0.388883863084
0.5298210665	0.345559931387
0.5307905076	0.342465364838
0.5317599487	0.368253419419
0.5327293898	0.383726252167
0.5336988309	0.388883863084
0.534668272	0.384757774351
0.5356377131	0.363095808502
0.5366071542	0.347622975754
0.5375765953	0.361032764136
0.5385460364	0.382694729984
0.5395154775	0.361032764136
0.5404849186	0.393009951817
0.5414543597	0.396104518366
0.5424238008	0.402293651466
0.5433932419	0.401262129282
0.544362683	0.384757774351
0.5453321241	0.39713604055
0.5463015652	0.393009951817
0.5472710063	0.35278058667
0.5482404474	0.381663207801
0.5492098885	0.35587515322
0.5501793296	0.372379508152
0.5511487707	0.3878523409
0.5521182118	0.382694729984
0.5530876529	0.376505596885
0.554057094	0.402293651466
0.5550265351	0.404356695832
0.5559959762	0.420861050764
0.5569654173	0.394041474
0.5579348584	0.400230607099
0.5589042995	0.376505596885
0.5598737406	0.408482784565
0.5608431817	0.375474074701
0.5618126228	0.393009951817
0.5627820639	0.400230607099
0.563751505	0.367221897235
0.5647209461	0.403325173649
0.5656903872	0.407451262382
0.5666598283	0.412608873298
0.5676292694	0.410545828932
0.5685987105	0.398167562733
0.5695681516	0.414671917665
0.5705375927	0.403325173649
0.5715070338	0.396104518366
0.5724764749	0.401262129282
0.573445916	0.375474074701
0.5744153571	0.34968602012
0.5753847982	0.360001241953
0.5763542393	0.3878523409
0.5773236804	0.39713604055
0.5782931215	0.402293651466
0.5792625626	0.401262129283
0.5802320037	0.386820818717
0.5812014448	0.382694729984
0.5821708859	0.368253419419
0.583140327	0.385789296534
0.5841097681	0.401262129282
0.5850792092	0.35587515322
0.5860486503	0.371347985968
0.5870180914	0.386820818717
0.5879875325	0.389915385267
0.5889569736	0.379600163434
0.5899264147	0.375474074701
0.5908958558	0.391978429633
0.5918652969	0.406419740199
0.592834738	0.335244709555
0.5938041791	0.354843631036
0.5947736202	0.380631685618
0.5957430613	0.386820818717
0.5967125024	0.377537119068
0.5976819435	0.377537119068
0.5986513846	0.385789296534
0.5996208257	0.381663207801
0.6005902668	0.39094690745
0.6015597079	0.417766484215
0.602529149	0.405388218015
0.6034985901	0.398167562733
0.6044680312	0.400230607099
0.6054374723	0.491004559225
0.6064069134	0.438396927879
0.6073763545	0.441491494429
0.6083457956	0.430144750413
0.6093152367	0.408482784565
0.6102846778	0.418798006398
0.6112541189	0.421892572947
0.61222356	0.419829528581
0.6131930011	0.371347985968
0.6141624422	0.47037411556
0.6151318833	0.42911322823
0.6161013244	0.406419740199
0.6170707655	0.428081706047
0.6180402066	0.424987139497
0.6190096477	0.417766484214
0.6199790888	0.442523016612
0.6209485299	0.399199084916
0.621917971	0.414671917665
0.6228874121	0.380631685618
0.6238568532	0.39713604055
0.6248262943	0.398167562733
0.6257957354	0.410545828932
0.6267651765	0.424987139497
0.6277346176	0.403325173649
0.6287040587	0.368253419419
0.6296734998	0.430144750413
0.6306429409	0.472437159926
0.631612382	0.42911322823
0.6325818231	0.449743671895
0.6335512642	0.431176272597
0.6345207053	0.461090415911
0.6354901464	0.431176272597
0.6364595875	0.433239316963
0.6374290286	0.43530236133
0.6383984697	0.449743671895
0.6393679108	0.417766484215
0.6403373519	0.448712149712
0.641306793	0.395072996183
0.6422762341	0.403325173649
0.6432456752	0.449743671895
0.6442151163	0.424987139497
0.6451845574	0.400230607099
0.6461539985	0.451806716262
0.6471234396	0.394041474
0.6480928807	0.436333883513
0.6490623218	0.445617583162
0.6500317629	0.450775194078
0.651001204	0.408482784565
0.6519706451	0.404356695832
0.6529400862	0.461090415911
0.6539095273	0.427050183864
0.6548789684	0.403325173649
0.6558484095	0.430144750413
0.6568178506	0.497193692324
0.6577872917	0.417766484214
0.6587567328	0.422924095131
0.6597261739	0.43530236133
0.660695615	0.403325173649
0.6616650561	0.43220779478
0.6626344972	0.466248026827
0.6636039383	0.431176272597
0.6645733794	0.446649105345
0.6655428205	0.488941514858
0.6665122616	0.455932804995
0.6674817027	0.455932804995
0.6684511438	0.449743671895
0.6694205849	0.445617583162
0.670390026	0.46418498246
0.6713594671	0.453869760628
0.6723289082	0.468311071194
0.6732983493	0.451806716262
0.6742677904	0.47037411556
0.6752372315	0.411577351115
0.6762066726	0.489973037042
0.6771761137	0.444586060979
0.6781455548	0.42601866168
0.6791149959	0.47346868211
0.680084437	0.468311071194
0.6810538781	0.439428450063
0.6820233192	0.455932804995
0.6829927603	0.50544586979
0.6839622014	0.462121938094
0.6849316425	0.439428450063
0.6859010836	0.475531726476
0.6868705247	0.42601866168
0.6878399658	0.530202402188
0.6888094069	0.456964327178
0.689778848	0.462121938094
0.6907482891	0.453869760628
0.6917177302	0.452838238445
0.6926871713	0.495130647958
0.6936566124	0.479657815209
0.6946260535	0.46727954901
0.6955954946	0.491004559225
0.6965649357	0.489973037042
0.6975343768	0.471405637743
0.6985038179	0.47037411556
0.699473259	0.483783903942
0.7004427001	0.475531726476
0.7014121412	0.489973037042
0.7023815823	0.481720859576
0.7033510234	0.510603480707
0.7043204645	0.509571958523
0.7052899056	0.460058893728
0.7062593467	0.518855658172
0.7072287878	0.491004559225
0.7081982289	0.457995849361
0.70916767	0.518855658172
0.7101371111	0.504414347607
0.7111065522	0.480689337392
0.7120759933	0.479657815209
0.7130454344	0.518855658173
0.7140148755	0.499256736691
0.7149843166	0.488941514858
0.7159537577	0.535360013105
0.7169231988	0.499256736691
0.7178926399	0.507508914157
0.718862081	0.509571958523
0.7198315221	0.545675234937
0.7208009632	0.519887180356
0.7217704043	0.501319781057
0.7227398454	0.489973037042
0.7237092865	0.50854043634
0.7246787276	0.485846948309
0.7256481687	0.455932804995
0.7266176098	0.54980132367
0.7275870509	0.531233924371
0.728556492	0.520918702539
0.7295259331	0.54670675712
0.7304953742	0.551864368036
0.7314648153	0.544643712754
0.7324342564	0.519887180356
0.7334036975	0.521950224722
0.7343731386	0.550832845853
0.7353425797	0.547738279303
0.7363120208	0.547738279303
0.7372814619	0.529170880005
0.738250903	0.565274156419
0.7392203441	0.579715466984
0.7401897852	0.536391535288
0.7411592263	0.542580668387
0.7421286674	0.567337200785
0.7430981085	0.517824135989
0.7440675496	0.599314388466
0.7450369907	0.541549146204
0.7460064318	0.583841555717
0.7469758729	0.554958934586
0.747945314	0.597251344099
0.7489147551	0.598282866282
0.7498841962	0.555990456769
0.7508536373	0.574557856068
0.7518230784	0.515761091623
0.7527925195	0.573526333884
0.7537619606	0.529170880005
0.7547314017	0.633354620513
0.7557008428	0.58177851135
0.7566702839	0.569400245152
0.757639725	0.604471999382
0.7586091661	0.655016586361
0.7595786072	0.598282866283
0.7605480483	0.575589378251
0.7615174894	0.630260053963
0.7624869305	0.595188299733
0.7634563716	0.58177851135
0.7644258127	0.59415677755
0.7653952538	0.604471999382
0.7663646949	0.645732886712
0.767334136	0.601377432832
0.7683035771	0.628197009597
0.7692730182	0.612724176848
0.7702424593	0.633354620513
0.7712119004	0.66739485256
0.7721813415	0.631291576146
0.7731507826	0.659142675094
0.7741202237	0.650890497628
0.7750896648	0.678741596576
0.7760591059	0.597251344099
0.777028547	0.665331808193
0.7779979881	0.660174197277
0.7789674292	0.675647030026
0.7799368703	0.681836163125
0.7809063114	0.698340518057
0.7818757525	0.669457896926
0.7828451936	0.681836163125
0.7838146347	0.74682206067
0.7847840758	0.728254661371
0.7857535169	0.691119862774
0.786722958	0.709687262073
0.7876923991	0.745790538486
0.7886618402	0.748885105036
0.7896312813	0.70865573989
0.7906007224	0.764357937785
0.7915701635	0.693182907141
0.7925396046	0.717939439539
0.7935090457	0.807681869481
0.7944784868	0.725160094822
0.7954479279	0.739601405387
0.796417369	0.755074238136
0.7973868101	0.758168804686
0.7983562512	0.821091657863
0.7993256923	0.759200326869
0.8002951334	0.770547070885
0.8012645745	0.789114470183
0.8022340156	0.787051425816
0.8032034567	0.817997091314
0.8041728978	0.812839480397
0.8051423389	0.870604722659
0.80611178	0.857194934277
0.8070812211	0.808713391664
0.8080506622	0.822123180047
0.8090201033	0.815934046947
0.8099895444	0.867510156109
0.8109589855	0.860289500827
0.8119284266	0.817997091314
0.8128978677	0.847911234628
0.8138673088	0.86441558956
0.8148367499	0.886077555408
0.815806191	0.932496053654
0.8167756321	0.886077555408
0.8177450732	0.86441558956
0.8187145143	0.811807958214
0.8196839554	0.875762333576
0.8206533965	0.889172121958
0.8216228376	0.90567647689
0.8225922787	0.909802565623
0.8235617198	0.960347152602
0.8245311609	0.977883029717
0.825500602	0.935590620204
0.8264700431	0.94384279767
0.8274394842	0.962410196968
0.8284089253	0.954158019502
0.8293783664	0.985103684999
0.8303478075	0.924243876188
0.8313172486	0.956221063869
0.8322866897	1.01089173958
0.8332561308	0.991292818099
0.8342255719	0.964473241335
0.835195013	1.01089173958
0.8361644541	1.01295478395
0.8371338952	1.06040480438
0.8381033363	1.05937328219
0.8390727774	1.00160803993
0.8400422185	1.02636457233
0.8410116596	1.05421567128
0.8419811007	1.09857112516
0.8429505418	1.06453089311
0.8439199829	1.08825590332
0.844889424	1.07794068149
0.8458588651	1.05318414909
0.8468283062	1.09960264734
0.8477977473	1.10682330262
0.8487671884	1.08619285896
0.8497366295	1.18315594418
0.8507060706	1.1511787565
0.8516755117	1.22029074278
0.8526449528	1.21410160968
0.8536143939	1.21822769841
0.854583835	1.22132226496
0.8555532761	1.28115055159
0.8565227172	1.27289837412
0.8574921583	1.18109289982
0.8584615994	1.29456033997
0.8594310405	1.25742554138
0.8604004816	1.28115055159
0.8613699227	1.2254483537
0.8623393638	1.22854292025
0.8633088049	1.26877228539
0.864278246	1.2254483537
0.8652476871	1.25639401919
0.8662171282	1.37708211463
0.8671865693	1.38430276992
0.8681560104	1.31828535019
0.8691254515	1.37708211463
0.8700948926	1.29662338434
0.8710643337	1.3853342921
0.8720337748	1.38946038083
0.8730032159	1.39461799175
0.873972657	1.42968974598
0.8749420981	1.47507672204
0.8759115392	1.46888758894
0.8768809803	1.50086477662
0.8778504214	1.43794192344
0.8788198625	1.50705390972
0.8797893036	1.53799957522
0.8807587447	1.49261259916
0.8817281858	1.46476150021
0.8826976269	1.48229737732
0.883667068	1.47817128859
0.8846365091	1.51840065374
0.8856059502	1.5637876298
0.8865753913	1.60401699495
0.8875448324	1.5514093636
0.8885142735	1.65249853756
0.8894837146	1.54934631923
0.8904531557	1.67622354777
0.8914225968	1.65765614848
0.8923920379	1.65249853756
0.893361479	1.69479094707
0.8943309201	1.72676813475
0.8953003612	1.83610948618
0.8962698023	1.71645291292
0.8972392434	1.76183988898
0.8982086845	1.82373121998
0.8991781256	1.7484301006
0.9001475667	1.82992035308
0.9011170078	1.7917540323
0.9020864489	1.85880297421
0.90305589	1.85467688548
0.9040253311	1.79691164321
0.9049947722	1.91244212774
0.9059642133	1.92997800485
0.9069336544	1.93204104922
0.9079030955	1.81754208688
0.9088725366	1.99702694676
0.9098419777	1.94854540415
0.9108114188	2.08264328797
0.9117808599	1.95060844852
0.912750301	2.12184113094
0.9137197421	2.06304436649
0.9146891832	2.11668352002
0.9156586243	2.05582371121
0.9166280654	2.08780089889
0.9175975065	2.1424715746
0.9185669476	2.1919846394
0.9195363887	2.11977808657
0.9205058298	2.22293030489
0.9214752709	2.25593901476
0.922444712	2.26625423659
0.9234141531	2.27966402497
0.9243835942	2.35290209998
0.9253530353	2.33846078942
0.9263224764	2.35083905562
0.9272919175	2.40550973133
0.9282613586	2.47049562887
0.9292307997	2.48906302817
0.9302002408	2.49731520564
0.9311696819	2.58808915776
0.932139123	2.59634133523
0.9331085641	2.70465116447
0.9340780052	2.62522395636
0.9350474463	2.65410657749
0.9360168874	2.74384900743
0.9369863285	2.71084029757
0.9379557696	2.77479467293
0.9389252107	2.82327621554
0.9398946518	2.87588384689
0.9408640929	2.86556862506
0.941833534	2.95221648845
0.9428029751	3.07084153952
0.9437724162	3.15130026982
0.9447418573	3.16986766911
0.9457112984	3.08012523917
0.9466807395	3.26373618779
0.9476501806	3.30499707512
0.9486196217	3.36069927301
0.9495890628	3.3245959966
0.9505585039	3.44012648112
0.951527945	3.44012648112
0.9524973861	3.45250474732
0.9534668272	3.66706136144
0.9544362683	3.64127330686
0.9554057094	3.66293527271
0.9563751505	3.86098753189
0.9573445916	4.00024302663
0.9583140327	4.05903979107
0.9592834738	4.00127454881
0.9602529149	4.25606052807
0.961222356	4.33033012527
0.9621917971	4.33239316963
0.9631612382	4.49021606367
0.9641306793	4.71302485525
0.9651001204	4.72643464363
0.9660695615	4.79864119646
0.9670390026	4.87291079365
0.9680084437	5.07405761938
0.9689778848	5.18030440426
0.9699473259	5.40827080676
0.970916767	5.31233924371
0.9718862081	5.66202526384
0.9728556492	5.8363525128
0.9738250903	5.93125255366
0.9747945314	6.10867436918
0.9757639725	6.17881787764
0.9767334136	6.41503645761
0.9777028547	6.59452131749
0.9786722958	6.70902027983
0.9796417369	7.21756071617
0.980611178	7.42283363063
0.9815806191	7.69309244264
0.9825500602	8.00770670854
0.9835195013	8.23670463322
0.9844889424	8.65756568398
0.9854583835	8.85458642098
0.9864278246	9.43739645451
0.9873972657	9.88507708204
0.9883667068	10.4121849177
0.9893361479	11.044508016
0.990305589	11.5097245207
0.9912750301	12.4948282057
0.9922444712	13.3200459522
0.9932139123	14.5774714936
0.9941833534	15.5326610353
0.9951527945	17.2965639687
0.9961222356	19.1264843217
0.9970916767	21.6341147492
0.9980611178	26.3708646147
0.9990305589	101.938116715


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0672336.dat <==
0.0294746	0.00206073947163
0.0304451254	0.00412147894326
0.0314156508	0.039154049961
0.0323861762	0.00515184867908
0.0333567016	0.00618221841489
0.034327227	0.0123644368298
0.0352977524	0.0144251763014
0.0362682778	0.0133948065656
0.0372388032	0.0103036973582
0.0382093286	0.0144251763014
0.039179854	0.016485915773
0.0401503794	0.0133948065656
0.0411209048	0.0288503526028
0.0420914302	0.0288503526028
0.0430619556	0.0546095959982
0.044032481	0.0875814275443
0.0450030064	0.134978435392
0.0459735318	0.232863560294
0.0469440572	1.46312502486
0.0479145826	0.0484273775833
0.048885108	0.0896421670159
0.0498556334	0.105097713053
0.0508261588	0.066974032828
0.0517966842	0.0875814275443
0.0527672096	0.126735477505
0.053737735	0.124674738034
0.0547082604	0.122613998562
0.0556787858	0.116431780147
0.0566493112	0.0855206880727
0.0576198366	0.110249561732
0.058590362	0.0896421670159
0.0595608874	0.0896421670159
0.0605314128	0.0813992091294
0.0615019382	0.0752169907145
0.0624724636	0.0731562512429
0.063442989	0.0813992091294
0.0644135144	0.115401410411
0.0653840398	0.137039174863
0.0663545652	0.094794015695
0.0673250906	0.105097713053
0.068295616	0.130856956449
0.0692661414	0.118492519619
0.0702366668	0.176193224824
0.0712071922	0.199891728748
0.0721777176	0.267896131312
0.073148243	0.26583539184
0.0741187684	0.287473156292
0.0750892938	0.31014129048
0.0760598192	0.398753087761
0.0770303446	0.442028616665
0.07800087	0.523427825794
0.0789713954	0.564642615227
0.0799419208	0.639859605941
0.0809124462	0.754230646617
0.0818829716	0.898482409631
0.082853497	0.993276425326
0.0838240224	1.23644368298
0.0847945478	1.4126369078
0.0857650732	1.77532705481
0.0867355986	2.22250752015
0.087706124	3.31572980985
0.0886766494	6.18324878463
0.0896471748	15.9717612749
0.0906177002	21.7572873415
0.0915882256	0.0886117972801
0.092558751	0.220499123464
0.0935292764	0.111279931468
0.0944998018	0.121583628826
0.0954703272	0.137039174863
0.0964408526	0.250379845803
0.097411378	0.401844196968
0.0983819034	0.417299743005
0.0993524288	0.353416819385
0.1003229542	0.40390493644
0.1012934796	0.417299743005
0.102264005	0.388449390402
0.1032345304	0.329718315461
0.1042050558	0.295716114179
0.1051755812	0.298807223386
0.1061461066	0.326627206253
0.107116632	0.314262769424
0.1080871574	0.365781256214
0.1090576828	0.332809424668
0.1100282082	0.2905642655
0.1109987336	0.345173861498
0.111969259	0.361659777271
0.1129397844	0.356507928592
0.1139103098	0.336930903612
0.1148808352	0.398753087761
0.1158513606	0.412147894326
0.116821886	0.329718315461
0.1177924114	0.319414618103
0.1187629368	0.335900533876
0.1197334622	0.39154049961
0.1207039876	0.356507928592
0.121674513	0.380206432516
0.1226450384	0.324566466782
0.1236155638	0.319414618103
0.1245860892	0.346204231234
0.1255566146	0.344143491762
0.12652714	0.378145693044
0.1274976654	0.316323508895
0.1284681908	0.318384248367
0.1294387162	0.30292870233
0.1304092416	0.295716114179
0.131379767	0.250379845803
0.1323502924	0.255531694482
0.1333208178	0.269956870784
0.1342913432	0.256562064218
0.1352618686	0.321475357574
0.136232394	0.252440585275
0.1372029194	0.267896131312
0.1381734448	0.247288736596
0.1391439702	0.222559862936
0.1401144956	0.212256165578
0.141085021	0.222559862936
0.1420555464	0.188557661654
0.1430260718	0.211225795842
0.1439965972	0.20916505637
0.1449671226	0.206073947163
0.145937648	0.197830989277
0.1469081734	0.212256165578
0.1478786988	0.186496922183
0.1488492242	0.159707309051
0.1498197496	0.159707309051
0.150790275	0.160737678787
0.1517608004	0.159707309051
0.1527313258	0.144251763014
0.1537018512	0.172071745881
0.1546723766	0.144251763014
0.155642902	0.153525090636
0.1566134274	0.118492519619
0.1575839528	0.139099914335
0.1585544782	0.148373241957
0.1595250036	0.128796216977
0.160495529	0.146312502486
0.1614660544	0.106128082789
0.1624365798	0.111279931468
0.1634071052	0.105097713053
0.1643776306	0.115401410411
0.165348156	0.142191023543
0.1663186814	0.107158452525
0.1672892068	0.111279931468
0.1682597322	0.125705107769
0.1692302576	0.128796216977
0.170200783	0.127765847241
0.1711713084	0.126735477505
0.1721418338	0.129826586713
0.1731123592	0.111279931468
0.1740828846	0.127765847241
0.17505341	0.150433981429
0.1760239354	0.126735477505
0.1769944608	0.131887326184
0.1779649862	0.143221393278
0.1789355116	0.134978435392
0.179906037	0.179284334032
0.1808765624	0.138069544599
0.1818470878	0.153525090636
0.1828176132	0.174132485353
0.1837881386	0.136008805128
0.184758664	0.156616199844
0.1857291894	0.142191023543
0.1866997148	0.154555460372
0.1876702402	0.142191023543
0.1886407656	0.125705107769
0.189611291	0.127765847241
0.1905818164	0.172071745881
0.1915523418	0.150433981429
0.1925228672	0.140130284071
0.1934933926	0.172071745881
0.194463918	0.16485915773
0.1954344434	0.114371040675
0.1964049688	0.128796216977
0.1973754942	0.137039174863
0.1983460196	0.160737678787
0.199316545	0.142191023543
0.2002870704	0.134978435392
0.2012575958	0.144251763014
0.2022281212	0.141160653807
0.2031986466	0.129826586713
0.204169172	0.108188822261
0.2051396974	0.144251763014
0.2061102228	0.146312502486
0.2070807482	0.138069544599
0.2080512736	0.142191023543
0.209021799	0.129826586713
0.2099923244	0.140130284071
0.2109628498	0.128796216977
0.2119333752	0.141160653807
0.2129039006	0.158676939316
0.213874426	0.144251763014
0.2148449514	0.134978435392
0.2158154768	0.127765847241
0.2167860022	0.140130284071
0.2177565276	0.125705107769
0.218727053	0.151464351165
0.2196975784	0.139099914335
0.2206681038	0.143221393278
0.2216386292	0.162798418259
0.2226091546	0.142191023543
0.22357968	0.153525090636
0.2245502054	0.158676939316
0.2255207308	0.160737678787
0.2264912562	0.14528213275
0.2274617816	0.134978435392
0.228432307	0.15764656958
0.2294028324	0.175162855089
0.2303733578	0.17001100641
0.2313438832	0.147342872222
0.2323144086	0.150433981429
0.233284934	0.168980636674
0.2342554594	0.133948065656
0.2352259848	0.190618401126
0.2361965102	0.141160653807
0.2371670356	0.171041376145
0.238137561	0.182375443239
0.2391080864	0.202982837956
0.2400786118	0.160737678787
0.2410491372	0.20195246822
0.2420196626	0.200922098484
0.242990188	0.216377644521
0.2439607134	0.180314703768
0.2449312388	0.208134686635
0.2459017642	0.235954669502
0.2468722896	0.206073947163
0.247842815	0.229772451087
0.2488133404	0.21431690505
0.2497838658	0.227711711615
0.2507543912	0.282321307613
0.2517249166	0.243167257652
0.252695442	0.252440585275
0.2536659674	0.241106518181
0.2546364928	0.23389393003
0.2556070182	0.225650972144
0.2565775436	0.229772451087
0.257548069	0.243167257652
0.2585185944	0.260683543161
0.2594891198	0.260683543161
0.2604596452	0.239045778709
0.2614301706	0.279230198406
0.262400696	0.216377644521
0.2633712214	0.264805022105
0.2643417468	0.251410215539
0.2653122722	0.276139089198
0.2662827976	0.272017610255
0.267253323	0.287473156292
0.2682238484	0.296746483915
0.2691943738	0.244197627388
0.2701648992	0.245227997124
0.2711354246	0.283351677349
0.27210595	0.294685744443
0.2730764754	0.26583539184
0.2740470008	0.235954669502
0.2750175262	0.252440585275
0.2759880516	0.284382047085
0.276958577	0.297776853651
0.2779291024	0.261713912897
0.2788996278	0.259653173425
0.2798701532	0.244197627388
0.2808406786	0.23389393003
0.281811204	0.285412416821
0.2827817294	0.276139089198
0.2837522548	0.248319106331
0.2847227802	0.249349476067
0.2856933056	0.241106518181
0.286663831	0.255531694482
0.2876343564	0.242136887917
0.2886048818	0.231833190558
0.2895754072	0.254501324746
0.2905459326	0.251410215539
0.291516458	0.282321307613
0.2924869834	0.243167257652
0.2934575088	0.230802820823
0.2944280342	0.254501324746
0.2953985596	0.281290937878
0.296369085	0.256562064218
0.2973396104	0.279230198406
0.2983101358	0.283351677349
0.2992806612	0.252440585275
0.3002511866	0.277169458934
0.301221712	0.260683543161
0.3021922374	0.284382047085
0.3031627628	0.273047979991
0.3041332882	0.252440585275
0.3051038136	0.286442786557
0.306074339	0.225650972144
0.3070448644	0.245227997124
0.3080153898	0.276139089198
0.3089859152	0.298807223386
0.3099564406	0.264805022105
0.310926966	0.277169458934
0.3118974914	0.282321307613
0.3128680168	0.272017610255
0.3138385422	0.274078349727
0.3148090676	0.25862280369
0.315779593	0.283351677349
0.3167501184	0.251410215539
0.3177206438	0.289533895764
0.3186911692	0.287473156292
0.3196616946	0.316323508895
0.32063222	0.281290937878
0.3216027454	0.276139089198
0.3225732708	0.308080551009
0.3235437962	0.299837593122
0.3245143216	0.276139089198
0.325484847	0.288503526028
0.3264553724	0.303959072065
0.3274258978	0.31014129048
0.3283964232	0.294685744443
0.3293669486	0.288503526028
0.330337474	0.288503526028
0.3313079994	0.294685744443
0.3322785248	0.315293139159
0.3332490502	0.31014129048
0.3342195756	0.301898332594
0.335190101	0.303959072066
0.3361606264	0.306019811537
0.3371311518	0.281290937878
0.3381016772	0.318384248367
0.3390722026	0.313232399688
0.340042728	0.351356079913
0.3410132534	0.315293139159
0.3419837788	0.268926501048
0.3429543042	0.326627206253
0.3439248296	0.319414618103
0.344895355	0.321475357574
0.3458658804	0.328687945725
0.3468364058	0.311171660216
0.3478069312	0.326627206253
0.3487774566	0.368872365422
0.349747982	0.33487016414
0.3507185074	0.349295340441
0.3516890328	0.358568668064
0.3526595582	0.378145693044
0.3536300836	0.32250572731
0.354600609	0.374024214101
0.3555711344	0.331779054933
0.3565416598	0.353416819385
0.3575121852	0.364750886479
0.3584827106	0.341052382555
0.359453236	0.365781256214
0.3604237614	0.341052382555
0.3613942868	0.355477558856
0.3623648122	0.356507928592
0.3633353376	0.362690147007
0.364305863	0.372993844365
0.3652763884	0.326627206253
0.3662469138	0.337961273347
0.3672174392	0.315293139159
0.3681879646	0.338991643083
0.36915849	0.358568668064
0.3701290154	0.327657575989
0.3710995408	0.324566466782
0.3720700662	0.343113122026
0.3730405916	0.337961273347
0.374011117	0.319414618103
0.3749816424	0.383297541723
0.3759521678	0.336930903612
0.3769226932	0.344143491762
0.3778932186	0.392570869346
0.378863744	0.35444718912
0.3798342694	0.36681162595
0.3808047948	0.395661978553
0.3817753202	0.390510129874
0.3827458456	0.351356079913
0.383716371	0.337961273347
0.3846868964	0.35444718912
0.3856574218	0.381236802252
0.3866279472	0.390510129874
0.3875984726	0.389479760138
0.388568998	0.372993844365
0.3895395234	0.361659777271
0.3905100488	0.346204231234
0.3914805742	0.342082752291
0.3924510996	0.410087154854
0.393421625	0.343113122026
0.3943921504	0.3595990378
0.3953626758	0.393601239081
0.3963332012	0.386388650931
0.3973037266	0.405965675911
0.398274252	0.377115323308
0.3992447774	0.381236802252
0.4002153028	0.374024214101
0.4011858282	0.342082752291
0.4021563536	0.34723460097
0.403126879	0.390510129874
0.4040974044	0.383297541723
0.4050679298	0.387419020667
0.4060384552	0.374024214101
0.4070089806	0.370933104894
0.407979506	0.389479760138
0.4089500314	0.364750886479
0.4099205568	0.376084953573
0.4108910822	0.381236802252
0.4118616076	0.335900533876
0.412832133	0.336930903612
0.4138026584	0.358568668064
0.4147731838	0.335900533876
0.4157437092	0.37917606278
0.4167142346	0.386388650931
0.41768476	0.37917606278
0.4186552854	0.382267171987
0.4196258108	0.361659777271
0.4205963362	0.314262769424
0.4215668616	0.337961273347
0.422537387	0.352386449649
0.4235079124	0.351356079913
0.4244784378	0.412147894326
0.4254489632	0.409056785119
0.4264194886	0.35444718912
0.427390014	0.35444718912
0.4283605394	0.424512331156
0.4293310648	0.361659777271
0.4303015902	0.371963474629
0.4312721156	0.358568668064
0.432242641	0.400813827232
0.4332131664	0.392570869346
0.4341836918	0.41111752459
0.4351542172	0.364750886479
0.4361247426	0.384327911459
0.437095268	0.381236802252
0.4380657934	0.368872365422
0.4390363188	0.368872365422
0.4400068442	0.410087154854
0.4409773696	0.387419020667
0.441947895	0.426573070628
0.4429184204	0.404935306175
0.4438889458	0.382267171987
0.4448594712	0.41111752459
0.4458299966	0.374024214101
0.446800522	0.400813827232
0.4477710474	0.420390852213
0.4487415728	0.386388650931
0.4497120982	0.447180465344
0.4506826236	0.394631608817
0.451653149	0.404935306175
0.4526236744	0.434816028514
0.4535941998	0.421421221948
0.4545647252	0.382267171987
0.4555352506	0.410087154854
0.456505776	0.460575271909
0.4574763014	0.40390493644
0.4584468268	0.408026415383
0.4594173522	0.444089356136
0.4603878776	0.401844196968
0.461358403	0.429664179835
0.4623289284	0.401844196968
0.4632994538	0.414208633798
0.4642699792	0.426573070628
0.4652405046	0.439967877193
0.46621103	0.445119725872
0.4671815554	0.408026415383
0.4681520808	0.408026415383
0.4691226062	0.443058986401
0.4700931316	0.449241204815
0.471063657	0.424512331156
0.4720341824	0.439967877193
0.4730047078	0.425542700892
0.4739752332	0.451301944287
0.4749457586	0.419360482477
0.475916284	0.430694549571
0.4768868094	0.397722718025
0.4778573348	0.428633810099
0.4788278602	0.446150095608
0.4797983856	0.413178264062
0.480768911	0.442028616665
0.4817394364	0.416269373269
0.4827099618	0.454393053495
0.4836804872	0.418330112741
0.4846510126	0.40390493644
0.485621538	0.396692348289
0.4865920634	0.381236802252
0.4875625888	0.430694549571
0.4885331142	0.432755289042
0.4895036396	0.398753087761
0.490474165	0.451301944287
0.4914446904	0.425542700892
0.4924152158	0.401844196968
0.4933857412	0.430694549571
0.4943562666	0.443058986401
0.495326792	0.415239003534
0.4962973174	0.392570869346
0.4972678428	0.412147894326
0.4982383682	0.436876767986
0.4992088936	0.421421221948
0.500179419	0.425542700892
0.5011499444	0.414208633798
0.5021204698	0.404935306175
0.5030909952	0.402874566704
0.5040615206	0.432755289042
0.505032046	0.41111752459
0.5060025714	0.421421221948
0.5069730968	0.412147894326
0.5079436222	0.418330112741
0.5089141476	0.432755289042
0.509884673	0.399783457496
0.5108551984	0.445119725872
0.5118257238	0.406996045647
0.5127962492	0.459544902174
0.5137667746	0.424512331156
0.5147373	0.424512331156
0.5157078254	0.41111752459
0.5166783508	0.45542342323
0.5176488762	0.460575271909
0.5186194016	0.367841995686
0.519589927	0.422451591684
0.5205604524	0.42348196142
0.5215309778	0.398753087761
0.5225015032	0.401844196968
0.5234720286	0.436876767986
0.524442554	0.476030817947
0.5254130794	0.436876767986
0.5263836048	0.45542342323
0.5273541302	0.458514532438
0.5283246556	0.459544902174
0.529295181	0.452332314023
0.5302657064	0.479121927154
0.5312362318	0.460575271909
0.5322067572	0.45542342323
0.5331772826	0.484273775833
0.534147808	0.468818229796
0.5351183334	0.442028616665
0.5360888588	0.478091557418
0.5370593842	0.45542342323
0.5380299096	0.464696750853
0.539000435	0.449241204815
0.5399709604	0.460575271909
0.5409414858	0.477061187682
0.5419120112	0.487364885041
0.5428825366	0.460575271909
0.543853062	0.490455994248
0.5448235874	0.462636011381
0.5457941128	0.457484162702
0.5467646382	0.417299743005
0.5477351636	0.443058986401
0.548705689	0.481182666626
0.5496762144	0.5120937587
0.5506467398	0.49972932187
0.5516172652	0.461605641645
0.5525877906	0.529610044209
0.553558316	0.465727120589
0.5545288414	0.451301944287
0.5554993668	0.481182666626
0.5564698922	0.522397456058
0.5574404176	0.457484162702
0.558410943	0.485304145569
0.5593814684	0.464696750853
0.5603519938	0.49972932187
0.5613225192	0.478091557418
0.5622930446	0.48015229689
0.56326357	0.471909339003
0.5642340954	0.466757490324
0.5652046208	0.46778786006
0.5661751462	0.485304145569
0.5671456716	0.501790061342
0.568116197	0.450271574551
0.5690867224	0.478091557418
0.5700572478	0.460575271909
0.5710277732	0.501790061342
0.5719982986	0.487364885041
0.572968824	0.484273775833
0.5739393494	0.460575271909
0.5749098748	0.464696750853
0.5758804002	0.489425624512
0.5768509256	0.482213036362
0.577821451	0.507972279757
0.5787919764	0.466757490324
0.5797625018	0.477061187682
0.5807330272	0.450271574551
0.5817035526	0.450271574551
0.582674078	0.446150095608
0.5836446034	0.471909339003
0.5846151288	0.462636011381
0.5855856542	0.431724919307
0.5865561796	0.526518935002
0.587526705	0.495607842927
0.5884972304	0.489425624512
0.5894677558	0.44821083508
0.5904382812	0.477061187682
0.5914088066	0.466757490324
0.592379332	0.484273775833
0.5933498574	0.428633810099
0.5943203828	0.471909339003
0.5952909082	0.484273775833
0.5962614336	0.516215237643
0.597231959	0.511063388964
0.5982024844	0.447180465344
0.5991730098	0.520336716587
0.6001435352	0.488395254776
0.6011140606	0.491486363984
0.602084586	0.489425624512
0.6030551114	0.466757490324
0.6040256368	0.494577473191
0.6049961622	0.519306346851
0.6059666876	0.513124128436
0.606937213	0.529610044209
0.6079077384	0.48015229689
0.6088782638	0.534761892888
0.6098487892	0.547126329718
0.6108193146	0.504881170549
0.61178984	0.515184867908
0.6127603654	0.537853002096
0.6137308908	0.48015229689
0.6147014162	0.498698952135
0.6156719416	0.504881170549
0.616642467	0.489425624512
0.6176129924	0.517245607379
0.6185835178	0.506941910021
0.6195540432	0.485304145569
0.6205245686	0.510033019229
0.621495094	0.464696750853
0.6224656194	0.48015229689
0.6234361448	0.49251673372
0.6244066702	0.466757490324
0.6253771956	0.485304145569
0.626347721	0.48015229689
0.6273182464	0.522397456058
0.6282887718	0.48015229689
0.6292592972	0.540944111303
0.6302298226	0.535792262624
0.631200348	0.53682263236
0.6321708734	0.517245607379
0.6331413988	0.496638212663
0.6341119242	0.570824833642
0.6350824496	0.537853002096
0.636052975	0.522397456058
0.6370235004	0.53682263236
0.6379940258	0.552278178397
0.6389645512	0.511063388964
0.6399350766	0.555369287604
0.640905602	0.573915942849
0.6418761274	0.493547103456
0.6428466528	0.503850800814
0.6438171782	0.543004850775
0.6447877036	0.538883371831
0.645758229	0.517245607379
0.6467287544	0.517245607379
0.6476992798	0.513124128436
0.6486698052	0.502820431078
0.6496403306	0.537853002096
0.650610856	0.503850800814
0.6515813814	0.529610044209
0.6525519068	0.502820431078
0.6535224322	0.560521136284
0.6544929576	0.527549304737
0.655463483	0.54918706919
0.6564340084	0.527549304737
0.6574045338	0.5120937587
0.6583750592	0.503850800814
0.6593455846	0.540944111303
0.66031611	0.506941910021
0.6612866354	0.589371488886
0.6622571608	0.552278178397
0.6632276862	0.516215237643
0.6641982116	0.554338917869
0.665168737	0.584219640207
0.6661392624	0.598644816509
0.6671097878	0.532701153416
0.6680803132	0.5120937587
0.6690508386	0.523427825794
0.670021364	0.503850800814
0.6709918894	0.563612245491
0.6719624148	0.546095959982
0.6729329402	0.53682263236
0.6739034656	0.564642615227
0.674873991	0.520336716587
0.6758445164	0.53682263236
0.6768150418	0.520336716587
0.6777855672	0.603796665188
0.6787560926	0.543004850775
0.679726618	0.582158900736
0.6806971434	0.60070555598
0.6816676688	0.564642615227
0.6826381942	0.586280379679
0.6836087196	0.543004850775
0.684579245	0.523427825794
0.6855497704	0.569794463906
0.6865202958	0.579067791528
0.6874908212	0.540944111303
0.6884613466	0.560521136284
0.689431872	0.541974481039
0.6904023974	0.578037421792
0.6913729228	0.572885573113
0.6923434482	0.574946312585
0.6933139736	0.577007052057
0.694284499	0.552278178397
0.6952550244	0.624404059904
0.6962255498	0.629555908583
0.6971960752	0.548156699454
0.6981666006	0.56876409417
0.699137126	0.567733724434
0.7001076514	0.609978883603
0.7010781768	0.624404059904
0.7020487022	0.624404059904
0.7030192276	0.601735925716
0.703989753	0.569794463906
0.7049602784	0.586280379679
0.7059308038	0.604827034924
0.7069013292	0.597614446773
0.7078718546	0.598644816509
0.70884238	0.594523337565
0.7098129054	0.605857404659
0.7107834308	0.614100362546
0.7117539562	0.595553707301
0.7127244816	0.609978883603
0.713695007	0.617191471753
0.7146655324	0.622343320432
0.7156360578	0.617191471753
0.7166065832	0.61306999281
0.7175771086	0.634707757262
0.718547634	0.614100362546
0.7195181594	0.653254412507
0.7204886848	0.616161102018
0.7214592102	0.585250009943
0.7224297356	0.653254412507
0.723400261	0.601735925716
0.7243707864	0.603796665188
0.7253413118	0.667679588808
0.7263118372	0.632647017791
0.7272823626	0.64501145462
0.728252888	0.64501145462
0.7292234134	0.629555908583
0.7301939388	0.719198075599
0.7311644642	0.620282580961
0.7321349896	0.65737589145
0.733105515	0.616161102018
0.7340760404	0.642950715149
0.7350465658	0.615130732282
0.7360170912	0.624404059904
0.7369876166	0.646041824356
0.737958142	0.670770698016
0.7389286674	0.692408462468
0.7398991928	0.667679588808
0.7408697182	0.668709958544
0.7418402436	0.680044025638
0.742810769	0.674892176959
0.7437812944	0.704772899298
0.7447518198	0.686226244053
0.7457223452	0.711985487448
0.7466928706	0.677983286166
0.747663396	0.705803269033
0.7486339214	0.708894378241
0.7496044468	0.71404622692
0.7505749722	0.748048428202
0.7515454976	0.674892176959
0.752516023	0.692408462468
0.7534865484	0.739805470315
0.7544570738	0.765564713711
0.7554275992	0.706833638769
0.7563981246	0.71404622692
0.75736865	0.741866209787
0.7583391754	0.751139537409
0.7593097008	0.740835840051
0.7602802262	0.721258815071
0.7612507516	0.716106966392
0.762221277	0.752169907145
0.7631918024	0.747018058466
0.7641623278	0.717137336127
0.7651328532	0.782050629484
0.7661033786	0.785141738691
0.767073904	0.759382495296
0.7680444294	0.778959520276
0.7690149548	0.727441033486
0.7699854802	0.788232847899
0.7709560056	0.765564713711
0.771926531	0.829447637331
0.7728970564	0.756291386088
0.7738675818	0.85932835967
0.7748381072	0.801627654464
0.7758086326	0.776898780805
0.776779158	0.819143939973
0.7777496834	0.786172108427
0.7787202088	0.808840242615
0.7796907342	0.824295788652
0.7806612596	0.905694997782
0.781631785	0.825326158388
0.7826023104	0.853146141255
0.7835728358	0.857267620198
0.7845433612	0.855206880727
0.7855138866	0.867571317556
0.786484412	0.830478007067
0.7874549374	0.88405723333
0.7884254628	0.852115771519
0.7893959882	0.888178712273
0.7903665136	0.900543149103
0.791337039	0.840781704425
0.7923075644	0.861389099142
0.7932780898	0.894360930688
0.7942486152	0.919089804347
0.7952191406	0.857267620198
0.796189666	0.894360930688
0.7971601914	0.894360930688
0.7981307168	0.964426072723
0.7991012422	0.918059434611
0.8000717676	0.991215685854
0.801042293	0.97266903061
0.8020128184	0.940727568799
0.8029833438	0.980911988496
0.8039538692	0.973699400345
0.8049243946	1.02109640819
0.80589492	1.05303787
0.8068654454	1.00770160163
0.8078359708	0.977820879289
0.8088064962	1.02315714766
0.8097770216	1.05612897921
0.810747547	1.00254975295
0.8117180724	1.02315714766
0.8126885978	1.03346084502
0.8136591232	1.06231119763
0.8146296486	1.06849341604
0.815600174	1.05097713053
0.8165706994	1.00358012268
0.8175412248	1.04582528185
0.8185117502	1.03346084502
0.8194822756	1.03552158449
0.820452801	1.07982748313
0.8214233264	1.05818971868
0.8223938518	1.12722449098
0.8233643772	1.08497933181
0.8243349026	1.14474077649
0.825305428	1.12722449098
0.8262759534	1.14268003702
0.8272464788	1.06849341604
0.8282170042	1.06540230683
0.8291875296	1.10146524759
0.830158055	1.14886225543
0.8311285804	1.18389482645
0.8320991058	1.18904667513
0.8330696312	1.16843928041
0.8340401566	1.162257062
0.835010682	1.1478318857
0.8359812074	1.19007704487
0.8369517328	1.19316815407
0.8379222582	1.19007704487
0.8388927836	1.2312918343
0.839863309	1.21789702773
0.8408338344	1.2024414817
0.8418043598	1.3003266066
0.8427748852	1.2859014303
0.8437454106	1.26529403558
0.844715936	1.29929623686
0.8456864614	1.21377554879
0.8466569868	1.29929623686
0.8476275122	1.29929623686
0.8485980376	1.31269104343
0.849568563	1.35905768154
0.8505390884	1.35081472365
0.8515096138	1.37348285784
0.8524801392	1.32608584999
0.8534506646	1.35699694207
0.85442119	1.41984949595
0.8553917154	1.37348285784
0.8563622408	1.35390583286
0.8573327662	1.41469764727
0.8583032916	1.39718136177
0.859273817	1.36214879075
0.8602443424	1.38275618546
0.8612148678	1.41572801701
0.8621853932	1.48476278931
0.8631559186	1.40748505912
0.864126444	1.44148726041
0.8650969694	1.5362812761
0.8660674948	1.50124870508
0.8670380202	1.50433981429
0.8680085456	1.43221393278
0.868979071	1.53731164584
0.8699495964	1.53112942742
0.8709201218	1.53731164584
0.8718906472	1.64034861942
0.8728611726	1.53731164584
0.873831698	1.57440495633
0.8748022234	1.54040275504
0.8757727488	1.47239835248
0.8767432742	1.65168268651
0.8777137996	1.56925310765
0.878684325	1.62077159444
0.8796548504	1.69083673647
0.8806253758	1.63519677074
0.8815959012	1.688775997
0.8825664266	1.72689967723
0.883536952	1.72793004696
0.8845074774	1.67332045096
0.8854780028	1.7145352404
0.8864485282	1.74441596274
0.8874190536	1.76399298772
0.888389579	1.75884113904
0.8893601044	1.77635742455
0.8903306298	1.77326631534
0.8913011552	1.86290848235
0.8922716806	1.82581517186
0.893242206	1.84951367579
0.8942127314	1.90927512047
0.8951832568	1.9103054902
0.8961537822	1.8814551376
0.8971243076	1.91751807835
0.898094833	1.8958803139
0.8990653584	1.88557661654
0.9000358838	1.97418841382
0.9010064092	1.94224695201
0.9019769346	2.03498022824
0.90294746	1.98243137171
0.9039179854	1.89794105337
0.9048885108	2.06795205978
0.9058590362	2.05970910189
0.9068295616	2.01746394273
0.907800087	2.09268093344
0.9087706124	2.12153128604
0.9097411378	2.16995866363
0.9107116632	2.14213868076
0.9116821886	2.21323419253
0.912652714	2.19365716755
0.9136232394	2.25135787276
0.9145937648	2.18335347019
0.9155642902	2.22147715042
0.9165348156	2.21838604121
0.917505341	2.26166157011
0.9184758664	2.28329933457
0.9194463918	2.27196526747
0.9204169172	2.39870074498
0.9213874426	2.41518666075
0.922357968	2.37912372
0.9233284934	2.45846218966
0.9242990188	2.50998067645
0.9252695442	2.5058591975
0.9262400696	2.52749696195
0.927210595	2.49452513041
0.9281811204	2.57180286059
0.9291516458	2.54810435667
0.9301221712	2.74902645515
0.9310926966	2.62435171712
0.932063222	2.66659687629
0.9330337474	2.64598948157
0.9340042728	2.60889617108
0.9349747982	2.72223684202
0.9359453236	2.74078349727
0.936915849	2.8654582353
0.9378863744	2.84485084059
0.9388568998	2.97982927598
0.9398274252	2.95303966285
0.9407979506	3.00455814964
0.941768476	2.99734556149
0.9427390014	3.13335436661
0.9437095268	3.13026325741
0.9446800522	3.04886404828
0.9456505776	3.2363913402
0.946621103	3.27863649936
0.9475916284	3.16838693763
0.9485621538	3.30439574276
0.9495326792	3.26318095333
0.9505032046	3.28481871778
0.95147373	3.34458016246
0.9524442554	3.58259557143
0.9534147808	3.54962373988
0.9543853062	3.5702311346
0.9553558316	3.61968888192
0.956326357	3.74539398969
0.9572968824	3.8463702238
0.9582674078	3.87419020667
0.9592379332	3.8607954001
0.9602084586	4.00298642364
0.961178984	4.01535086047
0.9621495094	4.24821442077
0.9631200348	4.24615368129
0.9640905602	4.21833369843
0.9650610856	4.23791072341
0.966031611	4.49138167842
0.9670021364	4.5511431231
0.9679726618	4.66963564271
0.9689431872	4.72012375977
0.9699137126	4.75309559132
0.970884238	4.93031918588
0.9718547634	5.01893098316
0.9728252888	5.09002649493
0.9737958142	5.33937597099
0.9747663396	5.50732623793
0.975736865	5.4516862722
0.9767073904	5.45786849061
0.9776779158	5.81746752841
0.9786484412	5.89371488886
0.9796189666	5.95038522433
0.980589492	6.20282580961
0.9815600174	6.41508197519
0.9825305428	6.54799967111
0.9835010682	6.6685529302
0.9844715936	7.03948603509
0.985442119	7.3619917624
0.9864126444	7.57218718851
0.9873831698	7.78032187514
0.9883536952	8.08943279589
0.9893242206	8.43769776659
0.990294746	8.97967224763
0.9912652714	9.57213484572
0.9922357968	9.81839321258
0.9932063222	10.3624284331
0.9941768476	10.9785895351
0.995147373	11.891497121
0.9961178984	12.7899795307
0.9970884238	13.8203492665
0.9980589492	16.3828787995
0.9990294746	80.9097835049


==> figs/posterior_var_plots/binned_posterior_var_nu_0.0853168.dat <==
0.0240367	0.00102462869249
0.0250126633	0.0
0.0259886266	0.00204925738499
0.0269645899	0.00102462869249
0.0279405532	0.00204925738499
0.0289165165	0.00409851476997
0.0298924798	0.00922165823244
0.0308684431	0.0204925738499
0.0318444064	0.0604530928571
0.0328203697	0.0184433164649
0.033796333	0.0235664599273
0.0347722963	0.0297142320823
0.0357482596	0.0276649746973
0.0367242229	0.0184433164649
0.0377001862	0.0194679451574
0.0386761495	0.0163940590799
0.0396521128	0.0358620042372
0.0406280761	0.0512314346246
0.0416040394	0.072748637167
0.0425800027	0.0850441814769
0.043555966	0.138324873487
0.0445319293	0.203901109806
0.0455078926	0.340176725908
0.0464838559	1.18652002591
0.0474598192	1.21623425799
0.0484357825	0.0819702953994
0.0494117458	0.167014476876
0.0503877091	0.142423388257
0.0513636724	0.156768189951
0.0523396357	0.177260763801
0.053315599	0.187507050726
0.0542915623	0.215172025423
0.0552675256	0.182383907264
0.0562434889	0.173162249031
0.0572194522	0.187507050726
0.0581954155	0.147546531719
0.0591713788	0.144472645641
0.0601473421	0.162915962106
0.0611233054	0.126029329177
0.0620992687	0.129103215254
0.063075232	0.151645046489
0.0640511953	0.197753337651
0.0650271586	0.201851852421
0.0660031219	0.187507050726
0.0669790852	0.192630194189
0.0679550485	0.203901109806
0.0689310118	0.237713856658
0.0699069751	0.293043806053
0.0708829384	0.348373755448
0.0718589017	0.440590337772
0.072834865	0.424196278692
0.0738108283	0.505141945399
0.0747867916	0.589161498183
0.0757627549	0.623998873728
0.0767387182	0.718264713437
0.0777146815	0.874008274696
0.0786906448	0.894500848546
0.0796666081	1.04307200896
0.0806425714	1.15475653644
0.0816185347	1.41193833826
0.082594498	1.51337657881
0.0835704613	1.83818387433
0.0845464246	2.1834837437
0.0855223879	2.67120700133
0.0864983512	3.11589585387
0.0874743145	4.58931191368
0.0884502778	7.85480355665
0.0894262411	15.9391239404
0.0904022044	26.8473210007
0.0913781677	0.134226358717
0.092354131	0.315585637288
0.0933300943	0.173162249031
0.0943060576	0.192630194189
0.0952820209	0.206974995884
0.0962579842	0.315585637288
0.0972339475	0.554324122639
0.0982099108	0.538954692251
0.0991858741	0.476452342009
0.1001618374	0.500018801937
0.1011378007	0.522560633171
0.102113764	0.505141945399
0.1030897273	0.425220907385
0.1040656906	0.392432789225
0.1050416539	0.392432789225
0.1060176172	0.420097763922
0.1069935805	0.426245536077
0.1079695438	0.441614966464
0.1089455071	0.437516451694
0.1099214704	0.396531303995
0.1108974337	0.442639595157
0.111873397	0.447762738619
0.1128493603	0.446738109927
0.1138253236	0.473378455932
0.1148012869	0.482600114164
0.1157772502	0.520511375786
0.1167532135	0.41907313523
0.1177291768	0.39448204661
0.1187051401	0.470304569854
0.1196811034	0.485674000242
0.1206570667	0.439565709079
0.12163303	0.449811996004
0.1226089933	0.391408160532
0.1235849566	0.411900734382
0.1245609199	0.407802219612
0.1255368832	0.391408160532
0.1265128465	0.470304569854
0.1274888098	0.415999249152
0.1284647731	0.412925363075
0.1294407364	0.362718557142
0.1304166997	0.376038730145
0.131392663	0.326856552905
0.1323686263	0.32070878075
0.1333445896	0.329930438983
0.1343205529	0.362718557142
0.1352965162	0.367841700605
0.1362724795	0.307388607748
0.1372484428	0.33710283983
0.1382244061	0.299191578208
0.1392003694	0.277674375666
0.1401763327	0.285871405206
0.141152296	0.257181801816
0.1421282593	0.246935514891
0.1431042226	0.275625118281
0.1440801859	0.269477346126
0.1450561492	0.250009400968
0.1460321125	0.273575860896
0.1470080758	0.215172025423
0.1479840391	0.225418312348
0.1489600024	0.203901109806
0.1499359657	0.209024253269
0.150911929	0.199802595036
0.1518878923	0.214147396731
0.1528638556	0.196728708959
0.1538398189	0.217221282808
0.1548157822	0.199802595036
0.1557917455	0.168039105569
0.1567677088	0.220295168886
0.1577436721	0.200827223729
0.1587196354	0.174186877724
0.1596955987	0.197753337651
0.160671562	0.173162249031
0.1616475253	0.141398759564
0.1626234886	0.152669675181
0.1635994519	0.183408535956
0.1645754152	0.139349502179
0.1655513785	0.180334649879
0.1665273418	0.172137620339
0.1675033051	0.156768189951
0.1684792684	0.196728708959
0.1694552317	0.184433164649
0.170431195	0.198777966344
0.1714071583	0.172137620339
0.1723831216	0.194679451574
0.1733590849	0.180334649879
0.1743350482	0.198777966344
0.1753110115	0.184433164649
0.1762869748	0.202876481114
0.1772629381	0.205950367191
0.1782389014	0.209024253269
0.1792148647	0.206974995884
0.180190828	0.189556308111
0.1811667913	0.190580936804
0.1821427546	0.213122768039
0.1831187179	0.216196654116
0.1840946812	0.209024253269
0.1850706445	0.192630194189
0.1860466078	0.184433164649
0.1870225711	0.193654822881
0.1879985344	0.195704080266
0.1889744977	0.197753337651
0.189950461	0.200827223729
0.1909264243	0.233615341888
0.1919023876	0.189556308111
0.1928783509	0.211073510654
0.1938543142	0.216196654116
0.1948302775	0.173162249031
0.1958062408	0.187507050726
0.1967822041	0.214147396731
0.1977581674	0.195704080266
0.1987341307	0.209024253269
0.199710094	0.191605565496
0.2006860573	0.200827223729
0.2016620206	0.197753337651
0.2026379839	0.198777966344
0.2036139472	0.190580936804
0.2045899105	0.235664599273
0.2055658738	0.215172025423
0.2065418371	0.172137620339
0.2075178004	0.201851852421
0.2084937637	0.213122768039
0.209469727	0.209024253269
0.2104456903	0.199802595036
0.2114216536	0.201851852421
0.2123976169	0.221319797578
0.2133735802	0.205950367191
0.2143495435	0.216196654116
0.2153255068	0.198777966344
0.2163014701	0.213122768039
0.2172774334	0.205950367191
0.2182533967	0.191605565496
0.21922936	0.201851852421
0.2202053233	0.195704080266
0.2211812866	0.198777966344
0.2221572499	0.239763114043
0.2231332132	0.224393683656
0.2241091765	0.240787742736
0.2250851398	0.198777966344
0.2260611031	0.252058658353
0.2270370664	0.254107915738
0.2280130297	0.244886257506
0.228988993	0.223369054963
0.2299649563	0.226442941041
0.2309409196	0.222344426271
0.2319168829	0.272551232203
0.2328928462	0.252058658353
0.2338688095	0.246935514891
0.2348447728	0.257181801816
0.2358207361	0.266403460048
0.2367966994	0.238738485351
0.2377726627	0.285871405205
0.238748626	0.305339350363
0.2397245893	0.265378831356
0.2407005526	0.228492198426
0.2416765159	0.30431472167
0.2426524792	0.28792066259
0.2436284425	0.279723633051
0.2446044058	0.306363979055
0.2455803691	0.335053582445
0.2465563324	0.307388607748
0.2475322957	0.314561008595
0.248508259	0.3412013546
0.2494842223	0.32480729552
0.2504601856	0.344275240678
0.2514361489	0.352472270218
0.2524121122	0.310462493825
0.2533880755	0.309437865133
0.2543640388	0.329930438983
0.2553400021	0.330955067675
0.2563159654	0.355546156295
0.2572919287	0.32890581029
0.258267892	0.302265464285
0.2592438553	0.350423012833
0.2602198186	0.323782666828
0.2611957819	0.303290092978
0.2621717452	0.35349689891
0.2631477085	0.391408160532
0.2641236718	0.348373755448
0.2650996351	0.340176725908
0.2660755984	0.32890581029
0.2670515617	0.338127468523
0.268027525	0.37808798753
0.2690034883	0.346324498063
0.2699794516	0.351447641525
0.2709554149	0.356570784987
0.2719313782	0.401654447457
0.2729073415	0.340176725908
0.2738833048	0.34529986937
0.2748592681	0.370915586682
0.2758352314	0.351447641525
0.2768111947	0.35759541368
0.277787158	0.358620042372
0.2787631213	0.355546156295
0.2797390846	0.335053582445
0.2807150479	0.34529986937
0.2816910112	0.364767814527
0.2826669745	0.335053582445
0.2836429378	0.342225983293
0.2846189011	0.36989095799
0.2855948644	0.342225983293
0.2865708277	0.339152097215
0.287546791	0.370915586682
0.2885227543	0.3412013546
0.2894987176	0.342225983293
0.2904746809	0.329930438983
0.2914506442	0.387309645762
0.2924266075	0.356570784988
0.2934025708	0.362718557142
0.2943785341	0.335053582445
0.2953544974	0.387309645762
0.2963304607	0.34939838414
0.297306424	0.358620042372
0.2982823873	0.35349689891
0.2992583506	0.331979696368
0.3002343139	0.37398947276
0.3012102772	0.352472270218
0.3021862405	0.366817071912
0.3031622038	0.334028953753
0.3041381671	0.371940215375
0.3051141304	0.315585637288
0.3060900937	0.310462493825
0.307066057	0.363743185835
0.3080420203	0.376038730145
0.3090179836	0.37398947276
0.3099939469	0.344275240678
0.3109699102	0.35349689891
0.3119458735	0.404728333535
0.3129218368	0.351447641525
0.3138978001	0.36579244322
0.3148737634	0.36989095799
0.3158497267	0.37398947276
0.31682569	0.400629818765
0.3178016533	0.399605190072
0.3187776166	0.391408160532
0.3197535799	0.376038730145
0.3207295432	0.36169392845
0.3217055065	0.429319422155
0.3226814698	0.403703704842
0.3236574331	0.380137244915
0.3246333964	0.39448204661
0.3256093597	0.412925363075
0.326585323	0.39448204661
0.3275612863	0.388334274455
0.3285372496	0.389358903147
0.3295132129	0.424196278692
0.3304891762	0.392432789225
0.3314651395	0.404728333535
0.3324411028	0.438541080387
0.3334170661	0.40267907615
0.3343930294	0.418048506537
0.3353689927	0.459033654237
0.336344956	0.36989095799
0.3373209193	0.407802219612
0.3382968826	0.405752962227
0.3392728459	0.436491823002
0.3402488092	0.40267907615
0.3412247725	0.434442565617
0.3422007358	0.412925363075
0.3431766991	0.391408160532
0.3441526624	0.447762738619
0.3451286257	0.421122392615
0.346104589	0.465181426392
0.3470805523	0.434442565617
0.3480565156	0.412925363075
0.3490324789	0.443664223849
0.3500084422	0.462107540314
0.3509844055	0.438541080387
0.3519603688	0.447762738619
0.3529363321	0.450836624697
0.3539122954	0.459033654237
0.3548882587	0.441614966464
0.355864222	0.42727016477
0.3568401853	0.428294793462
0.3578161486	0.453910510774
0.3587921119	0.478501599394
0.3597680752	0.42317165
0.3607440385	0.435467194309
0.3617200018	0.454935139467
0.3626959651	0.456984396852
0.3636719284	0.424196278692
0.3646478917	0.452885882082
0.365623855	0.418048506537
0.3665998183	0.474403084624
0.3675757816	0.463132169007
0.3685517449	0.482600114164
0.3695277082	0.489772515012
0.3705036715	0.460058282929
0.3714796348	0.448787367312
0.3724555981	0.422147021307
0.3734315614	0.465181426392
0.3744075247	0.484649371549
0.375383488	0.441614966464
0.3763594513	0.448787367312
0.3773354146	0.443664223849
0.3783113779	0.478501599394
0.3792873412	0.462107540314
0.3802633045	0.467230683777
0.3812392678	0.462107540314
0.3822152311	0.501043430629
0.3831911944	0.440590337772
0.3841671577	0.40267907615
0.385143121	0.456984396852
0.3861190843	0.486698628934
0.3870950476	0.460058282929
0.3880710109	0.475427713317
0.3890469742	0.523585261864
0.3900229375	0.466206055084
0.3909989008	0.461082911622
0.3919748641	0.474403084624
0.3929508274	0.486698628934
0.3939267907	0.456984396852
0.394902754	0.491821772397
0.3958787173	0.471329198547
0.3968546806	0.467230683777
0.3978306439	0.495920287167
0.3988066072	0.485674000242
0.3997825705	0.460058282929
0.4007585338	0.471329198547
0.4017344971	0.477476970702
0.4027104604	0.482600114164
0.4036864237	0.484649371549
0.404662387	0.467230683777
0.4056383503	0.496944915859
0.4066143136	0.439565709079
0.4075902769	0.438541080387
0.4085662402	0.503092688014
0.4095422035	0.492846401089
0.4105181668	0.473378455932
0.4114941301	0.432393308232
0.4124700934	0.488747886319
0.4134460567	0.441614966464
0.41442202	0.468255312469
0.4153979833	0.440590337772
0.4163739466	0.456984396852
0.4173499099	0.476452342009
0.4183258732	0.474403084624
0.4193018365	0.505141945399
0.4202777998	0.460058282929
0.4212537631	0.497969544552
0.4222297264	0.485674000242
0.4232056897	0.481575485472
0.424181653	0.477476970702
0.4251576163	0.500018801937
0.4261335796	0.471329198547
0.4271095429	0.488747886319
0.4280855062	0.468255312469
0.4290614695	0.473378455932
0.4300374328	0.498994173244
0.4310133961	0.461082911622
0.4319893594	0.481575485472
0.4329653227	0.530757662711
0.433941286	0.473378455932
0.4349172493	0.484649371549
0.4358932126	0.444688852542
0.4368691759	0.506166574091
0.4378451392	0.543053207021
0.4388211025	0.528708405326
0.4397970658	0.491821772397
0.4407730291	0.494895658474
0.4417489924	0.510265088861
0.4427249557	0.503092688014
0.443700919	0.490797143704
0.4446768823	0.498994173244
0.4456528456	0.492846401089
0.4466288089	0.488747886319
0.4476047722	0.518462118401
0.4485807355	0.539979320944
0.4495566988	0.532806920096
0.4505326621	0.489772515012
0.4515086254	0.570718181719
0.4524845887	0.531782291404
0.453460552	0.539979320944
0.4544365153	0.556373380024
0.4554124786	0.520511375786
0.4563884419	0.504117316706
0.4573644052	0.517437489709
0.4583403685	0.513338974939
0.4593163318	0.501043430629
0.4602922951	0.519486747094
0.4612682584	0.558422637409
0.4622442217	0.520511375786
0.463220185	0.527683776634
0.4641961483	0.538954692251
0.4651721116	0.521536004479
0.4661480749	0.474403084624
0.4671240382	0.505141945399
0.4681000015	0.569693553026
0.4690759648	0.525634519249
0.4700519281	0.490797143704
0.4710278914	0.560471894794
0.4720038547	0.549200979176
0.472979818	0.512314346246
0.4739557813	0.489772515012
0.4749317446	0.528708405326
0.4759077079	0.571742810411
0.4768836712	0.494895658474
0.4778596345	0.544077835714
0.4788355978	0.527683776634
0.4798115611	0.520511375786
0.4807875244	0.474403084624
0.4817634877	0.494895658474
0.482739451	0.487723257627
0.4837154143	0.501043430629
0.4846913776	0.489772515012
0.4856673409	0.513338974939
0.4866433042	0.547151721791
0.4876192675	0.529733034019
0.4885952308	0.515388232324
0.4895711941	0.529733034019
0.4905471574	0.553299493946
0.4915231207	0.502068059321
0.492499084	0.516412861016
0.4934750473	0.518462118401
0.4944510106	0.502068059321
0.4954269739	0.519486747094
0.4964029372	0.516412861016
0.4973789005	0.553299493946
0.4983548638	0.558422637409
0.4993308271	0.538954692251
0.5003067904	0.496944915859
0.5012827537	0.565595038256
0.502258717	0.498994173244
0.5032346803	0.576865953873
0.5042106436	0.522560633171
0.5051866069	0.546127093099
0.5061625702	0.505141945399
0.5071385335	0.466206055084
0.5081144968	0.526659147941
0.5090904601	0.519486747094
0.5100664234	0.543053207021
0.5110423867	0.539979320944
0.51201835	0.524609890556
0.5129943133	0.537930063559
0.5139702766	0.537930063559
0.5149462399	0.563545780871
0.5159222032	0.537930063559
0.5168981665	0.574816696489
0.5178741298	0.531782291404
0.5188500931	0.544077835714
0.5198260564	0.510265088861
0.5208020197	0.578915211258
0.521777983	0.552274865254
0.5227539463	0.575841325181
0.5237299096	0.527683776634
0.5247058729	0.570718181719
0.5256818362	0.566619666949
0.5266577995	0.537930063559
0.5276337628	0.579939839951
0.5286097261	0.535880806174
0.5295856894	0.551250236561
0.5305616527	0.568668924334
0.531537616	0.539979320944
0.5325135793	0.626048131113
0.5334895426	0.568668924334
0.5344655059	0.597358527723
0.5354414692	0.537930063559
0.5364174325	0.617851101573
0.5373933958	0.525634519249
0.5383693591	0.547151721791
0.5393453224	0.530757662711
0.5403212857	0.576865953873
0.541297249	0.589161498183
0.5422732123	0.590186126876
0.5432491756	0.536905434866
0.5442251389	0.588136869491
0.5452011022	0.551250236561
0.5461770655	0.538954692251
0.5471530288	0.565595038256
0.5481289921	0.548176350484
0.5491049554	0.569693553026
0.5500809187	0.526659147941
0.551056882	0.551250236561
0.5520328453	0.568668924333
0.5530088086	0.545102464406
0.5539847719	0.568668924333
0.5549607352	0.537930063559
0.5559366985	0.569693553026
0.5569126618	0.640392932808
0.5578886251	0.584038354721
0.5588645884	0.594284641646
0.5598405517	0.566619666949
0.560816515	0.585062983413
0.5617924783	0.601457042493
0.5627684416	0.568668924333
0.5637444049	0.626048131113
0.5647203682	0.592235384261
0.5656963315	0.556373380024
0.5666722948	0.544077835714
0.5676482581	0.608629443341
0.5686242214	0.550225607869
0.5696001847	0.537930063559
0.570576148	0.572767439104
0.5715521113	0.642442190193
0.5725280746	0.561496523486
0.5735040379	0.563545780871
0.5744800012	0.636294418038
0.5754559645	0.567644295641
0.5764319278	0.570718181718
0.5774078911	0.535880806174
0.5783838544	0.544077835714
0.5793598177	0.602481671186
0.580335781	0.558422637409
0.5813117443	0.576865953873
0.5822877076	0.531782291404
0.5832636709	0.558422637409
0.5842396342	0.621949616343
0.5852155975	0.585062983413
0.5861915608	0.580964468643
0.5871675241	0.565595038256
0.5881434874	0.594284641646
0.5891194507	0.511289717554
0.590095414	0.536905434866
0.5910713773	0.629122017191
0.5920473406	0.565595038256
0.5930233039	0.589161498183
0.5939992672	0.579939839951
0.5949752305	0.604530928571
0.5959511938	0.592235384261
0.5969271571	0.599407785108
0.5979031204	0.576865953873
0.5988790837	0.604530928571
0.599855047	0.603506299878
0.6008310103	0.609654072033
0.6018069736	0.592235384261
0.6027829369	0.642442190193
0.6037589002	0.605555557263
0.6047348635	0.608629443341
0.6057108268	0.608629443341
0.6066867901	0.568668924333
0.6076627534	0.602481671186
0.6086387167	0.606580185956
0.60961468	0.613752586803
0.6105906433	0.585062983413
0.6115666066	0.602481671186
0.6125425699	0.529733034019
0.6135185332	0.576865953873
0.6144944965	0.605555557263
0.6154704598	0.609654072033
0.6164464231	0.609654072033
0.6174223864	0.573792067796
0.6183983497	0.584038354721
0.619374313	0.609654072033
0.6203502763	0.631171274576
0.6213262396	0.617851101573
0.6223022029	0.604530928571
0.6232781662	0.552274865254
0.6242541295	0.609654072033
0.6252300928	0.644491447578
0.6262060561	0.605555557263
0.6271820194	0.599407785108
0.6281579827	0.625023502421
0.629133946	0.626048131113
0.6301099093	0.636294418038
0.6310858726	0.595309270338
0.6320618359	0.564570409564
0.6330377992	0.577890582566
0.6340137625	0.64551607627
0.6349897258	0.625023502421
0.6359656891	0.575841325181
0.6369416524	0.649614591041
0.6379176157	0.662934764043
0.638893579	0.637319046731
0.6398695423	0.623998873728
0.6408455056	0.64551607627
0.6418214689	0.598383156416
0.6427974322	0.647565333655
0.6437733955	0.621949616343
0.6447493588	0.625023502421
0.6457253221	0.633220531961
0.6467012854	0.603506299878
0.6476772487	0.619900358958
0.648653212	0.628097388498
0.6496291753	0.620924987651
0.6506051386	0.615801844188
0.6515811019	0.65371310581
0.6525570652	0.645516076271
0.6535330285	0.634245160653
0.6545089918	0.629122017191
0.6554849551	0.581989097336
0.6564609184	0.609654072033
0.6574368817	0.643466818886
0.658412845	0.640392932808
0.6593888083	0.592235384261
0.6603647716	0.654737734503
0.6613407349	0.675230308353
0.6623166982	0.592235384261
0.6632926615	0.656786991888
0.6642686248	0.67830419443
0.6652445881	0.664984021428
0.6662205514	0.612727958111
0.6671965147	0.630146645883
0.668172478	0.608629443341
0.6691484413	0.66191013535
0.6701244046	0.648589962348
0.6711003679	0.675230308353
0.6720763312	0.669082536198
0.6730522945	0.663959392735
0.6740282578	0.635269789346
0.6750042211	0.634245160653
0.6759801844	0.656786991888
0.6769561477	0.693673624818
0.677932111	0.705969169128
0.6789080743	0.66600865012
0.6798840376	0.67830419443
0.6808600009	0.65371310581
0.6818359642	0.625023502421
0.6828119275	0.650639219733
0.6837878908	0.672156422275
0.6847638541	0.7233878569
0.6857398174	0.671131793583
0.6867157807	0.628097388498
0.687691744	0.684451966585
0.6886677073	0.693673624818
0.6896436706	0.667033278813
0.6906196339	0.669082536198
0.6915955972	0.705969169128
0.6925715605	0.67420567966
0.6935475238	0.700846025665
0.6945234871	0.714166198668
0.6954994504	0.696747510895
0.6964754137	0.67010716489
0.697451377	0.672156422275
0.6984273403	0.704944540435
0.6994033036	0.733634143825
0.7003792669	0.680353451815
0.7013552302	0.73978191598
0.7023311935	0.750028202905
0.7033071568	0.688550481355
0.7042831201	0.729535629055
0.7052590834	0.744905059442
0.7062350467	0.691624367433
0.70721101	0.741831173365
0.7081869733	0.72748637167
0.7091629366	0.687525852663
0.7101388999	0.74388043075
0.7111148632	0.714166198667
0.7120908265	0.753102088982
0.7130667898	0.733634143825
0.7140427531	0.762323747215
0.7150187164	0.6824027092
0.7159946797	0.67420567966
0.716970643	0.762323747215
0.7179466063	0.730560257747
0.7189225696	0.767446890677
0.7198985329	0.737732658595
0.7208744962	0.720313970823
0.7218504595	0.751052831597
0.7228264228	0.757200603752
0.7238023861	0.73568340121
0.7247783494	0.71109231259
0.7257543127	0.778717806295
0.726730276	0.758225232445
0.7277062393	0.78486557845
0.7286822026	0.779742434987
0.7296581659	0.807407409684
0.7306341292	0.802284266222
0.7316100925	0.807407409684
0.7325860558	0.73568340121
0.7335620191	0.810481295762
0.7345379824	0.791013350605
0.7355139457	0.7643730046
0.736489909	0.824826097457
0.7374658723	0.769496148062
0.7384418356	0.843269413922
0.7394177989	0.827899983534
0.7403937622	0.816629067917
0.7413697255	0.802284266222
0.7423456888	0.828924612227
0.7433216521	0.836097013074
0.7442976154	0.828924612227
0.7452735787	0.774619291525
0.746249542	0.763348375907
0.7472255053	0.825850726149
0.7482014686	0.860688101694
0.7491774319	0.845318671307
0.7501533952	0.791013350605
0.7511293585	0.819702953994
0.7521053218	0.824826097457
0.7530812851	0.877082160774
0.7540572484	0.854540329539
0.7550332117	0.877082160774
0.756009175	0.905771764164
0.7569851383	0.879131418159
0.7579611016	0.897574734624
0.7589370649	0.839170899152
0.7599130282	0.881180675544
0.7608889915	0.863761987772
0.7618649548	0.877082160774
0.7628409181	0.893476219854
0.7638168814	0.878106789466
0.7647928447	0.914993422396
0.765768808	0.930362852784
0.7667447713	0.921141194551
0.7677207346	0.863761987772
0.7686966979	0.933436738861
0.7696726612	0.912944165011
0.7706486245	0.898599363316
0.7716245878	0.926264338014
0.7726005511	0.913968793704
0.7735765144	0.950855426633
0.7745524777	0.984668173486
0.775528441	0.925239709321
0.7765044043	0.914993422396
0.7774803676	0.913968793704
0.7784563309	0.983643544793
0.7794322942	1.03589960811
0.7804082575	0.972372629176
0.7813842208	0.950855426633
0.7823601841	1.02257943511
0.7833361474	1.04409663765
0.7843121107	1.02155480642
0.785288074	1.00208686126
0.7862640373	0.970323371791
0.7872400006	1.02872720726
0.7882159639	1.04921978111
0.7891919272	1.02053017772
0.7901678905	1.02053017772
0.7911438538	1.01950554903
0.7921198171	1.04921978111
0.7930957804	1.09430344358
0.7940717437	1.06253995412
0.795047707	1.09840195835
0.7960236703	1.12299304697
0.7969996336	1.05434292458
0.7979755969	1.08303252796
0.7989515602	1.11479601743
0.7999275235	1.08610641404
0.8009034868	1.09635270097
0.8018794501	1.09327881489
0.8028554134	1.12606693305
0.8038313767	1.15373190775
0.80480734	1.1742244816
0.8057833033	1.13528859128
0.8067592666	1.1598796799
0.8077352299	1.1188945322
0.8087111932	1.17729836767
0.8096871565	1.17217522421
0.8106631198	1.1731998529
0.8116390831	1.15475653644
0.8126150464	1.14246099213
0.8135910097	1.17627373898
0.814566973	1.1875446546
0.8155429363	1.14246099213
0.8165188996	1.17524911029
0.8174948629	1.13836247736
0.8184708262	1.20803722845
0.8194467895	1.24082534661
0.8204227528	1.27258883608
0.8213987161	1.2008648276
0.8223746794	1.20906185714
0.8233506427	1.2008648276
0.824326606	1.28181049431
0.8253025693	1.24799774746
0.8262785326	1.15270727905
0.8272544959	1.14451024951
0.8282304592	1.23160368838
0.8292064225	1.28488438039
0.8301823858	1.30025381077
0.8311583491	1.35865764625
0.8321343124	1.30947546901
0.8331102757	1.29513066731
0.834086239	1.26029329177
0.8350622023	1.35558376017
0.8360381656	1.29820455339
0.8370141289	1.32484489939
0.8379900922	1.30845084031
0.8389660555	1.35660838886
0.8399420188	1.35968227494
0.8409179821	1.38017484879
0.8418939454	1.3648054184
0.8428699087	1.39964279395
0.843845872	1.40066742264
0.8448218353	1.37607633402
0.8457977986	1.37300244794
0.8467737619	1.37300244794
0.8477497252	1.51235195012
0.8487256885	1.43857868426
0.8497016518	1.44062794165
0.8506776151	1.49800714842
0.8516535784	1.40886445218
0.8526295417	1.55231246913
0.853605505	1.51645046489
0.8545814683	1.42115999649
0.8555574316	1.45087422857
0.8565333949	1.49288400496
0.8575093582	1.51030269273
0.8584853215	1.52362286574
0.8594612848	1.48571160411
0.8604372481	1.47136680242
0.8614132114	1.53694303874
0.8623891747	1.52259823704
0.863365138	1.48673623281
0.8643411013	1.54514006828
0.8653170646	1.62301184891
0.8662930279	1.49390863365
0.8672689912	1.62301184891
0.8682449545	1.66399699661
0.8692209178	1.54309081089
0.8701968811	1.64145516537
0.8711728444	1.6517014523
0.8721488077	1.72649934685
0.873124771	1.67219402615
0.8741007343	1.66297236792
0.8750766976	1.66194773922
0.8760526609	1.64965219491
0.8770286242	1.69166197131
0.8780045875	1.70908065908
0.8789805508	1.63223350714
0.8799565141	1.70703140169
0.8809324774	1.71010528777
0.8819084407	1.81154352833
0.882884404	1.75006580678
0.8838603673	1.77055838063
0.8848363306	1.72445008947
0.8858122939	1.77978003886
0.8867882572	1.91298176888
0.8877642205	1.77568152409
0.8887401838	1.80539575617
0.8897161471	1.82178981525
0.8906921104	1.87097199249
0.8916680737	1.9242526845
0.892644037	1.87404587857
0.8936200003	1.9519176592
0.8945959636	1.90273548196
0.8955719269	1.91810491235
0.8965478902	1.93040045666
0.8975238535	1.91195714019
0.8984998168	1.98573040605
0.8994757801	2.02876481114
0.9004517434	1.92732657058
0.9014277067	2.00929686598
0.90240367	2.05233127106
0.9033796333	1.99597669298
0.9043555966	2.04823275629
0.9053315599	2.05028201368
0.9063075232	2.2244688914
0.9072834865	2.02159241029
0.9082594498	2.12815379431
0.9092354131	2.18655762978
0.9102113764	2.15069562554
0.9111873397	2.14762173947
0.912163303	1.98982892082
0.9131392663	2.21627186186
0.9141152296	2.21422260448
0.9150911929	2.17426208547
0.9160671562	2.13122768039
0.9170431195	2.23369054963
0.9180190828	2.26852792518
0.9189950461	2.33820267627
0.9199710094	2.24496146525
0.9209469727	2.36894153704
0.921922936	2.31668547373
0.9228988993	2.39865576913
0.9238748626	2.4027542839
0.9248508259	2.46833052022
0.9258267892	2.39968039782
0.9268027525	2.39148336828
0.9277787158	2.45603497591
0.9287546791	2.48267532191
0.9297306424	2.47140440629
0.9307066057	2.54005452869
0.931682569	2.4703797776
0.9326585323	2.54005452869
0.9336344956	2.59538447808
0.9346104589	2.59231059201
0.9355864222	2.55439933038
0.9365623855	2.61587705193
0.9375383488	2.73268472288
0.9385143121	2.62509871017
0.9394902754	2.7029704908
0.9404662387	2.82797519128
0.941442202	2.92736417445
0.9424181653	2.89457605629
0.9433941286	2.86281256682
0.9443700919	2.88945291283
0.9453460552	2.8935514276
0.9463220185	2.91301937276
0.9472979818	2.91301937276
0.9482739451	2.93146268922
0.9492499084	2.9478567483
0.9502258717	3.03085167239
0.951201835	2.94683211961
0.9521777983	3.19274300581
0.9531537616	3.21733409443
0.9541297249	3.17327506065
0.9551056882	3.14253619988
0.9560816515	3.29315661767
0.9570576148	3.30545216198
0.9580335781	3.35565896791
0.9590095414	3.44685092155
0.9599855047	3.412013546
0.960961468	3.48476218317
0.9619374313	3.48988532663
0.9629133946	3.48476218317
0.9638893579	3.58210190896
0.9648653212	3.66714609043
0.9658412845	3.68046626343
0.9668172478	3.79932319176
0.9677932111	3.72145141113
0.9687691744	3.84543148293
0.9697451377	3.93559880786
0.970721101	3.97658395556
0.9716970643	3.98683024249
0.9726730276	4.12822900205
0.9736489909	4.14769694721
0.9746249542	4.11081031428
0.9756009175	4.19790375314
0.9765768808	4.2860218207
0.9775528441	4.44483926803
0.9785288074	4.2860218207
0.9795047707	4.52885882082
0.980480734	4.78604062263
0.9814566973	4.74095696016
0.9824326606	4.86391240326
0.9834086239	5.01658207844
0.9843845872	5.09445385907
0.9853605505	5.22970484648
0.9863365138	5.44487687191
0.9873124771	5.56065991416
0.9882884404	5.70410793111
0.9892644037	5.79734914212
0.990240367	6.00637339539
0.9912163303	6.31581126053
0.9921922936	6.44491447578
0.9931682569	6.6057811805
0.9941442202	6.91009590217
0.9951201835	7.51257757336
0.9960961468	7.59864638353
0.9970721101	7.99927620229
0.9980480734	9.39584511016
0.9990240367	67.1049823287


==> figs/posterior_var_plots/binned_posterior_var_nu_0.108264.dat <==
0.0224728	0.00204597887404
0.0234503272	0.00409195774808
0.0244278544	0.00102298943702
0.0254053816	0.00716092605914
0.0263829088	0.00409195774808
0.027360436	0.00409195774808
0.0283379632	0.00613793662212
0.0293154904	0.0112528838072
0.0302930176	0.0265977253625
0.0312705448	0.124804711316
0.032248072	0.049103492977
0.0332255992	0.0358046302957
0.0342031264	0.0450115352289
0.0351806536	0.0572874084731
0.0361581808	0.0398965880438
0.037135708	0.0398965880438
0.0381132352	0.04808050354
0.0390907624	0.0613793662212
0.0400682896	0.0920690493318
0.0410458168	0.118666774694
0.042023344	0.15447140499
0.0430008712	0.197436961345
0.0439783984	0.314057757165
0.0449559256	0.507402760762
0.0459334528	0.85828813766
0.04691098	2.96871534623
0.0478885072	0.124804711316
0.0488660344	0.246540454322
0.0498435616	0.248586433196
0.0508210888	0.233241591641
0.051798616	0.267000243062
0.0527761432	0.303827862795
0.0537536704	0.295643947299
0.0547311976	0.309965799417
0.0557087248	0.284391063492
0.056686252	0.257793338129
0.0576637792	0.255747359255
0.0586413064	0.247563443759
0.0596188336	0.26086230644
0.0605963608	0.257793338129
0.061573888	0.239379528263
0.0625514152	0.26086230644
0.0635289424	0.306896831106
0.0645064696	0.356000324083
0.0654839968	0.326333630409
0.066461524	0.325310640972
0.0674390512	0.35702331352
0.0684165784	0.419425669178
0.0693941056	0.529908528377
0.0703716328	0.576966042479
0.07134916	0.659828186878
0.0723266872	0.744736310151
0.0733042144	0.806115676372
0.0742817416	0.898184725704
0.0752592688	1.00252964828
0.076236796	1.1825757892
0.0772143232	1.27259885965
0.0781918504	1.42093232802
0.0791693776	1.5447140499
0.0801469048	1.77079471548
0.081124432	2.01528919093
0.0821019592	2.30070324386
0.0830794864	2.63419780033
0.0840570136	2.95541648355
0.0850345408	3.52010665279
0.086012068	4.22596936433
0.0869895952	5.5486947064
0.0879671224	8.28212248212
0.0889446496	13.6620239314
0.0899221768	29.2820496453
0.090899704	6.92052354144
0.0918772312	0.407149795934
0.0928547584	0.256770348692
0.0938322856	0.262908285314
0.0948098128	0.289506010677
0.09578734	0.35702331352
0.0967648672	0.581058000228
0.0977423944	0.72427652141
0.0987199216	0.681310965055
0.0996974488	0.604586757279
0.100674976	0.631184482642
0.1016525032	0.687448901678
0.1026300304	0.571851095294
0.1036075576	0.577989031916
0.1045850848	0.4808050354
0.105562612	0.534000486125
0.1065401392	0.54934532768
0.1075176664	0.563667179798
0.1084951936	0.573897074168
0.1094727208	0.537069454436
0.110450248	0.55957522205
0.1114277752	0.577989031916
0.1124053024	0.582080989665
0.1133828296	0.565713158672
0.1143603568	0.564690169235
0.115337884	0.572874084731
0.1163154112	0.570828105857
0.1172929384	0.52172461288
0.1182704656	0.602540778405
0.1192479928	0.581058000228
0.12022552	0.582080989665
0.1212030472	0.52172461288
0.1221805744	0.512517707947
0.1231581016	0.53911543331
0.1241356288	0.484896993148
0.125113156	0.523770591754
0.1260906832	0.518655644569
0.1270682104	0.52172461288
0.1280457376	0.494103898081
0.1290232648	0.462391225533
0.130000792	0.431701542423
0.1309783192	0.437839479045
0.1319558464	0.414310721993
0.1329333736	0.404080827623
0.1339109008	0.431701542423
0.134888428	0.4531843206
0.1358659552	0.391804954379
0.1368434824	0.419425669178
0.1378210096	0.371345165638
0.1387985368	0.362138260705
0.139776064	0.343724450839
0.1407535912	0.337586514217
0.1417311184	0.326333630409
0.1427086456	0.347816408587
0.1436861728	0.334517545906
0.1446637	0.342701461402
0.1456412272	0.335540535343
0.1466187544	0.284391063492
0.1475962816	0.277230137432
0.1485738088	0.293597968425
0.149551336	0.283368074055
0.1505288632	0.265977253625
0.1515063904	0.276207147995
0.1524839176	0.284391063492
0.1534614448	0.267000243062
0.154438972	0.268023232499
0.1554164992	0.267000243062
0.1563940264	0.28848302124
0.1573715536	0.244494475448
0.1583490808	0.272115190247
0.159326608	0.259839317003
0.1603041352	0.227103655019
0.1612816624	0.23017262333
0.1622591896	0.23017262333
0.1632367168	0.256770348692
0.164214244	0.247563443759
0.1651917712	0.252678390944
0.1661692984	0.255747359255
0.1671468256	0.243471486011
0.1681243528	0.243471486011
0.16910188	0.251655401507
0.1700794072	0.273138179684
0.1710569344	0.269046221936
0.1720344616	0.291551989551
0.1730119888	0.259839317003
0.173989516	0.274161169121
0.1749670432	0.258816327566
0.1759445704	0.300758894484
0.1769220976	0.285414052929
0.1778996248	0.292574978988
0.178877152	0.276207147995
0.1798546792	0.249609422633
0.1808322064	0.276207147995
0.1818097336	0.287460031803
0.1827872608	0.273138179684
0.183764788	0.246540454322
0.1847423152	0.294620957862
0.1857198424	0.301781883921
0.1866973696	0.270069211373
0.1876748968	0.299735905047
0.188652424	0.265977253625
0.1896299512	0.310988788854
0.1906074784	0.292574978988
0.1915850056	0.29871291561
0.1925625328	0.28848302124
0.19354006	0.291551989551
0.1945175872	0.267000243062
0.1954951144	0.248586433196
0.1964726416	0.265977253625
0.1974501688	0.277230137432
0.198427696	0.29871291561
0.1994052232	0.27109220081
0.2003827504	0.302804873358
0.2013602776	0.296666936736
0.2023378048	0.263931274751
0.203315332	0.28848302124
0.2042928592	0.310988788854
0.2052703864	0.303827862795
0.2062479136	0.285414052929
0.2072254408	0.307919820543
0.208202968	0.295643947299
0.2091804952	0.309965799417
0.2101580224	0.270069211373
0.2111355496	0.306896831106
0.2121130768	0.300758894484
0.213090604	0.296666936736
0.2140681312	0.29871291561
0.2150456584	0.321218683224
0.2160231856	0.309965799417
0.2170007128	0.296666936736
0.21797824	0.285414052929
0.2189557672	0.28848302124
0.2199332944	0.315080746602
0.2209108216	0.301781883921
0.2218883488	0.314057757165
0.222865876	0.342701461402
0.2238434032	0.335540535343
0.2248209304	0.332471567032
0.2257984576	0.382598049446
0.2267759848	0.327356619846
0.227753512	0.28848302124
0.2287310392	0.358046302957
0.2297085664	0.347816408587
0.2306860936	0.329402598721
0.2316636208	0.378506091698
0.232641148	0.341678471965
0.2336186752	0.369299186764
0.2345962024	0.389758975505
0.2355737296	0.363161250142
0.2365512568	0.361115271268
0.237528784	0.399988869875
0.2385063112	0.396919901564
0.2394838384	0.395896912127
0.2404613656	0.368276197327
0.2414388928	0.421471648052
0.24241642	0.421471648052
0.2433939472	0.396919901564
0.2443714744	0.457276278348
0.2453490016	0.47364410934
0.2463265288	0.423517626926
0.247304056	0.433747521297
0.2482815832	0.460345246659
0.2492591104	0.40510381706
0.2502366376	0.472621119903
0.2512141648	0.450115352289
0.252191692	0.422494637489
0.2531692192	0.439885457919
0.2541467464	0.448069373415
0.2551242736	0.437839479045
0.2561018008	0.422494637489
0.257079328	0.448069373415
0.2580568552	0.448069373415
0.2590343824	0.472621119903
0.2600119096	0.419425669178
0.2609894368	0.44295442623
0.261966964	0.479782045963
0.2629444912	0.466483183281
0.2639220184	0.455230299474
0.2648995456	0.43272453186
0.2658770728	0.478759056525
0.2668546	0.441931436793
0.2678321272	0.492057919207
0.2688096544	0.465460193844
0.2697871816	0.448069373415
0.2707647088	0.4531843206
0.271742236	0.492057919207
0.2727197632	0.46341421497
0.2736972904	0.474667098777
0.2746748176	0.464437204407
0.2756523448	0.472621119903
0.276629872	0.465460193844
0.2776073992	0.445000405104
0.2785849264	0.435793500171
0.2795624536	0.430678552986
0.2805399808	0.449092362852
0.281517508	0.485919982585
0.2824950352	0.474667098777
0.2834725624	0.481828024837
0.2844500896	0.441931436793
0.2854276168	0.483874003711
0.286405144	0.410218764245
0.2873826712	0.446023394541
0.2883601984	0.4531843206
0.2893377256	0.441931436793
0.2903152528	0.486942972022
0.29129278	0.518655644569
0.2922703072	0.457276278348
0.2932478344	0.450115352289
0.2942253616	0.4808050354
0.2952028888	0.486942972022
0.296180416	0.4808050354
0.2971579432	0.452161331163
0.2981354704	0.460345246659
0.2991129976	0.484896993148
0.3000905248	0.496149876955
0.301068052	0.430678552986
0.3020455792	0.467506172718
0.3030231064	0.476713077651
0.3040006336	0.477736067088
0.3049781608	0.443977415667
0.305955688	0.424540616363
0.3069332152	0.466483183281
0.3079107424	0.495126887518
0.3088882696	0.485919982585
0.3098657968	0.516609665695
0.310843324	0.497172866392
0.3118208512	0.466483183281
0.3127983784	0.505356781888
0.3137759056	0.495126887518
0.3147534328	0.534000486125
0.31573096	0.531954507251
0.3167084872	0.497172866392
0.3176860144	0.507402760762
0.3186635416	0.513540697384
0.3196410688	0.482851014274
0.320618596	0.507402760762
0.3215961232	0.517632655132
0.3225736504	0.4808050354
0.3235511776	0.534000486125
0.3245287048	0.530931517814
0.325506232	0.499218845266
0.3264837592	0.550368317117
0.3274612864	0.518655644569
0.3284388136	0.542184401621
0.3294163408	0.531954507251
0.330393868	0.531954507251
0.3313713952	0.550368317117
0.3323489224	0.497172866392
0.3333264496	0.509448739636
0.3343039768	0.525816570628
0.335281504	0.508425750199
0.3362590312	0.548322338243
0.3372365584	0.551391306554
0.3382140856	0.593333873472
0.3391916128	0.53911543331
0.34016914	0.517632655132
0.3411466672	0.517632655132
0.3421241944	0.537069454436
0.3431017216	0.529908528377
0.3440792488	0.534000486125
0.345056776	0.605609746716
0.3460343032	0.522747602317
0.3470118304	0.535023475562
0.3479893576	0.566736148109
0.3489668848	0.602540778405
0.349944412	0.55957522205
0.3509219392	0.614816651649
0.3518994664	0.532977496688
0.3528769936	0.586172947413
0.3538545208	0.56980511642
0.354832048	0.554460274865
0.3558095752	0.560598211487
0.3567871024	0.56980511642
0.3577646296	0.536046464999
0.3587421568	0.571851095294
0.359719684	0.554460274865
0.3606972112	0.525816570628
0.3616747384	0.548322338243
0.3626522656	0.522747602317
0.3636297928	0.566736148109
0.36460732	0.574920063605
0.3655848472	0.596402841783
0.3665623744	0.561621200924
0.3675399016	0.561621200924
0.3685174288	0.557529243176
0.369494956	0.538092443873
0.3704724832	0.572874084731
0.3714500104	0.565713158672
0.3724275376	0.562644190361
0.3734050648	0.586172947413
0.374382592	0.545253369932
0.3753601192	0.611747683338
0.3763376464	0.556506253739
0.3773151736	0.566736148109
0.3782927008	0.624023556582
0.379270228	0.526839560065
0.3802477552	0.542184401621
0.3812252824	0.59742583122
0.3822028096	0.583103979102
0.3831803368	0.598448820657
0.384157864	0.588218926287
0.3851353912	0.576966042479
0.3861129184	0.581058000228
0.3870904456	0.576966042479
0.3880679728	0.61788561996
0.3890455	0.551391306554
0.3900230272	0.576966042479
0.3910005544	0.571851095294
0.3919780816	0.574920063605
0.3929556088	0.620954588271
0.393933136	0.556506253739
0.3949106632	0.591287894598
0.3958881904	0.566736148109
0.3968657176	0.543207391058
0.3978432448	0.605609746716
0.398820772	0.58003501079
0.3997982992	0.603563767842
0.4007758264	0.567759137546
0.4017533536	0.584126968539
0.4027308808	0.560598211487
0.403708408	0.570828105857
0.4046859352	0.612770672775
0.4056634624	0.575943053042
0.4066409896	0.613793662212
0.4076185168	0.589241915724
0.408596044	0.648575303071
0.4095735712	0.574920063605
0.4105510984	0.591287894598
0.4115286256	0.579012021353
0.4125061528	0.601517788968
0.41348368	0.60765572559
0.4144612072	0.608678715027
0.4154387344	0.605609746716
0.4164162616	0.599471810094
0.4173937888	0.567759137546
0.418371316	0.564690169235
0.4193488432	0.59742583122
0.4203263704	0.596402841783
0.4213038976	0.600494799531
0.4222814248	0.588218926287
0.423258952	0.58719593685
0.4242364792	0.598448820657
0.4252140064	0.593333873472
0.4261915336	0.620954588271
0.4271690608	0.562644190361
0.428146588	0.639368398138
0.4291241152	0.554460274865
0.4301016424	0.62811551433
0.4310791696	0.621977577708
0.4320566968	0.641414377012
0.433034224	0.583103979102
0.4340117512	0.588218926287
0.4349892784	0.604586757279
0.4359668056	0.605609746716
0.4369443328	0.583103979102
0.43792186	0.651644271382
0.4388993872	0.652667260819
0.4398769144	0.596402841783
0.4408544416	0.610724693901
0.4418319688	0.636299429827
0.442809496	0.643460355886
0.4437870232	0.616862630523
0.4447645504	0.606632736153
0.4457420776	0.596402841783
0.4467196048	0.619931598834
0.447697132	0.677219007307
0.4486746592	0.62811551433
0.4496521864	0.642437366449
0.4506297136	0.621977577708
0.4516072408	0.672104060122
0.452584768	0.606632736153
0.4535622952	0.62811551433
0.4545398224	0.591287894598
0.4555173496	0.648575303071
0.4564948768	0.598448820657
0.457472404	0.64550633476
0.4584499312	0.625046546019
0.4594274584	0.611747683338
0.4604049856	0.59742583122
0.4613825128	0.618908609397
0.46236004	0.614816651649
0.4633375672	0.648575303071
0.4643150944	0.653690250256
0.4652926216	0.614816651649
0.4662701488	0.65573622913
0.467247676	0.659828186878
0.4682252032	0.654713239693
0.4692027304	0.616862630523
0.4701802576	0.675173028433
0.4711577848	0.630161493204
0.472135312	0.615839641086
0.4731128392	0.629138503767
0.4740903664	0.618908609397
0.4750678936	0.604586757279
0.4760454208	0.627092524893
0.477022948	0.621977577708
0.4780004752	0.661874165752
0.4789780024	0.564690169235
0.4799555296	0.595379852346
0.4809330568	0.634253450953
0.481910584	0.586172947413
0.4828881112	0.642437366449
0.4838656384	0.602540778405
0.4848431656	0.644483345323
0.4858206928	0.624023556582
0.48679822	0.660851176315
0.4877757472	0.637322419264
0.4887532744	0.614816651649
0.4897308016	0.636299429827
0.4907083288	0.658805197441
0.491685856	0.648575303071
0.4926633832	0.627092524893
0.4936409104	0.673127049559
0.4946184376	0.641414377012
0.4955959648	0.614816651649
0.496573492	0.585149957976
0.4975510192	0.654713239693
0.4985285464	0.619931598834
0.4995060736	0.639368398138
0.5004836008	0.643460355886
0.501461128	0.620954588271
0.5024386552	0.64550633476
0.5034161824	0.647552313634
0.5043937096	0.62811551433
0.5053712368	0.671081070685
0.506348764	0.627092524893
0.5073262912	0.657782208004
0.5083038184	0.621977577708
0.5092813456	0.636299429827
0.5102588728	0.6659661235
0.5112364	0.641414377012
0.5122139272	0.658805197441
0.5131914544	0.661874165752
0.5141689816	0.647552313634
0.5151465088	0.62811551433
0.516124036	0.651644271382
0.5171015632	0.611747683338
0.5180790904	0.678241996744
0.5190566176	0.621977577708
0.5200341448	0.632207472079
0.521011672	0.626069535456
0.5219891992	0.668012102374
0.5229667264	0.605609746716
0.5239442536	0.670058081248
0.5249217808	0.672104060122
0.525899308	0.614816651649
0.5268768352	0.659828186878
0.5278543624	0.632207472079
0.5288318896	0.637322419264
0.5298094168	0.664943134063
0.530786944	0.696655806611
0.5317644712	0.670058081248
0.5327419984	0.650621281945
0.5337195256	0.706885700981
0.5346970528	0.605609746716
0.53567458	0.60765572559
0.5366521072	0.698701785485
0.5376296344	0.648575303071
0.5386071616	0.680287975618
0.5395846888	0.639368398138
0.540562216	0.633230461516
0.5415397432	0.672104060122
0.5425172704	0.641414377012
0.5434947976	0.662897155189
0.5444723248	0.688471891115
0.545449852	0.656759218567
0.5464273792	0.662897155189
0.5474049064	0.681310965056
0.5483824336	0.632207472079
0.5493599608	0.654713239693
0.550337488	0.671081070685
0.5513150152	0.659828186878
0.5522925424	0.692563848863
0.5532700696	0.697678796048
0.5542475968	0.673127049559
0.555225124	0.701770753796
0.5562026512	0.698701785485
0.5571801784	0.659828186878
0.5581577056	0.639368398138
0.5591352328	0.647552313634
0.56011276	0.684379933367
0.5610902872	0.6659661235
0.5620678144	0.678241996744
0.5630453416	0.708931679855
0.5640228688	0.6659661235
0.565000396	0.662897155189
0.5659779232	0.625046546019
0.5669554504	0.630161493204
0.5679329776	0.721207553099
0.5689105048	0.681310965056
0.569888032	0.659828186878
0.5708655592	0.720184563662
0.5718430864	0.689494880552
0.5728206136	0.695632817174
0.5737981408	0.699724774922
0.574775668	0.682333954493
0.5757531952	0.637322419264
0.5767307224	0.649598292508
0.5777082496	0.649598292508
0.5786857768	0.679264986181
0.579663304	0.639368398138
0.5806408312	0.668012102374
0.5816183584	0.61788561996
0.5825958856	0.695632817174
0.5835734128	0.694609827737
0.58455094	0.685402922804
0.5855284672	0.649598292508
0.5865059944	0.64550633476
0.5874835216	0.685402922804
0.5884610488	0.65573622913
0.589438576	0.663920144626
0.5904161032	0.691540859426
0.5913936304	0.666989112937
0.5923711576	0.715069616477
0.5933486848	0.716092605914
0.594326212	0.669035091811
0.5953037392	0.682333954493
0.5962812664	0.663920144626
0.5972587936	0.707908690418
0.5982363208	0.644483345323
0.599213848	0.701770753796
0.6001913752	0.729391468595
0.6011689024	0.6659661235
0.6021464296	0.664943134063
0.6031239568	0.681310965056
0.604101484	0.681310965056
0.6050790112	0.713023637603
0.6060565384	0.669035091811
0.6070340656	0.673127049559
0.6080115928	0.705862711544
0.60898912	0.704839722107
0.6099666472	0.679264986181
0.6109441744	0.718138584788
0.6119217016	0.673127049559
0.6128992288	0.694609827737
0.613876756	0.706885700981
0.6148542832	0.685402922804
0.6158318104	0.67619601787
0.6168093376	0.709954669292
0.6177868648	0.681310965056
0.618764392	0.699724774922
0.6197419192	0.716092605914
0.6207194464	0.658805197441
0.6216969736	0.662897155189
0.6226745008	0.716092605914
0.623652028	0.750874246773
0.6246295552	0.735529405218
0.6256070824	0.750874246773
0.6265846096	0.742690331277
0.6275621368	0.718138584788
0.628539664	0.721207553099
0.6295171912	0.674150038996
0.6304947184	0.67619601787
0.6314722456	0.705862711544
0.6324497728	0.688471891115
0.6334273	0.705862711544
0.6344048272	0.709954669292
0.6353823544	0.696655806611
0.6363598816	0.68335694393
0.6373374088	0.692563848863
0.638314936	0.733483426344
0.6392924632	0.708931679855
0.6402699904	0.732460436907
0.6412475176	0.731437447469
0.6422250448	0.763150120017
0.643202572	0.718138584788
0.6441800992	0.739621362966
0.6451576264	0.691540859426
0.6461351536	0.752920225647
0.6471126808	0.746782289025
0.648090208	0.725299510847
0.6490677352	0.70381673267
0.6500452624	0.709954669292
0.6510227896	0.670058081248
0.6520003168	0.704839722107
0.652977844	0.732460436906
0.6539553712	0.68335694393
0.6549328984	0.720184563662
0.6559104256	0.738598373529
0.6568879528	0.705862711544
0.65786548	0.76212713058
0.6588430072	0.735529405218
0.6598205344	0.726322500284
0.6607980616	0.726322500284
0.6617755888	0.740644352403
0.662753116	0.740644352403
0.6637306432	0.707908690418
0.6647081704	0.727345489721
0.6656856976	0.763150120017
0.6666632248	0.700747764359
0.667640752	0.760081151706
0.6686182792	0.795885782002
0.6695958064	0.720184563662
0.6705733336	0.727345489721
0.6715508608	0.757012183395
0.672528388	0.727345489721
0.6735059152	0.782586919321
0.6744834424	0.786678877069
0.6754609696	0.778494961572
0.6764384968	0.746782289025
0.677416024	0.766219088328
0.6783935512	0.75189723621
0.6793710784	0.722230542536
0.6803486056	0.769288056639
0.6813261328	0.805092686935
0.68230366	0.735529405218
0.6832811872	0.754966204521
0.6842587144	0.754966204521
0.6852362416	0.778494961572
0.6862137688	0.804069697498
0.687191296	0.76212713058
0.6881688232	0.840897317231
0.6891463504	0.71404662704
0.6901238776	0.782586919321
0.6911014048	0.735529405218
0.692078932	0.81020763412
0.6930564592	0.747805278462
0.6940339864	0.809184644683
0.6950115136	0.788724855943
0.6959890408	0.780540940446
0.696966568	0.784632898195
0.6979440952	0.78974784538
0.6989216224	0.779517951009
0.6998991496	0.784632898195
0.7008766768	0.82043752849
0.701854204	0.850104222164
0.7028317312	0.782586919321
0.7038092584	0.770311046076
0.7047867856	0.841920306668
0.7057643128	0.843966285542
0.70674184	0.794862792565
0.7077193672	0.822483507364
0.7086968944	0.85828813766
0.7096744216	0.833736391172
0.7106519488	0.824529486238
0.711629476	0.855219169349
0.7126070032	0.876701947526
0.7135845304	0.81020763412
0.7145620576	0.822483507364
0.7155395848	0.823506496801
0.716517112	0.841920306668
0.7174946392	0.852150201038
0.7184721664	0.819414539053
0.7194496936	0.92682842994
0.7204272208	0.791793824254
0.721404748	0.875678958089
0.7223822752	0.811230623557
0.7233598024	0.855219169349
0.7243373296	0.824529486238
0.7253148568	0.887954831334
0.726292384	0.870564010904
0.7272699112	0.893069778519
0.7282474384	0.877724936963
0.7292249656	0.907391630637
0.7302024928	0.911483588385
0.73118002	0.890000810208
0.7321575472	0.898184725704
0.7331350744	0.909437609511
0.7341126016	0.884885863023
0.7350901288	0.920690493318
0.736067656	0.891023799645
0.7370451832	0.879770915837
0.7380227104	0.865449063719
0.7390002376	0.900230704578
0.7399777648	0.924782451066
0.740955292	0.9063686412
0.7419328192	0.877724936963
0.7429103464	0.923759461629
0.7438878736	0.905345651763
0.7448654008	0.85828813766
0.745842928	0.905345651763
0.7468204552	0.949334197555
0.7477979824	0.939104303185
0.7487755096	0.973885944043
0.7497530368	0.96467903911
0.750730564	0.938081313748
0.7517080912	0.946265229244
0.7526856184	0.99229975391
0.7536631456	0.949334197555
0.7546406728	0.918644514444
0.7556182	1.01787448984
0.7565957272	1.00355263772
0.7575732544	0.980023880665
0.7585507816	0.996391711658
0.7595283088	0.972862954606
0.760505836	0.999460679969
0.7614833632	1.02810438421
0.7624608904	0.983092848976
0.7634384176	0.975931922917
0.7644159448	1.00559861659
0.765393472	0.973885944043
0.7663709992	1.03833427858
0.7673485264	1.04651819407
0.7683260536	1.04549520463
0.7693035808	1.01173655321
0.770281108	1.04754118351
0.7712586352	1.01992046871
0.7722361624	1.02298943702
0.7732136896	1.02708139477
0.7741912168	1.08027684549
0.775168744	1.05163314126
0.7761462712	1.03321933139
0.7771237984	1.05265613069
0.7781013256	1.11198951804
0.7790788528	1.05061015182
0.78005638	1.07516189831
0.7810339072	1.09255271874
0.7820114344	1.12938033847
0.7829889616	1.09766766592
0.7839664888	1.04344922576
0.784944016	1.1467711589
0.7859215432	1.08129983493
0.7868990704	1.07925385606
0.7878765976	1.13961023284
0.7888541248	1.1467711589
0.789831652	1.09050673986
0.7908091792	1.1191504441
0.7917867064	1.08232282437
0.7927642336	1.09766766592
0.7937417608	1.13449528566
0.794719288	1.1825757892
0.7956968152	1.16313898989
0.7966743424	1.1109665286
0.7976518696	1.16007002158
0.7986293968	1.16518496877
0.799606924	1.15904703214
0.8005844512	1.15904703214
0.8015619784	1.24088618711
0.8025395056	1.20815052512
0.8035170328	1.20610454625
0.80449456	1.17643785257
0.8054720872	1.21019650399
0.8064496144	1.21121949343
0.8074271416	1.2848747329
0.8084046688	1.2214493878
0.809382196	1.2020125885
0.8103597232	1.25213907091
0.8113372504	1.2490701026
0.8123147776	1.26646092303
0.8132923048	1.21633444062
0.814269832	1.19689764131
0.8152473592	1.21428846174
0.8162248864	1.25213907091
0.8172024136	1.18359877863
0.8181799408	1.26339195472
0.819157468	1.24395515542
0.8201349952	1.2490701026
0.8211125224	1.30533452164
0.8220900496	1.23986319767
0.8230675768	1.19996660962
0.824045104	1.22554134555
0.8250226312	1.36875986673
0.8260001584	1.27771380684
0.8269776856	1.29715060614
0.8279552128	1.30328854276
0.82893274	1.35443801461
0.8299102672	1.29817359558
0.8308877944	1.31658740545
0.8318653216	1.28692071177
0.8328428488	1.35852997236
0.833820376	1.29510462727
0.8347979032	1.33090925756
0.8357754304	1.35034605687
0.8367529576	1.39740357097
0.8377304848	1.33807018362
0.838708012	1.4147943914
0.8396855392	1.37694378223
0.8406630664	1.41786335971
0.8416405936	1.41581738084
0.8426181208	1.37080584561
0.843595648	1.44343809564
0.8445731752	1.35648399349
0.8455507024	1.39944954984
0.8465282296	1.44446108507
0.8475057568	1.42195531746
0.848483284	1.45673695832
0.8494608112	1.57744971189
0.8504383384	1.44957603226
0.8514158656	1.45571396888
0.8523933928	1.47310478931
0.85337092	1.46696685269
0.8543484472	1.47208179987
0.8553259744	1.46696685269
0.8563035016	1.49561055692
0.8572810288	1.56721981752
0.858258556	1.5252772506
0.8592360832	1.50686344073
0.8602136104	1.45059902169
0.8611911376	1.52425426116
0.8621686648	1.56926579639
0.863146192	1.48128870481
0.8641237192	1.52118529285
0.8651012464	1.57438074357
0.8660787736	1.57540373301
0.8670563008	1.55392095483
0.868033828	1.57744971189
0.8690113552	1.5641508492
0.8699888824	1.59790950063
0.8709664096	1.62655320486
0.8719439368	1.66644979291
0.872921464	1.57744971189
0.8738989912	1.61120836331
0.8748765184	1.54164508159
0.8758540456	1.61018537387
0.8768315728	1.66644979291
0.8778091	1.65928886685
0.8787866272	1.56517383864
0.8797641544	1.66235783516
0.8807416816	1.64496701473
0.8817192088	1.70327741264
0.882696736	1.6746337084
0.8836742632	1.66440381403
0.8846517904	1.72476019082
0.8856293176	1.71350730701
0.8866068448	1.71862225419
0.887584372	1.69202452883
0.8885618992	1.78716254647
0.8895394264	1.7574958528
0.8905169536	1.75238090562
0.8914944808	1.76977172605
0.892472008	1.78204759929
0.8934495352	1.79534646197
0.8944270624	1.73908204293
0.8954045896	1.7933004831
0.8963821168	1.80148439859
0.897359644	1.87923159581
0.8983371712	1.84751892326
0.8993146984	1.85774881763
0.9002922256	1.8127372824
0.9012697528	1.81682924015
0.90224728	1.90276035286
0.9032248072	1.99687538106
0.9042023344	1.8403579972
0.9051798616	1.92219715216
0.9061573888	1.91299024723
0.907134916	1.92219715216
0.9081124432	1.91401323666
0.9090899704	1.96516270852
0.9100674976	1.867978712
0.9110450248	1.90582932117
0.912022552	1.93447302541
0.9130000792	1.98357651838
0.9139776064	1.94470291978
0.9149551336	1.95800178246
0.9159326608	1.99585239163
0.916910188	1.97436961345
0.9178877152	2.03881794798
0.9188652424	2.01222022262
0.9198427696	2.02449609586
0.9208202968	2.06643866278
0.921797824	2.14520884943
0.9227753512	2.0613237156
0.9237528784	2.12577205013
0.9247304056	2.03677196911
0.9257079328	2.06336969447
0.92668546	2.14520884943
0.9276629872	2.20351924734
0.9286405144	2.06234670503
0.9296180416	2.12065710294
0.9305955688	2.19328935297
0.931573096	2.20965718396
0.9325506232	2.16464564873
0.9335281504	2.24239284595
0.9345056776	2.24034686707
0.9354832048	2.22295604665
0.936460732	2.23932387764
0.9374382592	2.29251932836
0.9384157864	2.30070324386
0.9393933136	2.40300218756
0.9403708408	2.33446189528
0.941348368	2.29968025442
0.9423258952	2.37845044107
0.9433034224	2.34673776852
0.9442809496	2.34673776852
0.9452584768	2.34469178965
0.946236004	2.38561136713
0.9472135312	2.38356538826
0.9481910584	2.45517464885
0.9491685856	2.39481827206
0.9501461128	2.33343890584
0.95112364	2.4152780608
0.9521011672	2.58407131791
0.9530786944	2.45619763829
0.9540562216	2.58714028622
0.9550337488	2.49711721577
0.956011276	2.60248512778
0.9569888032	2.56770348692
0.9579663304	2.67307139893
0.9589438576	2.59941615947
0.9599213848	2.64238171582
0.960898912	2.72115190247
0.9618764392	2.64851965245
0.9628539664	2.69660015599
0.9638314936	2.80912899406
0.9648090208	2.71603695529
0.965786548	2.70785303979
0.9667640752	2.78355425813
0.9677416024	2.77025539545
0.9687191296	2.81117497293
0.9696966568	2.85618650816
0.970674184	2.87869227578
0.9716517112	2.91347391663
0.9726292384	3.01372688146
0.9736067656	2.88789918071
0.9745842928	2.8960830962
0.97556182	2.91449690607
0.9765393472	3.03930161739
0.9775168744	2.9595084413
0.9784944016	3.03930161739
0.9794719288	3.24287651535
0.980449456	3.25208342029
0.9814269832	3.2827731034
0.9824045104	3.18661209632
0.9833820376	3.32062371257
0.9843595648	3.3492674168
0.985337092	3.50987675842
0.9863146192	3.64081940636
0.9872921464	3.71652062469
0.9882696736	3.66434816341
0.9892472008	3.70117578314
0.990224728	3.78199194866
0.9912022552	3.81677358952
0.9921797824	3.98045189945
0.9931573096	4.1062796002
0.9941348368	4.09298073752
0.995112364	4.37839479045
0.9960898912	4.35998098058
0.9970674184	4.54309608981
0.9980449456	5.36455660773
0.9990224728	58.8617892167


==> figs/posterior_var_plots/binned_posterior_var_nu_0.137382.dat <==
0.0188624	0.00101922503021
0.0198435376	0.0
0.0208246752	0.0
0.0218058128	0.00305767509063
0.0227869504	0.00509612515105
0.023768088	0.0173268255136
0.0247492256	0.00611535018126
0.0257303632	0.0152883754531
0.0267115008	0.00713457521147
0.0276926384	0.0234421756948
0.028673776	0.0234421756948
0.0296549136	0.0346536510271
0.0306360512	0.0896918026585
0.0316171888	0.278248433247
0.0325983264	0.0713457521147
0.033579464	0.0794995523564
0.0345606016	0.0947879278095
0.0355417392	0.0927494777491
0.0365228768	0.0937687027793
0.0375040144	0.0896918026585
0.038485152	0.123326228655
0.0394662896	0.14676840435
0.0404474272	0.218114156465
0.0414285648	0.277229208217
0.0424097024	0.374055586087
0.04339084	0.512670190196
0.0443719776	0.704284495875
0.0453531152	1.06916705669
0.0463342528	2.51544737456
0.0473153904	2.67342725424
0.048296528	0.295575258761
0.0492776656	0.457632038564
0.0502588032	0.405651562024
0.0512399408	0.453555138443
0.0522210784	0.471901188987
0.053202216	0.48617033941
0.0541833536	0.524900890558
0.0551644912	0.497381814742
0.0561456288	0.454574363474
0.0571267664	0.456612813534
0.058107904	0.428074512688
0.0590890416	0.404632336993
0.0600701792	0.467824288866
0.0610513168	0.471901188987
0.0620324544	0.457632038564
0.063013592	0.518785540377
0.0639947296	0.622746493458
0.0649758672	0.552419966374
0.0659570048	0.599304317763
0.0669381424	0.668611619818
0.06791928	0.737918921872
0.0689004176	0.855129800346
0.0698815552	1.01310968003
0.0708626928	1.07120550675
0.0718438304	1.27606973782
0.072824968	1.32906943939
0.0738061056	1.41570356696
0.0747872432	1.62668314821
0.0757683808	1.74593247675
0.0767495184	1.95895050806
0.077730656	2.23108359113
0.0787117936	2.34421756948
0.0796929312	2.61635065255
0.0806740688	3.01486763936
0.0816552064	3.2187126454
0.082636344	3.71609446015
0.0836174816	4.06976554563
0.0845986192	4.78220384174
0.0855797568	5.56496866495
0.0865608944	6.93786478064
0.087542032	9.32285135133
0.0885231696	13.4364435733
0.0895043072	20.4548271313
0.0904854448	20.8676132685
0.0914665824	0.364882560815
0.09244772	0.58503516734
0.0934288576	0.392401636631
0.0944099952	0.448459013292
0.0953911328	0.500439489833
0.0963722704	0.686957670361
0.097353408	0.904052601796
0.0983345456	0.87449507592
0.0993156832	0.842899099984
0.1002968208	0.828629949561
0.1012779584	0.881629651132
0.102259096	0.724668996479
0.1032402336	0.740976596963
0.1042213712	0.685938445331
0.1052025088	0.665553944727
0.1061836464	0.763399547627
0.107164784	0.722630546419
0.1081459216	0.731803571691
0.1091270592	0.697149920664
0.1101081968	0.693073020543
0.1110893344	0.735880471811
0.112070472	0.7287458966
0.1130516096	0.724668996479
0.1140327472	0.736899696842
0.1150138848	0.67778464509
0.1159950224	0.757284197446
0.11697616	0.696130695633
0.1179572976	0.697149920664
0.1189384352	0.698169145694
0.1199195728	0.715495971207
0.1209007104	0.643130994062
0.121881848	0.623765718488
0.1228629856	0.652304019334
0.1238441232	0.6309002937
0.1248252608	0.656380919455
0.1258063984	0.654342469395
0.126787536	0.622746493458
0.1277686736	0.606438892975
0.1287498112	0.562612216676
0.1297309488	0.544266166132
0.1307120864	0.523881665528
0.131693224	0.503497164924
0.1326743616	0.492285689591
0.1336554992	0.5330546908
0.1346366368	0.526939340618
0.1356177744	0.526939340618
0.136598912	0.529997015709
0.1375800496	0.457632038564
0.1385611872	0.479035764199
0.1395423248	0.43826676299
0.1405234624	0.418901487416
0.1415046	0.4352090879
0.1424857376	0.453555138443
0.1434668752	0.444382113171
0.1444480128	0.391382411601
0.1454291504	0.445401338202
0.146410288	0.369978685966
0.1473914256	0.395459311721
0.1483725632	0.375074811117
0.1493537008	0.367940235906
0.1503348384	0.410747687175
0.151315976	0.361824885724
0.1522971136	0.380170936268
0.1532782512	0.353671085483
0.1542593888	0.369978685966
0.1552405264	0.384247836389
0.156221664	0.380170936268
0.1572028016	0.367940235906
0.1581839392	0.392401636631
0.1591650768	0.346536510271
0.1601462144	0.359786435664
0.161127352	0.325132784637
0.1621084896	0.374055586087
0.1630896272	0.343478835181
0.1640707648	0.374055586087
0.1650519024	0.349594185362
0.16603304	0.368959460936
0.1670141776	0.366921010876
0.1679953152	0.396478536752
0.1689764528	0.402593886933
0.1699575904	0.348574960332
0.170938728	0.366921010876
0.1719198656	0.393420861661
0.1729010032	0.408709237114
0.1738821408	0.375074811117
0.1748632784	0.420939937477
0.175844416	0.378132486208
0.1768255536	0.405651562024
0.1778066912	0.391382411601
0.1787878288	0.38832473651
0.1797689664	0.396478536752
0.180750104	0.414824587295
0.1817312416	0.368959460936
0.1827123792	0.409728462144
0.1836935168	0.422978387537
0.1846746544	0.415843812326
0.185655792	0.385267061419
0.1866369296	0.419920712446
0.1876180672	0.415843812326
0.1885992048	0.426036062628
0.1895803424	0.429093737718
0.19056148	0.404632336993
0.1915426176	0.418901487416
0.1925237552	0.393420861661
0.1935048928	0.384247836389
0.1944860304	0.426036062628
0.195467168	0.378132486208
0.1964483056	0.379151711238
0.1974294432	0.445401338202
0.1984105808	0.417882262386
0.1993917184	0.411766912205
0.200372856	0.410747687175
0.2013539936	0.392401636631
0.2023351312	0.417882262386
0.2033162688	0.382209386329
0.2042974064	0.418901487416
0.205278544	0.422978387537
0.2062596816	0.456612813534
0.2072408192	0.43622831293
0.2082219568	0.430112962749
0.2092030944	0.432151412809
0.210184232	0.421959162507
0.2111653696	0.456612813534
0.2121465072	0.460689713655
0.2131276448	0.432151412809
0.2141087824	0.432151412809
0.21508992	0.400555436872
0.2160710576	0.448459013292
0.2170521952	0.432151412809
0.2180333328	0.497381814742
0.2190144704	0.463747388745
0.219995608	0.460689713655
0.2209767456	0.489228014501
0.2219578832	0.498401039773
0.2229390208	0.491266464561
0.2239201584	0.495343364682
0.224901296	0.462728163715
0.2258824336	0.48515111438
0.2268635712	0.471901188987
0.2278447088	0.505535614984
0.2288258464	0.489228014501
0.229806984	0.473939639048
0.2307881216	0.551400741344
0.2317692592	0.540189266011
0.2327503968	0.520823990437
0.2337315344	0.502477939893
0.234712672	0.554458416434
0.2356938096	0.5330546908
0.2366749472	0.548343066253
0.2376560848	0.560573766615
0.2386372224	0.560573766615
0.23961836	0.572804466978
0.2405994976	0.562612216676
0.2415806352	0.565669891766
0.2425617728	0.557516091525
0.2435429104	0.609496568065
0.244524048	0.574842917038
0.2455051856	0.591150517522
0.2464863232	0.568727566857
0.2474674608	0.595227417643
0.2484485984	0.559554541585
0.249429736	0.58095826722
0.2504108736	0.617650368307
0.2513920112	0.647207894183
0.2523731488	0.616631143277
0.2533542864	0.58299671728
0.254335424	0.612554243156
0.2553165616	0.593188967582
0.2562976992	0.656380919455
0.2572788368	0.597265867703
0.2582599744	0.600323542794
0.259241112	0.617650368307
0.2602222496	0.594208192612
0.2612033872	0.58197749225
0.2621845248	0.600323542794
0.2631656624	0.576881367099
0.2641468	0.58299671728
0.2651279376	0.606438892975
0.2661090752	0.577900592129
0.2670902128	0.607458118005
0.2680713504	0.603381217884
0.269052488	0.600323542794
0.2700336256	0.58503516734
0.2710147632	0.638034868911
0.2719959008	0.611535018126
0.2729770384	0.594208192612
0.273958176	0.621727268428
0.2749393136	0.556496866495
0.2759204512	0.586054392371
0.2769015888	0.599304317763
0.2778827264	0.587073617401
0.278863864	0.58503516734
0.2798450016	0.574842917038
0.2808261392	0.624784943519
0.2818072768	0.579939042189
0.2827884144	0.607458118005
0.283769552	0.607458118005
0.2847506896	0.599304317763
0.2857318272	0.602361992854
0.2867129648	0.616631143277
0.2876941024	0.611535018126
0.28867524	0.590131292491
0.2896563776	0.590131292492
0.2906375152	0.664534719697
0.2916186528	0.624784943519
0.2925997904	0.647207894183
0.293580928	0.592169742552
0.2945620656	0.608477343035
0.2955432032	0.643130994062
0.2965243408	0.627842618609
0.2975054784	0.641092544002
0.298486616	0.671669294908
0.2994677536	0.654342469395
0.3004488912	0.586054392371
0.3014300288	0.637015643881
0.3024111664	0.612554243156
0.303392304	0.633957968791
0.3043734416	0.623765718488
0.3053545792	0.592169742552
0.3063357168	0.619688818368
0.3073168544	0.655361694425
0.308297992	0.687976895392
0.3092791296	0.655361694425
0.3102602672	0.644150219093
0.3112414048	0.662496269636
0.3122225424	0.621727268428
0.31320368	0.695111470603
0.3141848176	0.647207894183
0.3151659552	0.664534719697
0.3161470928	0.651284794304
0.3171282304	0.635996418851
0.318109368	0.67982309515
0.3190905056	0.673707744969
0.3200716432	0.642111769032
0.3210527808	0.654342469395
0.3220339184	0.696130695633
0.323015056	0.690015345452
0.3239961936	0.659438594546
0.3249773312	0.635996418851
0.3259584688	0.671669294908
0.3269396064	0.67880387012
0.327920744	0.685938445331
0.3289018816	0.652304019334
0.3298830192	0.577900592129
0.3308641568	0.690015345452
0.3318452944	0.676765420059
0.332826432	0.682880770241
0.3338075696	0.683899995271
0.3347887072	0.696130695633
0.3357698448	0.688996120422
0.3367509824	0.703265270845
0.33773212	0.67778464509
0.3387132576	0.709380621026
0.3396943952	0.665553944727
0.3406755328	0.663515494667
0.3416566704	0.67982309515
0.342637808	0.700207595754
0.3436189456	0.668611619818
0.3446000832	0.705303720905
0.3455812208	0.707342170966
0.3465623584	0.747091947144
0.347543496	0.67880387012
0.3485246336	0.685938445331
0.3495057712	0.7287458966
0.3504869088	0.687976895392
0.3514680464	0.688996120422
0.352449184	0.657400144485
0.3534303216	0.693073020543
0.3544114592	0.697149920664
0.3553925968	0.633957968791
0.3563737344	0.694092245573
0.357354872	0.759322647506
0.3583360096	0.701226820784
0.3593171472	0.694092245573
0.3602982848	0.688996120422
0.3612794224	0.704284495875
0.36226056	0.711419071086
0.3632416976	0.703265270845
0.3642228352	0.68186154521
0.3652039728	0.605419667945
0.3661851104	0.700207595754
0.367166248	0.706322945935
0.3681473856	0.698169145694
0.3691285232	0.718553646298
0.3701096608	0.694092245573
0.3710907984	0.698169145694
0.372071936	0.662496269636
0.3730530736	0.658419369516
0.3740342112	0.683899995271
0.3750153488	0.747091947144
0.3759964864	0.671669294908
0.376977624	0.657400144485
0.3779587616	0.762380322597
0.3789398992	0.675746195029
0.3799210368	0.72670744654
0.3809021744	0.735880471812
0.381883312	0.626823393579
0.3828644496	0.701226820784
0.3838455872	0.722630546419
0.3848267248	0.759322647506
0.3858078624	0.660457819576
0.386789	0.733842021751
0.3877701376	0.756264972416
0.3887512752	0.717534421268
0.3897324128	0.739957371932
0.3907135504	0.713457521147
0.391694688	0.713457521147
0.3926758256	0.758303422476
0.3936569632	0.696130695633
0.3946381008	0.734861246781
0.3956192384	0.725688221509
0.396600376	0.703265270845
0.3975815136	0.697149920664
0.3985626512	0.718553646298
0.3995437888	0.675746195029
0.4005249264	0.748111172174
0.401506064	0.717534421268
0.4024872016	0.752188072295
0.4034683392	0.739957371932
0.4044494768	0.714476746177
0.4054306144	0.684919220301
0.406411752	0.717534421268
0.4073928896	0.774611022959
0.4083740272	0.745053497083
0.4093551648	0.68186154521
0.4103363024	0.733842021751
0.41131744	0.722630546419
0.4122985776	0.762380322597
0.4132797152	0.764418772657
0.4142608528	0.656380919455
0.4152419904	0.68186154521
0.416223128	0.752188072295
0.4172042656	0.720592096358
0.4181854032	0.736899696842
0.4191665408	0.697149920664
0.4201476784	0.702246045815
0.421128816	0.724668996479
0.4221099536	0.733842021751
0.4230910912	0.732822796721
0.4240722288	0.721611321389
0.4250533664	0.746072722114
0.426034504	0.711419071086
0.4270156416	0.732822796721
0.4279967792	0.77868792308
0.4289779168	0.702246045815
0.4299590544	0.732822796721
0.430940192	0.7287458966
0.4319213296	0.716515196238
0.4329024672	0.694092245573
0.4338836048	0.72670744654
0.4348647424	0.709380621026
0.43584588	0.752188072295
0.4368270176	0.707342170966
0.4378081552	0.758303422476
0.4387892928	0.717534421268
0.4397704304	0.705303720905
0.440751568	0.789899398413
0.4417327056	0.72670744654
0.4427138432	0.717534421268
0.4436949808	0.745053497083
0.4446761184	0.723649771449
0.445657256	0.790918623443
0.4466383936	0.740976596963
0.4476195312	0.716515196237
0.4486006688	0.734861246781
0.4495818064	0.692053795513
0.450562944	0.747091947144
0.4515440816	0.72976512163
0.4525252192	0.721611321389
0.4535063568	0.731803571691
0.4544874944	0.7287458966
0.455468632	0.739957371932
0.4564497696	0.691034570482
0.4574309072	0.758303422476
0.4584120448	0.68084232018
0.4593931824	0.705303720905
0.46037432	0.766457222718
0.4613554576	0.774611022959
0.4623365952	0.72772667157
0.4633177328	0.718553646298
0.4642988704	0.717534421268
0.465280008	0.711419071086
0.4662611456	0.73078434666
0.4672422832	0.790918623443
0.4682234208	0.752188072295
0.4692045584	0.715495971207
0.470185696	0.72772667157
0.4711668336	0.77766869805
0.4721479712	0.712438296117
0.4731291088	0.765437997688
0.4741102464	0.758303422476
0.475091384	0.705303720905
0.4760725216	0.753207297325
0.4770536592	0.715495971207
0.4780347968	0.692053795512
0.4790159344	0.669630844848
0.479997072	0.796014748594
0.4809782096	0.782764823201
0.4819593472	0.764418772657
0.4829404848	0.743015047023
0.4839216224	0.72670744654
0.48490276	0.735880471811
0.4858838976	0.760341872537
0.4868650352	0.747091947144
0.4878461728	0.715495971207
0.4888273104	0.762380322597
0.489808448	0.731803571691
0.4907895856	0.740976596963
0.4917707232	0.763399547627
0.4927518608	0.759322647506
0.4937329984	0.749130397204
0.494714136	0.713457521147
0.4956952736	0.714476746177
0.4966764112	0.733842021751
0.4976575488	0.769514897808
0.4986386864	0.736899696842
0.499619824	0.772572572899
0.5006009616	0.718553646298
0.5015820992	0.714476746177
0.5025632368	0.751168847265
0.5035443744	0.702246045815
0.504525512	0.721611321389
0.5055066496	0.767476447748
0.5064877872	0.751168847265
0.5074689248	0.760341872536
0.5084500624	0.768495672778
0.5094312	0.714476746177
0.5104123376	0.739957371932
0.5113934752	0.720592096358
0.5123746128	0.750149622234
0.5133557504	0.732822796721
0.514336888	0.72670744654
0.5153180256	0.711419071086
0.5162991632	0.753207297325
0.5172803008	0.766457222718
0.5182614384	0.72772667157
0.519242576	0.756264972416
0.5202237136	0.732822796721
0.5212048512	0.754226522355
0.5221859888	0.740976596963
0.5231671264	0.756264972416
0.524148264	0.759322647506
0.5251294016	0.750149622234
0.5261105392	0.708361395996
0.5270916768	0.710399846056
0.5280728144	0.763399547627
0.529053952	0.746072722114
0.5300350896	0.766457222718
0.5310162272	0.744034272053
0.5319973648	0.748111172174
0.5329785024	0.759322647506
0.53395964	0.745053497083
0.5349407776	0.739957371932
0.5359219152	0.752188072295
0.5369030528	0.752188072295
0.5378841904	0.772572572899
0.538865328	0.706322945935
0.5398464656	0.750149622234
0.5408276032	0.747091947144
0.5418087408	0.804168548836
0.5427898784	0.757284197446
0.543771016	0.710399846056
0.5447521536	0.765437997688
0.5457332912	0.715495971207
0.5467144288	0.773591797929
0.5476955664	0.763399547627
0.548676704	0.737918921872
0.5496578416	0.769514897808
0.5506389792	0.77868792308
0.5516201168	0.712438296117
0.5526012544	0.706322945935
0.553582392	0.7287458966
0.5545635296	0.736899696842
0.5555446672	0.761361097567
0.5565258048	0.702246045814
0.5575069424	0.754226522355
0.55848808	0.733842021751
0.5594692176	0.719572871328
0.5604503552	0.735880471812
0.5614314928	0.771553347869
0.5624126304	0.788880173382
0.563393768	0.739957371932
0.5643749056	0.735880471812
0.5653560432	0.737918921872
0.5663371808	0.721611321389
0.5673183184	0.741995821993
0.568299456	0.722630546419
0.5692805936	0.801110873745
0.5702617312	0.760341872537
0.5712428688	0.738938146902
0.5722240064	0.754226522355
0.573205144	0.715495971207
0.5741862816	0.709380621026
0.5751674192	0.781745598171
0.5761485568	0.750149622234
0.5771296944	0.770534122839
0.578110832	0.765437997687
0.5790919696	0.771553347869
0.5800731072	0.721611321389
0.5810542448	0.694092245573
0.5820353824	0.761361097567
0.58301652	0.758303422476
0.5839976576	0.722630546419
0.5849787952	0.787860948352
0.5859599328	0.734861246781
0.5869410704	0.743015047023
0.587922208	0.754226522355
0.5889033456	0.768495672778
0.5898844832	0.768495672778
0.5908656208	0.791937848473
0.5918467584	0.77461102296
0.592827896	0.765437997688
0.5938090336	0.768495672778
0.5947901712	0.741995821993
0.5957713088	0.77868792308
0.5967524464	0.712438296117
0.597733584	0.737918921872
0.5987147216	0.753207297325
0.5996958592	0.720592096358
0.6006769968	0.746072722114
0.6016581344	0.772572572899
0.602639272	0.77664947302
0.6036204096	0.810283899017
0.6046015472	0.820476149319
0.6055826848	0.744034272053
0.6065638224	0.757284197446
0.60754496	0.812322349077
0.6085260976	0.759322647506
0.6095072352	0.77664947302
0.6104883728	0.72976512163
0.6114695104	0.800091648715
0.612450648	0.796014748594
0.6134317856	0.736899696842
0.6144129232	0.766457222718
0.6153940608	0.799072423685
0.6163751984	0.787860948352
0.617356336	0.819456924289
0.6183374736	0.748111172174
0.6193186112	0.817418474228
0.6202997488	0.748111172174
0.6212808864	0.808245448956
0.622262024	0.788880173382
0.6232431616	0.77461102296
0.6242242992	0.790918623443
0.6252054368	0.77766869805
0.6261865744	0.715495971207
0.627167712	0.72772667157
0.6281488496	0.805187773866
0.6291299872	0.818437699259
0.6301111248	0.788880173382
0.6310922624	0.799072423685
0.6320734	0.736899696842
0.6330545376	0.815380024168
0.6340356752	0.755245747386
0.6350168128	0.773591797929
0.6359979504	0.794995523564
0.636979088	0.733842021751
0.6379602256	0.857168250406
0.6389413632	0.782764823201
0.6399225008	0.77868792308
0.6409036384	0.820476149319
0.641884776	0.77766869805
0.6428659136	0.831687624651
0.6438470512	0.803149323805
0.6448281888	0.804168548836
0.6458093264	0.759322647506
0.646790464	0.753207297325
0.6477716016	0.773591797929
0.6487527392	0.829649174591
0.6497338768	0.810283899017
0.6507150144	0.839841424893
0.651696152	0.780726373141
0.6526772896	0.799072423685
0.6536584272	0.732822796721
0.6546395648	0.789899398413
0.6556207024	0.773591797929
0.65660184	0.782764823201
0.6575829776	0.833726074712
0.6585641152	0.813341574107
0.6595452528	0.791937848473
0.6605263904	0.840860649923
0.661507528	0.820476149319
0.6624886656	0.794995523564
0.6634698032	0.793976298533
0.6644509408	0.831687624651
0.6654320784	0.792957073503
0.666413216	0.828629949561
0.6673943536	0.785822498292
0.6683754912	0.814360799138
0.6693566288	0.839841424893
0.6703377664	0.733842021751
0.671318904	0.837802974833
0.6723000416	0.869398950769
0.6732811792	0.834745299742
0.6742623168	0.798053198654
0.6752434544	0.862264375557
0.676224592	0.812322349077
0.6772057296	0.794995523564
0.6781868672	0.801110873745
0.6791680048	0.837802974833
0.6801491424	0.819456924289
0.68113028	0.840860649923
0.6821114176	0.902014151736
0.6830925552	0.822514599379
0.6840736928	0.822514599379
0.6850548304	0.883668101192
0.686035968	0.867360500708
0.6870171056	0.817418474228
0.6879982432	0.82557227447
0.6889793808	0.838822199863
0.6899605184	0.791937848473
0.690941656	0.817418474228
0.6919227936	0.82353382441
0.6929039312	0.839841424893
0.6938850688	0.877552751011
0.6948662064	0.817418474228
0.695847344	0.857168250407
0.6968284816	0.849014450165
0.6978096192	0.847995225135
0.6987907568	0.87449507592
0.6997718944	0.887745001313
0.700753032	0.858187475437
0.7017341696	0.891821901433
0.7027153072	0.859206700467
0.7036964448	0.938706252823
0.7046775824	0.87347585089
0.70565872	0.87551430095
0.7066398576	0.881629651132
0.7076209952	0.979475254031
0.7086021328	0.932590902642
0.7095832704	0.930552452582
0.710564408	0.92341787737
0.7115455456	0.883668101192
0.7125266832	0.961129203488
0.7135078208	0.871437400829
0.7144889584	0.869398950769
0.715470096	0.862264375558
0.7164512336	0.867360500709
0.7174323712	0.903033376766
0.7184135088	0.9244371024
0.7193946464	0.916283302159
0.720375784	0.917302527189
0.7213569216	0.911187177008
0.7223380592	0.880610426101
0.7233191968	0.940744702883
0.7243003344	0.993744404455
0.725281472	0.881629651132
0.7262626096	0.940744702884
0.7272437472	0.928514002521
0.7282248848	0.903033376766
0.7292060224	0.939725477853
0.73018716	0.968263778699
0.7311682976	0.943802377974
0.7321494352	0.934629352702
0.7331305728	0.885706551252
0.7341117104	0.962148428518
0.735092848	0.979475254032
0.7360739856	0.980494479062
0.7370551232	0.909148726947
0.7380362608	0.905071826826
0.7390173984	0.942783152944
0.739998536	0.948898503125
0.7409796736	0.981513704092
0.7419608112	1.05285945621
0.7429419488	0.92341787737
0.7439230864	0.963167653548
0.744904224	1.00801355488
0.7458853616	1.02024425524
0.7468664992	0.959090753427
0.7478476368	1.00495587979
0.7488287744	0.958071528397
0.749809912	1.01616735512
0.7507910496	1.03043650554
0.7517721872	1.02839805548
0.7527533248	1.01820580518
0.7537344624	1.00903277991
0.7547156	1.02737883045
0.7556967376	1.02737883045
0.7566778752	1.01718658015
0.7576590128	1.05285945621
0.7586401504	0.999859754636
0.759621288	1.03043650554
0.7606024256	0.988648279304
0.7615835632	1.00903277991
0.7625647008	1.0559171313
0.7635458384	1.07018628172
0.764526976	1.0324749556
0.7655081136	1.07426318184
0.7664892512	1.0559171313
0.7674703888	1.00495587979
0.7684515264	1.07324395681
0.769432664	1.04980178112
0.7704138016	1.08139775705
0.7713949392	1.03145573057
0.7723760768	1.03349418063
0.7733572144	1.05693635633
0.774338352	1.0763016319
0.7753194896	1.06509015657
0.7763006272	1.10280148269
0.7772817648	1.11299373299
0.7782629024	1.06407093154
0.77924404	1.0997438076
0.7802251776	1.15070505911
0.7812063152	1.08547465717
0.7821874528	1.13439745862
0.7831685904	1.09566690748
0.784149728	1.08853233226
0.7851308656	1.05999403142
0.7861120032	1.10076303263
0.7870931408	1.0997438076
0.7880742784	1.10483993275
0.789055416	1.16497420953
0.7900365536	1.10382070772
0.7910176912	1.0559171313
0.7919988288	1.09464768245
0.7929799664	1.12420520832
0.793961104	1.15070505911
0.7949422416	1.13439745862
0.7959233792	1.10789760784
0.7969045168	1.1303205585
0.7978856544	1.15580118426
0.798866792	1.21389701098
0.7998479296	1.12624365838
0.8008290672	1.14255125887
0.8018102048	1.12114753323
0.8027913424	1.09362845742
0.80377248	1.12930133347
0.8047536176	1.1843394851
0.8057347552	1.12726288341
0.8067158928	1.13235900856
0.8076970304	1.15580118426
0.808678168	1.17312800977
0.8096593056	1.20982011086
0.8106404432	1.23631996164
0.8116215808	1.19351251038
0.8126027184	1.17822413492
0.813583856	1.19962786056
0.8145649936	1.20370476068
0.8155461312	1.19351251038
0.8165272688	1.2077816608
0.8175084064	1.12930133347
0.818489544	1.20472398571
0.8194706816	1.22408926128
0.8204518192	1.16497420953
0.8214329568	1.15987808438
0.8224140944	1.1639549845
0.823395232	1.25568523722
0.8243763696	1.22408926128
0.8253575072	1.26893516261
0.8263386448	1.25772368728
0.8273197824	1.26281981243
0.82830092	1.19657018547
0.8292820576	1.19657018547
0.8302631952	1.19860863553
0.8312443328	1.28422353806
0.8322254704	1.22205081122
0.833206608	1.22103158619
0.8341877456	1.25364678716
0.8351688832	1.33110788945
0.8361500208	1.23122383649
0.8371311584	1.2719928377
0.838112296	1.23937763674
0.8390934336	1.32703098933
0.8400745712	1.31174261388
0.8410557088	1.35149239006
0.8420368464	1.34945394
0.843017984	1.2516083371
0.8439991216	1.27097361267
0.8449802592	1.29849268849
0.8459613968	1.3056272637
0.8469425344	1.282185088
0.847923672	1.33824246467
0.8489048096	1.34537703988
0.8498859472	1.40449209163
0.8508670848	1.32805021436
0.8518482224	1.38512681606
0.85282936	1.4340496175
0.8538104976	1.36474231545
0.8547916352	1.2954350134
0.8557727728	1.38716526612
0.8567539104	1.3392616897
0.857735048	1.29747346346
0.8587161856	1.32193486418
0.8596973232	1.30970416382
0.8606784608	1.38614604109
0.8616595984	1.39735751642
0.862640736	1.4136651169
0.8636218736	1.36779999054
0.8646030112	1.3698384406
0.8655841488	1.28422353806
0.8665652864	1.40041519151
0.867546424	1.38614604109
0.8685275616	1.42691504229
0.8695086992	1.40449209163
0.8704898368	1.34945394
0.8714709744	1.3800306909
0.872452112	1.44526109284
0.8734332496	1.36372309042
0.8744143872	1.39939596648
0.8753955248	1.40958821678
0.8763766624	1.40449209163
0.8773578	1.47379939368
0.8783389376	1.44322264278
0.8793200752	1.43201116744
0.8803012128	1.45953024326
0.8812823504	1.40245364157
0.882263488	1.47176094362
0.8832446256	1.50029924447
0.8842257632	1.40653054169
0.8852069008	1.50539536962
0.8861880384	1.47481861871
0.887169176	1.5451451458
0.8881503136	1.49316466926
0.8891314512	1.47685706877
0.8901125888	1.50335691956
0.8910937264	1.46870326853
0.892074864	1.51252994483
0.8930560016	1.45953024326
0.8940371392	1.46870326853
0.8950182768	1.52781832028
0.8959994144	1.37493456575
0.896980552	1.48501086902
0.8979616896	1.46258791835
0.8989428272	1.49214544423
0.8999239648	1.47481861871
0.9009051024	1.55227972101
0.90188624	1.62770237325
0.9028673776	1.53291444544
0.9038485152	1.54310669574
0.9048296528	1.60120252246
0.9058107904	1.58693337204
0.906791928	1.51252994483
0.9077730656	1.63789462355
0.9087542032	1.55737584616
0.9097353408	1.52883754531
0.9107164784	1.51558761992
0.911697616	1.57979879682
0.9126787536	1.60426019755
0.9136598912	1.58999104713
0.9146410288	1.60222174749
0.9156221664	1.5349528955
0.916603304	1.63177927337
0.9175844416	1.58795259707
0.9185655792	1.60731787264
0.9195467168	1.6327984984
0.9205278544	1.64706764882
0.921508992	1.59814484737
0.9224901296	1.60018329743
0.9234712672	1.57266422161
0.9244524048	1.59712562234
0.9254335424	1.65827912415
0.92641468	1.66439447433
0.9273958176	1.69802890033
0.9283769552	1.64910609888
0.9293580928	1.63993307361
0.9303392304	1.62362547312
0.931320368	1.66235602427
0.9323015056	1.61852934797
0.9332826432	1.68375974991
0.9342637808	1.62260624809
0.9352449184	1.67968284979
0.936226056	1.63177927337
0.9372071936	1.7948552782
0.9381883312	1.71331727578
0.9391694688	1.619548573
0.9401506064	1.67764439973
0.941131744	1.7306441013
0.9421128816	1.74899015184
0.9430940192	1.72656720118
0.9440751568	1.71943262596
0.9450562944	1.72350952608
0.946037432	1.69904812536
0.9470185696	1.72147107602
0.9479997072	1.7408363516
0.9489808448	1.72656720118
0.9499619824	1.72860565124
0.95094312	1.73675945148
0.9519242576	1.66235602427
0.9529053952	1.78262457784
0.9538865328	1.82441280408
0.9548676704	1.73777867651
0.955848808	1.73675945148
0.9568299456	1.7948552782
0.9578110832	1.73574022645
0.9587922208	1.80402830347
0.9597733584	1.74695170178
0.960754496	1.77549000263
0.9617356336	1.78262457784
0.9627167712	1.74797092681
0.9636979088	1.80912442862
0.9646790464	1.83460505438
0.965660184	1.76529775232
0.9666413216	1.83358582935
0.9676224592	1.77039387747
0.9686035968	1.79179760311
0.9695847344	1.79383605317
0.970565872	1.84785497977
0.9715470096	1.86518180528
0.9725281472	1.80912442862
0.9735092848	1.81014365365
0.9744904224	1.82237435402
0.97547156	1.94162368255
0.9764526976	1.90391235643
0.9774338352	1.93245065728
0.9784149728	1.95079670782
0.9793961104	1.98646958388
0.980377248	1.93041220722
0.9813583856	1.96506585824
0.9823395232	1.98341190879
0.9833206608	2.01195020963
0.9843017984	2.05373843587
0.985282936	2.06494991121
0.9862640736	2.09043053696
0.9872452112	2.13119953817
0.9882263488	2.14343023853
0.9892074864	2.20560296537
0.990188624	2.16381473914
0.9911697616	2.20356451531
0.9921508992	2.10775736247
0.9931320368	2.17298776441
0.9941131744	2.20050684022
0.995094312	2.33504454421
0.9960754496	2.31669849367
0.9970565872	2.46652457311
0.9980377248	2.77127285714
0.9990188624	53.0404705721


==> figs/posterior_var_plots/binned_posterior_var_nu_0.174333.dat <==
0.0187695	0.002038257066
0.0197507305	0.003057385599
0.020731961	0.0
0.0217131915	0.007133899731
0.022694422	0.014267799462
0.0236756525	0.033631241589
0.024656883	0.016306056528
0.0256381135	0.046879912518
0.026619344	0.031592984523
0.0276005745	0.054013812249
0.028581805	0.065224226112
0.0295630355	0.114142395696
0.030544266	0.226246534326
0.0315254965	0.498353852637
0.032506727	0.134524966356
0.0334879575	0.182424007407
0.034469188	0.199749192468
0.0354504185	0.191596164204
0.036431649	0.200768321001
0.0374128795	0.223189148727
0.03839411	0.283317732174
0.0393753405	0.329178516159
0.040356571	0.459626968383
0.0413378015	0.523832065962
0.042319032	0.738868186425
0.0433002625	1.02422417567
0.044281493	1.26779589505
0.0452627235	1.85889044419
0.046243954	3.52924210978
0.0472251845	3.76058428677
0.048206415	0.498353852637
0.0491876455	0.770461170948
0.050168876	0.734791672293
0.0511501065	0.717466487232
0.052131337	0.719504744298
0.0531125675	0.770461170948
0.054093798	0.817341083466
0.0550750285	0.846895810923
0.056056259	0.769442042415
0.0570374895	0.744982957623
0.05801872	0.740906443491
0.0589999505	0.715428230166
0.059981181	0.78472897041
0.0609624115	0.834666268527
0.061943642	0.827532368796
0.0629248725	0.910081779969
0.063906103	0.973267749015
0.0648873335	1.05581716019
0.065868564	1.09556317298
0.0668497945	1.20359079747
0.067831025	1.38499567635
0.0688122555	1.48690852965
0.069793486	1.65710299466
0.0707747165	1.85787131566
0.071755947	2.06781179346
0.0727371775	2.1523994617
0.073718408	2.37660773896
0.0746996385	2.4489658648
0.075680869	2.77814438096
0.0766620995	3.1501262955
0.07764333	3.29586167572
0.0786245605	3.48745783993
0.079605791	3.97358215017
0.0805870215	4.30785630899
0.081568252	4.63193918249
0.0825494825	5.14048432045
0.083530713	5.66635464348
0.0845119435	6.41847150083
0.085493174	7.33976369467
0.0864744045	8.79406011126
0.087455635	11.1054436241
0.0884368655	14.5266581094
0.089418096	18.5613879715
0.0903993265	20.7086917906
0.091380557	0.548291150754
0.0923617875	0.8153028264
0.093343018	0.610457991267
0.0943242485	0.654280518186
0.095305479	0.691988273907
0.0962867095	0.915177422634
0.09726794	1.13938569989
0.0982491705	1.10983097244
0.099230401	1.08231450205
0.1002116315	1.09556317298
0.101192862	1.019128533
0.1021740925	0.962057335152
0.103155323	0.881546181045
0.1041365535	0.789824613075
0.105117784	0.859125353319
0.1060990145	0.970210363416
0.107080245	0.874412281314
0.1080614755	0.915177422634
0.109042706	0.884603566644
0.1100239365	0.954923435421
0.111005167	0.899890494639
0.1119863975	0.895813980507
0.112967628	0.844857553857
0.1139488585	0.922311322365
0.114930089	0.881546181045
0.1159113195	0.850972325055
0.11689255	0.870335767182
0.1178737805	0.847914939456
0.118855011	0.864220995984
0.1198362415	0.874412281314
0.120817472	0.736829929359
0.1217987025	0.746002086156
0.122779933	0.778614199212
0.1237611635	0.760269885618
0.124742394	0.782690713344
0.1257236245	0.788805484542
0.126704855	0.771480299481
0.1276860855	0.747021214689
0.128667316	0.689950016841
0.1296485465	0.695045659506
0.130629777	0.645108361389
0.1316110075	0.669567446181
0.132592238	0.635936204592
0.1335734685	0.681796988577
0.134554699	0.676701345912
0.1355359295	0.665490932049
0.13651716	0.660395289384
0.1374983905	0.614534505399
0.138479621	0.588037163541
0.1394608515	0.595171063272
0.140442082	0.634917076059
0.1414233125	0.602304963003
0.142404543	0.575807621145
0.1433857735	0.55032940782
0.144367004	0.608419734201
0.1453482345	0.554405921952
0.146329465	0.531985094226
0.1473106955	0.552367664886
0.148291926	0.56052069315
0.1492731565	0.522812937429
0.150254387	0.510583395033
0.1512356175	0.546252893688
0.152216848	0.564597207282
0.1531980785	0.56052069315
0.154179309	0.505487752368
0.1551605395	0.555425050485
0.15614177	0.515679037698
0.1571230005	0.491219952906
0.158104231	0.495296467038
0.1590854615	0.512621652099
0.160066692	0.558482436084
0.1610479225	0.500392109703
0.162029153	0.518736423297
0.1630103835	0.502430366769
0.163991614	0.54013812249
0.1649728445	0.552367664886
0.165954075	0.534023351292
0.1669353055	0.541157251023
0.167916536	0.511602523566
0.1688977665	0.539118993957
0.169878997	0.568673721414
0.1708602275	0.535042479825
0.171841458	0.514659909165
0.1728226885	0.555425050485
0.173803919	0.575807621145
0.1747851495	0.545233765155
0.17576638	0.587018035008
0.1767476105	0.589056292074
0.177728841	0.56052069315
0.1787100715	0.603324091536
0.179691302	0.554405921952
0.1806725325	0.57071197848
0.181653763	0.573769364079
0.1826349935	0.571731107013
0.183616224	0.552367664886
0.1845974545	0.556444179018
0.185578685	0.582941520876
0.1865599155	0.577845878211
0.187541146	0.543195508089
0.1885223765	0.577845878211
0.189503607	0.598228448871
0.1904848375	0.573769364079
0.191466068	0.573769364079
0.1924472985	0.561539821683
0.193428529	0.57071197848
0.1944097595	0.55032940782
0.19539099	0.637974461658
0.1963722205	0.588037163541
0.197353451	0.596190191805
0.1983346815	0.615553633932
0.199315912	0.599247577404
0.2002971425	0.553386793419
0.201278373	0.557463307551
0.2022596035	0.638993590191
0.203240834	0.633897947526
0.2042220645	0.604343220069
0.205203295	0.625744919262
0.2061845255	0.627783176328
0.207165756	0.620649276597
0.2081469865	0.593132806206
0.209128217	0.605362348602
0.2101094475	0.582941520876
0.211090678	0.661414417917
0.2120719085	0.626764047795
0.213053139	0.595171063272
0.2140343695	0.608419734201
0.2150156	0.577845878211
0.2159968305	0.622687533663
0.216978061	0.707275201902
0.2179592915	0.678739602978
0.218940522	0.649184875521
0.2199217525	0.633897947526
0.220902983	0.69300740244
0.2218842135	0.675682217379
0.222865444	0.647146618455
0.2238466745	0.707275201902
0.224827905	0.687911759775
0.2258091355	0.724600386963
0.226790366	0.724600386963
0.2277715965	0.700141302171
0.228752827	0.708294330435
0.2297340575	0.716447358699
0.230715288	0.762308142684
0.2316965185	0.689950016841
0.232677749	0.7133899731
0.2336589795	0.678739602978
0.23464021	0.781671584811
0.2356214405	0.737849057892
0.236602671	0.687911759775
0.2375839015	0.712370844567
0.238565132	0.741925572024
0.2395463625	0.756193371486
0.240527593	0.755174242953
0.2415088235	0.758231628552
0.242490054	0.734791672293
0.2434712845	0.730715158161
0.244452515	0.795939384273
0.2454337455	0.750078600288
0.246414976	0.747021214689
0.2473962065	0.770461170948
0.248377437	0.744982957623
0.2493586675	0.792881998674
0.250339898	0.735810800826
0.2513211285	0.729696029628
0.252302359	0.752116857354
0.2532835895	0.806130669603
0.25426482	0.769442042415
0.2552460505	0.777595070679
0.256227281	0.801035026938
0.2572085115	0.751097728821
0.258189742	0.789824613075
0.2591709725	0.817341083466
0.260152203	0.748040343222
0.2611334335	0.72358125843
0.262114664	0.779633327745
0.2630958945	0.750078600288
0.264077125	0.751097728821
0.2650583555	0.781671584811
0.266039586	0.77453768508
0.2670208165	0.68281611711
0.268002047	0.772499428014
0.2689832775	0.72358125843
0.269964508	0.796958512806
0.2709457385	0.762308142684
0.271926969	0.762308142684
0.2729081995	0.77453768508
0.27388943	0.767403785349
0.2748706605	0.739887314958
0.275851891	0.789824613075
0.2768331215	0.770461170948
0.277814352	0.776575942146
0.2787955825	0.847914939456
0.279776813	0.78472897041
0.2807580435	0.76434639975
0.281739274	0.78472897041
0.2827205045	0.737849057892
0.283701735	0.816321954933
0.2846829655	0.800015898405
0.285664196	0.770461170948
0.2866454265	0.738868186425
0.287626657	0.758231628552
0.2886078875	0.808168926669
0.289589118	0.821417597598
0.2905703485	0.828551497329
0.291551579	0.790843741608
0.2925328095	0.778614199212
0.29351404	0.785748098943
0.2944952705	0.818360211999
0.295476501	0.811226312268
0.2964577315	0.776575942146
0.297438962	0.792881998674
0.2984201925	0.800015898405
0.299401423	0.781671584811
0.3003826535	0.783709841877
0.301363884	0.812245440801
0.3023451145	0.810207183735
0.303326345	0.790843741608
0.3043075755	0.824474983197
0.305288806	0.771480299481
0.3062700365	0.820398469065
0.307251267	0.789824613075
0.3082324975	0.8153028264
0.309213728	0.824474983197
0.3101949585	0.77453768508
0.311176189	0.826513240263
0.3121574195	0.803073284004
0.31313865	0.813264569334
0.3141198805	0.826513240263
0.315101111	0.789824613075
0.3160823415	0.803073284004
0.317063572	0.85606796772
0.3180448025	0.829570625862
0.319026033	0.855048839187
0.3200072635	0.808168926669
0.320988494	0.832628011461
0.3219697245	0.862182738918
0.322950955	0.831608882928
0.3239321855	0.763327271217
0.324913416	0.829570625862
0.3258946465	0.82549411173
0.326875877	0.79492025574
0.3278571075	0.860144481852
0.328838338	0.839761911192
0.3298195685	0.789824613075
0.330800799	0.854029710654
0.3317820295	0.854029710654
0.33276326	0.779633327745
0.3337444905	0.830589754395
0.334725721	0.834666268527
0.3357069515	0.814283697867
0.336688182	0.832628011461
0.3376694125	0.831608882928
0.338650643	0.8153028264
0.3396318735	0.861163610385
0.340613104	0.850972325055
0.3415943345	0.854029710654
0.342575565	0.830589754395
0.3435567955	0.860144481852
0.344538026	0.844857553857
0.3455192565	0.80511154107
0.346500487	0.823455854664
0.3474817175	0.831608882928
0.348462948	0.85606796772
0.3494441785	0.821417597598
0.350425409	0.8153028264
0.3514066395	0.760269885618
0.35238787	0.855048839187
0.3533691005	0.796958512806
0.354350331	0.816321954933
0.3553315615	0.844857553857
0.356312792	0.792881998674
0.3572940225	0.887660952243
0.358275253	0.829570625862
0.3592564835	0.83568539706
0.360237714	0.850972325055
0.3612189445	0.820398469065
0.362200175	0.889699209309
0.3631814055	0.792881998674
0.364162636	0.817341083466
0.3651438665	0.851991453588
0.366125097	0.804092412537
0.3671063275	0.834666268527
0.368087558	0.798996769872
0.3690687885	0.855048839187
0.370050019	0.800015898405
0.3710312495	0.766384656816
0.37201248	0.803073284004
0.3729937105	0.848934067989
0.373974941	0.827532368796
0.3749561715	0.837723654126
0.375937402	0.838742782659
0.3769186325	0.854029710654
0.377899863	0.828551497329
0.3788810935	0.83568539706
0.379862324	0.858106224786
0.3808435545	0.833647139994
0.381824785	0.878488795446
0.3828060155	0.873393152781
0.383787246	0.854029710654
0.3847684765	0.8153028264
0.385749707	0.867278381583
0.3867309375	0.854029710654
0.387712168	0.831608882928
0.3886933985	0.848934067989
0.389674629	0.913139165568
0.3906558595	0.868297510116
0.39163709	0.846895810923
0.3926183205	0.884603566644
0.393599551	0.872374024248
0.3945807815	0.78472897041
0.395562012	0.811226312268
0.3965432425	0.84587668239
0.397524473	0.83568539706
0.3985057035	0.827532368796
0.399486934	0.793901127207
0.4004681645	0.832628011461
0.401449395	0.885622695177
0.4024306255	0.87645053838
0.403411856	0.808168926669
0.4043930865	0.823455854664
0.405374317	0.850972325055
0.4063555475	0.82549411173
0.407336778	0.844857553857
0.4083180085	0.831608882928
0.409299239	0.868297510116
0.4102804695	0.827532368796
0.4112617	0.812245440801
0.4122429305	0.813264569334
0.413224161	0.80511154107
0.4142053915	0.8153028264
0.415186622	0.848934067989
0.4161678525	0.82549411173
0.417149083	0.859125353319
0.4181303135	0.806130669603
0.419111544	0.826513240263
0.4200927745	0.836704525593
0.421074005	0.870335767182
0.4220552355	0.808168926669
0.423036466	0.868297510116
0.4240176965	0.847914939456
0.424998927	0.810207183735
0.4259801575	0.854029710654
0.426961388	0.817341083466
0.4279426185	0.736829929359
0.428923849	0.824474983197
0.4299050795	0.895813980507
0.43088631	0.826513240263
0.4318675405	0.77453768508
0.432848771	0.929445222096
0.4338300015	0.824474983197
0.434811232	0.908043522903
0.4357924625	0.841800168258
0.436773693	0.816321954933
0.4377549235	0.85606796772
0.438736154	0.829570625862
0.4397173845	0.817341083466
0.440698615	0.890718337842
0.4416798455	0.846895810923
0.442661076	0.790843741608
0.4436423065	0.76434639975
0.444623537	0.818360211999
0.4456047675	0.790843741608
0.446585998	0.897852237573
0.4475672285	0.816321954933
0.448548459	0.77453768508
0.4495296895	0.813264569334
0.45051092	0.804092412537
0.4514921505	0.837723654126
0.452473381	0.803073284004
0.4534546115	0.797977641339
0.454435842	0.793901127207
0.4554170725	0.790843741608
0.456398303	0.79492025574
0.4573795335	0.79492025574
0.458360764	0.763327271217
0.4593419945	0.810207183735
0.460323225	0.864220995984
0.4613044555	0.814283697867
0.462285686	0.828551497329
0.4632669165	0.781671584811
0.464248147	0.818360211999
0.4652293775	0.8153028264
0.466210608	0.778614199212
0.4671918385	0.790843741608
0.468173069	0.785748098943
0.4691542995	0.776575942146
0.47013553	0.792881998674
0.4711167605	0.808168926669
0.472097991	0.862182738918
0.4730792215	0.843838425324
0.474060452	0.796958512806
0.4750416825	0.810207183735
0.476022913	0.829570625862
0.4770041435	0.768422913882
0.477985374	0.864220995984
0.4789666045	0.778614199212
0.479947835	0.760269885618
0.4809290655	0.814283697867
0.481910296	0.842819296791
0.4828915265	0.840781039725
0.483872757	0.809188055202
0.4848539875	0.818360211999
0.485835218	0.859125353319
0.4868164485	0.887660952243
0.487797679	0.853010582121
0.4887789095	0.777595070679
0.48976014	0.822436726131
0.4907413705	0.786767227476
0.491722601	0.813264569334
0.4927038315	0.79492025574
0.493685062	0.818360211999
0.4946662925	0.811226312268
0.495647523	0.740906443491
0.4966287535	0.839761911192
0.497609984	0.796958512806
0.4985912145	0.811226312268
0.499572445	0.837723654126
0.5005536755	0.871354895715
0.501534906	0.803073284004
0.5025161365	0.822436726131
0.503497367	0.820398469065
0.5044785975	0.818360211999
0.505459828	0.848934067989
0.5064410585	0.796958512806
0.507422289	0.772499428014
0.5084035195	0.8153028264
0.50938475	0.808168926669
0.5103659805	0.80511154107
0.511347211	0.831608882928
0.5123284415	0.828551497329
0.513309672	0.827532368796
0.5142909025	0.800015898405
0.515272133	0.824474983197
0.5162533635	0.806130669603
0.517234594	0.802054155471
0.5182158245	0.820398469065
0.519197055	0.808168926669
0.5201782855	0.829570625862
0.521159516	0.741925572024
0.5221407465	0.770461170948
0.523121977	0.804092412537
0.5241032075	0.796958512806
0.525084438	0.818360211999
0.5260656685	0.769442042415
0.527046899	0.83568539706
0.5280281295	0.724600386963
0.52900936	0.817341083466
0.5299905905	0.80511154107
0.530971821	0.800015898405
0.5319530515	0.844857553857
0.532934282	0.82549411173
0.5339155125	0.804092412537
0.534896743	0.829570625862
0.5358779735	0.760269885618
0.536859204	0.752116857354
0.5378404345	0.744982957623
0.538821665	0.834666268527
0.5398028955	0.77453768508
0.540784126	0.791862870141
0.5417653565	0.802054155471
0.542746587	0.797977641339
0.5437278175	0.786767227476
0.544709048	0.807149798136
0.5456902785	0.855048839187
0.546671509	0.843838425324
0.5476527395	0.792881998674
0.54863397	0.836704525593
0.5496152005	0.773518556547
0.550596431	0.775556813613
0.5515776615	0.756193371486
0.552558892	0.806130669603
0.5535401225	0.828551497329
0.554521353	0.76434639975
0.5555025835	0.807149798136
0.556483814	0.769442042415
0.5574650445	0.77453768508
0.558446275	0.798996769872
0.5594275055	0.778614199212
0.560408736	0.837723654126
0.5613899665	0.786767227476
0.562371197	0.742944700557
0.5633524275	0.749059471755
0.564333658	0.769442042415
0.5653148885	0.782690713344
0.566296119	0.839761911192
0.5672773495	0.788805484542
0.56825858	0.753135985887
0.5692398105	0.76434639975
0.570221041	0.822436726131
0.5712022715	0.827532368796
0.572183502	0.804092412537
0.5731647325	0.827532368796
0.574145963	0.765365528283
0.5751271935	0.826513240263
0.576108424	0.830589754395
0.5770896545	0.800015898405
0.578070885	0.803073284004
0.5790521155	0.788805484542
0.580033346	0.801035026938
0.5810145765	0.751097728821
0.581995807	0.747021214689
0.5829770375	0.731734286694
0.583958268	0.789824613075
0.5849394985	0.801035026938
0.585920729	0.836704525593
0.5869019595	0.741925572024
0.58788319	0.827532368796
0.5888644205	0.748040343222
0.589845651	0.810207183735
0.5908268815	0.783709841877
0.591808112	0.792881998674
0.5927893425	0.783709841877
0.593770573	0.715428230166
0.5947518035	0.788805484542
0.595733034	0.753135985887
0.5967142645	0.766384656816
0.597695495	0.812245440801
0.5986767255	0.769442042415
0.599657956	0.765365528283
0.6006391865	0.768422913882
0.601620417	0.792881998674
0.6026016475	0.759250757085
0.603582878	0.811226312268
0.6045641085	0.802054155471
0.605545339	0.843838425324
0.6065265695	0.766384656816
0.6075078	0.80511154107
0.6084890305	0.780652456278
0.609470261	0.795939384273
0.6104514915	0.816321954933
0.611432722	0.810207183735
0.6124139525	0.78472897041
0.613395183	0.823455854664
0.6143764135	0.807149798136
0.615357644	0.793901127207
0.6163388745	0.80511154107
0.617320105	0.769442042415
0.6183013355	0.819379340532
0.619282566	0.788805484542
0.6202637965	0.809188055202
0.621245027	0.84587668239
0.6222262575	0.781671584811
0.623207488	0.80511154107
0.6241887185	0.842819296791
0.625169949	0.787786356009
0.6261511795	0.811226312268
0.62713241	0.810207183735
0.6281136405	0.80511154107
0.629094871	0.813264569334
0.6300761015	0.804092412537
0.631057332	0.878488795446
0.6320385625	0.798996769872
0.633019793	0.826513240263
0.6340010235	0.773518556547
0.634982254	0.83568539706
0.6359634845	0.797977641339
0.636944715	0.827532368796
0.6379259455	0.780652456278
0.638907176	0.855048839187
0.6398884065	0.802054155471
0.640869637	0.836704525593
0.6418508675	0.855048839187
0.642832098	0.801035026938
0.6438133285	0.820398469065
0.644794559	0.757212500019
0.6457757895	0.841800168258
0.64675702	0.816321954933
0.6477382505	0.798996769872
0.648719481	0.855048839187
0.6497007115	0.775556813613
0.650681942	0.781671584811
0.6516631725	0.820398469065
0.652644403	0.820398469065
0.6536256335	0.786767227476
0.654606864	0.813264569334
0.6555880945	0.797977641339
0.656569325	0.813264569334
0.6575505555	0.870335767182
0.658531786	0.82549411173
0.6595130165	0.813264569334
0.660494247	0.82549411173
0.6614754775	0.83568539706
0.662456708	0.795939384273
0.6634379385	0.839761911192
0.664419169	0.804092412537
0.6654003995	0.789824613075
0.66638163	0.863201867451
0.6673628605	0.84587668239
0.668344091	0.821417597598
0.6693253215	0.832628011461
0.670306552	0.840781039725
0.6712877825	0.881546181045
0.672269013	0.791862870141
0.6732502435	0.88664182371
0.674231474	0.819379340532
0.6752127045	0.853010582121
0.676193935	0.83568539706
0.6771751655	0.840781039725
0.678156396	0.78472897041
0.6791376265	0.897852237573
0.680118857	0.847914939456
0.6811000875	0.828551497329
0.682081318	0.838742782659
0.6830625485	0.8153028264
0.684043779	0.857087096253
0.6850250095	0.802054155471
0.68600624	0.848934067989
0.6869874705	0.808168926669
0.687968701	0.894794851974
0.6889499315	0.843838425324
0.689931162	0.858106224786
0.6909123925	0.885622695177
0.691893623	0.836704525593
0.6928748535	0.883584438111
0.693856084	0.832628011461
0.6948373145	0.883584438111
0.695818545	0.871354895715
0.6967997755	0.849953196522
0.697781006	0.883584438111
0.6987622365	0.833647139994
0.699743467	0.850972325055
0.7007246975	0.879507923979
0.701705928	0.843838425324
0.7026871585	0.934540864761
0.703668389	0.878488795446
0.7046496195	0.898871366106
0.70563085	0.931483479162
0.7066120805	0.939636507426
0.707593311	0.888680080776
0.7085745415	0.865240124517
0.709555772	0.880527052512
0.7105370025	0.833647139994
0.711518233	0.897852237573
0.7124994635	0.854029710654
0.713480694	0.908043522903
0.7144619245	0.855048839187
0.715443155	0.85606796772
0.7164243855	0.898871366106
0.717405616	0.878488795446
0.7183868465	0.899890494639
0.719368077	0.877469666913
0.7203493075	0.892756594908
0.721330538	0.900909623172
0.7223117685	0.850972325055
0.723292999	0.926387836497
0.7242742295	0.911100908502
0.72525546	0.870335767182
0.7262366905	0.90702439437
0.727217921	0.857087096253
0.7281991515	0.883584438111
0.729180382	0.95798082102
0.7301616125	0.943713021558
0.731142843	0.915177422634
0.7321240735	0.877469666913
0.733105304	0.87645053838
0.7340865345	0.923330450898
0.735067765	0.964095592218
0.7360489955	0.921292193832
0.737030226	0.921292193832
0.7380114565	0.921292193832
0.738992687	0.922311322365
0.7399739175	0.922311322365
0.740955148	0.915177422634
0.7419363785	0.950846921289
0.742917609	0.977344263147
0.7438988395	0.908043522903
0.74488007	0.924349579431
0.7458613005	0.952885178355
0.746842531	0.912120037035
0.7478237615	0.976325134614
0.748804992	0.955942563954
0.7497862225	0.87645053838
0.750767453	0.930464350629
0.7517486835	0.953904306888
0.752729914	1.03033894686
0.7537111445	1.00078421941
0.754692375	0.975306006081
0.7556736055	0.948808664223
0.756654836	0.904986137304
0.7576360665	0.928426093563
0.758617297	0.961038206619
0.7595985275	0.92740696503
0.760579758	0.943713021558
0.7615609885	0.989573805543
0.762542219	1.0160711474
0.7635234495	0.97836339168
0.76450468	0.924349579431
0.7654859105	0.98855467701
0.766467141	0.984478162878
0.7674483715	0.928426093563
0.768429602	0.928426093563
0.7694108325	0.961038206619
0.770392063	0.946770407157
0.7713732935	0.926387836497
0.772354524	0.972248620482
0.7733357545	1.00486073354
0.774316985	0.963076463685
0.7752982155	0.954923435421
0.776279446	1.00180334794
0.7772606765	0.974286877548
0.778241907	0.973267749015
0.7792231375	0.931483479162
0.780204368	0.943713021558
0.7811855985	0.973267749015
0.782166829	0.987535548477
0.7831480595	0.898871366106
0.78412929	0.963076463685
0.7851105205	0.982439905812
0.786091751	0.95798082102
0.7870729815	1.03339633246
0.788054212	0.934540864761
0.7890354425	0.977344263147
0.790016673	0.986516419944
0.7909979035	1.00587986207
0.791979134	1.00180334794
0.7929603645	0.935559993294
0.793941595	1.00180334794
0.7949228255	1.04053023219
0.795904056	0.989573805543
0.7968852865	0.974286877548
0.797866517	0.975306006081
0.7988477475	1.0068989906
0.799828978	1.05683628872
0.8008102085	0.931483479162
0.801791439	1.05072151752
0.8027726695	1.00486073354
0.8037539	1.034415461
0.8047351305	0.999765090873
0.805716361	1.03747284659
0.8066975915	1.03543458953
0.807678822	1.01199463327
0.8086600525	1.06498931699
0.809641283	1.00587986207
0.8106225135	1.03543458953
0.811603744	1.01810940447
0.8125849745	1.05174064606
0.813566205	0.98855467701
0.8145474355	1.00486073354
0.815528666	0.999765090873
0.8165098965	1.04664500339
0.817491127	0.958999949553
0.8184723575	1.05072151752
0.819453588	0.999765090873
0.8204348185	0.967152977817
0.821416049	1.01709027593
0.8223972795	1.0221859186
0.82337851	1.0099563762
0.8243597405	1.03645371806
0.825340971	1.0252433042
0.8263222015	1.04970238899
0.827303432	1.07212321672
0.8282846625	1.02931981833
0.829265893	1.04154936073
0.8302471235	1.0252433042
0.831228354	1.05174064606
0.8322095845	1.10065881564
0.833190815	1.05581716019
0.8341720455	1.06397018845
0.835153276	0.996707705274
0.8361345065	1.06193193139
0.837115737	1.09658230151
0.8380969675	1.02014766153
0.839078198	1.06397018845
0.8400594285	1.09556317298
0.841040659	1.1271561575
0.8420218895	1.01810940447
0.84300312	1.09760143004
0.8439843505	1.03339633246
0.844965581	1.08842927324
0.8459468115	1.07518060232
0.846928042	1.03645371806
0.8479092725	1.06498931699
0.848890503	1.1240987719
0.8498717335	1.01709027593
0.850852964	1.04154936073
0.8518341945	1.07110408818
0.852815425	1.07008495965
0.8537966555	1.05581716019
0.854777886	1.05072151752
0.8557591165	1.0099563762
0.856740347	1.05479803166
0.8577215775	1.07925711645
0.858702808	1.06804670258
0.8596840385	1.11288835804
0.860665269	1.04766413192
0.8616464995	1.09454404444
0.86262773	1.13225180016
0.8636089605	1.04256848926
0.864590191	1.07619973085
0.8655714215	1.04256848926
0.866552652	1.06600844552
0.8675338825	1.14040482843
0.868515113	1.18320822681
0.8694963435	1.1302135431
0.870477574	1.1332709287
0.8714588045	1.1271561575
0.872440035	1.08537188765
0.8734212655	1.13734744283
0.874402496	1.0252433042
0.8753837265	1.07925711645
0.876364957	1.06906583112
0.8773461875	1.08435275911
0.878327418	1.12919441456
0.8793086485	1.10779271537
0.880289879	1.13836657136
0.8812711095	1.10677358684
0.88225234	1.09658230151
0.8832335705	1.08231450205
0.884214801	1.16486391322
0.8851960315	1.14957698522
0.886177262	1.14855785669
0.8871584925	1.07518060232
0.888139723	1.1179840007
0.8891209535	1.10269707271
0.890102184	1.14040482843
0.8910834145	1.12002225777
0.892064645	1.10575445831
0.8930458755	1.15671088496
0.894027106	1.06295105992
0.8950083365	1.08537188765
0.895989567	1.12307964337
0.8969707975	1.08333363058
0.897952028	1.11696487217
0.8989332585	1.10269707271
0.899914489	1.16995955588
0.9008957195	1.09963968711
0.90187695	1.1240987719
0.9028581805	1.15976827055
0.903839411	1.09352491591
0.9048206415	1.06906583112
0.905801872	1.09250578738
0.9067831025	1.13225180016
0.907764333	1.09352491591
0.9087455635	1.1088118439
0.909726794	1.14346221403
0.9107080245	1.12002225777
0.911689255	1.11696487217
0.9126704855	1.13123267163
0.913651716	1.1271561575
0.9146329465	1.07416147378
0.915614177	1.04766413192
0.9165954075	1.14448134256
0.917576638	1.07518060232
0.9185578685	1.10677358684
0.919539099	1.18626561241
0.9205203295	1.08333363058
0.92150156	1.10065881564
0.9224827905	1.04256848926
0.923464021	1.18015084121
0.9244452515	1.10269707271
0.925426482	1.14142395696
0.9264077125	1.09556317298
0.927388943	1.18422735535
0.9283701735	1.07416147378
0.929351404	1.10371620124
0.9303326345	1.11696487217
0.931313865	1.11085010097
0.9322950955	1.03747284659
0.933276326	1.13225180016
0.9342575565	1.05479803166
0.935238787	1.09556317298
0.9362200175	1.1179840007
0.937201248	1.11696487217
0.9381824785	1.09963968711
0.939163709	1.1302135431
0.9401449395	1.11288835804
0.94112617	1.16894042735
0.9421074005	1.07619973085
0.943088631	1.08741014471
0.9440698615	1.05683628872
0.945051092	1.09148665884
0.9460323225	1.07823798791
0.947013553	1.07212321672
0.9479947835	1.1240987719
0.948976014	1.10065881564
0.9499572445	1.09963968711
0.950938475	1.1240987719
0.9519197055	1.09046753031
0.952900936	1.04970238899
0.9538821665	1.02320504713
0.954863397	1.14244308549
0.9558446275	1.10269707271
0.956825858	0.995688576741
0.9578070885	1.07008495965
0.958788319	1.05377890312
0.9597695495	1.07823798791
0.96075078	1.04053023219
0.9617320105	1.07314234525
0.962713241	1.09760143004
0.9636944715	1.06091280285
0.964675702	1.08842927324
0.9656569325	1.08537188765
0.966638163	1.10065881564
0.9676193935	1.08639101618
0.968600624	1.14040482843
0.9695818545	1.12613702897
0.970563085	1.09352491591
0.9715443155	1.11288835804
0.972525546	1.05479803166
0.9735067765	1.06091280285
0.974488007	1.07823798791
0.9754692375	1.14142395696
0.976450468	1.1271561575
0.9774316985	1.16180652762
0.978412929	1.15467262789
0.9793941595	1.1088118439
0.98037539	1.14244308549
0.9813566205	1.17403607002
0.982337851	1.1302135431
0.9833190815	1.1271561575
0.984300312	1.16486391322
0.9852815425	1.11900312923
0.986262773	1.1271561575
0.9872440035	1.16282565615
0.988225234	1.20460992601
0.9892064645	1.16995955588
0.990187695	1.18626561241
0.9911689255	1.15059611376
0.992150156	1.13734744283
0.9931313865	1.1271561575
0.994112617	1.15059611376
0.9950938475	1.16384478469
0.996075078	1.16995955588
0.9970563085	1.29429323691
0.998037539	1.44512425979
0.9990187695	48.9548582112


==> figs/posterior_var_plots/binned_posterior_var_nu_0.221222.dat <==
0.0180531	0.00712869504451
0.0190350469	0.00305515501907
0.0200169938	0.0132390050827
0.0209989407	0.0112022350699
0.0219808876	0.025459625159
0.0229628345	0.0488824803052
0.0239447814	0.0896178805595
0.0249267283	0.0631398703942
0.0259086752	0.0885994955532
0.0268906221	0.0855443405341
0.027872569	0.138500360865
0.0288545159	0.231173396443
0.0298364628	0.303478731895
0.0308184097	0.588626533675
0.0318003566	0.709814349432
0.0327823035	0.319772891997
0.0337642504	0.394114997461
0.0347461973	0.411427542569
0.0357281442	0.429758472683
0.0367100911	0.468457102925
0.037692038	0.558074983484
0.0386739849	0.680281184247
0.0396559318	0.831002165188
0.0406378787	0.97866799111
0.0416198256	1.29131218806
0.0426017725	1.64876532529
0.0435837194	2.0174206976
0.0445656663	2.54290736088
0.0455476132	3.4757480267
0.0465295601	5.67851479545
0.047511507	2.92582012327
0.0484934539	0.902289115633
0.0494754008	1.34732336341
0.0504573477	1.09170872682
0.0514392946	1.2016943075
0.0524212415	1.21187815757
0.0534031884	1.34426820839
0.0543851353	1.36870944855
0.0553670822	1.33713951335
0.0563490291	1.19151045744
0.057330976	1.33510274334
0.0583129229	1.22613554766
0.0592948698	1.31779019823
0.0602768167	1.42675739391
0.0612587636	1.44305155401
0.0622407105	1.47665825922
0.0632226574	1.68950072555
0.0642046043	1.79032084118
0.0651865512	1.95020728718
0.0661684981	1.98890591742
0.067150445	2.1936013037
0.0681323919	2.45328948032
0.0691143388	2.58466114614
0.0700962857	2.92683850827
0.0710782326	3.01747477384
0.0720601795	3.29753065059
0.0730421264	3.46250902162
0.0740240733	3.70386626813
0.0750060202	4.03484139519
0.0759879671	4.29554795682
0.076969914	4.51959265822
0.0779518609	4.83529201019
0.0789338078	5.19580030244
0.0799157547	5.59093368491
0.0808977016	5.98199352735
0.0818796485	6.40360491998
0.0828615954	6.97491890855
0.0838435423	7.6714942529
0.0848254892	8.49536772304
0.0858074361	9.39358329865
0.086789383	10.9812455236
0.0877713299	12.7318493495
0.0887532768	15.1321828095
0.0897352237	15.4977830268
0.0907171706	14.3205299594
0.0916991175	0.81368962008
0.0926810644	1.14262797713
0.0936630113	0.89210526557
0.0946449582	0.922656815761
0.0956269051	0.982741531136
0.096608852	1.2658525629
0.0975907989	1.44508832402
0.0985727458	1.36463590852
0.0995546927	1.33713951335
0.1005366396	1.35037851843
0.1015185865	1.20474946252
0.1025005334	1.10902127192
0.1034824803	1.06217556163
0.1044644272	1.08152487675
0.1054463741	1.16401406227
0.106428321	1.14975667218
0.1074102679	1.08152487675
0.1083922148	1.08254326176
0.1093741617	1.12327866201
0.1103561086	1.15586698222
0.1113380555	1.04791817154
0.1123200024	1.07439618171
0.1133019493	1.11207642694
0.1142838962	1.07134102669
0.1152658431	1.08763518679
0.11624779	1.0896719568
0.1172297369	1.0896719568
0.1182116838	1.04689978654
0.1191936307	1.02653208641
0.1201755776	0.991906996193
0.1211575245	0.926730355786
0.1221394714	1.01736662135
0.1231214183	0.953208365951
0.1241033652	0.961355446002
0.1250853121	1.00820115629
0.126067259	0.979686376117
0.1270492059	0.917564890729
0.1280311528	0.887013340538
0.1290130997	0.8809030305
0.1299950466	0.875811105468
0.1309769935	0.84729632529
0.1319589404	0.838130860233
0.1329408873	0.931822280818
0.1339228342	0.93691420585
0.1349047811	0.853406635328
0.135886728	0.83609409022
0.1368686749	0.865627255405
0.1378506218	0.822855085137
0.1388325687	0.811652850068
0.1398145156	0.816744775099
0.1407964625	0.768880679801
0.1417784094	0.787211609915
0.1427603563	0.800450614998
0.1437423032	0.779064529864
0.1447242501	0.815726390093
0.145706197	0.768880679801
0.1466881439	0.763788754769
0.1476700908	0.76073359975
0.1486520377	0.744439439648
0.1496339846	0.796377074972
0.1506159315	0.748512979673
0.1515978784	0.811652850068
0.1525798253	0.733237204578
0.1535617722	0.713887889457
0.1545437191	0.756660059724
0.155525666	0.796377074972
0.1565076129	0.758696829737
0.1574895598	0.732218819572
0.1584715067	0.759715214743
0.1594534536	0.781101299877
0.1604354005	0.743421054642
0.1614173474	0.752586519699
0.1623992943	0.751568134692
0.1633812412	0.787211609915
0.1643631881	0.812671235074
0.165345135	0.763788754769
0.1663270819	0.752586519699
0.1673090288	0.764807139775
0.1682909757	0.826928625163
0.1692729226	0.767862294794
0.1702548695	0.799432229991
0.1712368164	0.790266764934
0.1722187633	0.794340304959
0.1732007102	0.84729632529
0.1741826571	0.752586519699
0.175164604	0.794340304959
0.1761465509	0.833038935201
0.1771284978	0.804524155023
0.1781104447	0.750549749686
0.1790923916	0.787211609915
0.1800743385	0.82489185515
0.1810562854	0.764807139775
0.1820382323	0.842204400258
0.1830201792	0.800450614998
0.1840021261	0.810634465061
0.184984073	0.867664025417
0.1859660199	0.766843909788
0.1869479668	0.806560925036
0.1879299137	0.815726390093
0.1889118606	0.789248379928
0.1898938075	0.786193224909
0.1908757544	0.794340304959
0.1918577013	0.809616080055
0.1928396482	0.805542540029
0.1938215951	0.850351480309
0.194803542	0.851369865316
0.1957854889	0.853406635328
0.1967674358	0.838130860233
0.1977493827	0.808597695048
0.1987313296	0.812671235074
0.1997132765	0.787211609915
0.2006952234	0.868682410424
0.2016771703	0.798413844985
0.2026591172	0.843222785265
0.2036410641	0.841186015252
0.204623011	0.835075705214
0.2056049579	0.860535330373
0.2065869048	0.860535330373
0.2075688517	0.893123650576
0.2085507986	0.940987745875
0.2095327455	0.849333095303
0.2105146924	0.850351480309
0.2114966393	0.831002165188
0.2124785862	0.874792720462
0.2134605331	0.862572100385
0.21444248	0.878866260487
0.2154244269	0.857480175354
0.2164063738	0.913491350703
0.2173883207	0.904325885646
0.2183702676	0.866645640411
0.2193522145	0.882939800513
0.2203341614	0.930803895811
0.2213161083	0.931822280818
0.2222980552	0.922656815761
0.2232800021	0.86970079543
0.224261949	0.929785510805
0.2252438959	0.908399425672
0.2262258428	0.92571197078
0.2272077897	0.923675200767
0.2281897366	0.909417810678
0.2291716835	0.955245135964
0.2301536304	1.00718277129
0.2311355773	0.908399425672
0.2321175242	0.91450973571
0.2330994711	0.902289115633
0.234081418	0.890068495557
0.2350633649	0.974594451085
0.2360453118	0.932840665824
0.2370272587	0.983759916142
0.2380092056	0.94811644092
0.2389911525	0.938950975862
0.2399730994	0.908399425672
0.2409550463	0.963392216015
0.2419369932	0.973576066079
0.2429189401	0.970520911059
0.243900887	0.957281905977
0.2448828339	0.916546505722
0.2458647808	0.996998921225
0.2468467277	0.923675200767
0.2478286746	0.977649606104
0.2488106215	0.995980536218
0.2497925684	0.974594451085
0.2507745153	0.992925381199
0.2517564622	0.991906996193
0.2527384091	1.00412761627
0.253720356	0.958300290983
0.2547023029	0.977649606104
0.2556842498	0.938950975862
0.2566661967	0.985796686155
0.2576481436	0.981723146129
0.2586300905	0.954226750958
0.2596120374	0.900252345621
0.2605939843	0.998017306231
0.2615759312	0.98987022618
0.2625578781	0.974594451085
0.263539825	0.945061285901
0.2645217719	0.986815071161
0.2655037188	0.91450973571
0.2664856657	0.926730355786
0.2674676126	0.971539296066
0.2684495595	0.974594451085
0.2694315064	0.910436195684
0.2704134533	0.94811644092
0.2713954002	0.974594451085
0.2723773471	0.955245135964
0.273359294	0.976631221098
0.2743412409	0.98987022618
0.2753231878	0.95931867599
0.2763051347	0.919601660742
0.2772870816	0.965428986028
0.2782690285	0.98987022618
0.2792509754	0.951171595939
0.2802329223	0.932840665824
0.2812148692	0.946079670907
0.2821968161	0.995980536218
0.283178763	0.949134825926
0.2841607099	0.983759916142
0.2851426568	0.983759916142
0.2861246037	0.935895820843
0.2871065506	0.926730355786
0.2880884975	0.946079670907
0.2890704444	0.950153210932
0.2900523913	1.0244953164
0.2910343382	1.00209084626
0.2920162851	0.954226750958
0.292998232	0.969502526053
0.2939801789	0.942006130881
0.2949621258	0.965428986028
0.2959440727	0.927748740792
0.2969260196	0.981723146129
0.2979079665	0.970520911059
0.2988899134	0.994962151212
0.2998718603	0.961355446002
0.3008538072	0.968484141047
0.3018357541	0.926730355786
0.302817701	0.938950975862
0.3037996479	0.973576066079
0.3047815948	0.958300290983
0.3057635417	0.947098055913
0.3067454886	0.933859050831
0.3077274355	0.883958185519
0.3087093824	0.921638430754
0.3096913293	0.972557681072
0.3106732762	0.923675200767
0.3116552231	0.943024515888
0.31263717	0.932840665824
0.3136191169	0.958300290983
0.3146010638	0.931822280818
0.3155830107	1.00209084626
0.3165649576	1.01431146633
0.3175469045	1.00209084626
0.3185288514	0.958300290983
0.3195107983	0.938950975862
0.3204927452	0.93691420585
0.3214746921	0.980704761123
0.322456639	0.92571197078
0.3234385859	0.958300290983
0.3244205328	0.922656815761
0.3254024797	0.973576066079
0.3263844266	0.998017306231
0.3273663735	0.949134825926
0.3283483204	0.949134825926
0.3293302673	0.915528120716
0.3303122142	0.946079670907
0.3312941611	0.953208365951
0.332276108	0.947098055913
0.3332580549	0.953208365951
0.3342400018	1.03264239645
0.3352219487	0.973576066078
0.3362038956	0.94811644092
0.3371858425	0.937932590856
0.3381677894	0.942006130881
0.3391497363	0.955245135964
0.3401316832	0.918583275735
0.3411136301	0.932840665824
0.342095577	0.931822280818
0.3430775239	0.93691420585
0.3440594708	0.961355446002
0.3450414177	0.942006130881
0.3460233646	0.964410601021
0.3470053115	0.92571197078
0.3479872584	0.953208365951
0.3489692053	0.964410601021
0.3499511522	0.955245135964
0.3509330991	0.945061285901
0.351915046	0.953208365951
0.3528969929	0.929785510805
0.3538789398	0.931822280818
0.3548608867	0.96746575604
0.3558428336	0.995980536218
0.3568247805	0.958300290983
0.3578067274	0.872755950449
0.3587886743	0.931822280818
0.3597706212	0.938950975862
0.3607525681	0.879884645494
0.361734515	0.95626352097
0.3627164619	0.918583275735
0.3636984088	0.973576066079
0.3646803557	0.931822280818
0.3656623026	0.923675200767
0.3666442495	0.931822280818
0.3676261964	0.911454580691
0.3686081433	0.919601660742
0.3695900902	0.964410601021
0.3705720371	0.917564890729
0.371553984	0.943024515888
0.3725359309	0.932840665824
0.3735178778	0.934877435837
0.3744998247	0.916546505722
0.3754817716	0.919601660742
0.3764637185	0.962373831009
0.3774456654	0.832020550195
0.3784276123	0.93691420585
0.3794095592	0.973576066079
0.3803915061	0.962373831009
0.381373453	0.933859050831
0.3823553999	0.940987745875
0.3833373468	0.921638430754
0.3843192937	0.940987745875
0.3853012406	0.930803895811
0.3862831875	0.931822280818
0.3872651344	0.953208365951
0.3882470813	0.913491350703
0.3892290282	0.934877435837
0.3902109751	0.912472965697
0.391192922	0.890068495557
0.3921748689	0.953208365951
0.3931568158	0.929785510805
0.3941387627	0.928767125799
0.3951207096	0.917564890729
0.3961026565	0.913491350703
0.3970846034	0.924693585773
0.3980665503	0.919601660742
0.3990484972	0.894142035583
0.4000304441	0.953208365951
0.401012391	0.983759916142
0.4019943379	0.915528120716
0.4029762848	0.884976570525
0.4039582317	0.907381040665
0.4049401786	0.910436195684
0.4059221255	0.907381040665
0.4069040724	0.857480175354
0.4078860193	0.881921415506
0.4088679662	0.947098055913
0.4098499131	0.885994955532
0.41083186	0.928767125799
0.4118138069	0.923675200767
0.4127957538	0.894142035583
0.4137777007	0.8809030305
0.4147596476	0.865627255405
0.4157415945	0.919601660742
0.4167235414	0.909417810678
0.4177054883	0.906362655659
0.4186874352	0.879884645494
0.4196693821	0.841186015252
0.420651329	0.926730355786
0.4216332759	0.899233960614
0.4226152228	0.888031725544
0.4235971697	0.885994955532
0.4245791166	0.812671235074
0.4255610635	0.921638430754
0.4265430104	0.878866260487
0.4275249573	0.883958185519
0.4285069042	0.905344270652
0.4294888511	0.867664025417
0.430470798	0.905344270652
0.4314527449	0.913491350703
0.4324346918	0.885994955532
0.4334166387	0.844241170271
0.4343985856	0.841186015252
0.4353805325	0.905344270653
0.4363624794	0.867664025417
0.4373444263	0.897197190602
0.4383263732	0.859516945366
0.4393083201	0.868682410424
0.440290267	0.833038935201
0.4412722139	0.860535330373
0.4422541608	0.875811105468
0.4432361077	0.828965395176
0.4442180546	0.854425020335
0.4452000015	0.864608870398
0.4461819484	0.855443405341
0.4471638953	0.862572100385
0.4481458422	0.807579310042
0.4491277891	0.850351480309
0.450109736	0.842204400258
0.4510916829	0.873774335455
0.4520736298	0.862572100385
0.4530555767	0.875811105468
0.4540375236	0.827947010169
0.4550194705	0.857480175354
0.4560014174	0.890068495557
0.4569833643	0.906362655659
0.4579653112	0.800450614998
0.4589472581	0.798413844985
0.459929205	0.888031725544
0.4609111519	0.860535330373
0.4618930988	0.801469000004
0.4628750457	0.805542540029
0.4638569926	0.863590485392
0.4648389395	0.82489185515
0.4658208864	0.895160420589
0.4668028333	0.875811105468
0.4677847802	0.874792720462
0.4687667271	0.833038935201
0.469748674	0.850351480309
0.4707306209	0.809616080055
0.4717125678	0.863590485392
0.4726945147	0.772954219826
0.4736764616	0.806560925036
0.4746584085	0.866645640411
0.4756403554	0.85849856036
0.4766223023	0.792303534947
0.4776042492	0.840167630246
0.4785861961	0.831002165188
0.479568143	0.833038935201
0.4805500899	0.877847875481
0.4815320368	0.848314710296
0.4825139837	0.838130860233
0.4834959306	0.889050110551
0.4844778775	0.819799930118
0.4854598244	0.817763160106
0.4864417713	0.842204400258
0.4874237182	0.788229994921
0.4884056651	0.852388250322
0.489387612	0.844241170271
0.4903695589	0.841186015252
0.4913515058	0.792303534947
0.4923334527	0.840167630246
0.4933153996	0.783138069889
0.4942973465	0.817763160106
0.4952792934	0.865627255405
0.4962612403	0.81368962008
0.4972431872	0.843222785265
0.4982251341	0.785174839902
0.499207081	0.799432229991
0.5001890279	0.82489185515
0.5011709748	0.837112475227
0.5021529217	0.834057320207
0.5031348686	0.789248379928
0.5041168155	0.806560925036
0.5050987624	0.89210526557
0.5060807093	0.819799930118
0.5070626562	0.796377074972
0.5080446031	0.812671235074
0.50902655	0.817763160106
0.5100084969	0.835075705214
0.5109904438	0.783138069889
0.5119723907	0.853406635328
0.5129543376	0.818781545112
0.5139362845	0.797395459979
0.5149182314	0.82489185515
0.5159001783	0.756660059724
0.5168821252	0.829983780182
0.5178640721	0.793321919953
0.518846019	0.842204400258
0.5198279659	0.817763160106
0.5208099128	0.795358689966
0.5217918597	0.767862294794
0.5227738066	0.799432229991
0.5237557535	0.785174839902
0.5247377004	0.752586519699
0.5257196473	0.820818315125
0.5267015942	0.751568134692
0.5276835411	0.786193224909
0.528665488	0.732218819572
0.5296474349	0.774990989839
0.5306293818	0.794340304959
0.5316113287	0.78008291487
0.5325932756	0.797395459979
0.5335752225	0.755641674718
0.5345571694	0.806560925036
0.5355391163	0.787211609915
0.5365210632	0.748512979673
0.5375030101	0.781101299877
0.538484957	0.852388250322
0.5394669039	0.835075705214
0.5404488508	0.795358689966
0.5414307977	0.81368962008
0.5424127446	0.729163664553
0.5433946915	0.736292359597
0.5443766384	0.777027759851
0.5453585853	0.750549749686
0.5463405322	0.788229994921
0.5473224791	0.795358689966
0.548304426	0.75767844473
0.5492863729	0.72712689454
0.5502683198	0.842204400258
0.5512502667	0.841186015252
0.5522322136	0.784156454896
0.5532141605	0.782119684883
0.5541961074	0.758696829737
0.5551780543	0.76073359975
0.5561600012	0.784156454896
0.5571419481	0.794340304959
0.558123895	0.793321919953
0.5591058419	0.77193583482
0.5600877888	0.744439439648
0.5610697357	0.797395459978
0.5620516826	0.810634465061
0.5630336295	0.789248379928
0.5640155764	0.785174839902
0.5649975233	0.766843909788
0.5659794702	0.769899064807
0.5669614171	0.74953136468
0.567943364	0.736292359597
0.5689253109	0.81368962008
0.5699072578	0.758696829737
0.5708892047	0.79128514994
0.5718711516	0.737310744603
0.5728530985	0.755641674718
0.5738350454	0.751568134692
0.5748169923	0.797395459978
0.5757989392	0.786193224909
0.5767808861	0.774990989839
0.577762833	0.758696829737
0.5787447799	0.747494594667
0.5797267268	0.725090124527
0.5807086737	0.714906274464
0.5816906206	0.821836700131
0.5826725675	0.754623289712
0.5836545144	0.805542540029
0.5846364613	0.770917449813
0.5856184082	0.76073359975
0.5866003551	0.788229994921
0.587582302	0.7688806798
0.5885642489	0.800450614998
0.5895461958	0.786193224909
0.5905281427	0.757678444731
0.5915100896	0.748512979673
0.5924920365	0.763788754769
0.5934739834	0.707777579419
0.5944559303	0.778046144858
0.5954378772	0.766843909788
0.5964198241	0.812671235074
0.597401771	0.698612114362
0.5983837179	0.758696829737
0.5993656648	0.778046144858
0.6003476117	0.755641674718
0.6013295586	0.751568134692
0.6023115055	0.746476209661
0.6032934524	0.772954219826
0.6042753993	0.797395459979
0.6052573462	0.752586519699
0.6062392931	0.730182049559
0.60722124	0.756660059724
0.6082031869	0.762770369762
0.6091851338	0.776009374845
0.6101670807	0.754623289712
0.6111490276	0.741384284629
0.6121309745	0.714906274464
0.6131129214	0.772954219826
0.6140948683	0.751568134692
0.6150768152	0.776009374845
0.6160587621	0.762770369762
0.617040709	0.779064529864
0.6180226559	0.755641674718
0.6190046028	0.74953136468
0.6199865497	0.750549749686
0.6209684966	0.747494594667
0.6219504435	0.761751984756
0.6229323904	0.755641674718
0.6239143373	0.712869504451
0.6248962842	0.774990989839
0.6258782311	0.779064529864
0.626860178	0.808597695048
0.6278421249	0.814708005087
0.6288240718	0.773972604832
0.6298060187	0.763788754769
0.6307879656	0.733237204578
0.6317699125	0.757678444731
0.6327518594	0.763788754769
0.6337338063	0.798413844985
0.6347157532	0.806560925036
0.6356977001	0.709814349432
0.636679647	0.765825524781
0.6376615939	0.765825524781
0.6386435408	0.719998199495
0.6396254877	0.747494594667
0.6406074346	0.739347514616
0.6415893815	0.784156454896
0.6425713284	0.804524155023
0.6435532753	0.770917449813
0.6445352222	0.782119684883
0.6455171691	0.773972604832
0.646499116	0.767862294794
0.6474810629	0.764807139775
0.6484630098	0.729163664552
0.6494449567	0.707777579419
0.6504269036	0.74953136468
0.6514088505	0.781101299877
0.6523907974	0.746476209661
0.6533727443	0.765825524781
0.6543546912	0.739347514616
0.6553366381	0.755641674718
0.656318585	0.737310744603
0.6573005319	0.718979814489
0.6582824788	0.757678444731
0.6592644257	0.758696829737
0.6602463726	0.737310744603
0.6612283195	0.78008291487
0.6622102664	0.748512979673
0.6631922133	0.79128514994
0.6641741602	0.769899064807
0.6651561071	0.761751984756
0.666138054	0.797395459979
0.6671200009	0.724071739521
0.6681019478	0.723053354514
0.6690838947	0.80248738501
0.6700658416	0.739347514616
0.6710477885	0.736292359597
0.6720297354	0.755641674718
0.6730116823	0.767862294794
0.6739936292	0.77193583482
0.6749755761	0.719998199495
0.675957523	0.737310744603
0.6769394699	0.785174839902
0.6779214168	0.800450614998
0.6789033637	0.747494594667
0.6798853106	0.733237204578
0.6808672575	0.823873470144
0.6818492044	0.729163664553
0.6828311513	0.75767844473
0.6838130982	0.779064529864
0.6847950451	0.794340304959
0.685776992	0.759715214743
0.6867589389	0.806560925036
0.6877408858	0.78313806989
0.6887228327	0.774990989839
0.6897047796	0.766843909788
0.6906867265	0.731200434565
0.6916686734	0.761751984756
0.6926506203	0.787211609915
0.6936325672	0.684354724273
0.6946145141	0.831002165188
0.695596461	0.778046144858
0.6965784079	0.774990989839
0.6975603548	0.779064529864
0.6985423017	0.800450614998
0.6995242486	0.73832912961
0.7005061955	0.781101299877
0.7014881424	0.778046144858
0.7024700893	0.737310744603
0.7034520362	0.763788754769
0.7044339831	0.82489185515
0.70541593	0.763788754769
0.7063978769	0.806560925036
0.7073798238	0.81368962008
0.7083617707	0.787211609915
0.7093437176	0.748512979673
0.7103256645	0.739347514616
0.7113076114	0.793321919953
0.7122895583	0.792303534947
0.7132715052	0.796377074972
0.7142534521	0.744439439648
0.715235399	0.772954219826
0.7162173459	0.73832912961
0.7171992928	0.732218819572
0.7181812397	0.71592465947
0.7191631866	0.78008291487
0.7201451335	0.790266764934
0.7211270804	0.756660059724
0.7221090273	0.777027759851
0.7230909742	0.805542540029
0.7240729211	0.805542540029
0.725054868	0.697593729355
0.7260368149	0.786193224909
0.7270187618	0.78313806989
0.7280007087	0.80248738501
0.7289826556	0.765825524781
0.7299646025	0.804524155023
0.7309465494	0.684354724273
0.7319284963	0.782119684883
0.7329104432	0.750549749686
0.7338923901	0.790266764934
0.734874337	0.73832912961
0.7358562839	0.782119684883
0.7368382308	0.765825524781
0.7378201777	0.787211609915
0.7388021246	0.744439439648
0.7397840715	0.800450614998
0.7407660184	0.764807139775
0.7417479653	0.747494594667
0.7427299122	0.744439439648
0.7437118591	0.736292359597
0.744693806	0.776009374845
0.7456757529	0.756660059724
0.7466576998	0.754623289712
0.7476396467	0.776009374845
0.7486215936	0.772954219826
0.7496035405	0.789248379928
0.7505854874	0.788229994921
0.7515674343	0.789248379928
0.7525493812	0.74953136468
0.7535313281	0.784156454896
0.754513275	0.772954219826
0.7554952219	0.735273974591
0.7564771688	0.735273974591
0.7574591157	0.806560925036
0.7584410626	0.816744775099
0.7594230095	0.778046144858
0.7604049564	0.792303534947
0.7613869033	0.743421054642
0.7623688502	0.739347514616
0.7633507971	0.782119684883
0.764332744	0.818781545112
0.7653146909	0.767862294794
0.7662966378	0.773972604832
0.7672785847	0.744439439648
0.7682605316	0.798413844985
0.7692424785	0.773972604832
0.7702244254	0.816744775099
0.7712063723	0.789248379928
0.7721883192	0.81368962008
0.7731702661	0.78008291487
0.774152213	0.754623289711
0.7751341599	0.785174839902
0.7761161068	0.776009374845
0.7770980537	0.713887889457
0.7780800006	0.743421054641
0.7790619475	0.777027759851
0.7800438944	0.766843909788
0.7810258413	0.716943044476
0.7820077882	0.757678444731
0.7829897351	0.788229994921
0.783971682	0.792303534947
0.7849536289	0.804524155023
0.7859355758	0.745457824654
0.7869175227	0.746476209661
0.7878994696	0.765825524781
0.7888814165	0.793321919953
0.7898633634	0.736292359597
0.7908453103	0.778046144858
0.7918272572	0.756660059724
0.7928092041	0.755641674718
0.793791151	0.807579310042
0.7947730979	0.719998199495
0.7957550448	0.752586519699
0.7967369917	0.76073359975
0.7977189386	0.78008291487
0.7987008855	0.742402669635
0.7996828324	0.782119684883
0.8006647793	0.772954219826
0.8016467262	0.789248379928
0.8026286731	0.730182049559
0.80361062	0.759715214743
0.8045925669	0.792303534947
0.8055745138	0.77193583482
0.8065564607	0.74953136468
0.8075384076	0.79128514994
0.8085203545	0.797395459978
0.8095023014	0.778046144858
0.8104842483	0.799432229991
0.8114661952	0.757678444731
0.8124481421	0.787211609915
0.813430089	0.752586519699
0.8144120359	0.712869504451
0.8153939828	0.732218819572
0.8163759297	0.787211609915
0.8173578766	0.75767844473
0.8183398235	0.762770369762
0.8193217704	0.787211609915
0.8203037173	0.743421054642
0.8212856642	0.76073359975
0.8222676111	0.76073359975
0.823249558	0.764807139775
0.8242315049	0.756660059724
0.8252134518	0.732218819572
0.8261953987	0.764807139775
0.8271773456	0.747494594667
0.8281592925	0.726108509533
0.8291412394	0.741384284629
0.8301231863	0.765825524781
0.8311051332	0.786193224909
0.8320870801	0.794340304959
0.833069027	0.735273974591
0.8340509739	0.829983780182
0.8350329208	0.861553715379
0.8360148677	0.761751984756
0.8369968146	0.816744775099
0.8379787615	0.74953136468
0.8389607084	0.751568134692
0.8399426553	0.788229994921
0.8409246022	0.714906274464
0.8419065491	0.745457824654
0.842888496	0.744439439648
0.8438704429	0.739347514616
0.8448523898	0.750549749686
0.8458343367	0.746476209661
0.8468162836	0.772954219826
0.8477982305	0.742402669635
0.8487801774	0.752586519699
0.8497621243	0.707777579419
0.8507440712	0.747494594667
0.8517260181	0.73832912961
0.852707965	0.74953136468
0.8536899119	0.735273974591
0.8546718588	0.761751984756
0.8556538057	0.69352018933
0.8566357526	0.736292359597
0.8576176995	0.777027759851
0.8585996464	0.717961429483
0.8595815933	0.716943044476
0.8605635402	0.76073359975
0.8615454871	0.777027759851
0.862527434	0.811652850068
0.8635093809	0.743421054642
0.8644913278	0.750549749686
0.8654732747	0.778046144858
0.8664552216	0.762770369762
0.8674371685	0.784156454896
0.8684191154	0.726108509533
0.8694010623	0.782119684883
0.8703830092	0.774990989839
0.8713649561	0.747494594667
0.872346903	0.737310744603
0.8733288499	0.721016584502
0.8743107968	0.717961429483
0.8752927437	0.744439439648
0.8762746906	0.695556959343
0.8772566375	0.770917449813
0.8782385844	0.770917449813
0.8792205313	0.743421054642
0.8802024782	0.736292359597
0.8811844251	0.712869504451
0.882166372	0.764807139775
0.8831483189	0.767862294794
0.8841302658	0.747494594667
0.8851122127	0.742402669635
0.8860941596	0.734255589584
0.8870761065	0.799432229991
0.8880580534	0.746476209661
0.8890400003	0.767862294794
0.8900219472	0.716943044476
0.8910038941	0.707777579419
0.891985841	0.743421054642
0.8929677879	0.709814349432
0.8939497348	0.724071739521
0.8949316817	0.707777579419
0.8959136286	0.706759194413
0.8968955755	0.741384284629
0.8978775224	0.670097334184
0.8988594693	0.679262799241
0.8998414162	0.714906274463
0.9008233631	0.713887889457
0.90180531	0.734255589584
0.9027872569	0.714906274464
0.9037692038	0.685373109279
0.9047511507	0.690465034311
0.9057330976	0.717961429483
0.9067150445	0.663987024146
0.9076969914	0.685373109279
0.9086789383	0.728145279546
0.9096608852	0.67111571919
0.9106428321	0.656858329101
0.911624779	0.675189259216
0.9126067259	0.687409879292
0.9135886728	0.676207644222
0.9145706197	0.650748019063
0.9155525666	0.684354724273
0.9165345135	0.673152489203
0.9175164604	0.669078949177
0.9184984073	0.657876714107
0.9194803542	0.628343548923
0.9204623011	0.698612114362
0.921444248	0.651766404069
0.9224261949	0.666023794158
0.9234081418	0.647692864044
0.9243900887	0.62630677891
0.9253720356	0.633435473955
0.9263539825	0.651766404069
0.9273359294	0.656858329101
0.9283178763	0.601865538758
0.9292998232	0.668060564171
0.9302817701	0.639545783993
0.931263717	0.651766404069
0.9322456639	0.642600939012
0.9332276108	0.665005409152
0.9342095577	0.689446649304
0.9351915046	0.654821559088
0.9361734515	0.644637709025
0.9371553984	0.611031003815
0.9381373453	0.642600939012
0.9391192922	0.647692864044
0.9401012391	0.616122928847
0.941083186	0.571313988567
0.9420651329	0.608994233802
0.9430470798	0.60390230877
0.9440290267	0.656858329101
0.9450109736	0.610012618809
0.9459929205	0.631398703942
0.9469748674	0.593718458707
0.9479568143	0.616122928847
0.9489387612	0.588626533675
0.9499207081	0.614086158834
0.950902655	0.674170874209
0.9518846019	0.591681688694
0.9528665488	0.590663303688
0.9538484957	0.590663303688
0.9548304426	0.605939078783
0.9558123895	0.569277218554
0.9567943364	0.590663303688
0.9577762833	0.588626533675
0.9587582302	0.57335075858
0.9597401771	0.596773613726
0.960722124	0.586589763662
0.9617040709	0.612049388821
0.9626860178	0.56214852351
0.9636679647	0.639545783993
0.9646499116	0.589644918681
0.9656318585	0.635472243968
0.9666138054	0.590663303688
0.9675957523	0.633435473955
0.9685776992	0.596773613726
0.9695596461	0.589644918681
0.970541593	0.587608148669
0.9715235399	0.596773613726
0.9725054868	0.574369143586
0.9734874337	0.625288393904
0.9744693806	0.581497838631
0.9754513275	0.639545783993
0.9764332744	0.62630677891
0.9774152213	0.611031003815
0.9783971682	0.597791998732
0.9793791151	0.577424298605
0.980361062	0.594736843713
0.9813430089	0.567240448542
0.9823249558	0.654821559088
0.9833069027	0.607975848796
0.9842888496	0.564185293523
0.9852707965	0.587608148669
0.9862527434	0.542799208389
0.9872346903	0.582516223637
0.9882166372	0.632417088949
0.9891985841	0.576405913599
0.990180531	0.56214852351
0.9911624779	0.525486663281
0.9921444248	0.526505048287
0.9931263717	0.542799208389
0.9941083186	0.560111753497
0.9950902655	0.572332373573
0.9960722124	0.555019828465
0.9970541593	0.674170874209
0.9980361062	0.657876714107
0.9990180531	45.5044972391


==> figs/posterior_var_plots/binned_posterior_var_nu_0.280722.dat <==
0.0140607	0.00101426122278
0.0150466393	0.00101426122278
0.0160325786	0.00101426122278
0.0170185179	0.00202852244555
0.0180044572	0.0233280081238
0.0189903965	0.0243422693466
0.0199763358	0.0324563591288
0.0209622751	0.0415847101338
0.0219482144	0.0831694202676
0.0229341537	0.155181967085
0.023920093	0.198795199664
0.0249060323	0.185609803768
0.0258919716	0.229223036347
0.0268779109	0.279936097486
0.0278638502	0.403675966664
0.0288497895	0.572043329645
0.0298357288	0.744467737517
0.0308216681	1.12075865117
0.0318076074	1.22522755711
0.0327935467	0.677526496814
0.033779486	0.819523068002
0.0347654253	0.925006235171
0.0357513646	0.919934929057
0.0367373039	1.06598854514
0.0377232432	1.26681226725
0.0387091825	1.44836502612
0.0396951218	1.75264339296
0.0406810611	2.08836385769
0.0416670004	2.45755494278
0.0426529397	3.054954803
0.043638879	3.54585723482
0.0446248183	4.21526964185
0.0456107576	5.32385715835
0.0465966969	6.4618582503
0.0475826362	3.7497237406
0.0485685755	1.82059889488
0.0495545148	2.06605011079
0.0505404541	1.80234219287
0.0515263934	1.9818664293
0.0525123327	2.00113739254
0.053498272	2.12487726171
0.0544842113	2.20297537587
0.0554701506	2.17559032285
0.0564560899	2.10459203726
0.0574420292	2.20703242076
0.0584279685	2.33990064094
0.0594139078	2.43321267344
0.0603998471	2.4626262489
0.0613857864	2.50319669781
0.0623717257	2.74053382394
0.063357665	2.90687266447
0.0643436043	3.07219724379
0.0653295436	3.19492285174
0.0663154829	3.39574657385
0.0673014222	3.72233868758
0.0682873615	3.98604660551
0.0692733008	4.0438594952
0.0702592401	4.49926278423
0.0712451794	4.64633066153
0.0722311187	4.89786744478
0.073217058	5.18287484838
0.0742029973	5.59162212116
0.0751889366	5.56119428448
0.0761748759	5.97399860215
0.0771608152	6.30363349955
0.0781467545	6.61095465005
0.0791326938	6.96188903313
0.0801186331	7.21545433882
0.0811045724	7.59377377492
0.0820905117	8.14654614133
0.083076451	8.38388326746
0.0840623903	8.98534017256
0.0850483296	9.77443540388
0.0860342689	10.3890777049
0.0870202082	11.3475545604
0.0880061475	12.1478066652
0.0889920868	12.5514826318
0.0899780261	22.7184371289
0.0909639654	1.1491579654
0.0919499047	1.47067877302
0.092935844	1.24551278157
0.0939217833	1.20088528777
0.0949077226	1.26072669991
0.0958936619	1.37229543441
0.0968796012	1.53356296884
0.0978655405	1.81147054388
0.0988514798	1.69888754815
0.0998374191	1.58021898508
0.1008233584	1.55486245451
0.1018092977	1.45952189957
0.102795237	1.35302447118
0.1037811763	1.36925265075
0.1047671156	1.30636845493
0.1057530549	1.42605127922
0.1067389942	1.37330969564
0.1077249335	1.37026691197
0.1087108728	1.37229543441
0.1096968121	1.45039354857
0.1106827514	1.29622584271
0.1116686907	1.25362687135
0.11265463	1.32361089572
0.1136405693	1.37128117319
0.1146265086	1.32766794061
0.1156124479	1.41388014455
0.1165983872	1.26681226725
0.1175843265	1.30738271616
0.1185702658	1.31448254472
0.1195562051	1.30433993249
0.1205421444	1.29216879782
0.1215280837	1.31346828349
0.122514023	1.26174096113
0.1234999623	1.19074267554
0.1244859016	1.32158237328
0.1254718409	1.27188357336
0.1264577802	1.15118648785
0.1274437195	1.20291381021
0.1284296588	1.21305642244
0.1294155981	1.21305642244
0.1304015374	1.18871415309
0.1313874767	1.15524353274
0.132373416	1.14510092051
0.1333593553	1.26782652847
0.1343452946	1.1623433613
0.1353312339	1.14814370418
0.1363171732	1.15118648785
0.1373031125	1.12887274095
0.1382890518	1.13090126339
0.1392749911	1.1268442185
0.1402609304	1.12785847973
0.1412468697	1.06396002269
0.142232809	1.10757325527
0.1432187483	1.07613115736
0.1442046876	1.06497428391
0.1451906269	1.08018820226
0.1461765662	1.06801706758
0.1471625055	1.06193150025
0.1481484448	1.08424524715
0.1491343841	1.14510092051
0.1501203234	1.09844490427
0.1511062627	1.0690313288
0.152092202	1.09337359815
0.1530781413	1.10960177772
0.1540640806	1.09844490427
0.1550500199	1.07511689614
0.1560359592	1.0690313288
0.1570218985	1.0690313288
0.1580078378	1.04266053701
0.1589937771	1.03860349212
0.1599797164	1.07917394103
0.1609656557	1.02947514112
0.161951595	1.08627376959
0.1629375343	1.04063201457
0.1639234736	1.08728803081
0.1649094129	1.07004559003
0.1658953522	1.12481569606
0.1668812915	1.11568734505
0.1678672308	1.02744661867
0.1688531701	1.05686019413
0.1698391094	1.09743064304
0.1708250487	1.03961775334
0.171810988	1.04570332068
0.1727969273	1.11467308383
0.1737828666	1.13597256951
0.1747688059	1.14205813684
0.1757547452	1.0690313288
0.1767406845	1.09743064304
0.1777266238	1.05686019413
0.1787125631	1.06193150025
0.1796985024	1.08931655326
0.1806844417	1.10960177772
0.181670381	1.03454644723
0.1826563203	1.05483167169
0.1836422596	1.06091723902
0.1846281989	1.09743064304
0.1856141382	1.08525950837
0.1866000775	1.08323098592
0.1875860168	1.08830229204
0.1885719561	1.05888871658
0.1895578954	1.03860349212
0.1905438347	1.07207411247
0.191529774	1.07207411247
0.1925157133	1.04976036557
0.1935016526	1.11670160628
0.1944875919	1.06193150025
0.1954735312	1.15118648785
0.1964594705	1.1045304716
0.1974454098	1.09235933693
0.1984313491	1.09945916549
0.1994172884	1.11264456138
0.2004032277	1.08830229204
0.201389167	1.12785847973
0.2023751063	1.12481569606
0.2033610456	1.10148768793
0.2043469849	1.1400296144
0.2053329242	1.13597256951
0.2063188635	1.14510092051
0.2073048028	1.12582995728
0.2082907421	1.12075865117
0.2092766814	1.16031483885
0.2102626207	1.12075865117
0.21124856	1.0954021206
0.2122344993	1.14104387562
0.2132204386	1.11670160628
0.2142063779	1.0822167247
0.2151923172	1.14611518174
0.2161782565	1.1978425041
0.2171641958	1.23232738567
0.2181501351	1.15118648785
0.2191360744	1.18161432453
0.2201220137	1.15727205519
0.221107953	1.11365882261
0.2220938923	1.1846571082
0.2230798316	1.14408665929
0.2240657709	1.11873012872
0.2250517102	1.09134507571
0.2260376495	1.14510092051
0.2270235888	1.21001363877
0.2280095281	1.18769989187
0.2289954674	1.17147171231
0.2299814067	1.20494233266
0.230967346	1.16132910008
0.2319532853	1.10047342671
0.2329392246	1.15524353274
0.2339251639	1.12075865117
0.2349111032	1.16640040619
0.2358970425	1.14712944296
0.2368829818	1.10960177772
0.2378689211	1.11163030016
0.2388548604	1.15017222663
0.2398407997	1.14307239807
0.240826739	1.10148768793
0.2418126783	1.19987102654
0.2427986176	1.12380143483
0.2437845569	1.10554473282
0.2447704962	1.10960177772
0.2457564355	1.18769989187
0.2467423748	1.19378545921
0.2477283141	1.16335762252
0.2487142534	1.1400296144
0.2497001927	1.17857154086
0.250686132	1.07815967981
0.2516720713	1.06396002269
0.2526580106	1.14408665929
0.2536439499	1.13090126339
0.2546298892	1.13090126339
0.2556158285	1.1623433613
0.2566017678	1.21204216122
0.2575877071	1.09641638182
0.2585736464	1.15625779396
0.2595595857	1.0954021206
0.260545525	1.10148768793
0.2615314643	1.17045745108
0.2625174036	1.1177158675
0.2635033429	1.11163030016
0.2644892822	1.0730883737
0.2654752215	1.17451449597
0.2664611608	1.14307239807
0.2674471001	1.09641638182
0.2684330394	1.11873012872
0.2694189787	1.0954021206
0.270404918	1.1268442185
0.2713908573	1.08018820226
0.2723767966	1.13191552462
0.2733627359	1.06598854514
0.2743486752	1.09743064304
0.2753346145	1.11365882261
0.2763205538	1.0599029778
0.2773064931	1.09743064304
0.2782924324	1.12380143483
0.2792783717	1.1177158675
0.280264311	1.07511689614
0.2812502503	1.08728803081
0.2822361896	1.08018820226
0.2832221289	1.05787445535
0.2842080682	1.0599029778
0.2851940075	1.14712944296
0.2861799468	1.15625779396
0.2871658861	1.06294576147
0.2881518254	1.05178888802
0.2891377647	1.06396002269
0.290123704	1.06193150025
0.2911096433	1.03556070845
0.2920955826	1.01831826767
0.2930815219	1.06294576147
0.2940674612	1.07410263492
0.2950534005	1.07714541859
0.2960393398	1.0954021206
0.2970252791	1.07511689614
0.2980112184	1.11568734505
0.2989971577	1.13800109195
0.299983097	1.09945916549
0.3009690363	1.06193150025
0.3019549756	1.11061603894
0.3029409149	1.06091723902
0.3039268542	1.10960177772
0.3049127935	1.06091723902
0.3058987328	1.05483167169
0.3068846721	1.03657496968
0.3078706114	1.07105985125
0.3088565507	1.07714541859
0.30984249	1.07714541859
0.3108284293	1.04773184313
0.3118143686	1.05584593291
0.3128003079	1.00716139422
0.3137862472	1.05483167169
0.3147721865	1.05787445535
0.3157581258	1.05178888802
0.3167440651	1.03657496968
0.3177300044	0.958476855522
0.3187159437	1.05686019413
0.319701883	1.08627376959
0.3206878223	1.02237531256
0.3216737616	0.989918953428
0.3226597009	1.0467175819
0.3236456402	1.00716139422
0.3246315795	1.03454644723
0.3256175188	0.99397599832
0.3266034581	1.0467175819
0.3275893974	1.09033081448
0.3285753367	0.990933214651
0.329561276	0.991947475874
0.3305472153	1.01324696155
0.3315331546	1.01831826767
0.3325190939	1.00918991666
0.3335050332	0.987890430983
0.3344909725	1.02846087989
0.3354769118	0.977747818755
0.3364628511	0.958476855522
0.3374487904	1.024403835
0.3384347297	1.02136105133
0.339420669	1.00614713299
0.3404066083	1.00817565544
0.3413925476	0.971662251419
0.3423784869	0.96861946775
0.3433644262	0.974705035087
0.3443503655	0.966590945305
0.3453363048	1.05483167169
0.3463222441	0.982819124869
0.3473081834	0.956448333077
0.3482941227	0.969633728973
0.349280062	1.01730400644
0.3502660013	1.01223270033
0.3512519406	0.967605206527
0.3522378799	0.998033043211
0.3532238192	0.980790602424
0.3542097585	1.02034679011
0.3551956978	0.944277198404
0.3561816371	0.966590945305
0.3571675764	0.980790602423
0.3581535157	0.990933214651
0.359139455	0.970647990196
0.3601253943	0.97571929631
0.3611113336	0.960505377968
0.3620972729	0.96861946775
0.3630832122	0.989918953429
0.3640691515	0.965576684082
0.3650550908	0.958476855522
0.3660410301	0.949348504517
0.3670269694	0.916892145389
0.3680129087	0.934134586176
0.368998848	0.967605206527
0.3699847873	0.951377026963
0.3709707266	1.04063201457
0.3719566659	1.01020417788
0.3729426052	0.946305720849
0.3739285445	0.908778055606
0.3749144838	0.969633728973
0.3759004231	0.989918953428
0.3768863624	1.00411861055
0.3778723017	0.890521353596
0.378858241	0.912835100498
0.3798441803	0.952391288186
0.3808301196	0.922977712725
0.3818160589	0.958476855522
0.3828019982	0.979776341201
0.3837879375	0.931091802508
0.3847738768	0.93210606373
0.3857598161	0.979776341201
0.3867457554	0.891535614819
0.3877316947	0.861107778136
0.388717634	0.930077541285
0.3897035733	0.923991973948
0.3906895126	0.946305720849
0.3916754519	0.905735271938
0.3926613912	0.896606920933
0.3936473305	0.872264651587
0.3946332698	0.870236129141
0.3956192091	0.929063280062
0.3966051484	0.917906406611
0.3975910877	0.908778055607
0.398577027	0.872264651587
0.3995629663	0.874293174032
0.4005489056	0.878350218923
0.4015348449	0.865164823027
0.4025207842	0.89559265971
0.4035067235	0.879364480146
0.4044926628	0.97571929631
0.4054786021	0.854007949577
0.4064645414	0.819523068002
0.4074504807	0.940220153513
0.40843642	0.865164823027
0.4094223593	0.910806578052
0.4104082986	0.883421525037
0.4113942379	0.862122039359
0.4123801772	0.888492831151
0.4133661165	0.918920667834
0.4143520558	0.919934929057
0.4153379951	0.900663965824
0.4163239344	0.872264651587
0.4173098737	0.928049018839
0.418295813	0.84792238224
0.4192817523	0.858064994468
0.4202676916	0.885450047483
0.4212536309	0.785038186428
0.4222395702	0.878350218923
0.4232255095	0.929063280062
0.4242114488	0.820537329225
0.4251973881	0.868207606695
0.4261833274	0.865164823027
0.4271692667	0.881393002592
0.428155206	0.821551590448
0.4291411453	0.855022210799
0.4301270846	0.893564137265
0.4311130239	0.799237843547
0.4320989632	0.833722725121
0.4330849025	0.812423239443
0.4340708418	0.883421525037
0.4350567811	0.886464308705
0.4360427204	0.842851076126
0.4370286597	0.828651419007
0.438014599	0.78199540276
0.4390005383	0.798223582324
0.4399864776	0.809380455774
0.4409724169	0.766781484418
0.4419583562	0.804309149661
0.4429442955	0.860093516913
0.4439302348	0.830679941453
0.4449161741	0.886464308705
0.4459021134	0.806337672106
0.4468880527	0.797209321101
0.447873992	0.84792238224
0.4488599313	0.837779770012
0.4498458706	0.797209321101
0.4508318099	0.80025210477
0.4518177492	0.81850880678
0.4528036885	0.788080970096
0.4537896278	0.773881312977
0.4547755671	0.81140897822
0.4557615064	0.815466023111
0.4567474457	0.790109492542
0.457733385	0.79315227621
0.4587193243	0.788080970096
0.4597052636	0.807351933329
0.4606912029	0.799237843547
0.4616771422	0.801266365992
0.4626630815	0.843865337349
0.4636490208	0.797209321101
0.4646349601	0.806337672106
0.4656208994	0.780981141537
0.4666068387	0.791123753765
0.467592778	0.750553304854
0.4685787173	0.773881312977
0.4695646566	0.817494545557
0.4705505959	0.773881312977
0.4715365352	0.795180798656
0.4725224745	0.780981141537
0.4735084138	0.76373870075
0.4744943531	0.786052447651
0.4754802924	0.719111206948
0.4764662317	0.779966880314
0.477452171	0.801266365992
0.4784381103	0.815466023111
0.4794240496	0.791123753765
0.4804099889	0.742439215071
0.4813959282	0.764752961972
0.4823818675	0.796195059878
0.4833678068	0.7748955742
0.4843537461	0.75663887219
0.4853396854	0.74548199874
0.4863256247	0.735339386512
0.487311564	0.78199540276
0.4882975033	0.729253819175
0.4892834426	0.776924096646
0.4902693819	0.7748955742
0.4912553212	0.803294888438
0.4922412605	0.749539043631
0.4932271998	0.768810006864
0.4942131391	0.775909835423
0.4951990784	0.790109492542
0.4961850177	0.760695917081
0.497170957	0.759681655859
0.4981568963	0.768810006863
0.4991428356	0.737367908958
0.5001287749	0.753596088522
0.5011147142	0.767795745641
0.5021006535	0.759681655859
0.5030865928	0.732296602844
0.5040725321	0.78199540276
0.5050584714	0.764752961972
0.5060444107	0.753596088522
0.50703035	0.750553304854
0.5080162893	0.706940072274
0.5090022286	0.72722529673
0.5099881679	0.728239557952
0.5109741072	0.712011378388
0.5119600465	0.749539043631
0.5129459858	0.737367908958
0.5139319251	0.734325125289
0.5149178644	0.717082684502
0.5159038037	0.734325125289
0.516889743	0.68361206415
0.5178756823	0.702883027383
0.5188616216	0.764752961972
0.5198475609	0.753596088522
0.5208335002	0.694768937601
0.5218194395	0.716068423279
0.5228053788	0.682597802928
0.5237913181	0.687669109041
0.5247772574	0.731282341621
0.5257631967	0.744467737517
0.526749136	0.682597802928
0.5277350753	0.72012546817
0.5287210146	0.687669109042
0.5297069539	0.768810006863
0.5306928932	0.72012546817
0.5316788325	0.679555019259
0.5326647718	0.734325125289
0.5336507111	0.698825982492
0.5346366504	0.697811721269
0.5356225897	0.70186876616
0.536608529	0.684626325373
0.5375944683	0.678540758037
0.5385804076	0.673469451923
0.5395663469	0.725196774284
0.5405522862	0.66535536214
0.5415382255	0.717082684502
0.5425241648	0.725196774284
0.5435101041	0.688683370264
0.5444960434	0.692740415155
0.5454819827	0.66535536214
0.546467922	0.699840243715
0.5474538613	0.668398145809
0.5484398006	0.719111206948
0.5494257399	0.726211035507
0.5504116792	0.706940072274
0.5513976185	0.692740415155
0.5523835578	0.692740415155
0.5533694971	0.707954333497
0.5543554364	0.733310864066
0.5553413757	0.667383884586
0.556327315	0.687669109042
0.5573132543	0.693754676378
0.5582991936	0.663326839695
0.5592851329	0.671440929477
0.5602710722	0.705925811051
0.5612570115	0.675497974368
0.5622429508	0.706940072274
0.5632288901	0.700854504938
0.5642148294	0.692740415155
0.5652007687	0.686654847819
0.566186708	0.668398145809
0.5671726473	0.694768937601
0.5681585866	0.66535536214
0.5691445259	0.694768937601
0.5701304652	0.648112921353
0.5711164045	0.660284056027
0.5721023438	0.612613778556
0.5730882831	0.673469451923
0.5740742224	0.696797460046
0.5750601617	0.715054162056
0.576046101	0.653184227467
0.5770320403	0.649127182576
0.5780179796	0.655212749913
0.5790039189	0.627827696898
0.5799898582	0.664341100918
0.5809757975	0.631884741789
0.5819617368	0.702883027383
0.5829476761	0.671440929477
0.5839336154	0.621742129561
0.5849195547	0.660284056027
0.585905494	0.646084398908
0.5868914333	0.653184227467
0.5878773726	0.677526496814
0.5888633119	0.642027354017
0.5898492512	0.650141443799
0.5908351905	0.639998831571
0.5918211298	0.651155705022
0.5928070691	0.64709866013
0.5937930084	0.628841958121
0.5947789477	0.669412407032
0.595764887	0.609570994888
0.5967508263	0.627827696898
0.5977367656	0.631884741789
0.5987227049	0.621742129561
0.5997086442	0.643041615239
0.6006945835	0.661298317249
0.6016805228	0.664341100918
0.6026664621	0.650141443799
0.6036524014	0.642027354017
0.6046383407	0.646084398908
0.60562428	0.662312578472
0.6066102193	0.657241272358
0.6075961586	0.621742129561
0.6085820979	0.595371337769
0.6095680372	0.625799174452
0.6105539765	0.695783198824
0.6115399158	0.651155705022
0.6125258551	0.662312578472
0.6135117944	0.659269794804
0.6144977337	0.601456905106
0.615483673	0.655212749913
0.6164696123	0.623770652007
0.6174555516	0.62478491323
0.6184414909	0.639998831571
0.6194274302	0.610585256111
0.6204133695	0.614642301002
0.6213993088	0.606528211219
0.6223852481	0.626813435675
0.6233711874	0.664341100918
0.6243571267	0.643041615239
0.625343066	0.620727868338
0.6263290053	0.625799174452
0.6273149446	0.606528211219
0.6283008839	0.613628039779
0.6292868232	0.611599517333
0.6302727625	0.671440929477
0.6312587018	0.667383884586
0.6322446411	0.605513949997
0.6332305804	0.646084398908
0.6342165197	0.652169966244
0.635202459	0.608556733665
0.6361883983	0.652169966244
0.6371743376	0.598414121437
0.6381602769	0.636956047903
0.6391462162	0.657241272358
0.6401321555	0.537558448071
0.6411180948	0.650141443799
0.6421040341	0.626813435675
0.6430899734	0.619713607116
0.6440759127	0.601456905106
0.645061852	0.592328554101
0.6460477913	0.611599517333
0.6470337306	0.610585256111
0.6480196699	0.607542472442
0.6490056092	0.625799174452
0.6499915485	0.624784913229
0.6509774878	0.587257247987
0.6519634271	0.594357076546
0.6529493664	0.632899003012
0.6539353057	0.618699345893
0.654921245	0.578128896982
0.6559071843	0.613628039779
0.6568931236	0.58827150921
0.6578790629	0.63594178668
0.6588650022	0.607542472442
0.6598509415	0.601456905106
0.6608368808	0.613628039779
0.6618228201	0.615656562224
0.6628087594	0.591314292878
0.6637946987	0.589285770432
0.664780638	0.54465827663
0.6657665773	0.577114635759
0.6667525166	0.601456905106
0.6677384559	0.582185941873
0.6687243952	0.579143158205
0.6697103345	0.591314292878
0.6706962738	0.622756390784
0.6716822131	0.561900717417
0.6726681524	0.621742129561
0.6736540917	0.582185941873
0.674640031	0.644055876462
0.6756259703	0.594357076546
0.6766119096	0.618699345893
0.6775978489	0.584214464318
0.6785837882	0.610585256111
0.6795697275	0.59942838266
0.6805556668	0.605513949997
0.6815416061	0.575086113313
0.6825275454	0.649127182576
0.6835134847	0.619713607116
0.684499424	0.64709866013
0.6854853633	0.607542472442
0.6864713026	0.554800888858
0.6874572419	0.58827150921
0.6884431812	0.578128896982
0.6894291205	0.594357076546
0.6904150598	0.596385598992
0.6914009991	0.5700148072
0.6923869384	0.602471166328
0.6933728777	0.561900717417
0.694358817	0.561900717417
0.6953447563	0.586242986764
0.6963306956	0.56291497864
0.6973166349	0.592328554101
0.6983025742	0.575086113313
0.6992885135	0.554800888858
0.7002744528	0.554800888858
0.7012603921	0.563929239863
0.7022463314	0.558857933749
0.7032322707	0.563929239863
0.70421821	0.548715321521
0.7052041493	0.572043329645
0.7061900886	0.597399860215
0.7071760279	0.612613778556
0.7081619672	0.584214464318
0.7091479065	0.56291497864
0.7101338458	0.52640157462
0.7111197851	0.564943501086
0.7121057244	0.582185941873
0.7130916637	0.586242986764
0.714077603	0.540601231739
0.7150635423	0.573057590868
0.7160494816	0.56291497864
0.7170354209	0.572043329645
0.7180213602	0.520316007284
0.7190072995	0.659269794804
0.7199932388	0.563929239863
0.7209791781	0.492930954269
0.7219651174	0.521330268506
0.7229510567	0.547701060299
0.723936996	0.516258962393
0.7249229353	0.579143158205
0.7259088746	0.54465827663
0.7268948139	0.55175810519
0.7278807532	0.560886456195
0.7288666925	0.525387313397
0.7298526318	0.527415835843
0.7308385711	0.534515664402
0.7318245104	0.590300031655
0.7328104497	0.573057590868
0.733796389	0.553786627635
0.7347823283	0.552772366412
0.7357682676	0.549729582744
0.7367542069	0.549729582744
0.7377401462	0.530458619511
0.7387260855	0.520316007284
0.7397120248	0.595371337769
0.7406979641	0.577114635759
0.7416839034	0.591314292878
0.7426698427	0.576100374536
0.743655782	0.540601231739
0.7446417213	0.516258962393
0.7456276606	0.523358790952
0.7466135999	0.602471166328
0.7475995392	0.541615492962
0.7485854785	0.539586970516
0.7495714178	0.58117168065
0.7505573571	0.542629754185
0.7515432964	0.559872194972
0.7525292357	0.54465827663
0.753515175	0.554800888858
0.7545011143	0.550743843967
0.7554870536	0.520316007284
0.7564729929	0.524373052175
0.7574589322	0.522344529729
0.7584448715	0.506116350165
0.7594308108	0.523358790952
0.7604167501	0.530458619511
0.7614026894	0.540601231739
0.7623886287	0.543644015407
0.763374568	0.51524470117
0.7643605073	0.574071852091
0.7653464466	0.560886456195
0.7663323859	0.545672537853
0.7673183252	0.502059305274
0.7683042645	0.536544186848
0.7692902038	0.517273223615
0.7702761431	0.576100374536
0.7712620824	0.537558448071
0.7722480217	0.52640157462
0.773233961	0.519301746061
0.7742199003	0.52640157462
0.7752058396	0.525387313397
0.7761917789	0.530458619511
0.7771777182	0.538572709294
0.7781636575	0.476702774704
0.7791495968	0.532487141957
0.7801355361	0.554800888858
0.7811214754	0.474674252259
0.7821074147	0.524373052175
0.783093354	0.505102088942
0.7840792933	0.534515664402
0.7850652326	0.504087827719
0.7860511719	0.491916693046
0.7870371112	0.501045044051
0.7880230505	0.500030782828
0.7890089898	0.528430097066
0.7899949291	0.498002260383
0.7909808684	0.523358790952
0.7919668077	0.500030782828
0.792952747	0.510173395056
0.7939386863	0.507130611388
0.7949246256	0.484816864487
0.7959105649	0.506116350165
0.7968965042	0.475688513482
0.7978824435	0.520316007284
0.7988683828	0.500030782828
0.7998543221	0.517273223615
0.8008402614	0.512201917501
0.8018262007	0.529444358289
0.80281214	0.50814487261
0.8037980793	0.502059305274
0.8047840186	0.51524470117
0.8057699579	0.495973737937
0.8067558972	0.530458619511
0.8077418365	0.505102088942
0.8087277758	0.481774080818
0.8097137151	0.486845386932
0.8106996544	0.473659991036
0.8116855937	0.516258962393
0.812671533	0.500030782828
0.8136574723	0.485831125709
0.8146434116	0.512201917501
0.8156293509	0.485831125709
0.8166152902	0.504087827719
0.8176012295	0.480759819595
0.8185871688	0.502059305274
0.8195731081	0.484816864486
0.8205590474	0.507130611388
0.8215449867	0.46047459514
0.822530926	0.480759819595
0.8235168653	0.504087827719
0.8245028046	0.528430097066
0.8254887439	0.477717035927
0.8264746832	0.512201917501
0.8274606225	0.488873909378
0.8284465618	0.506116350165
0.8294325011	0.507130611388
0.8304184404	0.498002260383
0.8314043797	0.481774080818
0.832390319	0.477717035927
0.8333762583	0.522344529729
0.8343621976	0.505102088942
0.8353481369	0.413818578892
0.8363340762	0.472645729813
0.8373200155	0.50814487261
0.8383059548	0.469602946145
0.8392918941	0.501045044051
0.8402778334	0.500030782828
0.8412637727	0.47163146859
0.842249712	0.47163146859
0.8432356513	0.46047459514
0.8442215906	0.485831125709
0.8452075299	0.444246415575
0.8461934692	0.431061019679
0.8471794085	0.451346244135
0.8481653478	0.456417550249
0.8491512871	0.499016521605
0.8501372264	0.436132325793
0.8511231657	0.446274938021
0.852109105	0.461488856363
0.8530950443	0.449317721689
0.8540809836	0.461488856363
0.8550669229	0.466560162477
0.8560528622	0.437146587016
0.8570388015	0.438160848239
0.8580247408	0.513216178724
0.8590106801	0.452360505358
0.8599966194	0.474674252259
0.8609825587	0.476702774704
0.861968498	0.475688513482
0.8629544373	0.455403289026
0.8639403766	0.47873129715
0.8649263159	0.4898881706
0.8659122552	0.428018236011
0.8668981945	0.413818578892
0.8678841338	0.47873129715
0.8688700731	0.413818578892
0.8698560124	0.450331982912
0.8708419517	0.433089542125
0.871827891	0.468588684922
0.8728138303	0.400633182996
0.8737997696	0.401647444219
0.8747857089	0.418889885006
0.8757716482	0.459460333917
0.8767575875	0.437146587016
0.8777435268	0.399618921773
0.8787294661	0.420918407452
0.8797154054	0.439175109462
0.8807013447	0.428018236011
0.881687284	0.438160848239
0.8826732233	0.44221789313
0.8836591626	0.416861362561
0.8846451019	0.42396119112
0.8856310412	0.445260676798
0.8866169805	0.455403289026
0.8876029198	0.398604660551
0.8885888591	0.412804317669
0.8895747984	0.392519093214
0.8905607377	0.403675966665
0.891546677	0.402661705442
0.8925326163	0.397590399328
0.8935185556	0.381362219763
0.8945044949	0.403675966664
0.8954904342	0.383390742209
0.8964763735	0.418889885006
0.8974623128	0.392519093214
0.8984482521	0.40570448911
0.8994341914	0.403675966664
0.9004201307	0.412804317669
0.90140607	0.393533354437
0.9023920093	0.361076995308
0.9033779486	0.379333697318
0.9043638879	0.366148301422
0.9053498272	0.368176823867
0.9063357665	0.3874477871
0.9073217058	0.345863076966
0.9083076451	0.394547615659
0.9092935844	0.354991427971
0.9102795237	0.390490570768
0.911265463	0.396576138105
0.9122514023	0.353977166748
0.9132373416	0.364119778976
0.9142232809	0.36919108509
0.9152092202	0.365134040199
0.9161951595	0.349920121857
0.9171810988	0.336734725961
0.9181670381	0.371219607536
0.9191529774	0.346877338189
0.9201389167	0.335720464739
0.921124856	0.317463762729
0.9221107953	0.317463762729
0.9230967346	0.320506546397
0.9240826739	0.333691942293
0.9250686132	0.349920121857
0.9260545525	0.363105517753
0.9270404918	0.346877338189
0.9280264311	0.345863076966
0.9290123704	0.37629091365
0.9299983097	0.331663419847
0.930984249	0.340791770852
0.9319701883	0.340791770852
0.9329561276	0.313406717837
0.9339420669	0.324563591288
0.9349280062	0.335720464739
0.9359139455	0.309349672946
0.9368998848	0.342820293298
0.9378858241	0.340791770852
0.9388717634	0.318478023951
0.9398577027	0.311378195392
0.940843642	0.295150015828
0.9418295813	0.340791770852
0.9428155206	0.344848815744
0.9438014599	0.295150015828
0.9447873992	0.301235583164
0.9457733385	0.32152080762
0.9467592778	0.302249844387
0.9477452171	0.282978881154
0.9487311564	0.286021664823
0.9497170957	0.309349672946
0.950703035	0.27790757504
0.9516889743	0.304278366833
0.9526749136	0.295150015828
0.9536608529	0.295150015828
0.9546467922	0.306306889278
0.9556327315	0.318478023951
0.9566186708	0.302249844387
0.9576046101	0.300221321941
0.9585905494	0.320506546397
0.9595764887	0.334706203516
0.960562428	0.310363934169
0.9615483673	0.301235583164
0.9625343066	0.286021664823
0.9635202459	0.348905860635
0.9645061852	0.325577852511
0.9654921245	0.319492285174
0.9664780638	0.292107232159
0.9674640031	0.304278366833
0.9684499424	0.283993142377
0.9694358817	0.279936097486
0.970421821	0.31442097906
0.9714077603	0.281964619931
0.9723936996	0.288050187268
0.9733796389	0.338763248407
0.9743655782	0.301235583164
0.9753515175	0.319492285174
0.9763374568	0.338763248407
0.9773233961	0.295150015828
0.9783093354	0.328620636179
0.9792952747	0.304278366833
0.980281214	0.267764962813
0.9812671533	0.301235583164
0.9822530926	0.307321150501
0.9832390319	0.254579566917
0.9842249712	0.257622350585
0.9852109105	0.247479738357
0.9861968498	0.276893313818
0.9871827891	0.274864791372
0.9881687284	0.279936097486
0.9891546677	0.246465477134
0.990140607	0.226180252679
0.9911265463	0.254579566917
0.9921124856	0.244436954689
0.9930984249	0.238351387352
0.9940843642	0.243422693466
0.9950703035	0.252551044471
0.9960562428	0.289064448491
0.9970421821	0.2850074036
0.9980281214	0.258636611808
0.9990140607	41.922459121


==> figs/posterior_var_plots/binned_posterior_var_nu_0.356225.dat <==
0.0128757	0.00101304364607
0.0138628243	0.00101304364607
0.0148499486	0.00506521823037
0.0158370729	0.00810434916859
0.0168241972	0.0212739165675
0.0178113215	0.0476130513655
0.0187984458	0.0840826226241
0.0197855701	0.101304364607
0.0207726944	0.149930459619
0.0217598187	0.244143518704
0.022746943	0.362669625294
0.0237340673	0.513613128559
0.0247211916	0.480182688239
0.0257083159	0.591617489307
0.0266954402	0.783082738415
0.0276825645	0.922882761573
0.0286696888	1.24097846644
0.0296568131	1.48309589785
0.0306439374	1.98353945901
0.0316310617	2.34215690972
0.032618186	1.45371763212
0.0336053103	1.58845243704
0.0345924346	1.84373943585
0.0355795589	1.96226554244
0.0365666832	2.28643950919
0.0375538075	2.53767433341
0.0385409318	2.98746571227
0.0395280561	3.33190055194
0.0405151804	3.73306583578
0.0415023047	4.40268768584
0.042489429	5.03482692099
0.0434765533	5.57781831528
0.0444636776	6.08231405103
0.0454508019	6.97379245957
0.0464379262	7.21084467275
0.0474250505	6.3852141012
0.0484121748	2.70583957866
0.0493992991	3.32278315912
0.0503864234	2.97530918852
0.0513735477	3.11105703709
0.052360672	3.34000490111
0.0533477963	3.53349623751
0.0543349206	3.51728753917
0.0553220449	3.57199189606
0.0563091692	3.60744842367
0.0572962935	3.69457017723
0.0582834178	3.82930498216
0.0592705421	3.92959630312
0.0602576664	3.95492239427
0.0612447907	4.21831374225
0.062231915	4.46144421731
0.0632190393	4.54147466535
0.0642061636	4.80385296968
0.0651932879	4.96492690941
0.0661804122	5.37318349878
0.0671675365	5.5869357081
0.0681546608	5.75611399699
0.0691417851	6.07927492009
0.0701289094	6.28289669295
0.0711160337	6.48347933487
0.072103158	6.64961849283
0.0730902823	6.94340115019
0.0740774066	7.13891857388
0.0750645309	7.1612055341
0.0760516552	7.54109690137
0.0770387795	7.77105780903
0.0780259038	7.94530131616
0.0790130281	8.31607529062
0.0800001524	8.41535356793
0.0809872767	8.61492316621
0.081974401	8.88540581971
0.0829615253	8.92592756556
0.0839486496	9.27745371074
0.0849357739	9.59960159019
0.0859228982	9.73129726418
0.0869100225	9.90047555308
0.0878971468	9.83969293431
0.0888842711	9.47803635267
0.0898713954	7.43675340583
0.0908585197	16.2704939996
0.091845644	1.8954046618
0.0928327683	1.50335677077
0.0938198926	1.61479157184
0.0948070169	1.59655678621
0.0957941412	1.83968726127
0.0967812655	1.94403075682
0.0977683898	2.11219600206
0.0987555141	2.00481337558
0.0997426384	1.90452205462
0.1007297627	1.77080029334
0.101716887	1.77991768615
0.1027040113	1.72926550385
0.1036911356	1.66341766685
0.1046782599	1.70292636905
0.1056653842	1.75661768229
0.1066525085	1.65531331768
0.1076396328	1.75965681323
0.1086267571	1.72217419833
0.1096138814	1.70900463093
0.1106010057	1.65936549227
0.11158813	1.74952637677
0.1125752543	1.58845243704
0.1135623786	1.66645679779
0.1145495029	1.71812202374
0.1155366272	1.7150828928
0.1165237515	1.6907698453
0.1175108758	1.68570462707
0.1184980001	1.79815247178
0.1194851244	1.64822201216
0.1204722487	1.69583506353
0.121459373	1.65733940498
0.1224464973	1.56616547683
0.1234336216	1.61783070278
0.1244207459	1.6644307105
0.1254078702	1.62998722653
0.1263949945	1.62086983372
0.1273821188	1.50538285807
0.1283692431	1.60871330997
0.1293563674	1.59149156798
0.1303434917	1.60668722267
0.131330616	1.59453069892
0.1323177403	1.60364809173
0.1333048646	1.57933504423
0.1342919889	1.47397850504
0.1352791132	1.58845243704
0.1362662375	1.52057851276
0.1372533618	1.46587415587
0.1382404861	1.4952524216
0.1392276104	1.4182611045
0.1402147347	1.53070894922
0.141201859	1.46182198128
0.1421889833	1.43041762826
0.1431761076	1.45675676305
0.1441632319	1.43548284649
0.1451503562	1.44257415201
0.1461374805	1.40306544981
0.1471246048	1.43345675919
0.1481117291	1.44358719566
0.1490988534	1.48512198514
0.1500859777	1.41927414815
0.151073102	1.38179153324
0.1520602263	1.41724806086
0.1530473506	1.4577698067
0.1540344749	1.41724806086
0.1550215992	1.39800023158
0.1560087235	1.3807784896
0.1569958478	1.37875240231
0.1579829721	1.41116979898
0.1589700964	1.40813066804
0.1599572207	1.393948057
0.160944345	1.41218284263
0.1619314693	1.46283502493
0.1629185936	1.34532196199
0.1639057179	1.35038718022
0.1648928422	1.39597414429
0.1658799665	1.37267414043
0.1668670908	1.34228283105
0.1678542151	1.37773935866
0.1688413394	1.4050915371
0.1698284637	1.44358719566
0.170815588	1.31898282719
0.1718027123	1.39293501335
0.1727898366	1.41927414815
0.1737769609	1.33113935094
0.1747640852	1.27846108135
0.1757512095	1.33620456917
0.1767383338	1.41724806086
0.1777254581	1.30074804156
0.1787125824	1.37368718408
0.1796997067	1.29568282333
0.180686831	1.35342631115
0.1816739553	1.3037871725
0.1826610796	1.34937413657
0.1836482039	1.31999587083
0.1846353282	1.31087847802
0.1856224525	1.393948057
0.1866095768	1.33924370011
0.1875967011	1.33012630729
0.1885838254	1.25617412113
0.1895709497	1.36558283491
0.190558074	1.30074804156
0.1915451983	1.39090892606
0.1925323226	1.34532196199
0.1935194469	1.33721761282
0.1945065712	1.30986543437
0.1954936955	1.34025674376
0.1964808198	1.33823065646
0.1974679441	1.27136977582
0.1984550684	1.34329587469
0.1994421927	1.35646544209
0.200429317	1.38584370783
0.2014164413	1.30783934708
0.2024035656	1.31898282719
0.2033906899	1.33620456917
0.2043778142	1.33113935094
0.2053649385	1.29770891062
0.2063520628	1.30277412885
0.2073391871	1.29872195427
0.2083263114	1.36558283491
0.2093134357	1.3037871725
0.21030056	1.37470022772
0.2112876843	1.35342631115
0.2122748086	1.34836109292
0.2132619329	1.37773935866
0.2142490572	1.4071176244
0.2152361815	1.32506108906
0.2162233058	1.26934368853
0.2172104301	1.35140022386
0.2181975544	1.25820020842
0.2191846787	1.28656543051
0.220171803	1.36659587855
0.2211589273	1.35241326751
0.2221460516	1.26731760124
0.2231331759	1.33823065646
0.2241203002	1.24806977196
0.2251074245	1.2906176051
0.2260945488	1.31796978354
0.2270816731	1.28960456145
0.2280687974	1.24806977196
0.2290559217	1.26123933936
0.230043046	1.31391760896
0.2310301703	1.28757847416
0.2320172946	1.29872195427
0.2330044189	1.22983498633
0.2339915432	1.24806977196
0.2349786675	1.21565237529
0.2359657918	1.213626288
0.2369529161	1.2642784703
0.2379400404	1.26326542665
0.2389271647	1.25414803384
0.239914289	1.29365673604
0.2409014133	1.18627410955
0.2418885376	1.26022629572
0.2428756619	1.23692629186
0.2438627862	1.26022629572
0.2448499105	1.21970454987
0.2458370348	1.22882194269
0.2468241591	1.20552193883
0.2478112834	1.22274368081
0.2487984077	1.17209149851
0.249785532	1.14473932006
0.2507726563	1.17715671674
0.2517597806	1.17918280403
0.2527469049	1.20856106977
0.2537340292	1.20552193883
0.2547211535	1.21463933164
0.2557082778	1.17107845486
0.2566954021	1.20450889518
0.2576825264	1.19133932778
0.2586696507	1.21970454987
0.259656775	1.14575236371
0.2606438993	1.16905236757
0.2616310236	1.20957411341
0.2626181479	1.12245235985
0.2636052722	1.18424802226
0.2645923965	1.25212194655
0.2655795208	1.15385671288
0.2665666451	1.213626288
0.2675537694	1.14575236371
0.2685408937	1.16398714934
0.269528018	1.14068714548
0.2705151423	1.13967410183
0.2715022666	1.11941322891
0.2724893909	1.15183062559
0.2734765152	1.13663497089
0.2744636395	1.1609480184
0.2754507638	1.10523061787
0.2764378881	1.11434801068
0.2774250124	1.10421757422
0.2784121367	1.09104800682
0.279399261	1.11130887974
0.2803863853	1.13967410183
0.2813735096	1.07585235213
0.2823606339	1.05457843556
0.2833477582	1.08699583224
0.2843348825	1.13562192725
0.2853220068	1.10421757422
0.2863091311	1.06673495932
0.2872962554	1.08902191953
0.2882833797	1.05660452285
0.289270504	1.09307409411
0.2902576283	1.07281322119
0.2912447526	1.08598278859
0.2922318769	1.07889148307
0.2932190012	1.13764801454
0.2942061255	1.10219148693
0.2951932498	0.976574074815
0.2961803741	1.07889148307
0.2971674984	1.01405668972
0.2981546227	1.08193061401
0.299141747	1.08902191953
0.3001288713	1.01709582066
0.3011159956	1.13359583996
0.3021031199	1.08699583224
0.3030902442	1.05964365379
0.3040773685	1.11130887974
0.3050644928	1.06876104661
0.3060516171	1.04546104275
0.3070387414	1.06572191567
0.3080258657	1.03229147535
0.30901299	1.03836973723
0.3100001143	1.01709582066
0.3109872386	0.996834947737
0.3119743629	1.03431756264
0.3129614872	1.01101755878
0.3139486115	1.01405668972
0.3149357358	0.961378420124
0.3159228601	0.983665380338
0.3169099844	1.04242191181
0.3178971087	1.03026538806
0.318884233	0.961378420124
0.3198713573	0.953274070955
0.3208584816	0.991769729506
0.3218456059	0.937065372618
0.3228327302	1.00088712232
0.3238198545	0.99075668586
0.3248069788	0.98569146763
0.3257941031	0.974547987523
0.3267812274	0.981639293045
0.3277683517	0.973534943877
0.328755476	0.986704511276
0.3297426003	0.974547987523
0.3307297246	0.969482769293
0.3317168489	0.913765368759
0.3327039732	0.968469725646
0.3336910975	0.954287114601
0.3346782218	0.937065372618
0.3356653461	0.96239146377
0.3366524704	0.968469725646
0.3376395947	0.977587118461
0.338626719	0.979613205753
0.3396138433	0.935039285326
0.3406009676	0.943143634495
0.3415880919	0.903634932298
0.3425752162	0.935039285326
0.3435623405	0.888439277607
0.3445494648	1.0069653842
0.3455365891	0.879321884792
0.3465237134	0.898569714067
0.3475108377	0.917817543343
0.348497962	0.978600162107
0.3494850863	0.909713194174
0.3504722106	0.953274070955
0.3514593349	0.906674063236
0.3524464592	0.901608845006
0.3534335835	0.896543626775
0.3544207078	0.886413190315
0.3554078321	0.899582757714
0.3563949564	0.878308841146
0.3573820807	0.901608845006
0.358369205	0.891478408545
0.3593563293	0.913765368758
0.3603434536	0.863113186455
0.3613305779	0.881347972084
0.3623177022	0.833734920719
0.3633048265	0.874256666562
0.3642919508	0.894517539483
0.3652790751	0.83069578978
0.3662661994	0.908700150528
0.3672533237	0.855008837286
0.368240448	0.852982749994
0.3692275723	0.929974067096
0.3702146966	0.879321884792
0.3712018209	0.816513178735
0.3721889452	0.922882761573
0.3731760695	0.864126230101
0.3741631938	0.922882761573
0.3751503181	0.857034924578
0.3761374424	0.846904488118
0.3771245667	0.827656658842
0.378111691	0.807395785921
0.3790988153	0.833734920719
0.3800859396	0.899582757714
0.3810730639	0.859061011871
0.3820601882	0.875269710208
0.3830473125	0.88236101573
0.3840344368	0.834747964365
0.3850215611	0.838800138949
0.3860086854	0.844878400825
0.3869958097	0.794226218522
0.387982934	0.826643615196
0.3889700583	0.833734920719
0.3899571826	0.818539266028
0.3909443069	0.834747964365
0.3919314312	0.846904488118
0.3929185555	0.785108825707
0.3939056798	0.808408829567
0.3948928041	0.782069694769
0.3958799284	0.812461004151
0.3968670527	0.765860996432
0.397854177	0.747626210802
0.3988413013	0.780043607477
0.3998284256	0.846904488118
0.4008155499	0.839813182595
0.4018026742	0.7739653456
0.4027897985	0.728378381527
0.4037769228	0.79726534946
0.4047640471	0.79220013123
0.4057511714	0.779030563831
0.4067382957	0.801317524044
0.40772542	0.782069694769
0.4087125443	0.788147956645
0.4096996686	0.733443599757
0.4106867929	0.805369698629
0.4116739172	0.804356654983
0.4126610415	0.772952301954
0.4136481658	0.737495774342
0.4146352901	0.716221857774
0.4156224144	0.779030563831
0.4166095387	0.778017520185
0.417596663	0.787134912999
0.4185837873	0.785108825707
0.4195709116	0.754717516325
0.4205580359	0.710143595898
0.4215451602	0.757756647263
0.4225322845	0.748639254449
0.4235194088	0.746613167156
0.4245065331	0.76383490914
0.4254936574	0.723313163297
0.4264807817	0.710143595898
0.427467906	0.696974028499
0.4284550303	0.713182726836
0.4294421546	0.689882722976
0.4304292789	0.707104464959
0.4314164032	0.732430556111
0.4324035275	0.703052290375
0.4333906518	0.693934897561
0.4343777761	0.670634893701
0.4353649004	0.678739242869
0.4363520247	0.721287076005
0.437339149	0.743574036218
0.4383262733	0.687856635684
0.4393133976	0.74560012351
0.4403005219	0.704065334021
0.4412876462	0.715208814128
0.4422747705	0.71723490142
0.4432618948	0.694947941207
0.4442490191	0.668608806409
0.4452361434	0.677726199223
0.4462232677	0.71216968319
0.447210392	0.654426195364
0.4481975163	0.708117508606
0.4491846406	0.628087060566
0.4501717649	0.669621850055
0.4511588892	0.685830548392
0.4521460135	0.678739242869
0.4531331378	0.701026203083
0.4541202621	0.662530544532
0.4551073864	0.669621850055
0.4560945107	0.68886967933
0.457081635	0.684817504746
0.4580687593	0.653413151718
0.4590558836	0.697987072145
0.4600430079	0.675700111931
0.4610301322	0.642269671611
0.4620172565	0.651387064425
0.4630043808	0.706091421313
0.4639915051	0.667595762763
0.4649786294	0.650374020779
0.4659657537	0.733443599757
0.466952878	0.681778373808
0.4679400023	0.641256627965
0.4689271266	0.624034885981
0.4699142509	0.630113147858
0.4709013752	0.63213923515
0.4718884995	0.689882722976
0.4728756238	0.634165322442
0.4738627481	0.640243584319
0.4748498724	0.65543923901
0.4758369967	0.653413151718
0.476824121	0.647334889841
0.4778112453	0.625047929628
0.4787983696	0.714195770482
0.4797854939	0.62707401692
0.4807726182	0.63720445338
0.4817597425	0.674687068285
0.4827468668	0.645308802549
0.4837339911	0.631126191504
0.4847211154	0.619982711397
0.4857082397	0.685830548392
0.486695364	0.611878362229
0.4876824883	0.600734882122
0.4886696126	0.614917493167
0.4896567369	0.622008798689
0.4906438612	0.605800100352
0.4916309855	0.626060973274
0.4926181098	0.623021842335
0.4936052341	0.586552271077
0.4945923584	0.623021842335
0.4955794827	0.630113147858
0.496566607	0.609852274936
0.4975537313	0.588578358369
0.4985408556	0.592630532953
0.4995279799	0.624034885981
0.5005151042	0.560213136279
0.5015022285	0.57540879097
0.5024893528	0.605800100352
0.5034764771	0.614917493167
0.5044636014	0.631126191504
0.5054507257	0.617956624105
0.50643785	0.562239223571
0.5074249743	0.597695751183
0.5084120986	0.607826187644
0.5093992229	0.594656620245
0.5103863472	0.579460965554
0.5113734715	0.556160961695
0.5123605958	0.595669663891
0.5133477201	0.572369660032
0.5143348444	0.576421834616
0.5153219687	0.600734882122
0.516309093	0.512600084913
0.5172962173	0.591617489307
0.5182833416	0.577434878262
0.5192704659	0.587565314723
0.5202575902	0.57034357274
0.5212447145	0.574395747324
0.5222318388	0.536913132419
0.5232189631	0.597695751184
0.5242060874	0.565278354509
0.5251932117	0.55210878711
0.526180336	0.563252267217
0.5271674603	0.563252267217
0.5281545846	0.592630532953
0.5291417089	0.55210878711
0.5301288332	0.57034357274
0.5311159575	0.557174005341
0.5321030818	0.541978350649
0.5330902061	0.562239223571
0.5340773304	0.529821826897
0.5350644547	0.548056612526
0.536051579	0.550082699818
0.5370387033	0.522730521374
0.5380258276	0.530834870543
0.5390129519	0.568317485447
0.5400000762	0.535900088773
0.5409872005	0.542991394296
0.5419743248	0.560213136279
0.5429614491	0.558187048987
0.5439485734	0.541978350649
0.5449356977	0.549069656172
0.545922822	0.525769652312
0.5469099463	0.526782695958
0.5478970706	0.497404430222
0.5488841949	0.52374356502
0.5498713192	0.540965307003
0.5508584435	0.497404430222
0.5518455678	0.493352255638
0.5528326921	0.583513140138
0.5538198164	0.563252267217
0.5548069407	0.510573997621
0.555794065	0.557174005341
0.5567811893	0.511587041267
0.5577683136	0.498417473868
0.5587554379	0.516652259498
0.5597425622	0.526782695958
0.5607296865	0.516652259498
0.5617168108	0.51867834679
0.5627039351	0.530834870543
0.5636910594	0.546030525234
0.5646781837	0.512600084913
0.565665308	0.514626172206
0.5666524323	0.501456604806
0.5676395566	0.496391386576
0.5686266809	0.470052251778
0.5696138052	0.532860957835
0.5706009295	0.485247906469
0.5715880538	0.493352255638
0.5725751781	0.506521823037
0.5735623024	0.52880878325
0.5745494267	0.483221819177
0.575536551	0.502469648453
0.5765236753	0.494365299284
0.5775107996	0.46701312084
0.5784979239	0.473091382716
0.5794850482	0.451817466149
0.5804721725	0.491326168346
0.5814592968	0.462960946256
0.5824464211	0.501456604806
0.5834335454	0.482208775531
0.5844206697	0.456882684379
0.585407794	0.532860957835
0.5863949183	0.483221819177
0.5873820426	0.512600084913
0.5883691669	0.513613128559
0.5893562912	0.46701312084
0.5903434155	0.474104426363
0.5913305398	0.466000077194
0.5923176641	0.473091382716
0.5933047884	0.452830509795
0.5942919127	0.474104426363
0.595279037	0.449791378857
0.5962661613	0.420413113121
0.5972532856	0.474104426363
0.5982404099	0.468026164486
0.5992275342	0.43864789875
0.6002146585	0.540965307003
0.6012017828	0.43864789875
0.6021889071	0.451817466149
0.6031760314	0.481195731885
0.6041631557	0.49537834293
0.60515028	0.476130513655
0.6061374043	0.463973989902
0.6071245286	0.434595724166
0.6081116529	0.437634855104
0.6090987772	0.43864789875
0.6100859015	0.454856597087
0.6110730258	0.456882684379
0.6120601501	0.464987033548
0.6130472744	0.440673986042
0.6140343987	0.448778335211
0.615021523	0.457895728025
0.6160086473	0.401165283845
0.6169957716	0.44371311698
0.6179828959	0.471065295424
0.6189700202	0.429530505935
0.6199571445	0.449791378857
0.6209442688	0.455869640733
0.6219313931	0.421426156767
0.6229185174	0.434595724166
0.6239056417	0.435608767812
0.624892766	0.41534789489
0.6258798903	0.442700073334
0.6268670146	0.442700073334
0.6278541389	0.423452244059
0.6288412632	0.451817466149
0.6298283875	0.441687029688
0.6308155118	0.445739204272
0.6318026361	0.400152240199
0.6327897604	0.49537834293
0.6337768847	0.420413113121
0.634764009	0.455869640733
0.6357511333	0.402178327491
0.6367382576	0.419400069475
0.6377253819	0.474104426363
0.6387125062	0.421426156767
0.6396996305	0.423452244059
0.6406867548	0.428517462289
0.6416738791	0.428517462289
0.6426610034	0.411295720306
0.6436481277	0.426491374997
0.644635252	0.396100065615
0.6456223763	0.424465287705
0.6466095006	0.404204414783
0.6475966249	0.400152240199
0.6485837492	0.427504418643
0.6495708735	0.379891367278
0.6505579978	0.408256589368
0.6515451221	0.41534789489
0.6525322464	0.416360938536
0.6535193707	0.447765291565
0.654506495	0.392047891031
0.6554936193	0.431556593227
0.6564807436	0.420413113121
0.6574678679	0.419400069475
0.6584549922	0.427504418643
0.6594421165	0.392047891031
0.6604292408	0.355578319772
0.6614163651	0.401165283845
0.6624034894	0.409269633014
0.6633906137	0.364695712587
0.664377738	0.389008760092
0.6653648623	0.414334851244
0.6663519866	0.424465287705
0.6673391109	0.392047891031
0.6683262352	0.400152240199
0.6693133595	0.392047891031
0.6703004838	0.430543549581
0.6712876081	0.404204414783
0.6722747324	0.385969629154
0.6732618567	0.380904410924
0.674248981	0.420413113121
0.6752361053	0.393060934677
0.6762232296	0.374826149047
0.6772103539	0.364695712587
0.6781974782	0.400152240199
0.6791846025	0.370773974463
0.6801717268	0.406230502076
0.6811588511	0.350513101542
0.6821459754	0.407243545722
0.6831330997	0.419400069475
0.684120224	0.36368266894
0.6851073483	0.379891367278
0.6860944726	0.374826149047
0.6870815969	0.348487014249
0.6880687212	0.367734843525
0.6890558455	0.385969629154
0.6900429698	0.361656581648
0.6910300941	0.372800061755
0.6920172184	0.387995716446
0.6930043427	0.357604407064
0.693991467	0.391034847385
0.6949785913	0.383943541862
0.6959657156	0.370773974463
0.6969528399	0.397113109261
0.6979399642	0.343421796019
0.6989270885	0.343421796019
0.6999142128	0.379891367278
0.7009013371	0.356591363418
0.7018884614	0.36368266894
0.7028755857	0.372800061755
0.70386271	0.370773974463
0.7048498343	0.359630494356
0.7058369586	0.411295720306
0.7068240829	0.382930498216
0.7078112072	0.345447883311
0.7087983315	0.369760930817
0.7097854558	0.409269633014
0.7107725801	0.367734843525
0.7117597044	0.320121792159
0.7127468287	0.327213097682
0.713733953	0.385969629154
0.7147210773	0.317082661221
0.7157082016	0.366721799879
0.7166953259	0.354565276126
0.7176824502	0.345447883311
0.7186695745	0.334304403204
0.7196566988	0.33531744685
0.7206438231	0.336330490496
0.7216309474	0.33531744685
0.7226180717	0.346460926957
0.723605196	0.334304403204
0.7245923203	0.332278315912
0.7255794446	0.362669625294
0.7265665689	0.347473970603
0.7275536932	0.33531744685
0.7285408175	0.366721799879
0.7295279418	0.320121792159
0.7305150661	0.308978312052
0.7315021904	0.375839192693
0.7324893147	0.362669625294
0.733476439	0.357604407064
0.7344635633	0.361656581648
0.7354506876	0.293782657361
0.7364378119	0.345447883311
0.7374249362	0.357604407064
0.7384120605	0.354565276126
0.7393991848	0.309991355699
0.7403863091	0.314043530283
0.7413734334	0.2968217883
0.7423605577	0.314043530283
0.743347682	0.328226141328
0.7443348063	0.318095704867
0.7453219306	0.349500057895
0.7463090549	0.342408752373
0.7472961792	0.327213097682
0.7482833035	0.340382665081
0.7492704278	0.322147879451
0.7502575521	0.337343534143
0.7512446764	0.324173966744
0.7522318007	0.323160923098
0.753218925	0.329239184974
0.7542060493	0.308978312053
0.7551931736	0.307965268406
0.7561802979	0.300873962884
0.7571674222	0.294795701007
0.7581545465	0.331265272266
0.7591416708	0.315056573929
0.7601287951	0.282639177255
0.7611159194	0.323160923098
0.7621030437	0.294795701007
0.763090168	0.316069617575
0.7640772923	0.349500057895
0.7650644166	0.307965268406
0.7660515409	0.299860919238
0.7670386652	0.321134835805
0.7680257895	0.317082661221
0.7690129138	0.322147879451
0.7700000381	0.315056573929
0.7709871624	0.291756570069
0.7719742867	0.324173966744
0.772961411	0.368747887171
0.7739485353	0.27352178444
0.7749356596	0.312017442991
0.7759227839	0.314043530283
0.7769099082	0.309991355699
0.7778970325	0.304926137468
0.7788841568	0.279600046316
0.7798712811	0.304926137468
0.7808584054	0.32518701039
0.7818455297	0.27858700267
0.782832654	0.314043530283
0.7838197783	0.276560915378
0.7848069026	0.298847875592
0.7857940269	0.266430478917
0.7867811512	0.272508740794
0.7877682755	0.319108748513
0.7887553998	0.280613089962
0.7897425241	0.304926137468
0.7907296484	0.303913093822
0.7917167727	0.312017442991
0.792703897	0.321134835805
0.7936910213	0.298847875592
0.7946781456	0.291756570069
0.7956652699	0.275547871732
0.7966523942	0.298847875592
0.7976395185	0.27858700267
0.7986266428	0.27858700267
0.7996137671	0.316069617575
0.8006008914	0.307965268406
0.8015880157	0.285678308193
0.80257514	0.303913093822
0.8035622643	0.284665264547
0.8045493886	0.233000038597
0.8055365129	0.308978312052
0.8065236372	0.309991355699
0.8075107615	0.293782657361
0.8084978858	0.270482653502
0.8094850101	0.318095704867
0.8104721344	0.282639177255
0.8114592587	0.311004399345
0.812446383	0.267443522563
0.8134335073	0.259339173395
0.8144206316	0.290743526423
0.8154077559	0.265417435271
0.8163948802	0.2968217883
0.8173820045	0.314043530283
0.8183691288	0.281626133609
0.8193562531	0.27858700267
0.8203433774	0.251234824226
0.8213305017	0.300873962884
0.822317626	0.286691351839
0.8233047503	0.258326129749
0.8242918746	0.264404391625
0.8252789989	0.272508740794
0.8262661232	0.274534828086
0.8272532475	0.269469609856
0.8282403718	0.289730482777
0.8292274961	0.263391347979
0.8302146204	0.239078300473
0.8312017447	0.279600046316
0.832188869	0.252247867872
0.8331759933	0.266430478917
0.8341631176	0.261365260687
0.8351502419	0.226921776721
0.8361373662	0.233000038597
0.8371244905	0.281626133608
0.8381116148	0.255286998811
0.8390987391	0.26845656621
0.8400858634	0.274534828086
0.8410729877	0.271495697148
0.842060112	0.235026125889
0.8430472363	0.257313086103
0.8440343606	0.214765252968
0.8450214849	0.258326129749
0.8460086092	0.24515656235
0.8469957335	0.248195693288
0.8479828578	0.251234824226
0.8489699821	0.267443522563
0.8499571064	0.242117431412
0.8509442307	0.261365260687
0.851931355	0.248195693288
0.8529184793	0.256300042457
0.8539056036	0.227934820367
0.8548927279	0.240091344119
0.8558798522	0.25022178058
0.8568669765	0.259339173395
0.8578541008	0.237052213181
0.8588412251	0.21679134026
0.8598283494	0.265417435271
0.8608154737	0.231986994951
0.861802598	0.242117431412
0.8627897223	0.241104387766
0.8637768466	0.211726122029
0.8647639709	0.246169605996
0.8657510952	0.207673947445
0.8667382195	0.254273955165
0.8677253438	0.225908733074
0.8687124681	0.252247867872
0.8696995924	0.224895689428
0.8706867167	0.208686991091
0.871673841	0.215778296614
0.8726609653	0.243130475058
0.8736480896	0.229960907659
0.8746352139	0.230973951305
0.8756223382	0.179308725355
0.8766094625	0.191465249108
0.8775965868	0.214765252968
0.8785837111	0.240091344119
0.8795708354	0.240091344119
0.8805579597	0.210713078383
0.881545084	0.206660903799
0.8825322083	0.226921776721
0.8835193326	0.172217419833
0.8845064569	0.225908733074
0.8854935812	0.209700034737
0.8864807055	0.182347856293
0.8874678298	0.199569598277
0.8884549541	0.177282638063
0.8894420784	0.210713078383
0.8904292027	0.171204376186
0.891416327	0.208686991091
0.8924034513	0.178295681709
0.8933905756	0.197543510984
0.8943776999	0.1934913364
0.8953648242	0.21679134026
0.8963519485	0.168165245248
0.8973390728	0.211726122029
0.8983261971	0.195517423692
0.8993133214	0.163100027018
0.9003004457	0.191465249108
0.90128757	0.184373943585
0.9022746943	0.185386987231
0.9032618186	0.174243507125
0.9042489429	0.173230463479
0.9052360672	0.178295681709
0.9062231915	0.199569598277
0.9072103158	0.200582641923
0.9081974401	0.145878285035
0.9091845644	0.180321769001
0.9101716887	0.194504380046
0.911158813	0.192478292754
0.9121459373	0.162086983372
0.9131330616	0.178295681709
0.9141201859	0.162086983372
0.9151073102	0.158034808788
0.9160944345	0.148917415973
0.9170815588	0.174243507125
0.9180686831	0.153982634203
0.9190558074	0.173230463479
0.9200429317	0.148917415973
0.921030056	0.173230463479
0.9220171803	0.180321769001
0.9230043046	0.194504380046
0.9239914289	0.18842611817
0.9249785532	0.17019133254
0.9259656775	0.181334812647
0.9269528018	0.146891328681
0.9279399261	0.158034808788
0.9289270504	0.17019133254
0.9299141747	0.154995677849
0.930901299	0.134734804928
0.9318884233	0.159047852434
0.9328755476	0.145878285035
0.9338626719	0.163100027018
0.9348497962	0.159047852434
0.9358369205	0.167152201602
0.9368240448	0.156008721495
0.9378111691	0.132708717636
0.9387982934	0.151956546911
0.9397854177	0.13169567399
0.940772542	0.153982634203
0.9417596663	0.158034808788
0.9427467906	0.139800023158
0.9437339149	0.150943503265
0.9447210392	0.153982634203
0.9457081635	0.137773935866
0.9466952878	0.127643499405
0.9476824121	0.163100027018
0.9486695364	0.150943503265
0.9496566607	0.154995677849
0.950643785	0.148917415973
0.9516309093	0.133721761282
0.9526180336	0.173230463479
0.9536051579	0.159047852434
0.9545922822	0.159047852434
0.9555794065	0.159047852434
0.9565665308	0.158034808788
0.9575536551	0.138786979512
0.9585407794	0.151956546911
0.9595279037	0.162086983372
0.960515028	0.156008721495
0.9615021523	0.163100027018
0.9624892766	0.139800023158
0.9634764009	0.166139157956
0.9644635252	0.154995677849
0.9654506495	0.14182611045
0.9664377738	0.154995677849
0.9674248981	0.177282638063
0.9684120224	0.149930459619
0.9693991467	0.107382626484
0.970386271	0.164113070664
0.9713733953	0.126630455759
0.9723605196	0.134734804928
0.9733476439	0.171204376186
0.9743347682	0.154995677849
0.9753218925	0.143852197742
0.9763090168	0.139800023158
0.9772961411	0.137773935866
0.9782832654	0.117513062945
0.9792703897	0.130682630344
0.980257514	0.116500019298
0.9812446383	0.116500019298
0.9822317626	0.118526106591
0.9832188869	0.100291320961
0.9842060112	0.10839567013
0.9851931355	0.117513062945
0.9861802598	0.116500019298
0.9871673841	0.112447844714
0.9881545084	0.0932000154388
0.9891416327	0.100291320961
0.990128757	0.0952261027309
0.9911158813	0.096239146377
0.9921030056	0.0932000154388
0.9930901299	0.0932000154388
0.9940772542	0.121565237529
0.9950643785	0.115486975652
0.9960515028	0.107382626484
0.9970386271	0.1033304519
0.9980257514	0.0800304480398
0.9990128757	38.369028095


==> figs/posterior_var_plots/binned_posterior_var_nu_0.452035.dat <==
0.0113975	0.00101152890065
0.0123861025	0.00202305780129
0.013374705	0.00809223120516
0.0143633075	0.0222536358142
0.01535191	0.0404611560258
0.0163405125	0.0697954941445
0.017329115	0.122394996978
0.0183177175	0.193202020023
0.01930632	0.324700777107
0.0202949225	0.39146168455
0.021283525	0.594778993579
0.0222721275	0.810234649417
0.02326073	1.10560108841
0.0242493325	1.21585773858
0.025237935	1.39388682509
0.0262265375	1.69532243748
0.02721514	1.95123924934
0.0282037425	2.42261171705
0.029192345	2.92736463847
0.0301809475	3.45841731131
0.03116955	3.69106895845
0.0321581525	3.68803437175
0.033146755	3.17620074803
0.0341353575	3.59800829959
0.03512396	3.96215870383
0.0361125625	4.17457977296
0.037101165	4.76632417984
0.0380897675	5.22555830073
0.03907837	5.67063101702
0.0400669725	6.23101802797
0.041055575	6.81062408804
0.0420441775	7.37809180131
0.04303278	7.85047579791
0.0440213825	8.28138710958
0.045009985	8.76793251079
0.0459985875	8.40378210656
0.04698719	10.5027045754
0.0479757925	4.26359431622
0.048964395	4.97773372007
0.0499529975	4.72990913942
0.0509416	5.02628710731
0.0519302025	5.22454677183
0.052918805	5.50676333511
0.0539074075	5.57453577146
0.05489601	5.6483773812
0.0558846125	5.72323051985
0.056873215	5.69288465283
0.0578618175	5.92351324218
0.05885042	5.91137489537
0.0598390225	6.08535786628
0.060827625	6.24619096148
0.0618162275	6.30485963772
0.06280483	6.56482256519
0.0637934325	6.69328673557
0.064782035	7.0574371398
0.0657706375	7.13229027845
0.06675924	7.51363667399
0.0677478425	7.67042365359
0.068736445	7.59152439934
0.0697250475	7.93746728336
0.07071365	8.02142418212
0.0717022525	8.02344723992
0.072690855	8.26115653157
0.0736794575	8.35927483493
0.07466806	8.27531793618
0.0756566625	8.43412797358
0.076645265	8.43412797358
0.0776338675	8.57371896187
0.07862247	8.71027536346
0.0796110725	8.64047986931
0.080599675	8.75781722179
0.0815882775	8.6253069358
0.08257688	8.66374503403
0.0835654825	8.49077359201
0.084554085	8.25002971366
0.0855426875	8.23283372235
0.08653129	7.96073244808
0.0875198925	7.57331687913
0.088508495	7.50655597169
0.0894970975	5.88810973066
0.0904857	19.5690381119
0.0914743025	2.00586180998
0.092462905	2.24255957273
0.0934515075	1.98360817417
0.09444011	2.07262271742
0.0954287125	2.16770643408
0.096417315	2.22536358142
0.0974059175	2.44385382396
0.09839452	2.39024279222
0.0993831225	2.25267486174
0.100371725	2.23345581262
0.1013603275	2.14342974047
0.10234893	2.188948541
0.1033375325	2.0341846192
0.104326135	2.06453048622
0.1053147375	2.16366031848
0.10630334	2.09184176653
0.1072919425	2.22940969702
0.108280545	2.16568337628
0.1092691475	2.27998614205
0.11025775	2.06756507292
0.1112463525	2.09892246884
0.112234955	2.12825680696
0.1132235575	2.09083023763
0.11421216	2.07262271742
0.1152007625	2.11409540235
0.116189365	2.11207234455
0.1171779675	2.12421069135
0.11816657	2.13129139366
0.1191551725	2.0412653215
0.120143775	2.06958813072
0.1211323775	1.97956205856
0.12212098	2.04632296601
0.1231095825	2.0432883793
0.124098185	2.11004928675
0.1250867875	2.02103474349
0.12607539	1.98866581867
0.1270639925	2.00282722328
0.128052595	1.98057358746
0.1290411975	1.97652747186
0.1300298	1.96641218285
0.1310184025	1.90875503552
0.132007005	1.99776957877
0.1329956075	1.87031693729
0.13398421	1.86930540839
0.1349728125	1.77826780733
0.135961415	1.8885244575
0.1369500175	1.79242921194
0.13793862	1.77725627843
0.1389272225	1.75904875822
0.139915825	1.82277507896
0.1409044275	1.85312094598
0.14189303	1.77422169173
0.1428816325	1.75399111372
0.143870235	1.73477206461
0.1448588375	1.7175760733
0.14584744	1.78332545184
0.1468360425	1.7246567756
0.147824645	1.65890739706
0.1488132475	1.64676905025
0.14980185	1.77624474953
0.1507904525	1.69532243748
0.151779055	1.65283822365
0.1527676575	1.69127632188
0.15375626	1.68318409067
0.1547448625	1.64474599245
0.155733465	1.64980363695
0.1567220675	1.65283822365
0.15771067	1.63463070344
0.1586992725	1.61541165433
0.159687875	1.66396504156
0.1606764775	1.65486128146
0.16166508	1.64980363695
0.1626536825	1.51729335097
0.163642285	1.63159611674
0.1646308875	1.61237706763
0.16561949	1.62350388554
0.1666080925	1.62350388554
0.167596695	1.50616653306
0.1685852975	1.59113496071
0.1695739	1.51527029317
0.1705625025	1.58911190291
0.171551105	1.53752392898
0.1725397075	1.55573144919
0.17352831	1.54359310238
0.1745169125	1.49706277295
0.175505515	1.45660161693
0.1764941175	1.48290136835
0.17748272	1.44749785682
0.1784713225	1.50414347526
0.179459925	1.47986678164
0.1804485275	1.50110888856
0.18143713	1.48897054175
0.1824257325	1.45963620363
0.183414335	1.50818959086
0.1844029375	1.46873996374
0.18539154	1.46772843484
0.1863801425	1.39287529619
0.187368745	1.4040021141
0.1883573475	1.46267079033
0.18934595	1.45457855913
0.1903345525	1.4161404609
0.191323155	1.46873996374
0.1923117575	1.42726727881
0.19330036	1.42827880771
0.1942889625	1.4141174031
0.195277565	1.47683219494
0.1962661675	1.37871389158
0.19725477	1.4060251719
0.1982433725	1.4110828164
0.199231975	1.38276000718
0.2002205775	1.35342566906
0.20120918	1.38579459388
0.2021977825	1.36758707367
0.203186385	1.36151790027
0.2041749875	1.39489835399
0.20516359	1.4080482297
0.2061521925	1.42929033661
0.207140795	1.38984070949
0.2081293975	1.42119810541
0.209118	1.36758707367
0.2101066025	1.34735649566
0.211095205	1.4100712875
0.2120838075	1.36961013147
0.21307241	1.35342566906
0.2140610125	1.29374546393
0.215049615	1.30689533963
0.2160382175	1.33218356215
0.21702682	1.35848331357
0.2180154225	1.34432190896
0.219004025	1.28059558822
0.2199926275	1.32611438875
0.22098123	1.2603650102
0.2219698325	1.23709984549
0.222958435	1.30992992634
0.2239470375	1.28160711712
0.22493564	1.24418054779
0.2259242425	1.252272779
0.226912845	1.23406525879
0.2279014475	1.22900761428
0.22889005	1.23811137439
0.2298786525	1.17944269815
0.230867255	1.19360410276
0.2318558575	1.22192691198
0.23284446	1.18753492936
0.2338330625	1.18955798716
0.234821665	1.22799608538
0.2358102675	1.18450034266
0.23679887	1.14606224443
0.2377874725	1.19562716056
0.238776075	1.17135046695
0.2397646775	1.19259257386
0.24075328	1.14201612883
0.2417418825	1.16325823574
0.242730485	1.16325823574
0.2437190875	1.13797001323
0.24470769	1.14707377333
0.2456962925	1.16022364904
0.246684895	1.16730435134
0.2476734975	1.0904281549
0.2486621	1.10964720401
0.2496507025	1.13291236872
0.250639305	1.16528129354
0.2516279075	1.07626675029
0.25261651	1.06210534568
0.2536051125	1.12886625312
0.254593715	1.16528129354
0.2555823175	1.11875096411
0.25657092	1.11470484851
0.2575595225	1.06513993238
0.258548125	1.11672790631
0.2595367275	1.0944742705
0.26052533	1.08537051039
0.2615139325	1.07120910578
0.262502535	1.13291236872
0.2634911375	1.0954857994
0.26447974	1.05502464337
0.2654683425	0.976125389123
0.266456945	1.0904281549
0.2674455475	1.07120910578
0.26843415	1.08435898149
0.2694227525	0.98826373593
0.270411355	1.03580559426
0.2713999575	1.03479406536
0.27238856	0.973090802421
0.2733771625	1.00242514054
0.274365765	0.998379024937
0.2753543675	0.949825637706
0.27634297	0.993321380433
0.2773315725	1.01254042955
0.278320175	0.996355967135
0.2793087775	0.970056215719
0.28029738	0.984217620328
0.2812859825	0.963987042315
0.282274585	1.01860960295
0.2832631875	0.968033157917
0.28425179	1.01355195845
0.2852403925	0.990286793732
0.286228995	0.974102331321
0.2872175975	0.997367496036
0.2882062	0.90936448168
0.2891948025	0.935664233097
0.290183405	0.939710348699
0.2911720075	0.929595059693
0.29216061	0.943756464302
0.2931492125	0.952860224408
0.294137815	0.879018614661
0.2951264175	0.978148446924
0.29611502	0.95690634001
0.2971036225	0.92554894409
0.298092225	0.898237663773
0.2990808275	0.92453741519
0.30006943	0.950837166606
0.3010580325	0.921502828488
0.302046635	0.923525886289
0.3030352375	0.890145432568
0.30402384	0.896214605972
0.3050124425	0.839568987535
0.306001045	0.863845681151
0.3069896475	0.899249192674
0.30797825	0.921502828488
0.3089668525	0.83046522743
0.309955455	0.849684276542
0.3109440575	0.923525886289
0.31193266	0.83147675633
0.3129212625	0.847661218741
0.313909865	0.865868738952
0.3148984675	0.89318001927
0.31588707	0.886099316965
0.3168756725	0.822372996224
0.317864275	0.868903325654
0.3188528775	0.823384525125
0.31984148	0.823384525125
0.3208300825	0.802142418212
0.321818685	0.827430640728
0.3228072875	0.770785022292
0.32379589	0.841592045337
0.3247844925	0.819338409523
0.325773095	0.79910783151
0.3267616975	0.83046522743
0.3277503	0.803153947112
0.3287389025	0.807200062715
0.329727505	0.797084773708
0.3307161075	0.776854195695
0.33170471	0.730323866266
0.3326933125	0.827430640728
0.333681915	0.796073244808
0.3346705175	0.769773493391
0.33565912	0.760669733285
0.3366477225	0.762692791086
0.337636325	0.772808080093
0.3386249275	0.808211591615
0.33961353	0.76876196449
0.3406021325	0.784946426901
0.341590735	0.761681262186
0.3425793375	0.772808080093
0.34356794	0.746508328676
0.3445565425	0.780900311298
0.345545145	0.718185519458
0.3465337475	0.813269236119
0.34752235	0.728300808464
0.3485109525	0.751565973179
0.349499555	0.687839652439
0.3504881575	0.730323866266
0.35147676	0.748531386477
0.3524653625	0.790004071404
0.353453965	0.698966470346
0.3544425675	0.684805065737
0.35543117	0.747519857577
0.3564197725	0.739427626372
0.357408375	0.70503564375
0.3583969775	0.688851181339
0.35938558	0.72122010616
0.3603741825	0.671655190028
0.361362785	0.742462213074
0.3623513875	0.739427626372
0.36333999	0.655470727618
0.3643285925	0.70503564375
0.365317195	0.727289279564
0.3663057975	0.682782007935
0.3672944	0.645355438612
0.3682830025	0.694920354743
0.369271605	0.704024114849
0.3702602075	0.613998042692
0.37124881	0.683793536836
0.3722374125	0.699977999246
0.373226015	0.682782007935
0.3742146175	0.668620603326
0.37520322	0.630182505102
0.3761918225	0.620067216095
0.377180425	0.640297794108
0.3781690275	0.624113331698
0.37915763	0.688851181339
0.3801462325	0.639286265208
0.381134835	0.619055687195
0.3821234375	0.625124860599
0.38311204	0.640297794108
0.3841006425	0.657493785419
0.385089245	0.677724363432
0.3860778475	0.64232085191
0.38706645	0.592755935778
0.3880550525	0.67367824783
0.389043655	0.592755935778
0.3900322575	0.619055687195
0.39102086	0.646366967512
0.3920094625	0.644343909711
0.392998065	0.631194034003
0.3939866675	0.584663704573
0.39497527	0.649401554214
0.3959638725	0.606917340387
0.396952475	0.619055687195
0.3979410775	0.641309323009
0.39892968	0.600848166983
0.3999182825	0.640297794108
0.400906885	0.57960606007
0.4018954875	0.596802051381
0.40288409	0.608940398188
0.4038726925	0.606917340387
0.404861295	0.583652175672
0.4058498975	0.59579052248
0.4068385	0.578594531169
0.4078271025	0.576571473368
0.408815705	0.601859695884
0.4098043075	0.57960606007
0.41079291	0.547237135249
0.4117815125	0.615009571592
0.412770115	0.575559944467
0.4137587175	0.584663704573
0.41474732	0.599836638083
0.4157359225	0.56443312656
0.416724525	0.544202548547
0.4177131275	0.587698291275
0.41870173	0.553306308653
0.4196903325	0.571513828864
0.420678935	0.558363953156
0.4216675375	0.51790279713
0.42265614	0.518914326031
0.4236447425	0.532064201739
0.424633345	0.531052672839
0.4256219475	0.573536886666
0.42661055	0.490591516813
0.4275991525	0.559375482057
0.428587755	0.524983499435
0.4295763575	0.534087259541
0.43056496	0.551283250852
0.4315535625	0.465303294297
0.432542165	0.51790279713
0.4335307675	0.537121846243
0.43451937	0.512845152627
0.4355079725	0.500706805819
0.436496575	0.547237135249
0.4374851775	0.498683748018
0.43847378	0.552294779752
0.4394623825	0.504752921422
0.440450985	0.528018086137
0.4414395875	0.506775979223
0.44242819	0.519925854932
0.4434167925	0.513856681528
0.444405395	0.531052672839
0.4453939975	0.463280236495
0.4463826	0.511833623726
0.4473712025	0.543191019646
0.448359805	0.432934369476
0.4493484075	0.498683748018
0.45033701	0.494637632415
0.4513256125	0.531052672839
0.452314215	0.496660690217
0.4533028175	0.48654540121
0.45429142	0.50171833472
0.4552800225	0.476430112204
0.456268625	0.481487756707
0.4572572275	0.497672219117
0.45824583	0.497672219117
0.4592344325	0.460245649794
0.460223035	0.463280236495
0.4612116375	0.471372467701
0.46220024	0.456199534191
0.4631888425	0.461257178694
0.464177445	0.474407054403
0.4651660475	0.493626103515
0.46615465	0.450130360787
0.4671432525	0.465303294297
0.468131855	0.467326352098
0.4691204575	0.440015071781
0.47010906	0.481487756707
0.4710976625	0.471372467701
0.472086265	0.469349409899
0.4730748675	0.48553387231
0.47406347	0.462268707595
0.4750520725	0.437992013979
0.476040675	0.444061187383
0.4770292775	0.473395525502
0.47801788	0.484522343409
0.4790064825	0.471372467701
0.479995085	0.450130360787
0.4809836875	0.448107302986
0.48197229	0.431922840575
0.4829608925	0.459234120893
0.483949495	0.442038129582
0.4849380975	0.415738378165
0.4859267	0.413715320364
0.4869153025	0.405623089159
0.487903905	0.403600031357
0.4888925075	0.418772964867
0.48988111	0.394496271252
0.4908697125	0.457211063092
0.491858315	0.397530857954
0.4928469175	0.406634618059
0.49383552	0.387415568947
0.4948241225	0.419784493768
0.495812725	0.415738378165
0.4968013275	0.449118831886
0.49778993	0.408657675861
0.4987785325	0.415738378165
0.499767135	0.416749907066
0.5007557375	0.43900354288
0.50174434	0.393484742351
0.5027329425	0.419784493768
0.503721545	0.435968956178
0.5047101475	0.39247321345
0.50569875	0.388427097848
0.5066873525	0.409669204761
0.507675955	0.399553915755
0.5086645575	0.400565444655
0.50965316	0.358081230828
0.5106417625	0.380334866643
0.511630365	0.364150404232
0.5126189675	0.39146168455
0.51360757	0.409669204761
0.5145961725	0.371231106537
0.515584775	0.381346395543
0.5165733775	0.393484742351
0.51756198	0.368196519835
0.5185505825	0.341896768418
0.519539185	0.411692262563
0.5205277875	0.37628875104
0.52151639	0.386404040046
0.5225049925	0.382357924444
0.523493595	0.337850652815
0.5244821975	0.384380982245
0.5254708	0.372242635437
0.5264594025	0.352012057424
0.527448005	0.389438626748
0.5284366075	0.394496271252
0.52942521	0.374265693239
0.5304138125	0.353023586325
0.531402415	0.359092759729
0.5323910175	0.327735363809
0.53337962	0.373254164338
0.5343682225	0.352012057424
0.535356825	0.390450155649
0.5363454275	0.351000528524
0.53733403	0.345942884021
0.5383226325	0.367184990934
0.539311235	0.32975842161
0.5402998375	0.354035115226
0.54128844	0.351000528524
0.5422770425	0.340885239517
0.543265645	0.352012057424
0.5442542475	0.36111581753
0.54524285	0.337850652815
0.5462314525	0.335827595014
0.547220055	0.332793008312
0.5482086575	0.32874689271
0.54919726	0.34493135512
0.5501858625	0.321666190405
0.551174465	0.324700777107
0.5521630675	0.314585488101
0.55315167	0.334816066114
0.5541402725	0.324700777107
0.555128875	0.311550901399
0.5561174775	0.320654661505
0.55710608	0.303458670194
0.5580946825	0.354035115226
0.559083285	0.349988999623
0.5600718875	0.327735363809
0.56106049	0.327735363809
0.5620490925	0.356058173027
0.563037695	0.299412554591
0.5640262975	0.365161933133
0.5650149	0.321666190405
0.5660035025	0.289297265585
0.566992105	0.324700777107
0.5679807075	0.302447141293
0.56896931	0.327735363809
0.5699579125	0.321666190405
0.570946515	0.333804537213
0.5719351175	0.32874689271
0.57292372	0.322677719306
0.5739123225	0.270078216472
0.574900925	0.286262678883
0.5758895275	0.335827595014
0.57687813	0.283228092181
0.5778667325	0.283228092181
0.578855335	0.305481727995
0.5798439375	0.299412554591
0.58083254	0.280193505479
0.5818211425	0.295366438988
0.582809745	0.285251149982
0.5837983475	0.316608545902
0.58478695	0.29840102569
0.5857755525	0.272101274274
0.586764155	0.288285736684
0.5877527575	0.321666190405
0.58874136	0.286262678883
0.5897299625	0.318631603703
0.590718565	0.312562430299
0.5917071675	0.333804537213
0.59269577	0.291320323386
0.5936843725	0.248836109559
0.594672975	0.293343381187
0.5956615775	0.290308794485
0.59665018	0.243778465055
0.5976387825	0.284239621081
0.598627385	0.275135860975
0.5996159875	0.276147389876
0.60060459	0.286262678883
0.6015931925	0.280193505479
0.602581795	0.278170447677
0.6035703975	0.274124332075
0.604559	0.244789993956
0.6055476025	0.269066687572
0.606536205	0.277158918777
0.6075248075	0.247824580658
0.60851341	0.275135860975
0.6095020125	0.273112803174
0.610490615	0.288285736684
0.6114792175	0.259962927466
0.61246782	0.26704362977
0.6134564225	0.242766936155
0.614445025	0.257939869665
0.6154336275	0.292331852286
0.61642223	0.253893754062
0.6174108325	0.254905282963
0.618399435	0.258951398565
0.6193880375	0.276147389876
0.62037664	0.231640118248
0.6213652425	0.251870696261
0.622353845	0.25085916736
0.6233424475	0.264009043068
0.62433105	0.261985985267
0.6253196525	0.268055158671
0.626308255	0.255916811863
0.6272968575	0.247824580658
0.62828546	0.271089745373
0.6292740625	0.249847638459
0.630262665	0.244789993956
0.6312512675	0.247824580658
0.63223987	0.227594002645
0.6332284725	0.273112803174
0.634217075	0.229617060446
0.6352056775	0.25085916736
0.63619428	0.268055158671
0.6371828825	0.269066687572
0.638171485	0.236697762751
0.6391600875	0.25085916736
0.64014869	0.230628589347
0.6411372925	0.236697762751
0.642125895	0.257939869665
0.6431144975	0.239732349453
0.6441031	0.237709291652
0.6450917025	0.247824580658
0.646080305	0.237709291652
0.6470689075	0.229617060446
0.64805751	0.244789993956
0.6490461125	0.225570944844
0.650034715	0.216467184738
0.6510233175	0.237709291652
0.65201192	0.223547887043
0.6530005225	0.239732349453
0.653989125	0.236697762751
0.6549777275	0.223547887043
0.65596633	0.210398011334
0.6569549325	0.237709291652
0.657943535	0.257939869665
0.6589321375	0.215455655837
0.65992074	0.228605531546
0.6609093425	0.217478713639
0.661897945	0.227594002645
0.6628865475	0.214444126937
0.66387515	0.248836109559
0.6648637525	0.208374953533
0.665852355	0.205340366831
0.6668409575	0.232651647148
0.66782956	0.220513300341
0.6688181625	0.229617060446
0.669806765	0.228605531546
0.6707953675	0.232651647148
0.67178397	0.21950177144
0.6727725725	0.220513300341
0.673761175	0.198259664526
0.6747497775	0.231640118248
0.67573838	0.226582473745
0.6767269825	0.196236606725
0.677715585	0.205340366831
0.6787041875	0.251870696261
0.67969279	0.210398011334
0.6806813925	0.212421069135
0.681669995	0.20331730903
0.6826585975	0.217478713639
0.6836472	0.215455655837
0.6846358025	0.213432598036
0.685624405	0.214444126937
0.6866130075	0.225570944844
0.68760161	0.184098259917
0.6885902125	0.208374953533
0.689578815	0.220513300341
0.6905674175	0.231640118248
0.69155602	0.223547887043
0.6925446225	0.193202020023
0.693533225	0.209386482434
0.6945218275	0.205340366831
0.69551043	0.195225077825
0.6964990325	0.185109788818
0.697487635	0.208374953533
0.6984762375	0.178029086514
0.69946484	0.210398011334
0.7004534425	0.195225077825
0.701442045	0.186121317719
0.7024306475	0.182075202116
0.70341925	0.211409540235
0.7044078525	0.199271193427
0.705396455	0.192190491123
0.7063850575	0.214444126937
0.70737366	0.196236606725
0.7083622625	0.169936855308
0.709350865	0.20432883793
0.7103394675	0.180052144315
0.71132807	0.192190491123
0.7123166725	0.199271193427
0.713305275	0.179040615414
0.7142938775	0.161844624103
0.71528248	0.189155904421
0.7162710825	0.170948384209
0.717259685	0.180052144315
0.7182482875	0.194213548924
0.71923689	0.184098259917
0.7202254925	0.169936855308
0.721214095	0.18814437552
0.7222026975	0.167913797507
0.7231913	0.186121317719
0.7241799025	0.158810037401
0.725168505	0.200282722328
0.7261571075	0.195225077825
0.72714571	0.17297144201
0.7281343125	0.159821566302
0.729122915	0.162856153004
0.7301115175	0.164879210805
0.73110012	0.200282722328
0.7320887225	0.20331730903
0.733077325	0.165890739706
0.7340659275	0.163867681905
0.73505453	0.1567869796
0.7360431325	0.192190491123
0.737031735	0.197248135626
0.7380203375	0.177017557613
0.73900894	0.187132846619
0.7399975425	0.195225077824
0.740986145	0.151729335097
0.7419747475	0.173982970911
0.74296335	0.192190491123
0.7439519525	0.182075202116
0.744940555	0.174994499812
0.7459291575	0.173982970911
0.74691776	0.178029086514
0.7479063625	0.170948384209
0.748894965	0.179040615414
0.7498835675	0.169936855308
0.75087217	0.159821566302
0.7518607725	0.155775450699
0.752849375	0.151729335097
0.7538379775	0.162856153004
0.75482658	0.176006028712
0.7558151825	0.166902268606
0.756803785	0.169936855308
0.7577923875	0.179040615414
0.75878099	0.164879210805
0.7597695925	0.179040615414
0.760758195	0.158810037401
0.7617467975	0.182075202116
0.7627354	0.169936855308
0.7637240025	0.157798508501
0.764712605	0.182075202116
0.7657012075	0.135544872686
0.76668981	0.166902268606
0.7676784125	0.163867681905
0.768667015	0.159821566302
0.7696556175	0.151729335097
0.77064422	0.187132846619
0.7716328225	0.155775450699
0.772621425	0.176006028712
0.7736100275	0.149706277295
0.77459863	0.146671690594
0.7755872325	0.150717806196
0.776575835	0.158810037401
0.7775644375	0.146671690594
0.77855304	0.162856153004
0.7795416425	0.148694748395
0.780530245	0.160833095203
0.7815188475	0.158810037401
0.78250745	0.174994499812
0.7834960525	0.165890739706
0.784484655	0.160833095203
0.7854732575	0.161844624103
0.78646186	0.155775450699
0.7874504625	0.139590988289
0.788439065	0.159821566302
0.7894276675	0.14060251719
0.79041627	0.143637103892
0.7914048725	0.159821566302
0.792393475	0.165890739706
0.7933820775	0.155775450699
0.79437068	0.162856153004
0.7953592825	0.159821566302
0.796347885	0.146671690594
0.7973364875	0.166902268606
0.79832509	0.1567869796
0.7993136925	0.163867681905
0.800302295	0.165890739706
0.8012908975	0.147683219494
0.8022795	0.150717806196
0.8032681025	0.162856153004
0.804256705	0.158810037401
0.8052453075	0.150717806196
0.80623391	0.121383468077
0.8072225125	0.149706277295
0.808211115	0.150717806196
0.8091997175	0.128464170382
0.81018832	0.160833095203
0.8111769225	0.135544872686
0.812165525	0.143637103892
0.8131541275	0.117337352475
0.81414273	0.121383468077
0.8151313325	0.137567930488
0.816119935	0.149706277295
0.8171085375	0.151729335097
0.81809714	0.12542958368
0.8190857425	0.116325823574
0.820074345	0.127452641481
0.8210629475	0.123406525879
0.82205155	0.116325823574
0.8230401525	0.155775450699
0.824028755	0.123406525879
0.8250173575	0.120371939177
0.82600596	0.127452641481
0.8269945625	0.11025665017
0.827983165	0.135544872686
0.8289717675	0.131498757084
0.82996037	0.101152890065
0.8309489725	0.138579459388
0.831937575	0.130487228183
0.8329261775	0.129475699283
0.83391478	0.136556401587
0.8349033825	0.122394996978
0.835891985	0.115314294674
0.8368805875	0.139590988289
0.83786919	0.133521814885
0.8388577925	0.150717806196
0.839846395	0.126441112581
0.8408349975	0.112279707972
0.8418236	0.118348881375
0.8428122025	0.118348881375
0.843800805	0.132510285985
0.8447894075	0.116325823574
0.84577801	0.119360410276
0.8467666125	0.122394996978
0.847755215	0.146671690594
0.8487438175	0.105199005667
0.84973242	0.126441112581
0.8507210225	0.122394996978
0.851709625	0.12542958368
0.8526982275	0.115314294674
0.85368683	0.148694748395
0.8546754325	0.115314294674
0.855664035	0.104187476766
0.8566526375	0.124418054779
0.85764124	0.117337352475
0.8586298425	0.100141361164
0.859618445	0.113291236872
0.8606070475	0.102164418965
0.86159565	0.0900260721574
0.8625842525	0.0920491299587
0.863572855	0.121383468077
0.8645614575	0.0920491299587
0.86555006	0.118348881375
0.8665386625	0.12542958368
0.867527265	0.108233592369
0.8685158675	0.103175947866
0.86950447	0.112279707972
0.8704930725	0.101152890065
0.871481675	0.0839568987535
0.8724702775	0.119360410276
0.87345888	0.113291236872
0.8744474825	0.0981183033626
0.875436085	0.0819338409523
0.8764246875	0.10924512127
0.87741329	0.112279707972
0.8784018925	0.124418054779
0.879390495	0.0839568987535
0.8803790975	0.0910376010581
0.8813677	0.076876196449
0.8823563025	0.0971067744619
0.883344905	0.0667609074426
0.8843335075	0.0890145432568
0.88532211	0.0930606588594
0.8863107125	0.0920491299587
0.887299315	0.0930606588594
0.8882879175	0.076876196449
0.88927652	0.0637263207406
0.8902651225	0.0849684276542
0.891253725	0.079910783151
0.8922423275	0.0950837166606
0.89323093	0.0859799565548
0.8942195325	0.0890145432568
0.895208135	0.0819338409523
0.8961967375	0.105199005667
0.89718534	0.0778877253497
0.8981739425	0.0677724363432
0.899162545	0.0960952455613
0.9001511475	0.0708070230452
0.90113975	0.0839568987535
0.9021283525	0.0890145432568
0.903116955	0.0890145432568
0.9041055575	0.0617032629394
0.90509416	0.0697954941445
0.9060827625	0.0718185519458
0.907071365	0.0880030143561
0.9080599675	0.0819338409523
0.90904857	0.0748531386477
0.9100371725	0.0869914854555
0.911025775	0.079910783151
0.9120143775	0.0758646675484
0.91300298	0.0758646675484
0.9139915825	0.0687839652439
0.914980185	0.0748531386477
0.9159687875	0.0809223120516
0.91695739	0.0667609074426
0.9179459925	0.0718185519458
0.918934595	0.0677724363432
0.9199231975	0.0819338409523
0.9209118	0.0788992542503
0.9219004025	0.0687839652439
0.922889005	0.076876196449
0.9238776075	0.079910783151
0.92486621	0.0748531386477
0.9258548125	0.079910783151
0.926843415	0.0880030143561
0.9278320175	0.0758646675484
0.92882062	0.0637263207406
0.9298092225	0.079910783151
0.930797825	0.0697954941445
0.9317864275	0.0556340895355
0.93277503	0.06271479184
0.9337636325	0.0566456184361
0.934752235	0.0687839652439
0.9357408375	0.0809223120516
0.93672944	0.0687839652439
0.9377180425	0.0697954941445
0.938706645	0.0708070230452
0.9396952475	0.0728300808464
0.94068385	0.0708070230452
0.9416724525	0.0697954941445
0.942661055	0.0738416097471
0.9436496575	0.0617032629394
0.94463826	0.0758646675484
0.9456268625	0.0869914854555
0.946615465	0.0718185519458
0.9476040675	0.0819338409523
0.94859267	0.0687839652439
0.9495812725	0.0687839652439
0.950569875	0.0728300808464
0.9515584775	0.0697954941445
0.95254708	0.0708070230452
0.9535356825	0.0576571473368
0.954524285	0.0869914854555
0.9555128875	0.0758646675484
0.95650149	0.0738416097471
0.9574900925	0.0677724363432
0.958478695	0.0617032629394
0.9594672975	0.0788992542503
0.9604559	0.0667609074426
0.9614445025	0.076876196449
0.962433105	0.076876196449
0.9634217075	0.0667609074426
0.96441031	0.0566456184361
0.9653989125	0.0657493785419
0.966387515	0.0880030143561
0.9673761175	0.0657493785419
0.96836472	0.0525995028335
0.9693533225	0.0576571473368
0.970341925	0.0687839652439
0.9713305275	0.0556340895355
0.97231913	0.0687839652439
0.9733077325	0.0576571473368
0.974296335	0.0566456184361
0.9752849375	0.0566456184361
0.97627354	0.0475418583303
0.9772621425	0.0424842138271
0.978250745	0.0434957427277
0.9792393475	0.0525995028335
0.98022795	0.048553387231
0.9812165525	0.0495649161316
0.982205155	0.0586686762374
0.9831937575	0.0394496271252
0.98418236	0.0434957427277
0.9851709625	0.045518800529
0.986159565	0.0434957427277
0.9871481675	0.0475418583303
0.98813677	0.0343919826219
0.9891253725	0.0404611560258
0.990113975	0.0364150404232
0.9911025775	0.0404611560258
0.99209118	0.0293343381187
0.9930797825	0.0465303294297
0.994068385	0.0343919826219
0.9950569875	0.0394496271252
0.99604559	0.0434957427277
0.9970341925	0.0252882225161
0.998022795	0.0252882225161
0.9990113975	34.3889480352


==> figs/posterior_var_plots/binned_posterior_var_nu_0.573615.dat <==
0.0106798	0.00404318035758
0.0116691202	0.00808636071517
0.0126584404	0.0212266968773
0.0136477606	0.0505397544698
0.0146370808	0.116241435281
0.015626401	0.192051066985
0.0166157212	0.305260116998
0.0176050414	0.492257208536
0.0185943616	0.723729284007
0.0195836818	1.05324848315
0.020573002	1.36255178051
0.0215623222	1.67589825822
0.0225516424	2.31168836945
0.0235409626	2.84437738156
0.0245302828	2.87470123424
0.025519603	3.56608507539
0.0265089232	3.90874461069
0.0274982434	4.79015792865
0.0284875636	5.18841119387
0.0294768838	5.90102173189
0.030466204	6.39327894043
0.0314555242	7.53850977671
0.0324448444	5.69481953366
0.0334341646	6.39024655516
0.0344234848	7.16855877399
0.035412805	7.4162035709
0.0364021252	7.90037441872
0.0373914454	8.09343628079
0.0383807656	8.96272005767
0.0393700858	9.50248463541
0.040359406	9.93510493367
0.0413487262	10.2878724199
0.0423380464	10.4869990525
0.0433273666	10.7861943989
0.0443166868	10.8064103007
0.045306007	10.1716309846
0.0462953272	9.70767603856
0.0472846474	13.0523969894
0.0482739676	6.68640951635
0.0492632878	7.56276885886
0.050252608	7.20797978248
0.0512419282	7.77907900799
0.0522312484	7.99437836203
0.0532205686	8.02268062453
0.0542098888	8.22483964241
0.055199209	8.11061979731
0.0561885292	8.21169930625
0.0571778494	8.1591379616
0.0581671696	8.08130673972
0.0591564898	8.3117680201
0.06014581	8.12679251874
0.0611351302	8.11365218258
0.0621244504	8.3400702826
0.0631137706	8.54930486611
0.0641030908	8.67464345719
0.065092411	8.40476116833
0.0660817312	8.73630195765
0.0670710514	8.57659633352
0.0680603716	8.57356394825
0.0690496918	8.76460422015
0.070039012	8.63016847326
0.0710283322	8.63825483398
0.0720176524	8.82828431078
0.0730069726	8.59883382549
0.0739962928	8.6362332438
0.074985613	8.48764636566
0.0759749332	8.4259878652
0.0769642534	8.32692994644
0.0779535736	8.33198392189
0.0789428938	8.14094364999
0.079932214	8.10758741204
0.0809215342	7.76088469638
0.0819108544	7.63453531021
0.0829001746	7.16653718382
0.0838894948	6.9300111329
0.084878815	6.76828391859
0.0858681352	6.31342612837
0.0868574554	6.01928475735
0.0878467756	5.91719445332
0.0888360958	5.23895094834
0.089825416	4.15942179286
0.0908147362	20.6060686924
0.0918040564	2.68366096235
0.0927933766	2.42489741946
0.0937826968	2.4683616083
0.094772017	2.47240478866
0.0957613372	2.611894511
0.0967506574	2.75138423334
0.0977399776	2.84943135701
0.0987292978	2.68163937217
0.099718618	2.7261143561
0.1007079382	2.5643871418
0.1016972584	2.57651668287
0.1026865786	2.38850879624
0.1036758988	2.50475023152
0.104665219	2.53709567438
0.1056545392	2.55528998599
0.1066438594	2.47341558375
0.1076331796	2.54821442037
0.1086224998	2.49969625608
0.10961182	2.48251273956
0.1106011402	2.47745876411
0.1115904604	2.37132527972
0.1125797806	2.51081500206
0.1135691008	2.36222812392
0.114558421	2.49464228063
0.1155477412	2.29248326275
0.1165370614	2.50576102661
0.1175263816	2.36323891901
0.1185157018	2.40063833731
0.119505022	2.31269916454
0.1204943422	2.27631054132
0.1214836624	2.25002986899
0.1224729826	2.30158041855
0.1234623028	2.22678158194
0.124451623	2.25609463953
0.1254409432	2.17624182747
0.1264302634	2.25508384444
0.1274195836	2.1449071797
0.1284089038	2.14895036006
0.129398224	2.11660491719
0.1303875442	2.05191403147
0.1313768644	2.05191403147
0.1323661846	2.11357253193
0.1333555048	2.0397844904
0.134344825	1.98014758013
0.1353341452	1.9730720145
0.1363234654	1.96195326852
0.1373127856	1.92657544039
0.1383021058	1.88311125154
0.139291426	1.9255646453
0.1402807462	1.93061862075
0.1412700664	1.87401409574
0.1422593866	1.944769752
0.1432487068	1.75474027519
0.144238027	1.89321920244
0.1452273472	1.85581978413
0.1462166674	1.92758623548
0.1472059876	1.84267944797
0.1481953078	1.75474027519
0.149184628	1.8012368493
0.1501739482	1.75575107028
0.1511632684	1.7345243734
0.1521525886	1.71734085688
0.1531419088	1.7345243734
0.154131229	1.67994143858
0.1551205492	1.64961758589
0.1561098694	1.62738009393
0.1570991896	1.62232611848
0.1580885098	1.64961758589
0.15907783	1.63546645464
0.1600671502	1.60211021669
0.1610564704	1.56673238856
0.1620457906	1.62738009393
0.1630351108	1.57481874928
0.164024431	1.6304124792
0.1650137512	1.52326819972
0.1660030714	1.5343869457
0.1669923916	1.49496593722
0.1679817118	1.49395514213
0.168971032	1.48081480596
0.1699603522	1.45352333855
0.1709496724	1.4484693631
0.1719389926	1.47576083052
0.1729283128	1.40803755953
0.173917633	1.45453413364
0.1749069532	1.47475003543
0.1758962734	1.39590801846
0.1768855936	1.3534546247
0.1778749138	1.39995119881
0.178864234	1.39388642828
0.1798535542	1.40904835462
0.1808428744	1.33222792782
0.1818321946	1.4393722073
0.1828215148	1.29786089478
0.183810835	1.35244382961
0.1848001552	1.3251523622
0.1857894754	1.30291487023
0.1867787956	1.3150444113
0.1877681158	1.30190407514
0.188757436	1.37468132158
0.1897467562	1.32110918184
0.1907360764	1.29381771443
0.1917253966	1.28168817335
0.1927147168	1.31605520639
0.193704037	1.32211997693
0.1946933572	1.27158022246
0.1956826774	1.26955863228
0.1966719976	1.24631034522
0.1976613178	1.22508364835
0.198650638	1.21194331219
0.1996399582	1.20385695147
0.2006292784	1.17555468897
0.2016185986	1.13006890994
0.2026079188	1.2392347796
0.203597239	1.277644993
0.2045865592	1.27158022246
0.2055758794	1.12703652468
0.2065651996	1.22306205817
0.2075545198	1.24934273049
0.20854384	1.10277744253
0.2095331602	1.14320924611
0.2105224804	1.09974505726
0.2115118006	1.1250149345
0.2125011208	1.1149069836
0.213490441	1.12905811486
0.2144797612	1.10479903271
0.2154690814	1.11389618851
0.2164584016	1.10075585235
0.2174477218	1.06436722913
0.218437042	1.05931325369
0.2194263622	1.01584906484
0.2204156824	1.0198922452
0.2214050026	1.04111894208
0.2223943228	1.07043199967
0.223383643	1.07346438494
0.2243729632	1.05223768806
0.2253622834	1.00675190904
0.2263516036	1.05324848315
0.2273409238	1.01685985993
0.228330244	1.02292463047
0.2293195642	0.97036328582
0.2303088844	0.945093408585
0.2312982046	1.03404337645
0.2322875248	0.990579187608
0.233276845	1.00776270413
0.2342661652	0.972384875999
0.2352554854	0.975417261267
0.2362448056	0.985525212161
0.2372341258	0.929931482244
0.238223446	0.964298515284
0.2392127662	0.996643958144
0.2402020864	0.927909892065
0.2411914066	0.875348547417
0.2421807268	0.957222949658
0.243170047	0.891521268847
0.2441593672	0.918812736261
0.2451486874	0.916791146082
0.2461380076	0.898596834473
0.2471273278	0.888488883579
0.248116648	0.914769555903
0.2491059682	0.918812736261
0.2500952884	0.854121850539
0.2510846086	0.83693833402
0.2520739288	0.882424113042
0.253063249	0.872316162148
0.2540525692	0.843003104556
0.2550418894	0.867262186702
0.2560312096	0.8197548175
0.2570205298	0.86928377688
0.25800985	0.83693833402
0.2589991702	0.740912800527
0.2599884904	0.863219006344
0.2609778106	0.877370137596
0.2619671308	0.809646866606
0.262956451	0.818744022411
0.2639457712	0.743945185795
0.2649350914	0.810657661695
0.2659244116	0.751020751421
0.2669137318	0.85311105545
0.267903052	0.800549710801
0.2688923722	0.775279833566
0.2698816924	0.792463350086
0.2708710126	0.814700842053
0.2718603328	0.778312218835
0.272849653	0.794484940265
0.2738389732	0.760117907226
0.2748282934	0.774269038477
0.2758176136	0.805603686248
0.2768069338	0.743945185795
0.277796254	0.741923595616
0.2787855742	0.762139497404
0.2797748944	0.746977571063
0.2807642146	0.723729284007
0.2817535348	0.704524177309
0.282742855	0.740912800527
0.2837321752	0.725750874186
0.2847214954	0.759107112136
0.2857108156	0.687340660789
0.2867001358	0.703513382219
0.287689456	0.714632128203
0.2886787762	0.663081578644
0.2896680964	0.63579011123
0.2906574166	0.692394636236
0.2916467368	0.680265095163
0.292636057	0.649941242481
0.2936253772	0.716653718382
0.2946146974	0.746977571063
0.2956040176	0.713621333113
0.2965933378	0.677232709895
0.297582658	0.700480996951
0.2985719782	0.699470201862
0.2995612984	0.642865676856
0.3005506186	0.680265095163
0.3015399388	0.656006013018
0.302529259	0.58626115185
0.3035185792	0.642865676856
0.3045078994	0.641854881766
0.3054972196	0.647919652303
0.3064865398	0.615574209442
0.30747586	0.591315127296
0.3084651802	0.630736135783
0.3094545004	0.661059988465
0.3104438206	0.566045250062
0.3114331408	0.638822496498
0.312422461	0.616585004531
0.3134117812	0.610520233995
0.3144011014	0.620628184889
0.3153904216	0.56806684024
0.3163797418	0.580196381313
0.317369062	0.631746930872
0.3183583822	0.573120815687
0.3193477024	0.588282742028
0.3203370226	0.622649775068
0.3213263428	0.605466258548
0.322315663	0.575142405866
0.3233049832	0.527635036665
0.3242943034	0.593336717475
0.3252836236	0.564023659883
0.3262729438	0.53572139738
0.327262264	0.556948094257
0.3282515842	0.60243387328
0.3292409044	0.577163996045
0.3302302246	0.610520233995
0.3312195448	0.582217971492
0.332208865	0.555937299168
0.3331981852	0.559980479525
0.3341875054	0.549872528631
0.3351768256	0.51853788086
0.3361661458	0.530667421933
0.337155466	0.530667421933
0.3381447862	0.517527085771
0.3391341064	0.511462315234
0.3401234266	0.55189411881
0.3411127468	0.58525035676
0.342102067	0.538753782648
0.3430913872	0.522581061218
0.3440807074	0.512473110324
0.3450700276	0.504386749608
0.3460593478	0.511462315234
0.347048668	0.487203233089
0.3480379882	0.538753782648
0.3490273084	0.53572139738
0.3500166286	0.526624241575
0.3510059488	0.523591856307
0.351995269	0.472041306748
0.3529845892	0.517527085771
0.3539739094	0.484170847821
0.3549632296	0.513483905413
0.3559525498	0.517527085771
0.35694187	0.516516290681
0.3579311902	0.484170847821
0.3589205104	0.462944150943
0.3599098306	0.482149257642
0.3608991508	0.454857790228
0.361888471	0.46900892148
0.3628777912	0.450814609871
0.3638671114	0.464965741122
0.3648564316	0.448793019692
0.3658457518	0.46900892148
0.366835072	0.456879380407
0.3678243922	0.426555527725
0.3688137124	0.45081460987
0.3698030326	0.446771429513
0.3707923528	0.424533937546
0.371781673	0.442728249155
0.3727709932	0.474062896927
0.3737603134	0.436663478619
0.3747496336	0.439695863887
0.3757389538	0.449803814781
0.376728274	0.414425986652
0.3777175942	0.427566322814
0.3787069144	0.436663478619
0.3796962346	0.41745837192
0.3806855548	0.426555527725
0.381674875	0.431609503172
0.3826641952	0.448793019692
0.3836535154	0.430598708083
0.3846428356	0.40128565049
0.3856321558	0.43464188844
0.386621476	0.430598708083
0.3876107962	0.43565268353
0.3886001164	0.425544732636
0.3895894366	0.40128565049
0.3905787568	0.372983387987
0.391568077	0.38511292906
0.3925573972	0.420490757189
0.3935467174	0.397242470133
0.3945360376	0.411393601384
0.3955253578	0.352767486199
0.396514678	0.409372011205
0.3975039982	0.393199289775
0.3984933184	0.369951002719
0.3994826386	0.387134519239
0.4004719588	0.403307240669
0.401461279	0.431609503172
0.4024505992	0.408361216116
0.4034399194	0.376015773255
0.4044292396	0.341648740216
0.4054185598	0.393199289775
0.40640788	0.397242470133
0.4073972002	0.364897027272
0.4083865204	0.33457317459
0.4093758406	0.329519199143
0.4103651608	0.355799871467
0.411354481	0.383091338881
0.4123438012	0.342659535305
0.4133331214	0.355799871467
0.4143224416	0.347713510752
0.4153117618	0.35175669111
0.416301082	0.358832256735
0.4172904022	0.358832256735
0.4182797224	0.389156109417
0.4192690426	0.339627150037
0.4202583628	0.333562379501
0.421247683	0.332551584411
0.4222370032	0.36792941254
0.4232263234	0.380058953613
0.4242156436	0.347713510752
0.4252049638	0.344681125484
0.426194284	0.359843051825
0.4271836042	0.330529994232
0.4281729244	0.360853846914
0.4291622446	0.345691920573
0.4301515648	0.343670330395
0.431140885	0.360853846914
0.4321302052	0.353778281289
0.4331195254	0.333562379501
0.4341088456	0.300206141551
0.4350981658	0.321432838428
0.436087486	0.329519199143
0.4370768062	0.358832256735
0.4380661264	0.321432838428
0.4390554466	0.30121693664
0.4400447668	0.320422043338
0.441034087	0.291108985746
0.4420234072	0.30121693664
0.4430127274	0.308292502266
0.4440020476	0.279990239763
0.4449913678	0.28504421521
0.445980688	0.295152166104
0.4469700082	0.289087395567
0.4479593284	0.319411248249
0.4489486486	0.327497608964
0.4499379688	0.299195346461
0.450927289	0.274936264316
0.4519166092	0.292119780835
0.4529059294	0.302227731729
0.4538952496	0.2668499036
0.4548845698	0.26786069869
0.45587389	0.295152166104
0.4568632102	0.28403342012
0.4578525304	0.269882288869
0.4588418506	0.293130575925
0.4598311708	0.294141371014
0.460820491	0.293130575925
0.4618098112	0.304249321908
0.4627991314	0.269882288869
0.4637884516	0.276957854494
0.4647777718	0.320422043338
0.465767092	0.278979444673
0.4667564122	0.278979444673
0.4677457324	0.271903879047
0.4687350526	0.269882288869
0.4697243728	0.258763542885
0.470713693	0.28403342012
0.4717030132	0.246634001813
0.4726923334	0.242590821455
0.4736816536	0.242590821455
0.4746709738	0.265839108511
0.475660294	0.256741952707
0.4766496142	0.23349366565
0.4776389344	0.23349366565
0.4786282546	0.230461280382
0.4796175748	0.25067718217
0.480606895	0.247644796902
0.4815962152	0.273925469226
0.4825855354	0.254720362528
0.4835748556	0.258763542885
0.4845641758	0.228439690203
0.485553496	0.238547641097
0.4865428162	0.226418100025
0.4875321364	0.226418100025
0.4885214566	0.257752747796
0.4895107768	0.2668499036
0.490500097	0.229450485293
0.4914894172	0.247644796902
0.4924787374	0.278979444673
0.4934680576	0.20114822279
0.4944573778	0.239558436187
0.495446698	0.256741952707
0.4964360182	0.253709567438
0.4974253384	0.232482870561
0.4984146586	0.243601616544
0.4994039788	0.213277763863
0.500393299	0.235515255829
0.5013826192	0.205191403147
0.5023719394	0.212266968773
0.5033612596	0.223385714756
0.5043505798	0.208223788416
0.5053399	0.214288558952
0.5063292202	0.2001374277
0.5073185404	0.203169812969
0.5083078606	0.236526050919
0.5092971808	0.208223788416
0.510286501	0.196094247343
0.5112758212	0.231472075472
0.5122651414	0.212266968773
0.5132544616	0.221364124578
0.5142437818	0.195083452253
0.515233102	0.232482870561
0.5162224222	0.215299354041
0.5172117424	0.2001374277
0.5182010626	0.237536846008
0.5191903828	0.190029476806
0.520179703	0.21732094422
0.5211690232	0.184975501359
0.5221583434	0.195083452253
0.5231476636	0.189018681717
0.5241369838	0.239558436187
0.525126304	0.2001374277
0.5261156242	0.193061862075
0.5271049444	0.228439690203
0.5280942646	0.202159017879
0.5290835848	0.210245378594
0.530072905	0.194072657164
0.5310622252	0.209234583505
0.5320515454	0.199126632611
0.5330408656	0.176889140644
0.5340301858	0.222374919667
0.535019506	0.205191403147
0.5360088262	0.172845960287
0.5369981464	0.20114822279
0.5379874666	0.194072657164
0.5389767868	0.181943116091
0.539966107	0.193061862075
0.5409554272	0.174867550465
0.5419447474	0.194072657164
0.5429340676	0.182953911181
0.5439233878	0.180932321002
0.544912708	0.181943116091
0.5459020282	0.178910730823
0.5468913484	0.173856755376
0.5478806686	0.174867550465
0.5488699888	0.197105042432
0.549859309	0.205191403147
0.5508486292	0.16779198484
0.5518379494	0.184975501359
0.5528272696	0.156673238856
0.5538165898	0.181943116091
0.55480591	0.169813575018
0.5557952302	0.164759599572
0.5567845504	0.185986296449
0.5577738706	0.161727214303
0.5587631908	0.160716419214
0.559752511	0.170824370108
0.5607418312	0.138478927247
0.5617311514	0.173856755376
0.5627204716	0.16678118975
0.5637097918	0.152630058499
0.564699112	0.171835165197
0.5656884322	0.143532902694
0.5666777524	0.156673238856
0.5676670726	0.174867550465
0.5686563928	0.176889140644
0.569645713	0.154651648678
0.5706350332	0.161727214303
0.5716243534	0.161727214303
0.5726136736	0.157684033946
0.5736029938	0.157684033946
0.574592314	0.16779198484
0.5755816342	0.152630058499
0.5765709544	0.139489722337
0.5775602746	0.164759599572
0.5785495948	0.159705624125
0.579538915	0.160716419214
0.5805282352	0.15060846832
0.5815175554	0.139489722337
0.5825068756	0.153640853588
0.5834961958	0.162738009393
0.584485516	0.151619263409
0.5854748362	0.146565287962
0.5864641564	0.148586878141
0.5874534766	0.122306205817
0.5884427968	0.162738009393
0.589432117	0.1334249518
0.5904214372	0.157684033946
0.5914107574	0.160716419214
0.5924000776	0.145554492873
0.5933893978	0.135446541979
0.594378718	0.147576083052
0.5953680382	0.132414156711
0.5963573584	0.15060846832
0.5973466786	0.144543697784
0.5983359988	0.154651648678
0.599325319	0.144543697784
0.6003146392	0.135446541979
0.6013039594	0.145554492873
0.6022932796	0.136457337068
0.6032825998	0.136457337068
0.60427192	0.160716419214
0.6052612402	0.138478927247
0.6062505604	0.114219845102
0.6072398806	0.115230640191
0.6082292008	0.139489722337
0.609218521	0.147576083052
0.6102078412	0.162738009393
0.6111971614	0.1334249518
0.6121864816	0.147576083052
0.6131758018	0.131403361621
0.614165122	0.118263025459
0.6151544422	0.125338591085
0.6161437624	0.114219845102
0.6171330826	0.129381771443
0.6181224028	0.111187459834
0.619111723	0.112198254923
0.6201010432	0.127360181264
0.6210903634	0.127360181264
0.6220796836	0.135446541979
0.6230690038	0.126349386174
0.624058324	0.140500517426
0.6250476442	0.111187459834
0.6260369644	0.127360181264
0.6270262846	0.124327795996
0.6280156048	0.11725223037
0.629004925	0.122306205817
0.6299942452	0.10006871385
0.6309835654	0.124327795996
0.6319728856	0.113209050012
0.6329622058	0.125338591085
0.633951526	0.115230640191
0.6349408462	0.10107950894
0.6359301664	0.124327795996
0.6369194866	0.116241435281
0.6379088068	0.115230640191
0.638898127	0.121295410727
0.6398874472	0.120284615638
0.6408767674	0.115230640191
0.6418660876	0.0940039433138
0.6428554078	0.112198254923
0.643844728	0.127360181264
0.6448340482	0.106133484387
0.6458233684	0.112198254923
0.6468126886	0.110176664744
0.6478020088	0.106133484387
0.648791329	0.097036328582
0.6497806492	0.105122689297
0.6507699694	0.108155074565
0.6517592896	0.104111894208
0.6527486098	0.118263025459
0.65373793	0.115230640191
0.6547272502	0.0960255334926
0.6557165704	0.115230640191
0.6567058906	0.0990579187608
0.6576952108	0.116241435281
0.658684531	0.109165869655
0.6596738512	0.125338591085
0.6606631714	0.0980471236714
0.6616524916	0.121295410727
0.6626418118	0.0950147384032
0.663631132	0.0929931482244
0.6646204522	0.118263025459
0.6656097724	0.125338591085
0.6665990926	0.110176664744
0.6675884128	0.0909715580456
0.668577733	0.108155074565
0.6695670532	0.106133484387
0.6705563734	0.106133484387
0.6715456936	0.116241435281
0.6725350138	0.110176664744
0.673524334	0.115230640191
0.6745136542	0.0980471236714
0.6755029744	0.10107950894
0.6764922946	0.106133484387
0.6774816148	0.112198254923
0.678470935	0.103101099118
0.6794602552	0.0960255334926
0.6804495754	0.109165869655
0.6814388956	0.0879391727774
0.6824282158	0.0929931482244
0.683417536	0.124327795996
0.6844068562	0.0960255334926
0.6853961764	0.086928377688
0.6863854966	0.0960255334926
0.6873748168	0.10107950894
0.688364137	0.097036328582
0.6893534572	0.103101099118
0.6903427774	0.0950147384032
0.6913320976	0.10107950894
0.6923214178	0.097036328582
0.693310738	0.0818744022411
0.6943000582	0.086928377688
0.6952893784	0.0889499678668
0.6962786986	0.108155074565
0.6972680188	0.0960255334926
0.698257339	0.0889499678668
0.6992466592	0.0899607629562
0.7002359794	0.102090304029
0.7012252996	0.104111894208
0.7022146198	0.0838959924198
0.70320394	0.107144279476
0.7041932602	0.11624143528
0.7051825804	0.0940039433138
0.7061719006	0.0818744022411
0.7071612208	0.0929931482244
0.708150541	0.0909715580456
0.7091398612	0.0899607629562
0.7101291814	0.091982353135
0.7111185016	0.0768204267941
0.7121078218	0.0859175825986
0.713097142	0.0960255334926
0.7140864622	0.0727772464365
0.7150757824	0.0828851973305
0.7160651026	0.0929931482244
0.7170544228	0.103101099118
0.718043743	0.0990579187608
0.7190330632	0.0889499678668
0.7200223834	0.0707556562577
0.7210117036	0.0828851973305
0.7220010238	0.0717664513471
0.722990344	0.0879391727774
0.7239796642	0.0940039433138
0.7249689844	0.0838959924198
0.7259583046	0.091982353135
0.7269476248	0.0929931482244
0.727936945	0.0798528120623
0.7289262652	0.0838959924198
0.7299155854	0.0707556562577
0.7309049056	0.086928377688
0.7318942258	0.0859175825986
0.732883546	0.111187459834
0.7338728662	0.0960255334926
0.7348621864	0.0677232709895
0.7358515066	0.0849067875092
0.7368408268	0.0788420169729
0.737830147	0.0788420169729
0.7388194672	0.0980471236714
0.7398087874	0.111187459834
0.7407981076	0.0717664513471
0.7417874278	0.0909715580456
0.742776748	0.0828851973305
0.7437660682	0.0929931482244
0.7447553884	0.0909715580456
0.7457447086	0.0838959924198
0.7467340288	0.0788420169729
0.747723349	0.091982353135
0.7487126692	0.0657016808107
0.7497019894	0.0940039433138
0.7506913096	0.0768204267941
0.7516806298	0.0828851973305
0.75266995	0.0707556562577
0.7536592702	0.0929931482244
0.7546485904	0.0788420169729
0.7556379106	0.0768204267941
0.7566272308	0.0747988366153
0.757616551	0.0859175825986
0.7586058712	0.0899607629562
0.7595951914	0.0889499678668
0.7605845116	0.091982353135
0.7615738318	0.0727772464365
0.762563152	0.0818744022411
0.7635524722	0.0788420169729
0.7645417924	0.0849067875092
0.7655311126	0.0707556562577
0.7665204328	0.091982353135
0.767509753	0.0788420169729
0.7684990732	0.0950147384032
0.7694883934	0.0697448611683
0.7704777136	0.0727772464365
0.7714670338	0.0768204267941
0.772456354	0.0838959924198
0.7734456742	0.0798528120623
0.7744349944	0.0747988366153
0.7754243146	0.0788420169729
0.7764136348	0.0727772464365
0.777402955	0.0747988366153
0.7783922752	0.0707556562577
0.7793815954	0.0737880415259
0.7803709156	0.0667124759001
0.7813602358	0.0555937299168
0.782349556	0.0758096317047
0.7833388762	0.0768204267941
0.7843281964	0.0737880415259
0.7853175166	0.0768204267941
0.7863068368	0.0667124759001
0.787296157	0.0737880415259
0.7882854772	0.0747988366153
0.7892747974	0.0899607629562
0.7902641176	0.0737880415259
0.7912534378	0.0727772464365
0.792242758	0.0677232709895
0.7932320782	0.0657016808107
0.7942213984	0.0657016808107
0.7952107186	0.0727772464365
0.7962000388	0.0566045250062
0.797189359	0.0566045250062
0.7981786792	0.0778312218835
0.7991679994	0.0758096317047
0.8001573196	0.0626692955425
0.8011466398	0.0697448611683
0.80213596	0.0555937299168
0.8031252802	0.0626692955425
0.8041146004	0.0636800906319
0.8051039206	0.0646908857213
0.8060932408	0.0626692955425
0.807082561	0.0747988366153
0.8080718812	0.0596369102743
0.8090612014	0.0758096317047
0.8100505216	0.0667124759001
0.8110398418	0.0667124759001
0.812029162	0.0525613446486
0.8130184822	0.0768204267941
0.8140078024	0.0677232709895
0.8149971226	0.0555937299168
0.8159864428	0.0616585004531
0.816975763	0.0667124759001
0.8179650832	0.0505397544698
0.8189544034	0.053572139738
0.8199437236	0.0697448611683
0.8209330438	0.0606477053637
0.821922364	0.0525613446486
0.8229116842	0.0646908857213
0.8239010044	0.0505397544698
0.8248903246	0.058626115185
0.8258796448	0.0636800906319
0.826868965	0.0677232709895
0.8278582852	0.0525613446486
0.8288476054	0.0545829348274
0.8298369256	0.0555937299168
0.8308262458	0.0576153200956
0.831815566	0.0646908857213
0.8328048862	0.0646908857213
0.8337942064	0.0626692955425
0.8347835266	0.0697448611683
0.8357728468	0.0525613446486
0.836762167	0.058626115185
0.8377514872	0.0515505495592
0.8387408074	0.0606477053637
0.8397301276	0.0596369102743
0.8407194478	0.0495289593804
0.841708768	0.0424533937546
0.8426980882	0.0424533937546
0.8436874084	0.0555937299168
0.8446767286	0.0525613446486
0.8456660488	0.0505397544698
0.846655369	0.0555937299168
0.8476446892	0.0515505495592
0.8486340094	0.0505397544698
0.8496233296	0.0475073692016
0.8506126498	0.0596369102743
0.85160197	0.043464188844
0.8525912902	0.0424533937546
0.8535806104	0.0576153200956
0.8545699306	0.0576153200956
0.8555592508	0.0414425986652
0.856548571	0.0444749839334
0.8575378912	0.0464965741122
0.8585272114	0.0373994183076
0.8595165316	0.0495289593804
0.8605058518	0.0414425986652
0.861495172	0.0464965741122
0.8624844922	0.0454857790228
0.8634738124	0.0464965741122
0.8644631326	0.0414425986652
0.8654524528	0.0464965741122
0.866441773	0.0424533937546
0.8674310932	0.043464188844
0.8684204134	0.0464965741122
0.8694097336	0.0323454428607
0.8703990538	0.043464188844
0.871388374	0.0444749839334
0.8723776942	0.0475073692016
0.8733670144	0.0394210084864
0.8743563346	0.038410213397
0.8753456548	0.0414425986652
0.876334975	0.0353778281289
0.8773242952	0.0404318035758
0.8783136154	0.038410213397
0.8793029356	0.0313346477713
0.8802922558	0.038410213397
0.881281576	0.0232482870561
0.8822708962	0.0303238526819
0.8832602164	0.0373994183076
0.8842495366	0.0313346477713
0.8852388568	0.0373994183076
0.886228177	0.0323454428607
0.8872174972	0.0272914674137
0.8882068174	0.0394210084864
0.8891961376	0.0242590821455
0.8901854578	0.0343670330395
0.891174778	0.0373994183076
0.8921640982	0.0303238526819
0.8931534184	0.0505397544698
0.8941427386	0.0313346477713
0.8951320588	0.0353778281289
0.896121379	0.038410213397
0.8971106992	0.0303238526819
0.8981000194	0.0272914674137
0.8990893396	0.0313346477713
0.9000786598	0.0333562379501
0.90106798	0.0394210084864
0.9020573002	0.0242590821455
0.9030466204	0.0262806723243
0.9040359406	0.0394210084864
0.9050252608	0.0303238526819
0.906014581	0.0262806723243
0.9070039012	0.0333562379501
0.9079932214	0.0293130575925
0.9089825416	0.0323454428607
0.9099718618	0.038410213397
0.910961182	0.0353778281289
0.9119505022	0.0202159017879
0.9129398224	0.0353778281289
0.9139291426	0.0272914674137
0.9149184628	0.0303238526819
0.915907783	0.0272914674137
0.9168971032	0.0242590821455
0.9178864234	0.0343670330395
0.9188757436	0.0272914674137
0.9198650638	0.0283022625031
0.920854384	0.0242590821455
0.9218437042	0.0323454428607
0.9228330244	0.0293130575925
0.9238223446	0.038410213397
0.9248116648	0.0323454428607
0.925800985	0.0454857790228
0.9267903052	0.0323454428607
0.9277796254	0.0202159017879
0.9287689456	0.0252698772349
0.9297582658	0.0323454428607
0.930747586	0.0212266968773
0.9317369062	0.0293130575925
0.9327262264	0.0404318035758
0.9337155466	0.0242590821455
0.9347048668	0.0404318035758
0.935694187	0.038410213397
0.9366835072	0.0232482870561
0.9376728274	0.0313346477713
0.9386621476	0.0212266968773
0.9396514678	0.0222374919667
0.940640788	0.0343670330395
0.9416301082	0.038410213397
0.9426194284	0.0404318035758
0.9436087486	0.0313346477713
0.9445980688	0.0424533937546
0.945587389	0.0313346477713
0.9465767092	0.0222374919667
0.9475660294	0.0303238526819
0.9485553496	0.0363886232182
0.9495446698	0.0222374919667
0.95053399	0.0283022625031
0.9515233102	0.0323454428607
0.9525126304	0.0283022625031
0.9535019506	0.0343670330395
0.9544912708	0.0333562379501
0.955480591	0.0313346477713
0.9564699112	0.0343670330395
0.9574592314	0.0313346477713
0.9584485516	0.0303238526819
0.9594378718	0.0222374919667
0.960427192	0.0353778281289
0.9614165122	0.0242590821455
0.9624058324	0.0262806723243
0.9633951526	0.0242590821455
0.9643844728	0.0293130575925
0.965373793	0.0242590821455
0.9663631132	0.0141511312515
0.9673524334	0.0202159017879
0.9683417536	0.0212266968773
0.9693310738	0.0242590821455
0.970320394	0.0121295410727
0.9713097142	0.0232482870561
0.9722990344	0.0181943116091
0.9732883546	0.0242590821455
0.9742776748	0.0202159017879
0.975266995	0.010107950894
0.9762563152	0.0181943116091
0.9772456354	0.0181943116091
0.9782349556	0.0161727214303
0.9792242758	0.010107950894
0.980213596	0.0192051066985
0.9812029162	0.0121295410727
0.9821922364	0.0141511312515
0.9831815566	0.00909715580456
0.9841708768	0.0141511312515
0.985160197	0.0181943116091
0.9861495172	0.0151619263409
0.9871388374	0.0232482870561
0.9881281576	0.010107950894
0.9891174778	0.00808636071517
0.990106798	0.0111187459834
0.9910961182	0.0161727214303
0.9920854384	0.0111187459834
0.9930747586	0.0202159017879
0.9940640788	0.0171835165197
0.995053399	0.00707556562577
0.9960427192	0.00808636071517
0.9970320394	0.00909715580456
0.9980213596	0.00808636071517
0.9990106798	30.1065317377


==> figs/posterior_var_plots/binned_posterior_var_nu_0.727895.dat <==
0.0101399	0.0121229252497
0.0111297601	0.0292970693535
0.0121196202	0.0798092578941
0.0131094803	0.176792659892
0.0140993404	0.368738976346
0.0150892005	0.607156506258
0.0160790606	0.941547194396
0.0170689207	1.35473689666
0.0180587808	1.82854122517
0.0190486409	2.5751113718
0.020038501	3.16913470904
0.0210283611	3.84700827925
0.0220182212	4.82795498071
0.0230080813	5.43511148697
0.0239979414	6.5069801278
0.0249878015	7.05150152027
0.0259776616	7.82433800494
0.0269675217	8.74163934883
0.0279573818	9.47911730153
0.0289472419	10.1388064839
0.029937102	10.534822042
0.0309269621	10.547955211
0.0319168222	12.3744759487
0.0329066823	10.8136493228
0.0338965424	11.6541721401
0.0348864025	12.1259559811
0.0358762626	12.3300252228
0.0368661227	12.2997179096
0.0378559828	12.8664646651
0.0388458429	13.2321729101
0.039835703	13.1392304832
0.0408255631	13.2210602286
0.0418154232	13.399873376
0.0428052833	13.4635187336
0.0437951434	13.2392446165
0.0447850035	12.8381778395
0.0457748636	11.5854755637
0.0467647237	18.5470653883
0.0477545838	9.39021584969
0.0487444439	10.169113797
0.049734304	10.0145465001
0.0507241641	10.1681035532
0.0517140242	10.3923776703
0.0527038843	10.2469025673
0.0536937444	10.3155991438
0.0546836045	10.0539460071
0.0556734646	10.0559664947
0.0566633247	9.85492798427
0.0576531848	9.81047725835
0.0586430449	9.64580752371
0.059632905	9.53973192777
0.0606227651	9.1649314888
0.0616126252	9.34374463624
0.0626024853	9.15887002618
0.0635923454	9.02248711712
0.0645822055	8.92550371512
0.0655720656	8.96187249087
0.0665619257	8.78710031852
0.0675517858	8.44260719267
0.0685416459	8.40724866069
0.069531506	8.52645742565
0.0705213661	8.40421792938
0.0715112262	8.16580039947
0.0725010863	8.21631258801
0.0734909464	7.96375164531
0.0744808065	7.59198193765
0.0754706666	7.70714972752
0.0764605267	7.49701902319
0.0774503868	7.25860149328
0.0784402469	7.02725566977
0.079430107	6.78075618969
0.0804199671	6.50293915271
0.0814098272	6.13521042014
0.0823996873	5.88871094006
0.0833895474	5.55735098323
0.0843794075	5.30074906545
0.0853692676	4.99868617798
0.0863591277	4.84613936858
0.0873489878	4.86432375646
0.0883388479	4.4026423532
0.089328708	3.68233854461
0.0903185681	22.4516575625
0.0913084282	2.72664793742
0.0922982883	2.90950205994
0.0932881484	2.7377606189
0.0942780085	2.66199233609
0.0952678686	2.68825867413
0.0962577287	2.86606157779
0.0972475888	2.88525620944
0.0982374489	2.92869669158
0.099227309	2.8347440209
0.1002171691	2.74786305661
0.1012070292	2.60440844115
0.1021968893	2.66603331117
0.1031867494	2.61148014755
0.1041766095	2.60137770984
0.1051664696	2.53167088965
0.1061563297	2.61956209771
0.1071461898	2.46600504455
0.1081360499	2.62764404788
0.10912591	2.62259282903
0.1101157701	2.37912408026
0.1111056302	2.46398455701
0.1120954903	2.43165675634
0.1130853504	2.40235968699
0.1140752105	2.39326749305
0.1150650706	2.42054407486
0.1160549307	2.34174506074
0.1170447908	2.35891920485
0.1180346509	2.32154018533
0.119024511	2.16293191331
0.1200143711	2.19930068906
0.1210042312	2.23364897726
0.1219940913	2.16798313216
0.1229839514	2.08211241164
0.1239738115	2.09625582443
0.1249636716	2.01038510392
0.1259535317	2.00129290998
0.1269433918	1.91946316454
0.1279332519	1.88410463256
0.128923112	1.93259633356
0.1299129721	1.94370901504
0.1309028322	1.88612512011
0.1318926923	1.89420707027
0.1328825524	1.76287538007
0.1338724125	1.77701879286
0.1348622726	1.84066415042
0.1358521327	1.83258220025
0.1368419928	1.78308025548
0.1378318529	1.74166026088
0.138821713	1.77297781777
0.1398115731	1.63558466494
0.1408014332	1.60325686428
0.1417912933	1.66690222184
0.1427811534	1.62851295855
0.1437710135	1.61537978953
0.1447608736	1.56688808853
0.1457507337	1.5678983323
0.1467405938	1.5678983323
0.1477304539	1.59618515788
0.148720314	1.42141298553
0.1497101741	1.51132468113
0.1507000342	1.45980224882
0.1516898943	1.41636176668
0.1526797544	1.44161786095
0.1536696145	1.37090079699
0.1546594746	1.37797250339
0.1556493347	1.31735787714
0.1566391948	1.32746031485
0.1576290549	1.33655250878
0.158618915	1.35069592158
0.1596087751	1.32240909599
0.1605986352	1.31735787714
0.1615884953	1.26482520106
0.1625783554	1.28098910139
0.1635682155	1.26482520106
0.1645580756	1.21330276874
0.1655479357	1.2112822812
0.1665377958	1.17592374922
0.1675276559	1.20219008727
0.168517516	1.13349351085
0.1695073761	1.22340520645
0.1704972362	1.1627905802
0.1714870963	1.15874960512
0.1724769564	1.10823741658
0.1734668165	1.11833985429
0.1744566766	1.09005302871
0.1754465367	1.11833985429
0.1764363968	1.07793010346
0.1774262569	1.07691985969
0.178416117	1.06176620312
0.1794059771	1.05368425296
0.1803958372	1.04964327787
0.1813856973	0.978926213917
0.1823755574	1.06075595935
0.1833654175	1.00519255196
0.1843552776	0.976905726375
0.1853451377	1.02842815869
0.1863349978	0.97084426375
0.1873248579	0.959731582271
0.188314718	0.9587213385
0.1893045781	0.998120845562
0.1902944382	0.959731582271
0.1912842983	0.93346524423
0.1922741584	0.957711094729
0.1932640185	0.937506219313
0.1942538786	0.952659875875
0.1952437387	0.960741826042
0.1962335988	0.88396329946
0.1972234589	0.974885238833
0.198213319	0.888004274543
0.1992031791	0.87083013044
0.2001930392	0.910229637501
0.2011828993	0.905178418647
0.2021727594	0.901137443564
0.2031626195	0.857696961419
0.2041524796	0.88396329946
0.2051423397	0.839512573544
0.2061321998	0.853655986336
0.2071220599	0.817287210587
0.20811192	0.814256479274
0.2091017801	0.779908191067
0.2100916402	0.793041360087
0.2110815003	0.854666230107
0.2120713604	0.818297454357
0.2130612205	0.733436977609
0.2140510806	0.835471598461
0.2150409407	0.787990141233
0.2160308008	0.799102822712
0.2170206609	0.695047714318
0.218010521	0.719293564818
0.2190003811	0.718283321047
0.2199902412	0.717273077276
0.2209801013	0.718283321047
0.2219699614	0.65968918234
0.2229598215	0.724344783672
0.2239496816	0.701109176943
0.2249395417	0.687976007923
0.2259294018	0.724344783672
0.2269192619	0.707170639568
0.227909122	0.714242345964
0.2288989821	0.626351137903
0.2298888422	0.650596988403
0.2308787023	0.667771132507
0.2318685624	0.641504794465
0.2328584225	0.681914545298
0.2338482826	0.617258943966
0.2348381427	0.670801863819
0.2358280028	0.631402356757
0.2368178629	0.632412600528
0.237807723	0.616248700195
0.2387975831	0.633422844299
0.2397874432	0.626351137903
0.2407773033	0.664740401194
0.2417671634	0.656658451028
0.2427570235	0.614228212653
0.2437468836	0.563716024113
0.2447367437	0.621299919049
0.2457266038	0.570787730509
0.2467164639	0.556644317717
0.247706324	0.618269187737
0.2486961841	0.513203835572
0.2496860442	0.561695536571
0.2506759043	0.562705780342
0.2516657644	0.590992605925
0.2526556245	0.542500904926
0.2536454846	0.5606852928
0.2546353447	0.541490661155
0.2556252048	0.62231016282
0.2566150649	0.536439442301
0.257604925	0.544521392467
0.2585947851	0.515224323114
0.2595846452	0.5606852928
0.2605745053	0.531388223447
0.2615643654	0.512193591802
0.2625542255	0.511183348031
0.2635440856	0.468753109657
0.2645339457	0.51017310426
0.2655238058	0.533408710989
0.2665136659	0.529367735905
0.267503526	0.511183348031
0.2684933861	0.515224323114
0.2694832462	0.504111641635
0.2704731063	0.491988716385
0.2714629664	0.465722378344
0.2724528265	0.469763353427
0.2734426866	0.576849193133
0.2744325467	0.482896522448
0.2754224068	0.496029691469
0.2764122669	0.439456040303
0.277402127	0.476835059823
0.2783919871	0.437435552761
0.2793818472	0.48491700999
0.2803717073	0.416220433574
0.2813615674	0.479865791136
0.2823514275	0.41116921472
0.2833412876	0.473804328511
0.2843311477	0.461681403261
0.2853210078	0.454609696865
0.2863108679	0.441476527845
0.287300728	0.455619940636
0.2882905881	0.445517502928
0.2892804482	0.428343358824
0.2902703083	0.433394577678
0.2912601684	0.426322871283
0.2922500285	0.433394577678
0.2932398886	0.421271652428
0.2942297487	0.409148727179
0.2952196088	0.380861901596
0.2962094689	0.418240921116
0.297199329	0.362677513721
0.2981891891	0.407128239637
0.2991790492	0.386923364221
0.3001689093	0.390964339304
0.3011587694	0.38591312045
0.3021486295	0.409148727179
0.3031384896	0.407128239637
0.3041283497	0.383892632908
0.3051182098	0.399046289471
0.3061080699	0.399046289471
0.30709793	0.380861901596
0.3080877901	0.364698001263
0.3090776502	0.333380444368
0.3100675103	0.379851657825
0.3110573704	0.377831170284
0.3120472305	0.349544344701
0.3130370906	0.368738976346
0.3140269507	0.344493125847
0.3150168108	0.369749220117
0.3160066709	0.328329225514
0.316996531	0.357626294867
0.3179863911	0.347523857159
0.3189762512	0.375810682742
0.3199661113	0.362677513721
0.3209559714	0.409148727179
0.3219458315	0.368738976346
0.3229356916	0.364698001263
0.3239255517	0.353585319784
0.3249154118	0.36065702618
0.3259052719	0.346513613388
0.326895132	0.354595563555
0.3278849921	0.338431663222
0.3288748522	0.328329225514
0.3298647123	0.349544344701
0.3308545724	0.313175568952
0.3318444325	0.320247275347
0.3328342926	0.324288250431
0.3338241527	0.319237031576
0.3348140128	0.304083375014
0.3358038729	0.326308737972
0.336793733	0.318226787806
0.3377835931	0.320247275347
0.3387734532	0.322267762889
0.3397633133	0.294991181077
0.3407531734	0.314185812722
0.3417430335	0.317216544035
0.3427328936	0.332370200597
0.3437227537	0.310144837639
0.3447126138	0.307114106327
0.3457024739	0.288929718452
0.346692334	0.297011668619
0.3476821941	0.297011668619
0.3486720542	0.286909230911
0.3496619143	0.294991181077
0.3506517744	0.301052643702
0.3516416345	0.27377606189
0.3526314946	0.274786305661
0.3536213547	0.280847768286
0.3546112148	0.266704355494
0.3556010749	0.292970693535
0.356590935	0.269735086807
0.3575807951	0.284888743369
0.3585706552	0.266704355494
0.3595605153	0.247509723849
0.3605503754	0.262663380411
0.3615402355	0.276806793202
0.3625300956	0.26165313664
0.3635199557	0.270745330578
0.3645098158	0.262663380411
0.3654996759	0.23639704237
0.366489536	0.276806793202
0.3674793961	0.269735086807
0.3684692562	0.208110216787
0.3694591163	0.277817036973
0.3704489764	0.237407286141
0.3714388365	0.218212654495
0.3724286966	0.256601917786
0.3734185567	0.244478992536
0.3744084168	0.268724843036
0.3753982769	0.226294604662
0.376388137	0.229325335974
0.3773779971	0.24953021139
0.3783678572	0.216192166954
0.3793577173	0.239427773682
0.3803475774	0.251550698932
0.3813374375	0.265694111723
0.3823272976	0.23639704237
0.3833171577	0.233366311057
0.3843070178	0.200028266621
0.3852968779	0.209120460558
0.386286738	0.207099973016
0.3872765981	0.214171679412
0.3882664582	0.250540455161
0.3892563183	0.214171679412
0.3902461784	0.228315092203
0.3912360385	0.205079485475
0.3922258986	0.19901802285
0.3932157587	0.218212654495
0.3942056188	0.209120460558
0.3951954789	0.217202410725
0.396185339	0.204069241704
0.3971751991	0.19901802285
0.3981650592	0.225284360891
0.3991549193	0.187905341371
0.4001447794	0.192956560225
0.4011346395	0.22427411712
0.4021244996	0.200028266621
0.4031143597	0.240438017453
0.4041042198	0.221243385808
0.4050940799	0.170731197267
0.40608394	0.229325335974
0.4070738001	0.200028266621
0.4080636602	0.216192166954
0.4090535203	0.192956560225
0.4100433804	0.178813147434
0.4110332405	0.207099973016
0.4120231006	0.182854122517
0.4130129607	0.17376192858
0.4140028208	0.165679978413
0.4149926809	0.19901802285
0.415982541	0.181843878746
0.4169724011	0.191946316454
0.4179622612	0.202048754162
0.4189521213	0.184874610059
0.4199419814	0.181843878746
0.4209318415	0.154567296934
0.4219217016	0.171741441038
0.4229115617	0.183864366288
0.4239014218	0.181843878746
0.4248912819	0.169720953496
0.425881142	0.154567296934
0.4268710021	0.192956560225
0.4278608622	0.182854122517
0.4288507223	0.177802903663
0.4298405824	0.178813147434
0.4308304425	0.184874610059
0.4318203026	0.182854122517
0.4328101627	0.142444371684
0.4338000228	0.159618515788
0.4347898829	0.151536565622
0.435779743	0.177802903663
0.4367696031	0.167700465955
0.4377594632	0.142444371684
0.4387493233	0.144464859226
0.4397391834	0.168710709726
0.4407290435	0.16163900333
0.4417189036	0.141434127914
0.4427087637	0.151536565622
0.4436986238	0.152546809393
0.4446884839	0.155577540705
0.445678344	0.143454615455
0.4466682041	0.154567296934
0.4476580642	0.138403396601
0.4486479243	0.130321446435
0.4496377844	0.139413640372
0.4506276445	0.135372665289
0.4516175046	0.115167789873
0.4526073647	0.122239496268
0.4535972248	0.167700465955
0.4545870849	0.155577540705
0.455576945	0.13739315283
0.4565668051	0.146485346768
0.4575566652	0.13638290906
0.4585465253	0.141434127914
0.4595363854	0.143454615455
0.4605262455	0.144464859226
0.4615161056	0.129311202664
0.4625059657	0.13739315283
0.4634958258	0.143454615455
0.4644856859	0.132341933976
0.465475546	0.139413640372
0.4664654061	0.151536565622
0.4674552662	0.109106327248
0.4684451263	0.134362421518
0.4694349864	0.140423884143
0.4704248465	0.121229252497
0.4714147066	0.147495590538
0.4724045667	0.152546809393
0.4733944268	0.114157546102
0.4743842869	0.140423884143
0.475374147	0.130321446435
0.4763640071	0.127290715122
0.4773538672	0.110116571018
0.4783437273	0.117188277414
0.4793335874	0.0878912080606
0.4803234475	0.120219008727
0.4813133076	0.115167789873
0.4823031677	0.130321446435
0.4832930278	0.119208764956
0.4842828879	0.113147302331
0.485272748	0.106075595935
0.4862626081	0.133352177747
0.4872524682	0.107085839706
0.4882423283	0.116178033643
0.4892321884	0.110116571018
0.4902220485	0.103044864623
0.4912119086	0.101024377081
0.4922017687	0.0990038895395
0.4931916288	0.107085839706
0.4941814889	0.106075595935
0.495171349	0.120219008727
0.4961612091	0.104055108394
0.4971510692	0.120219008727
0.4981409293	0.0969834019979
0.4991307894	0.0959731582271
0.5001206495	0.0828399892066
0.5011105096	0.104055108394
0.5021003697	0.103044864623
0.5030902298	0.107085839706
0.5040800899	0.0949629144563
0.50506995	0.110116571018
0.5060598101	0.101024377081
0.5070496702	0.106075595935
0.5080395303	0.102034620852
0.5090293904	0.103044864623
0.5100192505	0.10001413331
0.5110091106	0.105065352164
0.5119989707	0.0889014518314
0.5129888308	0.10001413331
0.5139786909	0.0889014518314
0.514968551	0.101024377081
0.5159584111	0.0969834019979
0.5169482712	0.0919321831439
0.5179381313	0.0838502329774
0.5189279914	0.0899116956022
0.5199178515	0.0959731582271
0.5209077116	0.102034620852
0.5218975717	0.0929424269147
0.5228874318	0.0757682828109
0.5238772919	0.0787990141233
0.524867152	0.0868809642898
0.5258570121	0.0969834019979
0.5268468722	0.0848604767482
0.5278367323	0.085870720519
0.5288265924	0.0848604767482
0.5298164525	0.090921939373
0.5308063126	0.110116571018
0.5317961727	0.0787990141233
0.5327860328	0.0808195016649
0.5337758929	0.0818297454357
0.534765753	0.0949629144563
0.5357556131	0.0808195016649
0.5367454732	0.0767785265817
0.5377353333	0.0828399892066
0.5387251934	0.0949629144563
0.5397150535	0.0717273077276
0.5407049136	0.0848604767482
0.5416947737	0.0777887703525
0.5426846338	0.0818297454357
0.5436744939	0.0798092578941
0.544664354	0.0737477952693
0.5456542141	0.0727375514984
0.5466440742	0.0878912080606
0.5476339343	0.0767785265817
0.5486237944	0.0767785265817
0.5496136545	0.0787990141233
0.5506035146	0.0737477952692
0.5515933747	0.0848604767482
0.5525832348	0.069706820186
0.5535730949	0.0798092578941
0.554562955	0.0798092578941
0.5555528151	0.0737477952692
0.5565426752	0.0717273077276
0.5575325353	0.0808195016649
0.5585223954	0.0737477952692
0.5595122555	0.0757682828109
0.5605021156	0.0707170639568
0.5614919757	0.0757682828109
0.5624818358	0.0757682828109
0.5634716959	0.0575838949363
0.564461556	0.0767785265817
0.5654514161	0.0666760888736
0.5664412762	0.0676863326444
0.5674311363	0.069706820186
0.5684209964	0.0747580390401
0.5694108565	0.0545531636238
0.5704007166	0.0626351137903
0.5713905767	0.0495019447698
0.5723804368	0.0717273077276
0.5733702969	0.0686965764152
0.574360157	0.0626351137903
0.5753500171	0.0636453575611
0.5763398772	0.0777887703525
0.5773297373	0.0606146262487
0.5783195974	0.0636453575611
0.5793094575	0.0878912080606
0.5802993176	0.0676863326444
0.5812891777	0.0686965764152
0.5822790378	0.0646556013319
0.5832688979	0.0686965764152
0.584258758	0.0596043824779
0.5852486181	0.0707170639568
0.5862384782	0.0575838949363
0.5872283383	0.048491700999
0.5882181984	0.0798092578941
0.5892080585	0.0606146262487
0.5901979186	0.0636453575611
0.5911877787	0.0606146262487
0.5921776388	0.0626351137903
0.5931674989	0.0666760888736
0.594157359	0.0656658451028
0.5951472191	0.053542919853
0.5961370792	0.0636453575611
0.5971269393	0.0515224323114
0.5981167994	0.0626351137903
0.5991066595	0.0646556013319
0.6000965196	0.0545531636238
0.6010863797	0.0646556013319
0.6020762398	0.0636453575611
0.6030660999	0.0454609696865
0.60405596	0.0565736511655
0.6050458201	0.0656658451028
0.6060356802	0.0515224323114
0.6070255403	0.0596043824779
0.6080154004	0.053542919853
0.6090052605	0.0505121885406
0.6099951206	0.069706820186
0.6109849807	0.0454609696865
0.6119748408	0.0505121885406
0.6129647009	0.0505121885406
0.613954561	0.048491700999
0.6149444211	0.0414199946033
0.6159342812	0.0424302383741
0.6169241413	0.0414199946033
0.6179140014	0.0404097508325
0.6189038615	0.0515224323114
0.6198937216	0.0555634073946
0.6208835817	0.0444507259157
0.6218734418	0.0565736511655
0.6228633019	0.0636453575611
0.623853162	0.0454609696865
0.6248430221	0.048491700999
0.6258328822	0.0444507259157
0.6268227423	0.053542919853
0.6278126024	0.0495019447698
0.6288024625	0.0555634073946
0.6297923226	0.053542919853
0.6307821827	0.0565736511655
0.6317720428	0.0424302383741
0.6327619029	0.0525326760822
0.633751763	0.0454609696865
0.6347416231	0.0474814572281
0.6357314832	0.0575838949363
0.6367213433	0.0424302383741
0.6377112034	0.0444507259157
0.6387010635	0.0393995070617
0.6396909236	0.0424302383741
0.6406807837	0.0575838949363
0.6416706438	0.0585941387071
0.6426605039	0.0545531636238
0.643650364	0.0525326760822
0.6446402241	0.0474814572281
0.6456300842	0.0434404821449
0.6466199443	0.0444507259157
0.6476098044	0.048491700999
0.6485996645	0.0474814572281
0.6495895246	0.0606146262487
0.6505793847	0.0474814572281
0.6515692448	0.0474814572281
0.6525591049	0.0545531636238
0.653548965	0.0515224323114
0.6545388251	0.0424302383741
0.6555286852	0.0525326760822
0.6565185453	0.0474814572281
0.6575084054	0.0404097508325
0.6584982655	0.0464712134573
0.6594881256	0.048491700999
0.6604779857	0.0464712134573
0.6614678458	0.0363687757492
0.6624577059	0.0495019447698
0.663447566	0.0515224323114
0.6644374261	0.0393995070617
0.6654272862	0.0444507259157
0.6664171463	0.0383892632908
0.6674070064	0.0454609696865
0.6683968665	0.0454609696865
0.6693867266	0.0525326760822
0.6703765867	0.053542919853
0.6713664468	0.0474814572282
0.6723563069	0.0454609696865
0.673346167	0.0434404821449
0.6743360271	0.0495019447698
0.6753258872	0.0565736511655
0.6763157473	0.0393995070617
0.6773056074	0.0444507259157
0.6782954675	0.0474814572282
0.6792853276	0.048491700999
0.6802751877	0.0454609696865
0.6812650478	0.0444507259157
0.6822549079	0.03737901952
0.683244768	0.0434404821449
0.6842346281	0.0383892632908
0.6852244882	0.0454609696865
0.6862143483	0.0383892632908
0.6872042084	0.0404097508325
0.6881940685	0.0404097508325
0.6891839286	0.0414199946033
0.6901737887	0.0525326760822
0.6911636488	0.0434404821449
0.6921535089	0.0414199946033
0.693143369	0.0393995070617
0.6941332291	0.0414199946033
0.6951230892	0.0474814572281
0.6961129493	0.0505121885406
0.6971028094	0.048491700999
0.6980926695	0.0454609696865
0.6990825296	0.0393995070617
0.7000723897	0.0404097508325
0.7010622498	0.0444507259157
0.7020521099	0.0525326760822
0.70304197	0.0404097508325
0.7040318301	0.0464712134573
0.7050216902	0.0424302383741
0.7060115503	0.0333380444368
0.7070014104	0.0404097508325
0.7079912705	0.0292970693535
0.7089811306	0.0333380444368
0.7099709907	0.0363687757492
0.7109608508	0.0333380444368
0.7119507109	0.0363687757492
0.712940571	0.0515224323114
0.7139304311	0.0404097508325
0.7149202912	0.0393995070617
0.7159101513	0.0363687757492
0.7169000114	0.0313175568952
0.7178898715	0.03737901952
0.7188797316	0.03737901952
0.7198695917	0.0393995070617
0.7208594518	0.0424302383741
0.7218493119	0.0474814572281
0.722839172	0.0363687757492
0.7238290321	0.0252560942703
0.7248188922	0.0383892632908
0.7258087523	0.0444507259157
0.7267986124	0.0393995070617
0.7277884725	0.0434404821449
0.7287783326	0.0474814572282
0.7297681927	0.0363687757492
0.7307580528	0.03737901952
0.7317479129	0.0363687757492
0.732737773	0.0292970693535
0.7337276331	0.0393995070617
0.7347174932	0.0353585319784
0.7357073533	0.0353585319784
0.7366972134	0.0444507259157
0.7376870735	0.0272765818119
0.7386769336	0.0495019447698
0.7396667937	0.0515224323114
0.7406566538	0.0414199946033
0.7416465139	0.03737901952
0.742636374	0.0353585319784
0.7436262341	0.0383892632908
0.7446160942	0.0363687757492
0.7456059543	0.0313175568952
0.7465958144	0.0303073131243
0.7475856745	0.0515224323114
0.7485755346	0.0404097508325
0.7495653947	0.0404097508325
0.7505552548	0.021215119187
0.7515451149	0.0292970693535
0.752534975	0.0424302383741
0.7535248351	0.0404097508325
0.7545146952	0.0454609696865
0.7555045553	0.0343482882076
0.7564944154	0.0272765818119
0.7574842755	0.0313175568952
0.7584741356	0.0383892632908
0.7594639957	0.0414199946033
0.7604538558	0.032327800666
0.7614437159	0.0353585319784
0.762433576	0.0434404821449
0.7634234361	0.0252560942703
0.7644132962	0.0393995070617
0.7654031563	0.032327800666
0.7663930164	0.0444507259157
0.7673828765	0.0282868255827
0.7683727366	0.0333380444368
0.7693625967	0.0363687757492
0.7703524568	0.0383892632908
0.7713423169	0.0303073131243
0.772332177	0.0353585319784
0.7733220371	0.0242458504995
0.7743118972	0.0303073131243
0.7753017573	0.032327800666
0.7762916174	0.0242458504995
0.7772814775	0.0393995070617
0.7782713376	0.0313175568952
0.7792611977	0.0292970693535
0.7802510578	0.0353585319784
0.7812409179	0.0242458504995
0.782230778	0.0313175568952
0.7832206381	0.0303073131243
0.7842104982	0.0333380444368
0.7852003583	0.0313175568952
0.7861902184	0.0343482882076
0.7871800785	0.0252560942703
0.7881699386	0.0222253629579
0.7891597987	0.0303073131243
0.7901496588	0.0292970693535
0.7911395189	0.0262663380411
0.792129379	0.0262663380411
0.7931192391	0.0292970693535
0.7941090992	0.0313175568952
0.7950989593	0.0252560942703
0.7960888194	0.0282868255827
0.7970786795	0.0272765818119
0.7980685396	0.0303073131244
0.7990583997	0.0444507259157
0.8000482598	0.0303073131243
0.8010381199	0.0292970693535
0.80202798	0.0272765818119
0.8030178401	0.0222253629579
0.8040077002	0.0282868255827
0.8049975603	0.0242458504995
0.8059874204	0.0282868255827
0.8069772805	0.0262663380411
0.8079671406	0.0353585319784
0.8089570007	0.0434404821449
0.8099468608	0.0282868255827
0.8109367209	0.0202048754162
0.811926581	0.0393995070617
0.8129164411	0.0191946316454
0.8139063012	0.0282868255827
0.8148961613	0.0181843878746
0.8158860214	0.0282868255827
0.8168758815	0.0303073131244
0.8178657416	0.0242458504995
0.8188556017	0.0242458504995
0.8198454618	0.0272765818119
0.8208353219	0.0272765818119
0.821825182	0.021215119187
0.8228150421	0.0242458504995
0.8238049022	0.0252560942703
0.8247947623	0.0191946316454
0.8257846224	0.0202048754162
0.8267744825	0.021215119187
0.8277643426	0.0252560942703
0.8287542027	0.0222253629579
0.8297440628	0.0252560942703
0.8307339229	0.0151536565622
0.831723783	0.0202048754162
0.8327136431	0.0191946316454
0.8337035032	0.0202048754162
0.8346933633	0.0272765818119
0.8356832234	0.0181843878746
0.8366730835	0.0181843878746
0.8376629436	0.021215119187
0.8386528037	0.0272765818119
0.8396426638	0.0313175568952
0.8406325239	0.0121229252497
0.841622384	0.0131331690206
0.8426122441	0.0151536565622
0.8436021042	0.0171741441038
0.8445919643	0.0151536565622
0.8455818244	0.0272765818119
0.8465716845	0.0171741441038
0.8475615446	0.021215119187
0.8485514047	0.0262663380411
0.8495412648	0.0171741441038
0.8505311249	0.0121229252497
0.851520985	0.0191946316454
0.8525108451	0.0111126814789
0.8535007052	0.0202048754162
0.8544905653	0.0171741441038
0.8554804254	0.016163900333
0.8564702855	0.0151536565622
0.8574601456	0.0181843878746
0.8584500057	0.0191946316454
0.8594398658	0.0171741441038
0.8604297259	0.0222253629579
0.861419586	0.0101024377081
0.8624094461	0.00606146262487
0.8633993062	0.0222253629579
0.8643891663	0.0111126814789
0.8653790264	0.0151536565622
0.8663688865	0.0131331690206
0.8673587466	0.0141434127914
0.8683486067	0.0131331690206
0.8693384668	0.0151536565622
0.8703283269	0.0202048754162
0.871318187	0.0111126814789
0.8723080471	0.0171741441038
0.8732979072	0.0141434127914
0.8742877673	0.0131331690206
0.8752776274	0.0141434127914
0.8762674875	0.0151536565622
0.8772573476	0.0141434127914
0.8782472077	0.00707170639568
0.8792370678	0.00404097508325
0.8802269279	0.0202048754162
0.881216788	0.0121229252497
0.8822066481	0.021215119187
0.8831965082	0.0141434127914
0.8841863683	0.00808195016649
0.8851762284	0.00808195016649
0.8861660885	0.00808195016649
0.8871559486	0.0191946316454
0.8881458087	0.016163900333
0.8891356688	0.0101024377081
0.8901255289	0.0090921939373
0.891115389	0.0151536565622
0.8921052491	0.0131331690206
0.8930951092	0.00909219393731
0.8940849693	0.0121229252497
0.8950748294	0.0131331690206
0.8960646895	0.0121229252497
0.8970545496	0.016163900333
0.8980444097	0.0171741441038
0.8990342698	0.0131331690206
0.9000241299	0.0131331690206
0.90101399	0.0111126814789
0.9020038501	0.0151536565622
0.9029937102	0.0111126814789
0.9039835703	0.0181843878746
0.9049734304	0.0121229252497
0.9059632905	0.0121229252497
0.9069531506	0.0101024377081
0.9079430107	0.0121229252497
0.9089328708	0.00808195016649
0.9099227309	0.0090921939373
0.910912591	0.0111126814789
0.9119024511	0.0151536565622
0.9128923112	0.00909219393731
0.9138821713	0.0111126814789
0.9148720314	0.0171741441038
0.9158618915	0.0101024377081
0.9168517516	0.0171741441038
0.9178416117	0.0111126814789
0.9188314718	0.0111126814789
0.9198213319	0.016163900333
0.920811192	0.00707170639568
0.9218010521	0.0191946316454
0.9227909122	0.0151536565622
0.9237807723	0.0141434127914
0.9247706324	0.0121229252497
0.9257604925	0.0090921939373
0.9267503526	0.00707170639568
0.9277402127	0.0090921939373
0.9287300728	0.0121229252497
0.9297199329	0.0131331690206
0.930709793	0.0171741441038
0.9316996531	0.00909219393731
0.9326895132	0.0131331690206
0.9336793733	0.016163900333
0.9346692334	0.0101024377081
0.9356590935	0.0090921939373
0.9366489536	0.0151536565622
0.9376388137	0.0151536565622
0.9386286738	0.0181843878746
0.9396185339	0.0111126814789
0.940608394	0.0131331690206
0.9415982541	0.0111126814789
0.9425881142	0.0171741441038
0.9435779743	0.0131331690206
0.9445678344	0.0131331690206
0.9455576945	0.00606146262487
0.9465475546	0.0141434127914
0.9475374147	0.0111126814789
0.9485272748	0.0141434127914
0.9495171349	0.0101024377081
0.950506995	0.00808195016649
0.9514968551	0.0141434127914
0.9524867152	0.0131331690206
0.9534765753	0.0101024377081
0.9544664354	0.0101024377081
0.9554562955	0.0101024377081
0.9564461556	0.00909219393731
0.9574360157	0.00808195016649
0.9584258758	0.00404097508325
0.9594157359	0.0090921939373
0.960405596	0.0090921939373
0.9613954561	0.0111126814789
0.9623853162	0.0090921939373
0.9633751763	0.00606146262487
0.9643650364	0.0111126814789
0.9653548965	0.00808195016649
0.9663447566	0.0090921939373
0.9673346167	0.00404097508325
0.9683244768	0.00606146262487
0.9693143369	0.00101024377081
0.970304197	0.00707170639568
0.9712940571	0.00606146262487
0.9722839172	0.00404097508325
0.9732737773	0.00101024377081
0.9742636374	0.00404097508325
0.9752534975	0.00404097508325
0.9762433576	0.00101024377081
0.9772332177	0.00404097508325
0.9782230778	0.00303073131243
0.9792129379	0.00808195016649
0.980202798	0.00606146262487
0.9811926581	0.00303073131243
0.9821825182	0.00303073131244
0.9831723783	0.00404097508325
0.9841622384	0.00202048754162
0.9851520985	0.00404097508325
0.9861419586	0.00404097508325
0.9871318187	0.00202048754162
0.9881216788	0.00606146262487
0.9891115389	0.00202048754162
0.990101399	0.00404097508325
0.9910912591	0.00303073131243
0.9920811192	0.00606146262487
0.9930709793	0.00404097508325
0.9940608394	0.00505121885406
0.9950506995	0.0
0.9960405596	0.00404097508325
0.9970304197	0.00303073131243
0.9980202798	0.00202048754162
0.9990101399	25.2894323147


==> figs/posterior_var_plots/binned_posterior_var_nu_0.923671.dat <==
0.00845224	0.00705967002538
0.00944378776	0.0433665444416
0.01043533552	0.12203143901
0.01142688328	0.255156645203
0.01241843104	0.538551970507
0.0134099788	1.0024731436
0.01440152656	1.58439165855
0.01539307432	2.2802734182
0.01638462208	3.28778918325
0.01737616984	4.39313180436
0.0183677176	5.54990916423
0.01935926536	6.97495398507
0.02035081312	8.18820870515
0.02134236088	9.34801163789
0.02233390864	10.4856270363
0.0233254564	11.6867794649
0.02431700416	13.6473506833
0.02530855192	14.0457177776
0.02630009968	14.7153779058
0.02729164744	15.2690577406
0.0282831952	15.8610614984
0.02927474296	16.3179230015
0.03026629072	16.4349118191
0.03125783848	15.9377093444
0.03224938624	19.6934537979
0.033240934	16.8020146604
0.03423248176	17.0259070526
0.03522402952	17.0289326255
0.03621557728	16.7768015532
0.03720712504	16.5327386751
0.0381986728	16.6406507741
0.03919022056	16.427852149
0.04018176832	15.932666723
0.04117331608	15.8055926625
0.04216486384	15.817694954
0.0431564116	15.1671967874
0.04414795936	14.5792271267
0.04513950712	13.2953757064
0.04613105488	12.8949915635
0.04712260264	21.8244656213
0.0481141504	11.5123047628
0.04910569816	12.0589249276
0.05009724592	11.6242509589
0.05108879368	11.6050889974
0.05208034144	11.5143218114
0.0530718892	11.3196766235
0.05406343696	11.0584688326
0.05505498472	10.644973874
0.05604653248	10.2970329942
0.05703808024	9.97632227014
0.058029628	9.71914857636
0.05902117576	9.38734408517
0.06001272352	8.95569568933
0.06100427128	8.67936003405
0.06199581904	8.55329449789
0.0629873668	8.38587946586
0.06397891456	8.10248414055
0.06497046232	7.82917405814
0.06596201008	7.93002648708
0.06695355784	7.56897479149
0.0679451056	7.30474142768
0.06893665336	7.17968441581
0.06992820112	7.11513886129
0.07091974888	6.71979733987
0.07191129664	6.67743931972
0.0729028444	6.6320557267
0.07389439216	6.42530824738
0.07488593992	6.24074830243
0.07587748768	6.00071952157
0.07686903544	5.62756553451
0.0778605832	5.57512227147
0.07885213096	5.27760760611
0.07984367872	5.09103061258
0.08083522648	4.79553299581
0.08182677424	4.58071732218
0.082818322	4.29227937543
0.08380986976	4.06636993462
0.08480141752	3.8596224553
0.08579296528	3.71540348193
0.08678451304	3.72347167624
0.0877760608	3.53185206127
0.08876760856	3.15668102563
0.08975915632	2.89345618611
0.09075070408	22.3216680959
0.09174225184	2.58484775358
0.0927337996	2.47189303317
0.09372534736	2.4789527032
0.09471689512	2.36297240992
0.09570844288	2.48096975177
0.09669999064	2.51122548045
0.0976915384	2.61006086081
0.09868308616	2.47391008175
0.09967463392	2.49105499467
0.10066618168	2.34986159416
0.10165772944	2.37608322568
0.1026492772	2.21068524223
0.10364082496	2.25304326238
0.10463237272	2.23488982518
0.10562392048	2.13000329908
0.10661546824	2.15420788203
0.107607016	2.16126755205
0.10859856376	2.12092658048
0.10959011152	2.02007415155
0.11058165928	2.04024463733
0.11157320704	2.03318496731
0.1125647548	1.95552859703
0.11355630256	1.83954830375
0.11454785032	1.87182108101
0.11553939808	1.80223290505
0.11653094584	1.749789642
0.1175224936	1.84559944949
0.11851404136	1.71146571901
0.11950558912	1.67314179601
0.12049713688	1.68322703891
0.12148868464	1.67717589317
0.1224802324	1.63380934873
0.12347178016	1.58943428
0.12446332792	1.54505921127
0.12545487568	1.51682053117
0.12644642344	1.46135169525
0.1274379712	1.5329569198
0.12842951896	1.44017268518
0.12942106672	1.41193400508
0.13041261448	1.32620944048
0.13140416224	1.31713272188
0.13239571	1.31309862472
0.13338725776	1.28284289604
0.13437880552	1.28990256607
0.13537035328	1.32318386761
0.13636190104	1.21224619579
0.1373534488	1.21426324436
0.13834499656	1.25057011878
0.13933654432	1.22838258442
0.14032809208	1.13055572835
0.14131963984	1.19207571
0.1423111876	1.11441933972
0.14330273536	1.14366654411
0.14429428312	1.11341081543
0.14528583088	1.08315508675
0.14627737864	1.02062658081
0.1472689264	1.03474592086
0.14826047416	1.02768625084
0.14925202192	1.04684821233
0.15024356968	0.984319706395
0.15123511744	0.942970210532
0.1522266652	0.918765627588
0.15321821296	0.943978734822
0.15420976072	0.865313840253
0.15520130848	0.903637763248
0.15619285624	0.902629238959
0.157184404	0.878424656015
0.15817595176	0.845143354466
0.15916749952	0.82497286868
0.16015904728	0.872373510279
0.16115059504	0.814887625786
0.1621421428	0.809845004339
0.16313369056	0.815896150076
0.16412523832	0.817913198654
0.16511678608	0.787657469974
0.16610833384	0.811862052918
0.1670998816	0.728154536903
0.16809142936	0.742273876954
0.16908297712	0.715043721142
0.17007452488	0.730171585482
0.17106607264	0.722103391167
0.1720576204	0.651506690913
0.17304916816	0.716052245431
0.17404071592	0.730171585482
0.17503226368	0.728154536903
0.17602381144	0.661591933807
0.1770153592	0.696890283933
0.17800690696	0.683779468172
0.17899845472	0.629319156548
0.17999000248	0.637387350862
0.18098155024	0.672685700989
0.181973098	0.620242437944
0.18296464576	0.652515215203
0.18395619352	0.605114573604
0.18494774128	0.582927039238
0.18593928904	0.590995233553
0.1869308368	0.603097525025
0.18792238456	0.574858844923
0.18891393232	0.598054903578
0.18990548008	0.57990146637
0.19089702784	0.540569019086
0.1918885756	0.602089000736
0.19288012336	0.594020806421
0.19387167112	0.555696883426
0.19486321888	0.537543446218
0.19585476664	0.525441154746
0.1968463144	0.515355911852
0.19783786216	0.523424106167
0.19882940992	0.511321814695
0.19982095768	0.532500824771
0.20081250544	0.486108707462
0.2018040532	0.537543446218
0.20279560096	0.490142804619
0.20378714872	0.465938221675
0.20477869648	0.455852978781
0.20577024424	0.437699541573
0.206761792	0.496193950355
0.20775333976	0.451818881624
0.20874488752	0.42761429868
0.20973643528	0.460895600228
0.21072798304	0.44274216302
0.2117195308	0.429631347259
0.21271107856	0.44274216302
0.21370262632	0.426605774391
0.21469417408	0.437699541573
0.21568572184	0.425597250101
0.2166772696	0.433665444416
0.21766881736	0.432656920127
0.21866036512	0.445767735888
0.21965191288	0.401392667157
0.22064346064	0.425597250101
0.2216350084	0.425597250101
0.22262655616	0.38223070566
0.22361810392	0.425597250101
0.22460965168	0.399375618578
0.22560119944	0.36609431703
0.2265927472	0.372145462766
0.22758429496	0.385256278528
0.22857584272	0.402401191446
0.22956739048	0.351974976979
0.23055893824	0.374162511345
0.231550486	0.302557286802
0.23254203376	0.371136938477
0.23353358152	0.361051695583
0.23452512928	0.36710284132
0.23551667704	0.365085792741
0.2365082248	0.332813015482
0.23749977256	0.360043171294
0.23849132032	0.336847112639
0.23948286808	0.353992025558
0.24047441584	0.326761869746
0.2414659636	0.369119889898
0.24245751136	0.318693675431
0.24344905912	0.333821539771
0.24444060688	0.310625481117
0.24543215464	0.333821539771
0.2464237024	0.316676626853
0.24741525016	0.318693675431
0.24840679792	0.310625481117
0.24939834568	0.351974976979
0.25038989344	0.312642529695
0.2513814412	0.311634005406
0.25237298896	0.309616956827
0.25336453672	0.284403849594
0.25435608448	0.298523189644
0.25534763224	0.292472043908
0.25633918	0.288437946751
0.25733072776	0.294489092487
0.25832227552	0.265241888096
0.25931382328	0.285412373883
0.26030537104	0.26019926665
0.2612969188	0.269275985254
0.26228846656	0.254148120914
0.26328001432	0.287429422462
0.26427156208	0.283395325304
0.26526310984	0.286420898172
0.2662546576	0.277344179568
0.26724620536	0.281378276726
0.26823775312	0.271293033832
0.26922930088	0.281378276726
0.27022084864	0.26019926665
0.2712123964	0.243054353731
0.27220394416	0.240028780863
0.27319549192	0.268267460964
0.27418703968	0.232969110837
0.27517858744	0.243054353731
0.2761701352	0.246079926599
0.27716168296	0.241037305152
0.27815323072	0.226917965101
0.27914477848	0.22893501368
0.28013632624	0.227926489391
0.281127874	0.242045829441
0.28211942176	0.241037305152
0.28311096952	0.232969110837
0.28410251728	0.226917965101
0.28509406504	0.25919074236
0.2860856128	0.202713382157
0.28707716056	0.246079926599
0.28806870832	0.216832722208
0.28906025608	0.222883867944
0.29005180384	0.202713382157
0.2910433516	0.242045829441
0.29203489936	0.198679285
0.29302644712	0.192628139264
0.29401799488	0.227926489391
0.29500954264	0.220866819365
0.2960010904	0.204730430736
0.29699263816	0.21380714934
0.29798418592	0.206747479315
0.29897573368	0.205738955025
0.29996728144	0.211790100761
0.3009588292	0.169432080609
0.30195037696	0.194645187842
0.30294192472	0.191619614974
0.30393347248	0.189602566396
0.30492502024	0.192628139264
0.305916568	0.198679285
0.30690811576	0.194645187842
0.30789966352	0.188594042106
0.30889121128	0.191619614974
0.30988275904	0.172457653477
0.3108743068	0.204730430736
0.31186585456	0.192628139264
0.31285740232	0.199687809289
0.31384895008	0.187585517817
0.31484049784	0.178508799213
0.3158320456	0.184559944949
0.31682359336	0.16741503203
0.31781514112	0.178508799213
0.31880668888	0.203721906447
0.31979823664	0.188594042106
0.3207897844	0.159346837716
0.32178133216	0.186576993528
0.32277287992	0.173466177766
0.32376442768	0.196662236421
0.32475597544	0.180525847792
0.3257475232	0.127074060457
0.32673907096	0.169432080609
0.32773061872	0.164389459162
0.32872216648	0.155312740558
0.32971371424	0.172457653477
0.330705262	0.171449129188
0.33169680976	0.169432080609
0.33268835752	0.150270119112
0.33367990528	0.148253070533
0.33467145304	0.159346837716
0.3356630008	0.159346837716
0.33665454856	0.15228716769
0.33764609632	0.162372410584
0.33863764408	0.134133730482
0.33962919184	0.13715930335
0.3406207396	0.146236021954
0.34161228736	0.150270119112
0.34260383512	0.139176351929
0.34359538288	0.128082584746
0.34458693064	0.0998439046446
0.3455784784	0.139176351929
0.34657002616	0.149261594822
0.34756157392	0.124048487589
0.34855312168	0.12203143901
0.34954466944	0.134133730482
0.3505362172	0.163380934873
0.35152776496	0.154304216269
0.35251931272	0.12203143901
0.35351086048	0.15228716769
0.35450240824	0.136150779061
0.355493956	0.133125206193
0.35648550376	0.114971768985
0.35747705152	0.132116681903
0.35846859928	0.124048487589
0.35946014704	0.121022914721
0.3604516948	0.125057011878
0.36144324256	0.109929147538
0.36243479032	0.142201924797
0.36342633808	0.104886526091
0.36441788584	0.115980293274
0.3654094336	0.109929147538
0.36640098136	0.134133730482
0.36739252912	0.115980293274
0.36838407688	0.109929147538
0.36937562464	0.115980293274
0.3703671724	0.112954720406
0.37135872016	0.13715930335
0.37235026792	0.121022914721
0.37334181568	0.0998439046446
0.37433336344	0.10690357467
0.3753249112	0.108920623249
0.37631645896	0.117997341853
0.37730800672	0.114971768985
0.37829955448	0.131108157614
0.37929110224	0.116988817563
0.38028265	0.112954720406
0.38127419776	0.0988353803553
0.38226574552	0.101860953223
0.38325729328	0.0867330888832
0.38424884104	0.114971768985
0.3852403888	0.110937671827
0.38623193656	0.115980293274
0.38722348432	0.0907671860405
0.38821503208	0.0978268560659
0.38920657984	0.0857245645938
0.3901981276	0.0978268560659
0.39118967536	0.0786648945685
0.39218122312	0.0857245645938
0.39317277088	0.100852428934
0.39416431864	0.0897586617512
0.3951558664	0.0796734188578
0.39614741416	0.0927842346192
0.39713896192	0.0937927589086
0.39813050968	0.0948012831979
0.39912205744	0.110937671827
0.4001136052	0.0907671860405
0.40110515296	0.101860953223
0.40209670072	0.109929147538
0.40308824848	0.0837075160152
0.40407979624	0.0927842346192
0.405071344	0.0756393217005
0.40606289176	0.0857245645938
0.40705443952	0.0826989917258
0.40804598728	0.0746307974111
0.40903753504	0.0867330888832
0.4100290828	0.0786648945685
0.41102063056	0.0726137488324
0.41201217832	0.0867330888832
0.41300372608	0.0675711273857
0.41399527384	0.0958098074872
0.4149868216	0.0776563702791
0.41597836936	0.0806819431471
0.41696991712	0.0716052245431
0.41796146488	0.0675711273857
0.41895301264	0.0796734188578
0.4199445604	0.0746307974111
0.42093610816	0.0665626030964
0.42192765592	0.0766478459898
0.42291920368	0.0736222731218
0.42391075144	0.0786648945685
0.4249022992	0.0615199816497
0.42589384696	0.0645455545177
0.42688539472	0.0736222731218
0.42787694248	0.059502933071
0.42886849024	0.0766478459898
0.429860038	0.0726137488324
0.43085158576	0.0716052245431
0.43184313352	0.0655540788071
0.43283468128	0.0756393217005
0.43382622904	0.0605114573604
0.4348177768	0.0716052245431
0.43580932456	0.0816904674365
0.43680087232	0.0655540788071
0.43779242008	0.0645455545177
0.43878396784	0.0816904674365
0.4397755156	0.0796734188578
0.44076706336	0.0635370302284
0.44175861112	0.0645455545177
0.44275015888	0.0554688359137
0.44374170664	0.0574858844923
0.4447332544	0.0675711273857
0.44572480216	0.0736222731218
0.44671634992	0.0716052245431
0.44770789768	0.0544603116243
0.44869944544	0.056477360203
0.4496909932	0.0524432630456
0.45068254096	0.056477360203
0.45167408872	0.050426214467
0.45266563648	0.0574858844923
0.45365718424	0.0554688359137
0.454648732	0.0645455545177
0.45564027976	0.0726137488324
0.45663182752	0.053451787335
0.45762337528	0.0463921173096
0.45861492304	0.0554688359137
0.4596064708	0.0605114573604
0.46059801856	0.0484091658883
0.46158956632	0.0695881759644
0.46258111408	0.0584944087817
0.46357266184	0.0554688359137
0.4645642096	0.0615199816497
0.46555575736	0.0675711273857
0.46654730512	0.0524432630456
0.46753885288	0.0635370302284
0.46853040064	0.056477360203
0.4695219484	0.0665626030964
0.47051349616	0.0423580201523
0.47150504392	0.0544603116243
0.47249659168	0.0433665444416
0.47348813944	0.0474006415989
0.4744796872	0.053451787335
0.47547123496	0.059502933071
0.47646278272	0.0635370302284
0.47745433048	0.0474006415989
0.47844587824	0.0484091658883
0.479437426	0.0524432630456
0.48042897376	0.0484091658883
0.48142052152	0.0484091658883
0.48241206928	0.053451787335
0.48340361704	0.053451787335
0.4843951648	0.0494176901776
0.48538671256	0.0443750687309
0.48637826032	0.0332813015482
0.48736980808	0.0403409715736
0.48836135584	0.0413494958629
0.4893529036	0.0292472043908
0.49034445136	0.0484091658883
0.49133599912	0.0474006415989
0.49232754688	0.0413494958629
0.49331909464	0.0363068744162
0.4943106424	0.0433665444416
0.49530219016	0.0433665444416
0.49629373792	0.0443750687309
0.49728528568	0.0363068744162
0.49827683344	0.0474006415989
0.4992683812	0.0403409715736
0.50025992896	0.0292472043908
0.50125147672	0.0373153987056
0.50224302448	0.0373153987056
0.50323457224	0.0524432630456
0.50422612	0.0393324472842
0.50521766776	0.0484091658883
0.50620921552	0.0363068744162
0.50720076328	0.0443750687309
0.50819231104	0.0332813015482
0.5091838588	0.0272301558122
0.51017540656	0.0363068744162
0.51116695432	0.0383239229949
0.51215850208	0.0383239229949
0.51315004984	0.0352983501269
0.5141415976	0.0342898258375
0.51513314536	0.0302557286802
0.51612469312	0.0352983501269
0.51711624088	0.0322727772589
0.51810778864	0.0352983501269
0.5190993364	0.0383239229949
0.52009088416	0.0403409715736
0.52108243192	0.0373153987056
0.52207397968	0.0242045829441
0.52306552744	0.0302557286802
0.5240570752	0.0453835930203
0.52504862296	0.0373153987056
0.52604017072	0.0302557286802
0.52703171848	0.0342898258375
0.52802326624	0.0282386801015
0.529014814	0.0312642529695
0.53000636176	0.0322727772589
0.53099790952	0.0413494958629
0.53198945728	0.0332813015482
0.53298100504	0.0332813015482
0.5339725528	0.0373153987056
0.53496410056	0.0312642529695
0.53595564832	0.0332813015482
0.53694719608	0.0282386801015
0.53793874384	0.0282386801015
0.5389302916	0.0322727772589
0.53992183936	0.0262216315228
0.54091338712	0.0282386801015
0.54190493488	0.0342898258375
0.54289648264	0.0242045829441
0.5438880304	0.0262216315228
0.54487957816	0.0282386801015
0.54587112592	0.0363068744162
0.54686267368	0.0262216315228
0.54785422144	0.0282386801015
0.5488457692	0.0282386801015
0.54983731696	0.0302557286802
0.55082886472	0.0191619614974
0.55182041248	0.0252131072335
0.55281196024	0.0252131072335
0.553803508	0.0242045829441
0.55479505576	0.0191619614974
0.55578660352	0.0322727772589
0.55677815128	0.0332813015482
0.55776969904	0.0252131072335
0.5587612468	0.0242045829441
0.55975279456	0.0252131072335
0.56074434232	0.0423580201522
0.56173589008	0.0211790100761
0.56272743784	0.0282386801015
0.5637189856	0.0201704857868
0.56471053336	0.0252131072335
0.56570208112	0.0292472043908
0.56669362888	0.0342898258375
0.56768517664	0.0272301558122
0.5686767244	0.0201704857868
0.56966827216	0.0332813015482
0.57065981992	0.0201704857868
0.57165136768	0.0262216315228
0.57264291544	0.0191619614974
0.5736344632	0.0191619614974
0.57462601096	0.0252131072335
0.57561755872	0.0191619614974
0.57660910648	0.0221875343655
0.57760065424	0.0252131072335
0.578592202	0.0252131072335
0.57958374976	0.0312642529695
0.58057529752	0.0211790100761
0.58156684528	0.0282386801015
0.58255839304	0.0292472043908
0.5835499408	0.0242045829441
0.58454148856	0.0282386801015
0.58553303632	0.0252131072335
0.58652458408	0.0201704857868
0.58751613184	0.0221875343655
0.5885076796	0.0171449129188
0.58949922736	0.0201704857868
0.59049077512	0.0242045829441
0.59148232288	0.0231960586548
0.59247387064	0.0262216315228
0.5934654184	0.0221875343655
0.59445696616	0.0262216315228
0.59544851392	0.0231960586548
0.59644006168	0.0252131072335
0.59743160944	0.0332813015482
0.5984231572	0.0211790100761
0.59941470496	0.0262216315228
0.60040625272	0.0231960586548
0.60139780048	0.0201704857868
0.60238934824	0.0211790100761
0.603380896	0.0161363886294
0.60437244376	0.0242045829441
0.60536399152	0.0211790100761
0.60635553928	0.0252131072335
0.60734708704	0.0262216315228
0.6083386348	0.0231960586548
0.60933018256	0.0252131072335
0.61032173032	0.0131108157614
0.61131327808	0.0181534372081
0.61230482584	0.0181534372081
0.6132963736	0.0231960586548
0.61428792136	0.0181534372081
0.61527946912	0.0221875343655
0.61627101688	0.0191619614974
0.61726256464	0.0221875343655
0.6182541124	0.0151278643401
0.61924566016	0.0100852428934
0.62023720792	0.0221875343655
0.62122875568	0.0201704857868
0.62222030344	0.0141193400508
0.6232118512	0.0262216315228
0.62420339896	0.0181534372081
0.62519494672	0.0171449129188
0.62618649448	0.0231960586548
0.62717804224	0.0171449129188
0.62816959	0.0181534372081
0.62916113776	0.0191619614974
0.63015268552	0.0221875343655
0.63114423328	0.0191619614974
0.63213578104	0.0131108157614
0.6331273288	0.0211790100761
0.63411887656	0.0151278643401
0.63511042432	0.0242045829441
0.63610197208	0.0231960586548
0.63709351984	0.0141193400508
0.6380850676	0.0161363886294
0.63907661536	0.0191619614974
0.64006816312	0.0201704857868
0.64105971088	0.0231960586548
0.64205125864	0.0181534372081
0.6430428064	0.0161363886294
0.64403435416	0.0191619614974
0.64502590192	0.0322727772589
0.64601744968	0.0211790100761
0.64700899744	0.0131108157614
0.6480005452	0.0151278643401
0.64899209296	0.0201704857868
0.64998364072	0.0171449129188
0.65097518848	0.0181534372081
0.65196673624	0.0211790100761
0.652958284	0.0161363886294
0.65394983176	0.0161363886294
0.65494137952	0.0181534372081
0.65593292728	0.0201704857868
0.65692447504	0.0272301558122
0.6579160228	0.0272301558122
0.65890757056	0.0161363886294
0.65989911832	0.0282386801015
0.66089066608	0.0211790100761
0.66188221384	0.0151278643401
0.6628737616	0.0181534372081
0.66386530936	0.0110937671827
0.66485685712	0.0181534372081
0.66584840488	0.0201704857868
0.66683995264	0.0201704857868
0.6678315004	0.0100852428934
0.66882304816	0.0151278643401
0.66981459592	0.0201704857868
0.67080614368	0.0100852428934
0.67179769144	0.0181534372081
0.6727892392	0.0171449129188
0.67378078696	0.0191619614974
0.67477233472	0.0231960586548
0.67576388248	0.0231960586548
0.67675543024	0.0191619614974
0.677746978	0.0221875343655
0.67873852576	0.0121022914721
0.67973007352	0.00806819431471
0.68072162128	0.0272301558122
0.68171316904	0.0110937671827
0.6827047168	0.0201704857868
0.68369626456	0.0161363886294
0.68468781232	0.0171449129188
0.68567936008	0.0161363886294
0.68667090784	0.0121022914721
0.6876624556	0.0221875343655
0.68865400336	0.0141193400508
0.68964555112	0.0211790100761
0.69063709888	0.0151278643401
0.69162864664	0.0242045829441
0.6926201944	0.0191619614974
0.69361174216	0.0131108157614
0.69460328992	0.0242045829441
0.69559483768	0.0141193400508
0.69658638544	0.0252131072335
0.6975779332	0.00907671860405
0.69856948096	0.0272301558122
0.69956102872	0.0221875343655
0.70055257648	0.0100852428934
0.70154412424	0.0231960586548
0.702535672	0.0221875343655
0.70352721976	0.0171449129188
0.70451876752	0.0181534372081
0.70551031528	0.0151278643401
0.70650186304	0.0181534372081
0.7074934108	0.0171449129188
0.70848495856	0.0262216315228
0.70947650632	0.0171449129188
0.71046805408	0.0151278643401
0.71145960184	0.0181534372081
0.7124511496	0.0151278643401
0.71344269736	0.0151278643401
0.71443424512	0.0181534372081
0.71542579288	0.0131108157614
0.71641734064	0.0181534372081
0.7174088884	0.0211790100761
0.71840043616	0.0171449129188
0.71939198392	0.0131108157614
0.72038353168	0.0100852428934
0.72137507944	0.0161363886294
0.7223666272	0.0221875343655
0.72335817496	0.0151278643401
0.72434972272	0.0161363886294
0.72534127048	0.0201704857868
0.72633281824	0.0171449129188
0.727324366	0.0161363886294
0.72831591376	0.0141193400508
0.72930746152	0.0121022914721
0.73029900928	0.0181534372081
0.73129055704	0.0100852428934
0.7322821048	0.0110937671827
0.73327365256	0.0121022914721
0.73426520032	0.0161363886294
0.73525674808	0.0151278643401
0.73624829584	0.0141193400508
0.7372398436	0.0141193400508
0.73823139136	0.0110937671827
0.73922293912	0.0171449129188
0.74021448688	0.0151278643401
0.74120603464	0.0171449129188
0.7421975824	0.0181534372081
0.74318913016	0.0191619614974
0.74418067792	0.0161363886294
0.74517222568	0.0131108157614
0.74616377344	0.00806819431471
0.7471553212	0.0181534372081
0.74814686896	0.0171449129188
0.74913841672	0.0171449129188
0.75012996448	0.0141193400508
0.75112151224	0.0141193400508
0.75211306	0.0191619614974
0.75310460776	0.0141193400508
0.75409615552	0.0181534372081
0.75508770328	0.0181534372081
0.75607925104	0.0141193400508
0.7570707988	0.0181534372081
0.75806234656	0.0141193400508
0.75905389432	0.0121022914721
0.76004544208	0.00907671860405
0.76103698984	0.0131108157614
0.7620285376	0.0171449129188
0.76302008536	0.0121022914721
0.76401163312	0.0141193400508
0.76500318088	0.00907671860405
0.76599472864	0.0110937671827
0.7669862764	0.0141193400508
0.76797782416	0.0171449129188
0.76896937192	0.0110937671827
0.76996091968	0.0131108157614
0.77095246744	0.00806819431471
0.7719440152	0.0131108157614
0.77293556296	0.0131108157614
0.77392711072	0.0121022914721
0.77491865848	0.0141193400508
0.77591020624	0.00605114573604
0.776901754	0.0110937671827
0.77789330176	0.0121022914721
0.77888484952	0.0131108157614
0.77987639728	0.0161363886294
0.78086794504	0.0110937671827
0.7818594928	0.0151278643401
0.78285104056	0.0171449129188
0.78384258832	0.0121022914721
0.78483413608	0.00907671860405
0.78582568384	0.0181534372081
0.7868172316	0.00907671860405
0.78780877936	0.00605114573604
0.78880032712	0.00907671860405
0.78979187488	0.00907671860405
0.79078342264	0.0121022914721
0.7917749704	0.0121022914721
0.79276651816	0.0121022914721
0.79375806592	0.0141193400508
0.79474961368	0.00907671860405
0.79574116144	0.0131108157614
0.7967327092	0.00705967002538
0.79772425696	0.0151278643401
0.79871580472	0.00907671860405
0.79970735248	0.0141193400507
0.80069890024	0.0141193400508
0.801690448	0.00605114573604
0.80268199576	0.00806819431471
0.80367354352	0.0110937671827
0.80466509128	0.0100852428934
0.80565663904	0.0161363886294
0.8066481868	0.00705967002538
0.80763973456	0.0050426214467
0.80863128232	0.00907671860405
0.80962283008	0.00605114573604
0.81061437784	0.0100852428934
0.8116059256	0.00302557286802
0.81259747336	0.0100852428934
0.81358902112	0.00605114573604
0.81458056888	0.00403409715736
0.81557211664	0.0100852428934
0.8165636644	0.0110937671827
0.81755521216	0.0100852428934
0.81854675992	0.00705967002538
0.81953830768	0.0141193400507
0.82052985544	0.0100852428934
0.8215214032	0.00605114573604
0.82251295096	0.0110937671827
0.82350449872	0.0050426214467
0.82449604648	0.00605114573604
0.82548759424	0.00605114573604
0.826479142	0.00201704857868
0.82747068976	0.00605114573604
0.82846223752	0.0131108157614
0.82945378528	0.00907671860405
0.83044533304	0.00806819431471
0.8314368808	0.00907671860405
0.83242842856	0.00605114573604
0.83341997632	0.00605114573604
0.83441152408	0.0050426214467
0.83540307184	0.00201704857868
0.8363946196	0.0050426214467
0.83738616736	0.00201704857868
0.83837771512	0.0050426214467
0.83936926288	0.00705967002537
0.84036081064	0.0100852428934
0.8413523584	0.0121022914721
0.84234390616	0.00605114573604
0.84333545392	0.00705967002538
0.84432700168	0.00907671860405
0.84531854944	0.00806819431471
0.8463100972	0.00705967002538
0.84730164496	0.0100852428934
0.84829319272	0.00403409715736
0.84928474048	0.00403409715736
0.85027628824	0.00806819431471
0.851267836	0.00907671860405
0.85225938376	0.00302557286802
0.85325093152	0.0050426214467
0.85424247928	0.00201704857868
0.85523402704	0.00100852428934
0.8562255748	0.00100852428934
0.85721712256	0.00806819431471
0.85820867032	0.00403409715736
0.85920021808	0.00201704857868
0.86019176584	0.0050426214467
0.8611833136	0.00100852428934
0.86217486136	0.0151278643401
0.86316640912	0.00605114573604
0.86415795688	0.00100852428934
0.86514950464	0.0050426214467
0.8661410524	0.0050426214467
0.86713260016	0.00302557286802
0.86812414792	0.00806819431471
0.86911569568	0.00302557286802
0.87010724344	0.00100852428934
0.8710987912	0.00403409715736
0.87209033896	0.00201704857868
0.87308188672	0.00302557286802
0.87407343448	0.0050426214467
0.87506498224	0.0050426214467
0.87605653	0.0
0.87704807776	0.00605114573604
0.87803962552	0.00705967002538
0.87903117328	0.0050426214467
0.88002272104	0.0050426214467
0.8810142688	0.00302557286802
0.88200581656	0.00302557286802
0.88299736432	0.00201704857868
0.88398891208	0.00605114573604
0.88498045984	0.00302557286802
0.8859720076	0.0050426214467
0.88696355536	0.00302557286802
0.88795510312	0.00201704857868
0.88894665088	0.00302557286802
0.88993819864	0.00605114573604
0.8909297464	0.0050426214467
0.89192129416	0.00403409715736
0.89291284192	0.00806819431471
0.89390438968	0.00403409715736
0.89489593744	0.00100852428934
0.8958874852	0.0050426214467
0.89687903296	0.00302557286802
0.89787058072	0.00302557286802
0.89886212848	0.00705967002537
0.89985367624	0.0
0.900845224	0.00403409715736
0.90183677176	0.00403409715736
0.90282831952	0.00302557286802
0.90381986728	0.0050426214467
0.90481141504	0.00302557286802
0.9058029628	0.00605114573604
0.90679451056	0.00302557286802
0.90778605832	0.00201704857868
0.90877760608	0.00100852428934
0.90976915384	0.00705967002538
0.9107607016	0.0050426214467
0.91175224936	0.00605114573604
0.91274379712	0.00302557286802
0.91373534488	0.00302557286802
0.91472689264	0.00201704857868
0.9157184404	0.0050426214467
0.91670998816	0.0050426214467
0.91770153592	0.00201704857868
0.91869308368	0.00302557286802
0.91968463144	0.00201704857868
0.9206761792	0.00605114573604
0.92166772696	0.00605114573604
0.92265927472	0.0100852428934
0.92365082248	0.00705967002538
0.92464237024	0.00201704857868
0.925633918	0.0050426214467
0.92662546576	0.00403409715736
0.92761701352	0.0
0.92860856128	0.00201704857868
0.92960010904	0.00705967002538
0.9305916568	0.00705967002538
0.93158320456	0.00705967002538
0.93257475232	0.00605114573604
0.93356630008	0.00302557286802
0.93455784784	0.00201704857868
0.9355493956	0.00100852428934
0.93654094336	0.00907671860405
0.93753249112	0.00605114573604
0.93852403888	0.0
0.93951558664	0.00201704857868
0.9405071344	0.00302557286802
0.94149868216	0.00201704857868
0.94249022992	0.00201704857868
0.94348177768	0.00201704857868
0.94447332544	0.0
0.9454648732	0.00201704857868
0.94645642096	0.00403409715736
0.94744796872	0.00201704857868
0.94843951648	0.00907671860405
0.94943106424	0.00302557286802
0.950422612	0.00201704857868
0.95141415976	0.00100852428934
0.95240570752	0.00100852428934
0.95339725528	0.00201704857868
0.95438880304	0.00201704857868
0.9553803508	0.00201704857868
0.95637189856	0.00806819431471
0.95736344632	0.00201704857868
0.95835499408	0.00100852428934
0.95934654184	0.0
0.9603380896	0.00201704857868
0.96132963736	0.00302557286802
0.96232118512	0.00201704857868
0.96331273288	0.00201704857868
0.96430428064	0.00100852428934
0.9652958284	0.0
0.96628737616	0.00100852428934
0.96727892392	0.00201704857868
0.96827047168	0.00201704857868
0.96926201944	0.00100852428934
0.9702535672	0.0
0.97124511496	0.00100852428934
0.97223666272	0.00100852428934
0.97322821048	0.0
0.97421975824	0.0
0.975211306	0.0
0.97620285376	0.0
0.97719440152	0.00100852428934
0.97818594928	0.00201704857868
0.97917749704	0.00100852428934
0.9801690448	0.00302557286802
0.98116059256	0.00100852428934
0.98215214032	0.0
0.98314368808	0.0
0.98413523584	0.00100852428934
0.9851267836	0.0
0.98611833136	0.0
0.98710987912	0.00302557286802
0.98810142688	0.0
0.98909297464	0.00201704857868
0.9900845224	0.00100852428934
0.99107607016	0.00201704857868
0.99206761792	0.0
0.99305916568	0.00201704857868
0.99405071344	0.00100852428934
0.9950422612	0.00201704857868
0.99603380896	0.0
0.99702535672	0.0
0.99801690448	0.0
0.99900845224	20.5002732294


==> figs/posterior_var_plots/binned_posterior_var_nu_1.1721.dat <==
0.0072642	0.0120878082567
0.0082569358	0.0664829454121
0.0092496716	0.227653722169
0.0102424074	0.531863563296
0.0112351432	1.09092469517
0.012227879	2.087161559
0.0132206148	3.27378140287
0.0142133506	4.71122326806
0.0152060864	6.50223352477
0.0161988222	8.59644630525
0.017191558	10.6755493254
0.0181842938	12.6972352563
0.0191770296	15.147031063
0.0201697654	16.5613046291
0.0211625012	17.9846440513
0.022155237	19.4321590901
0.0231479728	20.3246422664
0.0241407086	22.9537405622
0.0251334444	22.3372623411
0.0261261802	22.584055093
0.027118916	22.8217819887
0.0281116518	22.5034697046
0.0291043876	22.8489795573
0.0300971234	22.3564013708
0.0310898592	21.4588816078
0.032082595	26.3584732212
0.0330753308	21.328937669
0.0340680666	21.3329669384
0.0350608024	20.3729934994
0.0360535382	19.5963518189
0.037046274	18.4701710163
0.0380390098	18.188122157
0.0390317456	17.4910585475
0.0400244814	16.9007705776
0.0410172172	16.6509558737
0.042009953	15.9377751865
0.0430026888	15.4582921257
0.0439954246	14.2626064256
0.0449881604	13.1747036825
0.0459808962	12.6176571853
0.046973632	23.7404554162
0.0479663678	11.3494446357
0.0489591036	11.5448642025
0.0499518394	11.0482567467
0.0509445752	10.7913908212
0.051937311	10.5365395305
0.0529300468	10.0359028052
0.0539227826	9.51511973276
0.0549155184	9.11420742558
0.0559082542	8.74049268698
0.05690099	8.20459985426
0.0578937258	8.07868518492
0.0588864616	7.5850996811
0.0598791974	7.05726538723
0.0608719332	6.88098485015
0.061864669	6.81550922209
0.0628574048	6.50424815948
0.0638501406	6.2211919828
0.0648428764	6.03987485895
0.0658356122	5.9230260458
0.066828348	5.61579425261
0.0678210838	5.49390885269
0.0688138196	5.51707715185
0.0698065554	5.10810630583
0.0707992912	4.88347453572
0.071792027	4.79583792586
0.0727847628	4.76461108786
0.0737774986	4.4855841806
0.0747702344	4.18238165683
0.0757629702	4.11992798084
0.076755706	3.87212791158
0.0777484418	3.813703505
0.0787411776	3.48632536471
0.0797339134	3.41581314988
0.0807266492	3.08339842282
0.081719385	3.13376429056
0.0827121208	2.86178860478
0.0837048566	2.62607634378
0.0846975924	2.59988609255
0.0856903282	2.55455681159
0.086683064	2.49814703973
0.0876757998	2.39237871748
0.0886685356	2.16774694738
0.0896612714	2.06600789455
0.0906540072	20.8494546082
0.091646743	1.80813465174
0.0926394788	1.96124688966
0.0936322146	1.87864686657
0.0946249504	1.77287854432
0.0956176862	1.77590049639
0.096610422	1.85547856741
0.0976031578	1.86353710625
0.0985958936	1.67214680885
0.0995886294	1.67718339562
0.1005813652	1.64595655763
0.101574101	1.56738580396
0.1025668368	1.54119555273
0.1035595726	1.49989554119
0.1045523084	1.5019101759
0.1055450442	1.4706833379
0.10653778	1.44952967345
0.1075305158	1.42938332636
0.1085232516	1.33570281237
0.1095159874	1.33671012972
0.1105087232	1.33671012972
0.111501459	1.23597839425
0.1124941948	1.23698571161
0.1134869306	1.21784668187
0.1144796664	1.19669301742
0.1154724022	1.13121738936
0.116465138	1.2037442389
0.1174578738	1.04861736627
0.1184506096	1.08085152162
0.1194433454	0.991200277053
0.1204360812	1.00328808531
0.121428817	0.969039295249
0.1224215528	0.959973439056
0.1234142886	0.940834409316
0.1244070244	0.927739283705
0.1253997602	0.930761235769
0.126392496	0.859241703583
0.1273852318	0.918673427512
0.1283779676	0.837080721779
0.1293707034	0.730305082178
0.1303634392	0.800817297009
0.131356175	0.781678267269
0.1323489108	0.723253860695
0.1333416466	0.77764899785
0.1343343824	0.730305082178
0.1353271182	0.665836771475
0.136319854	0.713180687148
0.1373125898	0.728290447468
0.1383053256	0.616478221094
0.1392980614	0.673895310313
0.1402907972	0.608419682256
0.141283533	0.613456269029
0.1422762688	0.635617250834
0.1432690046	0.612448951675
0.1442617404	0.631587981415
0.1452544762	0.562083083938
0.146247212	0.551002593036
0.1472399478	0.57316357484
0.1482326836	0.51776112033
0.1492254194	0.513731850911
0.1502181552	0.521790389749
0.151210891	0.488548917043
0.1522036268	0.506680629428
0.1531963626	0.475453791432
0.1541890984	0.492578186462
0.1551818342	0.494592821172
0.15617457	0.475453791432
0.1571673058	0.469409887303
0.1581600416	0.44523427079
0.1591527774	0.433146462533
0.1601455132	0.438183049307
0.161138249	0.384795229506
0.1621309848	0.439190366662
0.1631237206	0.407963528665
0.1641164564	0.38781718157
0.1651091922	0.390839133635
0.166101928	0.409978163374
0.1670946638	0.391846450989
0.1680873996	0.366663517121
0.1690801354	0.355583026219
0.1700728712	0.376736690668
0.171065607	0.371700103895
0.1720583428	0.323348870868
0.1730510786	0.338458631189
0.1740438144	0.337451313834
0.1750365502	0.341480583253
0.176029286	0.316297649385
0.1770220218	0.320326918804
0.1780147576	0.295143984935
0.1790074934	0.340473265898
0.1800002292	0.281041541969
0.180992965	0.297158619645
0.1819857008	0.330400092351
0.1829784366	0.295143984935
0.1839711724	0.299173254354
0.1849639082	0.301187889064
0.185956644	0.31529033203
0.1869493798	0.266939099003
0.1879421156	0.280034224614
0.1889348514	0.263917146939
0.1899275872	0.267946416358
0.190920323	0.246792751908
0.1919130588	0.27701227255
0.1929057946	0.274997637841
0.1938985304	0.266939099003
0.1948912662	0.260895194875
0.195884002	0.250822021327
0.1968767378	0.266939099003
0.1978694736	0.222617135395
0.1988622094	0.229668356878
0.1998549452	0.232690308942
0.200847681	0.24074884778
0.2018404168	0.220602500685
0.2028331526	0.215565913912
0.2038258884	0.226646404814
0.2048186242	0.234704943652
0.20581136	0.208514692429
0.2068040958	0.22362445275
0.2077968316	0.212543961848
0.2087895674	0.2024707883
0.2097823032	0.22362445275
0.210775039	0.2024707883
0.2117677748	0.22160981804
0.2127605106	0.189375662689
0.2137532464	0.219595183331
0.2147459822	0.207507375074
0.215738718	0.199448836236
0.2167314538	0.218587865976
0.2177241896	0.167214680885
0.2187169254	0.212543961848
0.2197096612	0.212543961848
0.220702397	0.180309806496
0.2216951328	0.192397614753
0.2226878686	0.180309806496
0.2236806044	0.163185411466
0.2246733402	0.184339075915
0.225666076	0.190382980044
0.2266588118	0.158148824692
0.2276515476	0.179302489142
0.2286442834	0.180309806496
0.2296370192	0.200456153591
0.230629755	0.175273219723
0.2316224908	0.160163459402
0.2326152266	0.156134189983
0.2336079624	0.169229315594
0.2346006982	0.178295171787
0.235593434	0.154119555273
0.2365861698	0.169229315594
0.2375789056	0.139009794952
0.2385716414	0.140017112307
0.2395643772	0.140017112307
0.240557113	0.172251267659
0.2415498488	0.12994393876
0.2425425846	0.14706833379
0.2435353204	0.152104920564
0.2445280562	0.136995160243
0.245520792	0.136995160243
0.2465135278	0.124907351986
0.2475062636	0.146061016436
0.2484989994	0.123900034632
0.2494917352	0.152104920564
0.250484471	0.141024429662
0.2514772068	0.120878082567
0.2524699426	0.150090285855
0.2534626784	0.14706833379
0.2544554142	0.131958573469
0.25544815	0.12994393876
0.2564408858	0.118863447858
0.2574336216	0.128936621405
0.2584263574	0.150090285855
0.2594190932	0.115841495794
0.260411829	0.128936621405
0.2614045648	0.118863447858
0.2623973006	0.116848813148
0.2633900364	0.135987842888
0.2643827722	0.120878082567
0.265375508	0.107782956956
0.2663682438	0.128936621405
0.2673609796	0.115841495794
0.2683537154	0.11080490902
0.2693464512	0.0987171007634
0.270339187	0.124907351986
0.2713319228	0.117856130503
0.2723246586	0.109797591665
0.2733173944	0.109797591665
0.2743101302	0.122892717277
0.275302866	0.0916658792803
0.2762956018	0.11080490902
0.2772883376	0.105768322246
0.2782810734	0.123900034632
0.2792738092	0.0956951486992
0.280266545	0.109797591665
0.2812592808	0.0916658792803
0.2822520166	0.0997244181181
0.2832447524	0.0956951486992
0.2842374882	0.103753687537
0.285230224	0.0876366098614
0.2862229598	0.11281954373
0.2872156956	0.0795780710235
0.2882084314	0.0856219751519
0.2892011672	0.0715195321857
0.290193903	0.0836073404424
0.2911866388	0.106775639601
0.2921793746	0.0936805139897
0.2931721104	0.0876366098614
0.2941648462	0.0977097834086
0.295157582	0.0684975801215
0.2961503178	0.102746370182
0.2971430536	0.0826000230877
0.2981357894	0.0916658792803
0.2991285252	0.0896512445708
0.300121261	0.0977097834086
0.3011139968	0.081592705733
0.3021067326	0.0785707536688
0.3030994684	0.0826000230877
0.3040922042	0.0866292925066
0.30508494	0.0846146577972
0.3060776758	0.0856219751519
0.3070704116	0.0956951486992
0.3080631474	0.0846146577972
0.3090558832	0.0936805139897
0.310048619	0.0795780710235
0.3110413548	0.0684975801215
0.3120340906	0.0836073404424
0.3130268264	0.0745414842499
0.3140195622	0.0785707536688
0.315012298	0.0695048974762
0.3160050338	0.0755488016046
0.3169977696	0.0896512445708
0.3179905054	0.0634609933479
0.3189832412	0.0755488016046
0.319975977	0.0684975801215
0.3209687128	0.0664829454121
0.3219614486	0.059431723929
0.3229541844	0.0997244181181
0.3239469202	0.0634609933479
0.324939656	0.0644683107026
0.3259323918	0.0725268495404
0.3269251276	0.0523805024459
0.3279178634	0.0765561189593
0.3289105992	0.0533878198006
0.329903335	0.0604390412837
0.3308960708	0.0745414842499
0.3318888066	0.0826000230877
0.3328815424	0.0533878198006
0.3338742782	0.0654756280573
0.334867014	0.0634609933479
0.3358597498	0.0604390412837
0.3368524856	0.0523805024459
0.3378452214	0.0695048974762
0.3388379572	0.0644683107026
0.339830693	0.0543951371553
0.3408234288	0.0392853768344
0.3418161646	0.0634609933479
0.3428089004	0.0624536759932
0.3438016362	0.0604390412837
0.344794372	0.0503658677364
0.3457871078	0.048351233027
0.3467798436	0.0493585503817
0.3477725794	0.0654756280573
0.3487653152	0.048351233027
0.349758051	0.0513731850911
0.3507507868	0.0533878198006
0.3517435226	0.0503658677364
0.3527362584	0.0554024545101
0.3537289942	0.0624536759931
0.35472173	0.0493585503817
0.3557144658	0.0473439156722
0.3567072016	0.0402926941891
0.3576999374	0.0624536759932
0.3586926732	0.0513731850911
0.359685409	0.0402926941891
0.3606781448	0.048351233027
0.3616708806	0.033241472706
0.3626636164	0.0413000115439
0.3636563522	0.0473439156722
0.364649088	0.0423073288986
0.3656418238	0.0604390412837
0.3666345596	0.0342487900608
0.3676272954	0.0423073288986
0.3686200312	0.048351233027
0.369612767	0.0382780594797
0.3706055028	0.0372707421249
0.3715982386	0.0453292809628
0.3725909744	0.0433146462533
0.3735837102	0.033241472706
0.374576446	0.0322341553513
0.3755691818	0.0453292809628
0.3765619176	0.0372707421249
0.3775546534	0.0352561074155
0.3785473892	0.0523805024459
0.379540125	0.0433146462533
0.3805328608	0.0382780594797
0.3815255966	0.044321963608
0.3825183324	0.0312268379966
0.3835110682	0.0433146462533
0.384503804	0.044321963608
0.3854965398	0.0513731850911
0.3864892756	0.0322341553513
0.3874820114	0.0322341553513
0.3884747472	0.0302195206418
0.389467483	0.033241472706
0.3904602188	0.0292122032871
0.3914529546	0.0402926941891
0.3924456904	0.0372707421249
0.3934384262	0.0302195206418
0.394431162	0.0292122032871
0.3954238978	0.0322341553513
0.3964166336	0.0423073288986
0.3974093694	0.0282048859324
0.3984021052	0.0392853768344
0.399394841	0.0372707421249
0.4003875768	0.0402926941891
0.4013803126	0.0251829338682
0.4023730484	0.0312268379966
0.4033657842	0.0302195206418
0.40435852	0.0372707421249
0.4053512558	0.0251829338682
0.4063439916	0.0271975685777
0.4073367274	0.0302195206418
0.4083294632	0.0342487900608
0.409322199	0.0181317123851
0.4103149348	0.0171243950304
0.4113076706	0.033241472706
0.4123004064	0.0292122032871
0.4132931422	0.0302195206418
0.414285878	0.0322341553513
0.4152786138	0.0322341553513
0.4162713496	0.0302195206418
0.4172640854	0.0282048859324
0.4182568212	0.0312268379966
0.419249557	0.0261902512229
0.4202422928	0.0322341553513
0.4212350286	0.0251829338682
0.4222277644	0.0201463470946
0.4232205002	0.0211536644493
0.424213236	0.0231682991587
0.4252059718	0.0292122032871
0.4261987076	0.0181317123851
0.4271914434	0.0302195206418
0.4281841792	0.0191390297398
0.429176915	0.0282048859324
0.4301696508	0.0201463470946
0.4311623866	0.0241756165135
0.4321551224	0.0271975685777
0.4331478582	0.0282048859324
0.434140594	0.0191390297398
0.4351333298	0.0251829338682
0.4361260656	0.0251829338682
0.4371188014	0.0161170776757
0.4381115372	0.0231682991587
0.439104273	0.0171243950304
0.4400970088	0.0231682991587
0.4410897446	0.0120878082567
0.4420824804	0.0261902512229
0.4430752162	0.0181317123851
0.444067952	0.0201463470946
0.4450606878	0.0211536644493
0.4460534236	0.0231682991587
0.4470461594	0.022160981804
0.4480388952	0.0161170776757
0.449031631	0.0201463470946
0.4500243668	0.0151097603209
0.4510171026	0.0191390297398
0.4520098384	0.0151097603209
0.4530025742	0.0181317123851
0.45399531	0.0211536644493
0.4549880458	0.0251829338682
0.4559807816	0.022160981804
0.4569735174	0.022160981804
0.4579662532	0.0191390297398
0.458958989	0.0141024429662
0.4599517248	0.0231682991587
0.4609444606	0.0181317123851
0.4619371964	0.0151097603209
0.4629299322	0.0211536644493
0.463922668	0.0161170776757
0.4649154038	0.0181317123851
0.4659081396	0.0171243950304
0.4669008754	0.0201463470946
0.4678936112	0.0181317123851
0.468886347	0.0201463470946
0.4698790828	0.0181317123851
0.4708718186	0.0201463470946
0.4718645544	0.011080490902
0.4728572902	0.0120878082567
0.473850026	0.0161170776757
0.4748427618	0.0161170776757
0.4758354976	0.00906585619255
0.4768282334	0.0161170776757
0.4778209692	0.0231682991587
0.478813705	0.0191390297398
0.4798064408	0.0130951256115
0.4807991766	0.0141024429662
0.4817919124	0.0141024429662
0.4827846482	0.0151097603209
0.483777384	0.0191390297398
0.4847701198	0.0100731735473
0.4857628556	0.0201463470946
0.4867555914	0.0161170776757
0.4877483272	0.0151097603209
0.488741063	0.0181317123851
0.4897337988	0.011080490902
0.4907265346	0.011080490902
0.4917192704	0.022160981804
0.4927120062	0.0120878082567
0.493704742	0.0141024429662
0.4946974778	0.0151097603209
0.4956902136	0.00604390412837
0.4966829494	0.0120878082567
0.4976756852	0.0161170776757
0.498668421	0.0191390297398
0.4996611568	0.011080490902
0.5006538926	0.0100731735473
0.5016466284	0.0171243950304
0.5026393642	0.0151097603209
0.5036321	0.0181317123851
0.5046248358	0.0201463470946
0.5056175716	0.0181317123851
0.5066103074	0.0171243950304
0.5076030432	0.0130951256115
0.508595779	0.0100731735473
0.5095885148	0.0141024429662
0.5105812506	0.0120878082567
0.5115739864	0.00906585619255
0.5125667222	0.0141024429662
0.513559458	0.0120878082567
0.5145521938	0.011080490902
0.5155449296	0.011080490902
0.5165376654	0.0161170776757
0.5175304012	0.00906585619255
0.518523137	0.0130951256115
0.5195158728	0.00402926941891
0.5205086086	0.0130951256115
0.5215013444	0.0100731735473
0.5224940802	0.00805853883783
0.523486816	0.0100731735473
0.5244795518	0.00604390412837
0.5254722876	0.0070512214831
0.5264650234	0.0100731735473
0.5274577592	0.0100731735473
0.528450495	0.0070512214831
0.5294432308	0.00906585619255
0.5304359666	0.00805853883783
0.5314287024	0.0141024429662
0.5324214382	0.00906585619255
0.533414174	0.0130951256115
0.5344069098	0.0100731735473
0.5353996456	0.00906585619255
0.5363923814	0.00402926941891
0.5373851172	0.0100731735473
0.538377853	0.00906585619255
0.5393705888	0.00906585619255
0.5403633246	0.00604390412837
0.5413560604	0.0100731735473
0.5423487962	0.0161170776757
0.543341532	0.00906585619255
0.5443342678	0.011080490902
0.5453270036	0.00906585619255
0.5463197394	0.00906585619255
0.5473124752	0.0100731735473
0.548305211	0.00805853883783
0.5492979468	0.0130951256115
0.5502906826	0.00503658677364
0.5512834184	0.00906585619255
0.5522761542	0.0161170776757
0.55326889	0.0070512214831
0.5542616258	0.00604390412837
0.5552543616	0.00805853883783
0.5562470974	0.0130951256115
0.5572398332	0.00906585619255
0.558232569	0.011080490902
0.5592253048	0.00503658677364
0.5602180406	0.0120878082567
0.5612107764	0.0141024429662
0.5622035122	0.011080490902
0.563196248	0.00805853883783
0.5641889838	0.0141024429662
0.5651817196	0.00805853883783
0.5661744554	0.00805853883783
0.5671671912	0.0100731735473
0.568159927	0.00604390412837
0.5691526628	0.0100731735473
0.5701453986	0.00805853883783
0.5711381344	0.00906585619255
0.5721308702	0.00604390412837
0.573123606	0.011080490902
0.5741163418	0.00604390412837
0.5751090776	0.00805853883783
0.5761018134	0.0100731735473
0.5770945492	0.0171243950304
0.578087285	0.0070512214831
0.5790800208	0.0100731735473
0.5800727566	0.00805853883783
0.5810654924	0.00906585619255
0.5820582282	0.00805853883783
0.583050964	0.0070512214831
0.5840436998	0.00302195206418
0.5850364356	0.0100731735473
0.5860291714	0.0070512214831
0.5870219072	0.0130951256115
0.588014643	0.011080490902
0.5890073788	0.0070512214831
0.5900001146	0.00805853883783
0.5909928504	0.00604390412837
0.5919855862	0.00402926941891
0.592978322	0.011080490902
0.5939710578	0.00805853883783
0.5949637936	0.00402926941891
0.5959565294	0.00906585619255
0.5969492652	0.00906585619255
0.597942001	0.00805853883783
0.5989347368	0.011080490902
0.5999274726	0.011080490902
0.6009202084	0.00805853883783
0.6019129442	0.00302195206418
0.60290568	0.0070512214831
0.6038984158	0.00805853883783
0.6048911516	0.00906585619255
0.6058838874	0.00503658677364
0.6068766232	0.00906585619255
0.607869359	0.00906585619255
0.6088620948	0.00503658677364
0.6098548306	0.011080490902
0.6108475664	0.00503658677364
0.6118403022	0.011080490902
0.612833038	0.00604390412837
0.6138257738	0.00906585619255
0.6148185096	0.00805853883783
0.6158112454	0.00402926941891
0.6168039812	0.0070512214831
0.617796717	0.00503658677364
0.6187894528	0.0070512214831
0.6197821886	0.00302195206418
0.6207749244	0.00503658677364
0.6217676602	0.0100731735473
0.622760396	0.00604390412837
0.6237531318	0.00503658677364
0.6247458676	0.0070512214831
0.6257386034	0.00402926941891
0.6267313392	0.0070512214831
0.627724075	0.00302195206418
0.6287168108	0.00402926941891
0.6297095466	0.00604390412837
0.6307022824	0.0120878082567
0.6316950182	0.00906585619255
0.632687754	0.00201463470946
0.6336804898	0.00402926941891
0.6346732256	0.0070512214831
0.6356659614	0.00402926941891
0.6366586972	0.0070512214831
0.637651433	0.00402926941891
0.6386441688	0.00604390412837
0.6396369046	0.00402926941891
0.6406296404	0.011080490902
0.6416223762	0.00604390412837
0.642615112	0.00503658677364
0.6436078478	0.0151097603209
0.6446005836	0.00302195206418
0.6455933194	0.00805853883783
0.6465860552	0.00604390412837
0.647578791	0.0070512214831
0.6485715268	0.0120878082567
0.6495642626	0.0070512214831
0.6505569984	0.0070512214831
0.6515497342	0.00604390412837
0.65254247	0.00805853883783
0.6535352058	0.0120878082567
0.6545279416	0.0070512214831
0.6555206774	0.00402926941891
0.6565134132	0.00604390412837
0.657506149	0.0100731735473
0.6584988848	0.0100731735473
0.6594916206	0.00906585619255
0.6604843564	0.00805853883783
0.6614770922	0.0070512214831
0.662469828	0.00402926941891
0.6634625638	0.00503658677364
0.6644552996	0.0070512214831
0.6654480354	0.0130951256115
0.6664407712	0.00503658677364
0.667433507	0.00604390412837
0.6684262428	0.00906585619255
0.6694189786	0.0070512214831
0.6704117144	0.00805853883783
0.6714044502	0.0070512214831
0.672397186	0.0130951256115
0.6733899218	0.00604390412837
0.6743826576	0.00604390412837
0.6753753934	0.00302195206418
0.6763681292	0.00604390412837
0.677360865	0.0100731735473
0.6783536008	0.00906585619255
0.6793463366	0.0070512214831
0.6803390724	0.00503658677364
0.6813318082	0.00302195206418
0.682324544	0.0141024429662
0.6833172798	0.00604390412837
0.6843100156	0.00402926941891
0.6853027514	0.00302195206418
0.6862954872	0.011080490902
0.687288223	0.0070512214831
0.6882809588	0.00805853883783
0.6892736946	0.00805853883783
0.6902664304	0.0100731735473
0.6912591662	0.0100731735473
0.692251902	0.0070512214831
0.6932446378	0.00402926941891
0.6942373736	0.011080490902
0.6952301094	0.0070512214831
0.6962228452	0.00503658677364
0.697215581	0.00402926941891
0.6982083168	0.00805853883783
0.6992010526	0.0120878082567
0.7001937884	0.00503658677364
0.7011865242	0.00604390412837
0.70217926	0.00402926941891
0.7031719958	0.00302195206418
0.7041647316	0.0070512214831
0.7051574674	0.0100731735473
0.7061502032	0.0070512214831
0.707142939	0.00805853883783
0.7081356748	0.00402926941891
0.7091284106	0.00503658677364
0.7101211464	0.0070512214831
0.7111138822	0.00302195206418
0.712106618	0.00805853883783
0.7130993538	0.00604390412837
0.7140920896	0.00604390412837
0.7150848254	0.00503658677364
0.7160775612	0.00302195206418
0.717070297	0.00503658677364
0.7180630328	0.00604390412837
0.7190557686	0.00503658677364
0.7200485044	0.00402926941891
0.7210412402	0.00201463470946
0.722033976	0.0070512214831
0.7230267118	0.0070512214831
0.7240194476	0.00503658677364
0.7250121834	0.00503658677364
0.7260049192	0.00201463470946
0.726997655	0.0070512214831
0.7279903908	0.00503658677364
0.7289831266	0.0100731735473
0.7299758624	0.00402926941891
0.7309685982	0.0070512214831
0.731961334	0.00503658677364
0.7329540698	0.00805853883783
0.7339468056	0.00805853883783
0.7349395414	0.00302195206418
0.7359322772	0.00201463470946
0.736925013	0.00503658677364
0.7379177488	0.00805853883783
0.7389104846	0.0070512214831
0.7399032204	0.00402926941891
0.7408959562	0.00503658677364
0.741888692	0.00201463470946
0.7428814278	0.00402926941891
0.7438741636	0.00906585619255
0.7448668994	0.00503658677364
0.7458596352	0.00604390412837
0.746852371	0.00604390412837
0.7478451068	0.00402926941891
0.7488378426	0.00503658677364
0.7498305784	0.00503658677364
0.7508233142	0.00604390412837
0.75181605	0.011080490902
0.7528087858	0.0070512214831
0.7538015216	0.00503658677364
0.7547942574	0.00805853883783
0.7557869932	0.00503658677364
0.756779729	0.0070512214831
0.7577724648	0.00402926941891
0.7587652006	0.00503658677364
0.7597579364	0.0070512214831
0.7607506722	0.00201463470946
0.761743408	0.0141024429662
0.7627361438	0.00604390412837
0.7637288796	0.00302195206418
0.7647216154	0.0070512214831
0.7657143512	0.00906585619255
0.766707087	0.00402926941891
0.7676998228	0.0070512214831
0.7686925586	0.00402926941891
0.7696852944	0.00503658677364
0.7706780302	0.00503658677364
0.771670766	0.00302195206418
0.7726635018	0.00402926941891
0.7736562376	0.0070512214831
0.7746489734	0.00402926941891
0.7756417092	0.00201463470946
0.776634445	0.00604390412837
0.7776271808	0.0070512214831
0.7786199166	0.00100731735473
0.7796126524	0.00302195206418
0.7806053882	0.00100731735473
0.781598124	0.00503658677364
0.7825908598	0.00402926941891
0.7835835956	0.00402926941891
0.7845763314	0.00503658677364
0.7855690672	0.00503658677364
0.786561803	0.00302195206418
0.7875545388	0.00201463470946
0.7885472746	0.00201463470946
0.7895400104	0.00201463470946
0.7905327462	0.00100731735473
0.791525482	0.00302195206418
0.7925182178	0.00402926941891
0.7935109536	0.00100731735473
0.7945036894	0.00302195206418
0.7954964252	0.00402926941891
0.796489161	0.00402926941891
0.7974818968	0.00201463470946
0.7984746326	0.00100731735473
0.7994673684	0.00402926941891
0.8004601042	0.00201463470946
0.80145284	0.00402926941891
0.8024455758	0.00402926941891
0.8034383116	0.00201463470946
0.8044310474	0.00302195206418
0.8054237832	0.00402926941891
0.806416519	0.00503658677364
0.8074092548	0.00302195206418
0.8084019906	0.00201463470946
0.8093947264	0.00302195206418
0.8103874622	0.00302195206418
0.811380198	0.00302195206418
0.8123729338	0.00201463470946
0.8133656696	0.00906585619255
0.8143584054	0.00302195206418
0.8153511412	0.00100731735473
0.816343877	0.00201463470946
0.8173366128	0.00302195206418
0.8183293486	0.00201463470946
0.8193220844	0.00302195206418
0.8203148202	0.00201463470946
0.821307556	0.00402926941891
0.8223002918	0.00201463470946
0.8232930276	0.0
0.8242857634	0.00402926941891
0.8252784992	0.0
0.826271235	0.00100731735473
0.8272639708	0.00503658677364
0.8282567066	0.0
0.8292494424	0.00302195206418
0.8302421782	0.00100731735473
0.831234914	0.00100731735473
0.8322276498	0.00201463470946
0.8332203856	0.00402926941891
0.8342131214	0.00402926941891
0.8352058572	0.00201463470946
0.836198593	0.0
0.8371913288	0.0
0.8381840646	0.00201463470946
0.8391768004	0.0
0.8401695362	0.0
0.841162272	0.00201463470946
0.8421550078	0.00100731735473
0.8431477436	0.0
0.8441404794	0.00100731735473
0.8451332152	0.0
0.846125951	0.00302195206418
0.8471186868	0.00201463470946
0.8481114226	0.0
0.8491041584	0.00302195206418
0.8500968942	0.00201463470946
0.85108963	0.0
0.8520823658	0.00100731735473
0.8530751016	0.00100731735473
0.8540678374	0.0
0.8550605732	0.0
0.856053309	0.00302195206418
0.8570460448	0.0
0.8580387806	0.00100731735473
0.8590315164	0.0
0.8600242522	0.00100731735473
0.861016988	0.00100731735473
0.8620097238	0.00100731735473
0.8630024596	0.00100731735473
0.8639951954	0.00100731735473
0.8649879312	0.0
0.865980667	0.0
0.8669734028	0.00100731735473
0.8679661386	0.0
0.8689588744	0.00100731735473
0.8699516102	0.00302195206418
0.870944346	0.00302195206418
0.8719370818	0.00201463470946
0.8729298176	0.0
0.8739225534	0.00100731735473
0.8749152892	0.00302195206418
0.875908025	0.0
0.8769007608	0.00302195206418
0.8778934966	0.00100731735473
0.8788862324	0.0
0.8798789682	0.0
0.880871704	0.00201463470946
0.8818644398	0.00201463470946
0.8828571756	0.0
0.8838499114	0.0
0.8848426472	0.00302195206418
0.885835383	0.00201463470946
0.8868281188	0.00100731735473
0.8878208546	0.0
0.8888135904	0.00201463470946
0.8898063262	0.00201463470946
0.890799062	0.0
0.8917917978	0.00201463470946
0.8927845336	0.00100731735473
0.8937772694	0.00302195206418
0.8947700052	0.0
0.895762741	0.0
0.8967554768	0.0
0.8977482126	0.0
0.8987409484	0.00100731735473
0.8997336842	0.0
0.90072642	0.00100731735473
0.9017191558	0.00100731735473
0.9027118916	0.00100731735473
0.9037046274	0.00100731735473
0.9046973632	0.00302195206418
0.905690099	0.0
0.9066828348	0.0
0.9076755706	0.00302195206418
0.9086683064	0.0
0.9096610422	0.00302195206418
0.910653778	0.0
0.9116465138	0.0
0.9126392496	0.00201463470946
0.9136319854	0.00100731735473
0.9146247212	0.00100731735473
0.915617457	0.0
0.9166101928	0.00100731735473
0.9176029286	0.00100731735473
0.9185956644	0.0
0.9195884002	0.00100731735473
0.920581136	0.00302195206418
0.9215738718	0.00100731735473
0.9225666076	0.00302195206418
0.9235593434	0.00302195206418
0.9245520792	0.00100731735473
0.925544815	0.00100731735473
0.9265375508	0.0
0.9275302866	0.00100731735473
0.9285230224	0.00100731735473
0.9295157582	0.0
0.930508494	0.0
0.9315012298	0.0
0.9324939656	0.0
0.9334867014	0.00201463470946
0.9344794372	0.00100731735473
0.935472173	0.00100731735473
0.9364649088	0.00201463470946
0.9374576446	0.0
0.9384503804	0.0
0.9394431162	0.0
0.940435852	0.0
0.9414285878	0.00100731735473
0.9424213236	0.00100731735473
0.9434140594	0.00201463470946
0.9444067952	0.0
0.945399531	0.0
0.9463922668	0.00100731735473
0.9473850026	0.00100731735473
0.9483777384	0.0
0.9493704742	0.0
0.95036321	0.0
0.9513559458	0.00201463470946
0.9523486816	0.0
0.9533414174	0.0
0.9543341532	0.0
0.955326889	0.0
0.9563196248	0.00100731735473
0.9573123606	0.00201463470946
0.9583050964	0.0
0.9592978322	0.0
0.960290568	0.0
0.9612833038	0.0
0.9622760396	0.0
0.9632687754	0.0
0.9642615112	0.0
0.965254247	0.0
0.9662469828	0.00100731735473
0.9672397186	0.0
0.9682324544	0.0
0.9692251902	0.0
0.970217926	0.0
0.9712106618	0.0
0.9722033976	0.0
0.9731961334	0.0
0.9741888692	0.0
0.975181605	0.0
0.9761743408	0.0
0.9771670766	0.0
0.9781598124	0.0
0.9791525482	0.0
0.980145284	0.00100731735473
0.9811380198	0.0
0.9821307556	0.0
0.9831234914	0.0
0.9841162272	0.0
0.985108963	0.0
0.9861016988	0.0
0.9870944346	0.0
0.9880871704	0.0
0.9890799062	0.0
0.990072642	0.0
0.9910653778	0.0
0.9920581136	0.0
0.9930508494	0.0
0.9940435852	0.0
0.995036321	0.0
0.9960290568	0.0
0.9970217926	0.0
0.9980145284	0.0
0.9990072642	15.8430873552


==> figs/posterior_var_plots/binned_posterior_var_nu_1.48735.dat <==
0.00623071	0.0181128559527
0.00722447929	0.103645786841
0.00821824858	0.457852747694
0.00921201787	1.20852999996
0.01020578716	2.52573713563
0.01119955645	4.27463400484
0.01219332574	6.88389153181
0.01318709503	9.7064782511
0.01418086432	13.0694318397
0.01517463361	16.1345295748
0.0161684029	20.2008657362
0.01716217219	22.4871106653
0.01815594148	24.6928540124
0.01914971077	27.948136735
0.02014348006	28.9614503986
0.02113724935	29.568231073
0.02213101864	30.3551340372
0.02312478793	29.8328800239
0.02411855722	33.3910499488
0.02511232651	30.6308519556
0.0261060958	29.2180491913
0.02709986509	28.1171900573
0.02809363438	27.6603435793
0.02908740367	26.5765910315
0.03008117296	25.2805155611
0.03107494225	23.5638193247
0.03206871154	30.1790368265
0.03306248083	22.4066090833
0.03405625012	21.3359380425
0.03505001941	19.8275396496
0.0360437887	18.6954861525
0.03703755799	17.2675893416
0.03803132728	16.4313791584
0.03902509657	15.5327802492
0.04001886586	15.2399557447
0.04101263515	14.0455135216
0.04200640444	13.4578519729
0.04300017373	12.5662969521
0.04399394302	11.5187701162
0.04498771231	10.5678451786
0.0459814816	10.051628784
0.04697525089	22.7517596162
0.04796902018	8.92460663581
0.04896278947	8.93768814289
0.04995655876	8.38021468746
0.05095032805	7.88915503718
0.05194409734	7.59733680239
0.05293786663	7.15256556177
0.05393163592	6.79533979159
0.05492540521	6.29824252267
0.0559191745	5.83837723542
0.05691294379	5.79007628622
0.05790671308	5.24266552854
0.05890048237	4.92267174004
0.05989425166	4.63990993322
0.06088802095	4.40846788494
0.06188179024	4.30582836787
0.06287555953	4.00193489577
0.06386932882	3.93652736039
0.06486309811	3.77149911726
0.0658568674	3.61150222302
0.06685063669	3.5149003246
0.06784440598	3.38609779338
0.06883817527	3.17679368015
0.06983194456	3.09830463769
0.07082571385	2.9725209158
0.07181948314	2.88296290581
0.07281325243	2.6887528392
0.07380702172	2.61328260607
0.07480079101	2.53680610315
0.0757945603	2.31743929217
0.07678832959	2.20071199825
0.07778209888	2.08398470434
0.07877586817	1.91291884256
0.07976963746	1.90486868436
0.08076340675	1.75795329719
0.08175717604	1.6482698917
0.08275094533	1.53154259778
0.08374471462	1.52449870935
0.08473848391	1.37758332218
0.0857322532	1.46412252284
0.08672602249	1.41179649454
0.08771979178	1.3242510241
0.08871356107	1.15217889255
0.08970733036	1.17532309738
0.09070109965	18.4167494248
0.09169486894	1.14110992502
0.09268863823	1.08777762694
0.09368240752	1.04350175683
0.09467617681	0.984131840097
0.0956699461	0.932812081565
0.09666371539	0.982119300547
0.09765748468	0.972056602796
0.09865125397	0.93180581179
0.09964502326	0.908661606961
0.10063879255	0.886523671908
0.10163256184	0.849291690227
0.10262633113	0.830172564499
0.10362010042	0.76778383844
0.10461386971	0.771808917541
0.105607639	0.761746219789
0.10660140829	0.729545586984
0.10759517758	0.710426461256
0.10858894687	0.73658947541
0.10958271616	0.680238368002
0.11057648545	0.627912339694
0.11157025474	0.586655278913
0.11256402403	0.631937418795
0.11355779332	0.604768134866
0.11455156261	0.53734805993
0.1155453319	0.572567502061
0.11653910119	0.552442106558
0.11753287048	0.495084729374
0.11852663977	0.496090999149
0.11952040906	0.482003222297
0.12051417835	0.460871557019
0.12150794764	0.453827668593
0.12250171693	0.421627035788
0.12349548622	0.476971873421
0.12448925551	0.422633305563
0.1254830248	0.406532989161
0.12647679409	0.383388784332
0.12747056338	0.396470291409
0.12846433267	0.36930100748
0.12945810196	0.36930100748
0.13045187125	0.36728846793
0.13144564054	0.3320690258
0.13243940983	0.343137993326
0.13343317912	0.326031407149
0.13442694841	0.307918551196
0.1354207177	0.290811965019
0.13641448699	0.284774346368
0.13740825628	0.305906011646
0.13840202557	0.272699109066
0.13939579486	0.273705378841
0.14038956415	0.285780616143
0.14138333344	0.251567443788
0.14237710273	0.241504746036
0.14337087202	0.225404429634
0.14436464131	0.258611332214
0.1453584106	0.272699109066
0.14635217989	0.209304113231
0.14734594918	0.214335462107
0.14833971847	0.223391890083
0.14933348776	0.215341731882
0.15032725705	0.19722887593
0.15132102634	0.220373080758
0.15231479563	0.205279034131
0.15330856492	0.20125395503
0.15430233421	0.189178717728
0.1552961035	0.190184987503
0.15628987279	0.177103480427
0.15728364208	0.187166178178
0.15827741137	0.175090940876
0.15927118066	0.186159908403
0.16026494995	0.174084671101
0.16125871924	0.150940466273
0.16225248853	0.157984354699
0.16324625782	0.175090940876
0.16424002711	0.161003164024
0.1652337964	0.154965545373
0.16622756569	0.150940466273
0.16722133498	0.177103480427
0.16821510427	0.158990624474
0.16920887356	0.131821340545
0.17020264285	0.147921656947
0.17119641214	0.131821340545
0.17219018143	0.142890308071
0.17318395072	0.123771182344
0.17417772001	0.133833880095
0.1751714893	0.135846419645
0.17616525859	0.127796261444
0.17715902788	0.123771182344
0.17815279717	0.142890308071
0.17914656646	0.110689675267
0.18014033575	0.122764912568
0.18113410504	0.114714754367
0.18212787433	0.120752373018
0.18312164362	0.111695945042
0.18411541291	0.104652056616
0.1851091822	0.111695945042
0.18610295149	0.10163324729
0.18709672078	0.111695945042
0.18809049007	0.109683405491
0.18908425936	0.104652056616
0.19007802865	0.123771182344
0.19107179794	0.093583089089
0.19206556723	0.0976081681896
0.19305933652	0.113708484592
0.19405310581	0.0895580099884
0.1950468751	0.093583089089
0.19604064439	0.0925768193139
0.19703441368	0.109683405491
0.19802818297	0.102639517065
0.19902195226	0.0945893588642
0.20001572155	0.0885517402133
0.20100949084	0.0815078517872
0.20200326013	0.0805015820121
0.20299702942	0.0925768193139
0.20399079871	0.0714451540357
0.204984568	0.0825141215624
0.20597833729	0.0925768193139
0.20697210658	0.0925768193139
0.20796587587	0.0754702331363
0.20895964516	0.0835203913375
0.20995341445	0.107670865941
0.21094718374	0.0784890424618
0.21194095303	0.0835203913375
0.21293472232	0.0845266611127
0.21392849161	0.0805015820121
0.2149222609	0.0945893588642
0.21591603019	0.0815078517872
0.21690979948	0.0714451540357
0.21790356877	0.086539200663
0.21889733806	0.0613824562842
0.21989110735	0.0714451540357
0.22088487664	0.0835203913375
0.22187864593	0.0684263447102
0.22287241522	0.0784890424618
0.22386618451	0.0694326144854
0.2248599538	0.0573573771836
0.22585372309	0.0724514238109
0.22684749238	0.0674200749351
0.22784126167	0.0644012656096
0.22883503096	0.060376186509
0.22982880025	0.0644012656096
0.23082256954	0.0613824562842
0.23181633883	0.0553448376333
0.23281010812	0.0644012656096
0.23380387741	0.0674200749351
0.2347976467	0.0644012656096
0.23579141599	0.0644012656096
0.23678518528	0.0573573771836
0.23777895457	0.0352194421303
0.23877272386	0.0774827726866
0.23976649315	0.0644012656096
0.24076026244	0.0523260283078
0.24175403173	0.0543385678581
0.24274780102	0.0553448376333
0.24374157031	0.0583636469587
0.2447353396	0.0623887260593
0.24572910889	0.0593699167339
0.24672287818	0.0472946794321
0.24771664747	0.0513197585327
0.24871041676	0.060376186509
0.24970418605	0.0503134887575
0.25069795534	0.0503134887575
0.25169172463	0.0483009492072
0.25268549392	0.0623887260593
0.25367926321	0.0442758701066
0.2546730325	0.0654075353848
0.25566680179	0.0442758701066
0.25666057108	0.0412570607812
0.25765434037	0.0392445212309
0.25864810966	0.0483009492072
0.25964187895	0.0523260283078
0.26063564824	0.0664138051599
0.26162941753	0.0472946794321
0.26262318682	0.0422633305563
0.26361695611	0.0372319816806
0.2646107254	0.0432696003315
0.26560449469	0.0422633305563
0.26659826398	0.0493072189824
0.26759203327	0.0483009492072
0.26858580256	0.0543385678581
0.26957957185	0.0362257119054
0.27057334114	0.0462884096569
0.27156711043	0.0543385678581
0.27256087972	0.0372319816806
0.27355464901	0.0462884096569
0.2745484183	0.0372319816806
0.27554218759	0.0382382514557
0.27653595688	0.0382382514557
0.27752972617	0.0241504746036
0.27852349546	0.0392445212309
0.27951726475	0.0372319816806
0.28051103404	0.0352194421303
0.28150480333	0.0281755537042
0.28249857262	0.0261630141539
0.28349234191	0.0261630141539
0.2844861112	0.0432696003315
0.28547988049	0.0352194421303
0.28647364978	0.0322006328048
0.28746741907	0.03320690258
0.28846118836	0.0311943630297
0.28945495765	0.040250791006
0.29044872694	0.0291818234794
0.29144249623	0.0362257119054
0.29243626552	0.0322006328048
0.29343003481	0.0311943630297
0.2944238041	0.0372319816806
0.29541757339	0.0342131723551
0.29641134268	0.0251567443788
0.29740511197	0.0322006328048
0.29839888126	0.0271692839291
0.29939265055	0.0301880932545
0.30038641984	0.0301880932545
0.30138018913	0.0231442048285
0.30237395842	0.0281755537042
0.30336772771	0.0211316652782
0.304361497	0.0291818234794
0.30535526629	0.0311943630297
0.30634903558	0.0301880932545
0.30734280487	0.0301880932545
0.30833657416	0.0221379350533
0.30933034345	0.0161003164024
0.31032411274	0.0191191257279
0.31131788203	0.0322006328048
0.31231165132	0.0211316652782
0.31330542061	0.0291818234794
0.3142991899	0.0251567443788
0.31529295919	0.0271692839291
0.31628672848	0.0271692839291
0.31728049777	0.03320690258
0.31827426706	0.0251567443788
0.31926803635	0.020125395503
0.32026180564	0.0251567443788
0.32125557493	0.0211316652782
0.32224934422	0.0171065861776
0.32324311351	0.0181128559527
0.3242368828	0.0221379350533
0.32523065209	0.0261630141539
0.32622442138	0.0261630141539
0.32721819067	0.0221379350533
0.32821195996	0.0261630141539
0.32920572925	0.0191191257279
0.33019949854	0.0211316652782
0.33119326783	0.0150940466273
0.33218703712	0.0301880932545
0.33318080641	0.0140877768521
0.3341745757	0.0221379350533
0.33516834499	0.0150940466273
0.33616211428	0.0171065861776
0.33715588357	0.0281755537042
0.33814965286	0.0150940466273
0.33914342215	0.0150940466273
0.34013719144	0.0251567443788
0.34113096073	0.0211316652782
0.34212473002	0.0171065861776
0.34311849931	0.0191191257279
0.3441122686	0.0100626977515
0.34510603789	0.0191191257279
0.34609980718	0.0241504746036
0.34709357647	0.0171065861776
0.34808734576	0.0120752373018
0.34908111505	0.0140877768521
0.35007488434	0.0161003164024
0.35106865363	0.0241504746036
0.35206242292	0.020125395503
0.35305619221	0.0261630141539
0.3540499615	0.0110689675267
0.35504373079	0.0120752373018
0.35603750008	0.0060376186509
0.35703126937	0.0150940466273
0.35802503866	0.0150940466273
0.35901880795	0.0150940466273
0.36001257724	0.0100626977515
0.36100634653	0.0150940466273
0.36200011582	0.0150940466273
0.36299388511	0.0110689675267
0.3639876544	0.0100626977515
0.36498142369	0.0181128559527
0.36597519298	0.013081507077
0.36696896227	0.0150940466273
0.36796273156	0.0150940466273
0.36895650085	0.0060376186509
0.36995027014	0.0100626977515
0.37094403943	0.013081507077
0.37193780872	0.013081507077
0.37293157801	0.0150940466273
0.3739253473	0.0100626977515
0.37491911659	0.0100626977515
0.37591288588	0.0120752373018
0.37690665517	0.013081507077
0.37790042446	0.0181128559527
0.37889419375	0.0100626977515
0.37988796304	0.0110689675267
0.38088173233	0.0120752373018
0.38187550162	0.0110689675267
0.38286927091	0.0110689675267
0.3838630402	0.020125395503
0.38485680949	0.00503134887575
0.38585057878	0.0171065861776
0.38684434807	0.0161003164024
0.38783811736	0.0040250791006
0.38883188665	0.0120752373018
0.38982565594	0.00704388842605
0.39081942523	0.0100626977515
0.39181319452	0.0181128559527
0.39280696381	0.00905642797636
0.3938007331	0.00905642797636
0.39479450239	0.0120752373018
0.39578827168	0.0150940466273
0.39678204097	0.00905642797636
0.39777581026	0.013081507077
0.39876957955	0.013081507077
0.39976334884	0.0161003164024
0.40075711813	0.0120752373018
0.40175088742	0.013081507077
0.40274465671	0.0040250791006
0.403738426	0.00301880932545
0.40473219529	0.013081507077
0.40572596458	0.0060376186509
0.40671973387	0.0120752373018
0.40771350316	0.00805015820121
0.40870727245	0.00805015820121
0.40970104174	0.00905642797636
0.41069481103	0.0100626977515
0.41168858032	0.0060376186509
0.41268234961	0.00905642797636
0.4136761189	0.0040250791006
0.41466988819	0.0110689675267
0.41566365748	0.0120752373018
0.41665742677	0.0140877768521
0.41765119606	0.0040250791006
0.41864496535	0.0110689675267
0.41963873464	0.013081507077
0.42063250393	0.00301880932545
0.42162627322	0.0100626977515
0.42262004251	0.0150940466273
0.4236138118	0.00503134887575
0.42460758109	0.00805015820121
0.42560135038	0.0150940466273
0.42659511967	0.00704388842605
0.42758888896	0.0060376186509
0.42858265825	0.0120752373018
0.42957642754	0.0060376186509
0.43057019683	0.0060376186509
0.43156396612	0.0040250791006
0.43255773541	0.0040250791006
0.4335515047	0.00805015820121
0.43454527399	0.00100626977515
0.43553904328	0.00905642797636
0.43653281257	0.00905642797636
0.43752658186	0.00503134887575
0.43852035115	0.0060376186509
0.43951412044	0.00503134887575
0.44050788973	0.00503134887575
0.44150165902	0.00805015820121
0.44249542831	0.00301880932545
0.4434891976	0.0020125395503
0.44448296689	0.00301880932545
0.44547673618	0.00905642797636
0.44647050547	0.0020125395503
0.44746427476	0.0020125395503
0.44845804405	0.00100626977515
0.44945181334	0.0040250791006
0.45044558263	0.00301880932545
0.45143935192	0.00301880932545
0.45243312121	0.0040250791006
0.4534268905	0.00704388842605
0.45442065979	0.00805015820121
0.45541442908	0.0060376186509
0.45640819837	0.0040250791006
0.45740196766	0.00100626977515
0.45839573695	0.00704388842606
0.45938950624	0.00503134887575
0.46038327553	0.0040250791006
0.46137704482	0.00805015820121
0.46237081411	0.00905642797636
0.4633645834	0.00704388842605
0.46435835269	0.013081507077
0.46535212198	0.0060376186509
0.46634589127	0.0060376186509
0.46733966056	0.0040250791006
0.46833342985	0.0040250791006
0.46932719914	0.00503134887575
0.47032096843	0.00805015820121
0.47131473772	0.00805015820121
0.47230850701	0.0060376186509
0.4733022763	0.0040250791006
0.47429604559	0.00905642797636
0.47528981488	0.0
0.47628358417	0.0060376186509
0.47727735346	0.0020125395503
0.47827112275	0.00704388842605
0.47926489204	0.0040250791006
0.48025866133	0.0060376186509
0.48125243062	0.00503134887575
0.48224619991	0.0020125395503
0.4832399692	0.0020125395503
0.48423373849	0.0040250791006
0.48522750778	0.00503134887575
0.48622127707	0.0040250791006
0.48721504636	0.00503134887575
0.48820881565	0.00503134887575
0.48920258494	0.0060376186509
0.49019635423	0.00100626977515
0.49119012352	0.0020125395503
0.49218389281	0.0040250791006
0.4931776621	0.0060376186509
0.49417143139	0.00301880932545
0.49516520068	0.00503134887575
0.49615896997	0.00503134887575
0.49715273926	0.00503134887575
0.49814650855	0.0040250791006
0.49914027784	0.00301880932545
0.50013404713	0.00503134887575
0.50112781642	0.00503134887575
0.50212158571	0.00100626977515
0.503115355	0.0060376186509
0.50410912429	0.00503134887575
0.50510289358	0.00100626977515
0.50609666287	0.00100626977515
0.50709043216	0.00301880932545
0.50808420145	0.0020125395503
0.50907797074	0.00805015820121
0.51007174003	0.00301880932545
0.51106550932	0.0040250791006
0.51205927861	0.00301880932545
0.5130530479	0.0020125395503
0.51404681719	0.00704388842606
0.51504058648	0.00301880932545
0.51603435577	0.0020125395503
0.51702812506	0.00301880932545
0.51802189435	0.0
0.51901566364	0.0020125395503
0.52000943293	0.0020125395503
0.52100320222	0.00301880932545
0.52199697151	0.0060376186509
0.5229907408	0.0060376186509
0.52398451009	0.0020125395503
0.52497827938	0.0020125395503
0.52597204867	0.0
0.52696581796	0.0020125395503
0.52795958725	0.00301880932545
0.52895335654	0.00301880932545
0.52994712583	0.00503134887575
0.53094089512	0.00301880932545
0.53193466441	0.00301880932545
0.5329284337	0.00503134887575
0.53392220299	0.00503134887575
0.53491597228	0.00301880932545
0.53590974157	0.00301880932545
0.53690351086	0.00704388842606
0.53789728015	0.0020125395503
0.53889104944	0.0
0.53988481873	0.00805015820121
0.54087858802	0.0040250791006
0.54187235731	0.00503134887575
0.5428661266	0.0020125395503
0.54385989589	0.0020125395503
0.54485366518	0.0
0.54584743447	0.00301880932545
0.54684120376	0.0020125395503
0.54783497305	0.00503134887575
0.54882874234	0.00503134887575
0.54982251163	0.0
0.55081628092	0.00301880932545
0.55181005021	0.0020125395503
0.5528038195	0.00100626977515
0.55379758879	0.0060376186509
0.55479135808	0.0020125395503
0.55578512737	0.00100626977515
0.55677889666	0.00100626977515
0.55777266595	0.00805015820121
0.55876643524	0.0040250791006
0.55976020453	0.00704388842606
0.56075397382	0.00704388842605
0.56174774311	0.00100626977515
0.5627415124	0.0020125395503
0.56373528169	0.0
0.56472905098	0.0020125395503
0.56572282027	0.00100626977515
0.56671658956	0.00301880932545
0.56771035885	0.0040250791006
0.56870412814	0.0020125395503
0.56969789743	0.0
0.57069166672	0.00100626977515
0.57168543601	0.0020125395503
0.5726792053	0.0020125395503
0.57367297459	0.00100626977515
0.57466674388	0.00503134887575
0.57566051317	0.0
0.57665428246	0.0020125395503
0.57764805175	0.0040250791006
0.57864182104	0.00301880932545
0.57963559033	0.00301880932545
0.58062935962	0.0040250791006
0.58162312891	0.00301880932545
0.5826168982	0.0020125395503
0.58361066749	0.0
0.58460443678	0.0020125395503
0.58559820607	0.0020125395503
0.58659197536	0.00100626977515
0.58758574465	0.0040250791006
0.58857951394	0.0040250791006
0.58957328323	0.0020125395503
0.59056705252	0.00100626977515
0.59156082181	0.00100626977515
0.5925545911	0.00301880932545
0.59354836039	0.00100626977515
0.59454212968	0.00301880932545
0.59553589897	0.00301880932545
0.59652966826	0.0040250791006
0.59752343755	0.00301880932545
0.59851720684	0.0040250791006
0.59951097613	0.00301880932545
0.60050474542	0.00503134887575
0.60149851471	0.00100626977515
0.602492284	0.00301880932545
0.60348605329	0.0020125395503
0.60447982258	0.00100626977515
0.60547359187	0.00301880932545
0.60646736116	0.0020125395503
0.60746113045	0.00100626977515
0.60845489974	0.00100626977515
0.60944866903	0.0060376186509
0.61044243832	0.00100626977515
0.61143620761	0.00100626977515
0.6124299769	0.00100626977515
0.61342374619	0.00301880932545
0.61441751548	0.00301880932545
0.61541128477	0.0
0.61640505406	0.00301880932545
0.61739882335	0.0
0.61839259264	0.00301880932545
0.61938636193	0.0060376186509
0.62038013122	0.00503134887575
0.62137390051	0.0020125395503
0.6223676698	0.0
0.62336143909	0.0020125395503
0.62435520838	0.00301880932545
0.62534897767	0.00100626977515
0.62634274696	0.0020125395503
0.62733651625	0.00100626977515
0.62833028554	0.0
0.62932405483	0.00301880932545
0.63031782412	0.0020125395503
0.63131159341	0.0020125395503
0.6323053627	0.00301880932545
0.63329913199	0.0
0.63429290128	0.0040250791006
0.63528667057	0.0020125395503
0.63628043986	0.00100626977515
0.63727420915	0.00100626977515
0.63826797844	0.00704388842605
0.63926174773	0.00100626977515
0.64025551702	0.0040250791006
0.64124928631	0.00301880932545
0.6422430556	0.00301880932545
0.64323682489	0.00503134887575
0.64423059418	0.0040250791006
0.64522436347	0.00100626977515
0.64621813276	0.00100626977515
0.64721190205	0.00503134887575
0.64820567134	0.00301880932545
0.64919944063	0.00100626977515
0.65019320992	0.00301880932545
0.65118697921	0.0020125395503
0.6521807485	0.00503134887575
0.65317451779	0.0020125395503
0.65416828708	0.0060376186509
0.65516205637	0.0020125395503
0.65615582566	0.0
0.65714959495	0.00301880932545
0.65814336424	0.0020125395503
0.65913713353	0.00100626977515
0.66013090282	0.00301880932545
0.66112467211	0.00100626977515
0.6621184414	0.00100626977515
0.66311221069	0.00301880932545
0.66410597998	0.00301880932545
0.66509974927	0.0
0.66609351856	0.0020125395503
0.66708728785	0.00100626977515
0.66808105714	0.00301880932545
0.66907482643	0.0060376186509
0.67006859572	0.0060376186509
0.67106236501	0.00100626977515
0.6720561343	0.0040250791006
0.67304990359	0.00100626977515
0.67404367288	0.0020125395503
0.67503744217	0.00100626977515
0.67603121146	0.0020125395503
0.67702498075	0.0040250791006
0.67801875004	0.00503134887575
0.67901251933	0.0
0.68000628862	0.00100626977515
0.68100005791	0.00301880932545
0.6819938272	0.0020125395503
0.68298759649	0.0020125395503
0.68398136578	0.0020125395503
0.68497513507	0.0
0.68596890436	0.00100626977515
0.68696267365	0.00503134887575
0.68795644294	0.00301880932545
0.68895021223	0.0020125395503
0.68994398152	0.0040250791006
0.69093775081	0.0
0.6919315201	0.00100626977515
0.69292528939	0.00100626977515
0.69391905868	0.0
0.69491282797	0.00301880932545
0.69590659726	0.0
0.69690036655	0.00301880932545
0.69789413584	0.0020125395503
0.69888790513	0.00100626977515
0.69988167442	0.0
0.70087544371	0.0020125395503
0.701869213	0.00301880932545
0.70286298229	0.0020125395503
0.70385675158	0.00100626977515
0.70485052087	0.00301880932545
0.70584429016	0.00301880932545
0.70683805945	0.00100626977515
0.70783182874	0.00100626977515
0.70882559803	0.00100626977515
0.70981936732	0.0020125395503
0.71081313661	0.0
0.7118069059	0.0020125395503
0.71280067519	0.0040250791006
0.71379444448	0.0020125395503
0.71478821377	0.0
0.71578198306	0.0
0.71677575235	0.0020125395503
0.71776952164	0.00301880932545
0.71876329093	0.0
0.71975706022	0.0020125395503
0.72075082951	0.0
0.7217445988	0.0020125395503
0.72273836809	0.0020125395503
0.72373213738	0.00704388842606
0.72472590667	0.0
0.72571967596	0.0040250791006
0.72671344525	0.00100626977515
0.72770721454	0.00301880932545
0.72870098383	0.0020125395503
0.72969475312	0.0020125395503
0.73068852241	0.00301880932545
0.7316822917	0.0020125395503
0.73267606099	0.00301880932545
0.73366983028	0.00301880932545
0.73466359957	0.0
0.73565736886	0.0020125395503
0.73665113815	0.0
0.73764490744	0.0020125395503
0.73863867673	0.00301880932545
0.73963244602	0.0020125395503
0.74062621531	0.00301880932545
0.7416199846	0.00100626977515
0.74261375389	0.0
0.74360752318	0.00301880932545
0.74460129247	0.00100626977515
0.74559506176	0.00301880932545
0.74658883105	0.0020125395503
0.74758260034	0.0040250791006
0.74857636963	0.00100626977515
0.74957013892	0.00100626977515
0.75056390821	0.0020125395503
0.7515576775	0.0
0.75255144679	0.0
0.75354521608	0.00301880932545
0.75453898537	0.00301880932545
0.75553275466	0.0
0.75652652395	0.0020125395503
0.75752029324	0.0020125395503
0.75851406253	0.0020125395503
0.75950783182	0.00301880932545
0.76050160111	0.0020125395503
0.7614953704	0.0020125395503
0.76248913969	0.00100626977515
0.76348290898	0.00100626977515
0.76447667827	0.00100626977515
0.76547044756	0.00100626977515
0.76646421685	0.0
0.76745798614	0.0
0.76845175543	0.0
0.76944552472	0.0
0.77043929401	0.0020125395503
0.7714330633	0.0
0.77242683259	0.00301880932545
0.77342060188	0.0020125395503
0.77441437117	0.00100626977515
0.77540814046	0.0
0.77640190975	0.00100626977515
0.77739567904	0.0
0.77838944833	0.0
0.77938321762	0.0
0.78037698691	0.00100626977515
0.7813707562	0.00100626977515
0.78236452549	0.0020125395503
0.78335829478	0.00301880932545
0.78435206407	0.0
0.78534583336	0.0
0.78633960265	0.0
0.78733337194	0.00100626977515
0.78832714123	0.0020125395503
0.78932091052	0.00100626977515
0.79031467981	0.0
0.7913084491	0.00301880932545
0.79230221839	0.00100626977515
0.79329598768	0.0
0.79428975697	0.00301880932545
0.79528352626	0.00100626977515
0.79627729555	0.0
0.79727106484	0.00100626977515
0.79826483413	0.00100626977515
0.79925860342	0.00100626977515
0.80025237271	0.00100626977515
0.801246142	0.0
0.80223991129	0.0020125395503
0.80323368058	0.0
0.80422744987	0.00100626977515
0.80522121916	0.0
0.80621498845	0.00100626977515
0.80720875774	0.00100626977515
0.80820252703	0.0
0.80919629632	0.0
0.81019006561	0.0
0.8111838349	0.00100626977515
0.81217760419	0.00100626977515
0.81317137348	0.00100626977515
0.81416514277	0.0
0.81515891206	0.0
0.81615268135	0.0
0.81714645064	0.0
0.81814021993	0.0
0.81913398922	0.00100626977515
0.82012775851	0.0
0.8211215278	0.0
0.82211529709	0.0
0.82310906638	0.0
0.82410283567	0.0
0.82509660496	0.0
0.82609037425	0.0
0.82708414354	0.0020125395503
0.82807791283	0.00100626977515
0.82907168212	0.0
0.83006545141	0.0
0.8310592207	0.0
0.83205298999	0.0
0.83304675928	0.0
0.83404052857	0.0
0.83503429786	0.0
0.83602806715	0.0
0.83702183644	0.0
0.83801560573	0.0
0.83900937502	0.00100626977515
0.84000314431	0.0
0.8409969136	0.0
0.84199068289	0.00100626977515
0.84298445218	0.0
0.84397822147	0.00100626977515
0.84497199076	0.0
0.84596576005	0.0
0.84695952934	0.0
0.84795329863	0.0
0.84894706792	0.0
0.84994083721	0.0
0.8509346065	0.00100626977515
0.85192837579	0.0
0.85292214508	0.0
0.85391591437	0.0
0.85490968366	0.0
0.85590345295	0.0
0.85689722224	0.0
0.85789099153	0.0
0.85888476082	0.0
0.85987853011	0.0
0.8608722994	0.0
0.86186606869	0.0
0.86285983798	0.0
0.86385360727	0.0
0.86484737656	0.0
0.86584114585	0.0
0.86683491514	0.0
0.86782868443	0.0020125395503
0.86882245372	0.0
0.86981622301	0.0
0.8708099923	0.0
0.87180376159	0.0
0.87279753088	0.0
0.87379130017	0.0
0.87478506946	0.00100626977515
0.87577883875	0.0
0.87677260804	0.0
0.87776637733	0.0
0.87876014662	0.0
0.87975391591	0.00100626977515
0.8807476852	0.00100626977515
0.88174145449	0.0
0.88273522378	0.0
0.88372899307	0.0
0.88472276236	0.0
0.88571653165	0.0
0.88671030094	0.00100626977515
0.88770407023	0.0
0.88869783952	0.00100626977515
0.88969160881	0.0
0.8906853781	0.0
0.89167914739	0.0
0.89267291668	0.0
0.89366668597	0.0
0.89466045526	0.0
0.89565422455	0.00100626977515
0.89664799384	0.0
0.89764176313	0.0
0.89863553242	0.0
0.89962930171	0.0
0.900623071	0.0
0.90161684029	0.0
0.90261060958	0.00100626977515
0.90360437887	0.0
0.90459814816	0.0
0.90559191745	0.0
0.90658568674	0.0
0.90757945603	0.0
0.90857322532	0.0
0.90956699461	0.0
0.9105607639	0.0
0.91155453319	0.0
0.91254830248	0.0
0.91354207177	0.0
0.91453584106	0.0
0.91552961035	0.00100626977515
0.91652337964	0.0
0.91751714893	0.00100626977515
0.91851091822	0.0
0.91950468751	0.0
0.9204984568	0.0
0.92149222609	0.0
0.92248599538	0.0
0.92347976467	0.0
0.92447353396	0.00100626977515
0.92546730325	0.0
0.92646107254	0.0
0.92745484183	0.0
0.92844861112	0.0
0.92944238041	0.0
0.9304361497	0.0
0.93142991899	0.0
0.93242368828	0.0
0.93341745757	0.0
0.93441122686	0.0
0.93540499615	0.0
0.93639876544	0.0
0.93739253473	0.0
0.93838630402	0.0
0.93938007331	0.0
0.9403738426	0.0
0.94136761189	0.0
0.94236138118	0.0
0.94335515047	0.0
0.94434891976	0.0
0.94534268905	0.0
0.94633645834	0.0
0.94733022763	0.0
0.94832399692	0.0
0.94931776621	0.0
0.9503115355	0.0
0.95130530479	0.0
0.95229907408	0.0
0.95329284337	0.0
0.95428661266	0.0
0.95528038195	0.0
0.95627415124	0.0
0.95726792053	0.0
0.95826168982	0.0
0.95925545911	0.0
0.9602492284	0.0
0.96124299769	0.0
0.96223676698	0.0
0.96323053627	0.0
0.96422430556	0.0
0.96521807485	0.0
0.96621184414	0.0
0.96720561343	0.0
0.96819938272	0.0
0.96919315201	0.0
0.9701869213	0.0
0.97118069059	0.0
0.97217445988	0.0
0.97316822917	0.0
0.97416199846	0.0
0.97515576775	0.0
0.97614953704	0.0
0.97714330633	0.0
0.97813707562	0.0
0.97913084491	0.0
0.9801246142	0.0
0.98111838349	0.0
0.98211215278	0.0
0.98310592207	0.0
0.98409969136	0.0
0.98509346065	0.0
0.98608722994	0.0
0.98708099923	0.0
0.98807476852	0.0
0.98906853781	0.0
0.9900623071	0.0
0.99105607639	0.0
0.99204984568	0.0
0.99304361497	0.0
0.99403738426	0.0
0.99503115355	0.0
0.99602492284	0.0
0.99701869213	0.0
0.99801246142	0.0
0.99900623071	11.3668233801


==> figs/posterior_var_plots/binned_posterior_var_nu_1.88739.dat <==
0.0054028	0.0372009895061
0.0063973972	0.302635076793
0.0073919944	1.16328499618
0.0083865916	2.89262829214
0.0093811888	5.82647930237
0.010375786	9.73358863266
0.0113703832	14.4963207216
0.0123649804	19.4732098582
0.0133595776	25.1599340919
0.0143541748	29.8412261768
0.015348772	33.3642604262
0.0163433692	38.5673717963
0.0173379664	39.1625876284
0.0183325636	40.1177481698
0.0193271608	43.3803754927
0.020321758	40.5400296723
0.0213163552	39.1977777536
0.0223109524	37.6906349626
0.0233055496	35.038304954
0.0243001468	39.3546251689
0.025294744	32.3437467952
0.0262893412	30.0664429781
0.0272839384	28.0133505302
0.0282785356	26.1211272262
0.0292731328	24.2047735505
0.03026773	21.9365186228
0.0312623272	20.4253541031
0.0322569244	28.7975876063
0.0332515216	18.1631317683
0.0342461188	16.4086526686
0.035240716	14.8240916021
0.0362353132	13.769393278
0.0372299104	12.4552934595
0.0382245076	11.9777131888
0.0392191048	11.1351610481
0.040213702	10.0885061812
0.0412082992	9.67728443233
0.0422028964	8.64571104765
0.0431974936	7.83332187141
0.0441920908	7.03299788095
0.045186688	6.44381464175
0.0461812852	6.34829858761
0.0471758824	19.957828154
0.0481704796	5.52183336128
0.0491650768	5.37202397111
0.050159674	5.00705210109
0.0511542712	4.52142837321
0.0521488684	4.24895626089
0.0531434656	3.87393006938
0.0541380628	3.70501746838
0.05513266	3.34607819125
0.0561272572	3.11181250058
0.0571218544	2.90770977437
0.0581164516	2.71165050535
0.0591110488	2.43716752872
0.060105646	2.36578184616
0.0611002432	2.43415123228
0.0620948404	2.08325541234
0.0630894376	2.08828257309
0.0640840348	1.90026676126
0.065078632	1.86105490745
0.0660732292	1.81178873216
0.0670678264	1.68812057786
0.0680624236	1.63483267397
0.0690570208	1.50513192677
0.070051618	1.42871908346
0.0710462152	1.40659957619
0.0720408124	1.32918130073
0.0730354096	1.23869240734
0.0740300068	1.15021437824
0.075024604	1.12005141378
0.0760192012	1.02755165609
0.0770137984	0.99135609873
0.0780083956	0.957171405671
0.0790029928	0.897850908891
0.07999759	0.753068679461
0.0809921872	0.722905714997
0.0819867844	0.695759046979
0.0829813816	0.657552625324
0.0839759788	0.647498303836
0.084970576	0.654536328878
0.0859651732	0.613313610776
0.0869597704	0.608286450032
0.0879543676	0.544944224657
0.0889489648	0.507743235151
0.089943562	14.7647711053
0.0909381592	0.454455331264
0.0919327564	0.517797556639
0.0929273536	0.434346688287
0.0939219508	0.40720002027
0.094916548	0.428314095395
0.0959111452	0.431330391841
0.0969057424	0.44037928118
0.0979003396	0.392118538037
0.0988949368	0.406194588121
0.099889534	0.379047920103
0.1008841312	0.339836066299
0.1018787284	0.344863227043
0.1028733256	0.299618780346
0.1038679228	0.322743719769
0.10486252	0.316711126876
0.1058571172	0.287553594561
0.1068517144	0.268450383733
0.1078463116	0.266439519436
0.1088409088	0.264428655138
0.109835506	0.274482976626
0.1108301032	0.245325444311
0.1118247004	0.201086429763
0.1128192976	0.211140751251
0.1138138948	0.216167911995
0.114808492	0.214157047697
0.1158030892	0.200080997614
0.1167976864	0.171928897447
0.1177922836	0.204102726209
0.1187868808	0.178966922489
0.119781478	0.153831118768
0.1207760752	0.165896304554
0.1217706724	0.158858279513
0.1227652696	0.13573334009
0.1237598668	0.145787661578
0.124754464	0.167907168852
0.1257490612	0.159863711661
0.1267436584	0.123668154304
0.1277382556	0.128695315048
0.1287328528	0.125679018602
0.12972745	0.123668154304
0.1307220472	0.106575807774
0.1317166444	0.139755068685
0.1327112416	0.108586672072
0.1337058388	0.0924997576909
0.134700436	0.091494325542
0.1356950332	0.103559511328
0.1366896304	0.0924997576909
0.1376842276	0.111602968518
0.1386788248	0.0894834612444
0.139673422	0.100543214881
0.1406680192	0.0824454362027
0.1416626164	0.0874725969468
0.1426572136	0.0834508683515
0.1436518108	0.086467164798
0.144646408	0.0804345719051
0.1456410052	0.0663585218217
0.1466356024	0.0723911147146
0.1476301996	0.0583150646312
0.1486247968	0.0733965468634
0.149619394	0.0844563005003
0.1506139912	0.0633422253753
0.1516085884	0.0462498788454
0.1526031856	0.0532879038871
0.1535977828	0.0542933360359
0.15459238	0.0613313610776
0.1555869772	0.0502716074407
0.1565815744	0.0693748182681
0.1575761716	0.0512770395895
0.1585707688	0.0542933360359
0.159565366	0.0573096324824
0.1605599632	0.0422281502502
0.1615545604	0.0552987681847
0.1625491576	0.0542933360359
0.1635437548	0.0573096324824
0.164538352	0.0713856825658
0.1655329492	0.0452444466966
0.1665275464	0.0452444466966
0.1675221436	0.0402172859525
0.1685167408	0.0361955573573
0.169511338	0.0492661752919
0.1705059352	0.043233582399
0.1715005324	0.0542933360359
0.1724951296	0.0311683966132
0.1734897268	0.0392118538037
0.174484324	0.0372009895061
0.1754789212	0.0331792609108
0.1764735184	0.0452444466966
0.1774681156	0.0361955573573
0.1784627128	0.032173828762
0.17945731	0.032173828762
0.1804519072	0.0452444466966
0.1814465044	0.0382064216549
0.1824411016	0.0331792609108
0.1834356988	0.0402172859525
0.184430296	0.0372009895061
0.1854248932	0.0281521001668
0.1864194904	0.0301629644644
0.1874140876	0.0311683966132
0.1884086848	0.0452444466966
0.189403282	0.027146668018
0.1903978792	0.0211140751251
0.1913924764	0.043233582399
0.1923870736	0.0442390145478
0.1933816708	0.0261412358692
0.194376268	0.0221195072739
0.1953708652	0.0382064216549
0.1963654624	0.0311683966132
0.1973600596	0.0261412358692
0.1983546568	0.0281521001668
0.199349254	0.027146668018
0.2003438512	0.0311683966132
0.2013384484	0.0382064216549
0.2023330456	0.027146668018
0.2033276428	0.0331792609108
0.20432224	0.0281521001668
0.2053168372	0.0251358037203
0.2063114344	0.032173828762
0.2073060316	0.0281521001668
0.2083006288	0.0251358037203
0.209295226	0.0140760500834
0.2102898232	0.0231249394227
0.2112844204	0.0221195072739
0.2122790176	0.0201086429763
0.2132736148	0.0341846930597
0.214268212	0.0351901252085
0.2152628092	0.0301629644644
0.2162574064	0.0211140751251
0.2172520036	0.0251358037203
0.2182466008	0.0150814822322
0.219241198	0.0241303715715
0.2202357952	0.0231249394227
0.2212303924	0.0211140751251
0.2222249896	0.0211140751251
0.2232195868	0.0301629644644
0.224214184	0.016086914381
0.2252087812	0.0251358037203
0.2262033784	0.0261412358692
0.2271979756	0.016086914381
0.2281925728	0.0231249394227
0.22918717	0.0221195072739
0.2301817672	0.0201086429763
0.2311763644	0.0180977786786
0.2321709616	0.0241303715715
0.2331655588	0.0140760500834
0.234160156	0.0120651857858
0.2351547532	0.0180977786786
0.2361493504	0.0191032108275
0.2371439476	0.0120651857858
0.2381385448	0.0110597536369
0.239133142	0.0191032108275
0.2401277392	0.0180977786786
0.2411223364	0.0100543214881
0.2421169336	0.0261412358692
0.2431115308	0.0201086429763
0.244106128	0.0211140751251
0.2451007252	0.0241303715715
0.2460953224	0.0201086429763
0.2470899196	0.016086914381
0.2480845168	0.0201086429763
0.249079114	0.0140760500834
0.2500737112	0.016086914381
0.2510683084	0.0120651857858
0.2520629056	0.0140760500834
0.2530575028	0.0201086429763
0.2540521	0.0130706179346
0.2550466972	0.0140760500834
0.2560412944	0.0170923465298
0.2570358916	0.016086914381
0.2580304888	0.0221195072739
0.259025086	0.016086914381
0.2600196832	0.0110597536369
0.2610142804	0.0130706179346
0.2620088776	0.0100543214881
0.2630034748	0.00904888933932
0.263998072	0.0110597536369
0.2649926692	0.0100543214881
0.2659872664	0.0150814822322
0.2669818636	0.0140760500834
0.2679764608	0.00904888933932
0.268971058	0.0100543214881
0.2699656552	0.0130706179346
0.2709602524	0.0070380250417
0.2719548496	0.0110597536369
0.2729494468	0.00904888933932
0.273944044	0.00603259289288
0.2749386412	0.0100543214881
0.2759332384	0.0120651857858
0.2769278356	0.0130706179346
0.2779224328	0.00402172859525
0.27891703	0.00904888933932
0.2799116272	0.00804345719051
0.2809062244	0.0100543214881
0.2819008216	0.0150814822322
0.2828954188	0.00804345719051
0.283890016	0.0150814822322
0.2848846132	0.0110597536369
0.2858792104	0.00804345719051
0.2868738076	0.0130706179346
0.2878684048	0.0070380250417
0.288863002	0.0100543214881
0.2898575992	0.0100543214881
0.2908521964	0.0070380250417
0.2918467936	0.0170923465298
0.2928413908	0.0100543214881
0.293835988	0.0070380250417
0.2948305852	0.00502716074407
0.2958251824	0.0070380250417
0.2968197796	0.00502716074407
0.2978143768	0.00904888933932
0.298808974	0.00904888933932
0.2998035712	0.0120651857858
0.3007981684	0.00603259289288
0.3017927656	0.0110597536369
0.3027873628	0.0120651857858
0.30378196	0.00301629644644
0.3047765572	0.00904888933932
0.3057711544	0.00502716074407
0.3067657516	0.00301629644644
0.3077603488	0.00100543214881
0.308754946	0.00603259289288
0.3097495432	0.00904888933932
0.3107441404	0.00502716074407
0.3117387376	0.00603259289288
0.3127333348	0.00804345719051
0.313727932	0.00502716074407
0.3147225292	0.00301629644644
0.3157171264	0.00603259289288
0.3167117236	0.0070380250417
0.3177063208	0.0070380250417
0.318700918	0.00402172859525
0.3196955152	0.0070380250417
0.3206901124	0.0070380250417
0.3216847096	0.00502716074407
0.3226793068	0.00301629644644
0.323673904	0.0070380250417
0.3246685012	0.00301629644644
0.3256630984	0.00402172859525
0.3266576956	0.00502716074407
0.3276522928	0.00301629644644
0.32864689	0.00201086429763
0.3296414872	0.00502716074407
0.3306360844	0.00402172859525
0.3316306816	0.00904888933932
0.3326252788	0.00603259289288
0.333619876	0.00804345719051
0.3346144732	0.00201086429763
0.3356090704	0.00603259289288
0.3366036676	0.00804345719051
0.3375982648	0.00301629644644
0.338592862	0.0070380250417
0.3395874592	0.00402172859525
0.3405820564	0.00603259289288
0.3415766536	0.00201086429763
0.3425712508	0.00201086429763
0.343565848	0.0070380250417
0.3445604452	0.00502716074407
0.3455550424	0.00502716074407
0.3465496396	0.00603259289288
0.3475442368	0.00201086429763
0.348538834	0.00100543214881
0.3495334312	0.00603259289288
0.3505280284	0.00402172859525
0.3515226256	0.00502716074407
0.3525172228	0.00402172859525
0.35351182	0.00402172859525
0.3545064172	0.00100543214881
0.3555010144	0.00402172859525
0.3564956116	0.00201086429763
0.3574902088	0.0100543214881
0.358484806	0.00402172859525
0.3594794032	0.00402172859525
0.3604740004	0.00402172859525
0.3614685976	0.00301629644644
0.3624631948	0.00201086429763
0.363457792	0.00502716074407
0.3644523892	0.00402172859525
0.3654469864	0.00301629644644
0.3664415836	0.00402172859525
0.3674361808	0.00502716074407
0.368430778	0.00301629644644
0.3694253752	0.00100543214881
0.3704199724	0.00402172859525
0.3714145696	0.0
0.3724091668	0.00402172859525
0.373403764	0.00301629644644
0.3743983612	0.00301629644644
0.3753929584	0.00402172859525
0.3763875556	0.00402172859525
0.3773821528	0.00603259289288
0.37837675	0.00603259289288
0.3793713472	0.00502716074407
0.3803659444	0.00402172859525
0.3813605416	0.00100543214881
0.3823551388	0.00201086429763
0.383349736	0.00100543214881
0.3843443332	0.00502716074407
0.3853389304	0.00301629644644
0.3863335276	0.00402172859525
0.3873281248	0.00201086429763
0.388322722	0.00502716074407
0.3893173192	0.00201086429763
0.3903119164	0.00301629644644
0.3913065136	0.00201086429763
0.3923011108	0.00301629644644
0.393295708	0.00502716074407
0.3942903052	0.00201086429763
0.3952849024	0.00301629644644
0.3962794996	0.00301629644644
0.3972740968	0.00100543214881
0.398268694	0.00201086429763
0.3992632912	0.00100543214881
0.4002578884	0.00201086429763
0.4012524856	0.00502716074407
0.4022470828	0.00201086429763
0.40324168	0.00100543214881
0.4042362772	0.00100543214881
0.4052308744	0.00201086429763
0.4062254716	0.0
0.4072200688	0.0
0.408214666	0.00100543214881
0.4092092632	0.00201086429763
0.4102038604	0.00100543214881
0.4111984576	0.00100543214881
0.4121930548	0.00100543214881
0.413187652	0.0
0.4141822492	0.00201086429763
0.4151768464	0.0
0.4161714436	0.00402172859525
0.4171660408	0.00201086429763
0.418160638	0.00301629644644
0.4191552352	0.00100543214881
0.4201498324	0.00100543214881
0.4211444296	0.00201086429763
0.4221390268	0.00201086429763
0.423133624	0.0
0.4241282212	0.00201086429763
0.4251228184	0.0
0.4261174156	0.00100543214881
0.4271120128	0.00201086429763
0.42810661	0.00100543214881
0.4291012072	0.0
0.4300958044	0.00402172859525
0.4310904016	0.0
0.4320849988	0.00201086429763
0.433079596	0.00100543214881
0.4340741932	0.0
0.4350687904	0.00100543214881
0.4360633876	0.00201086429763
0.4370579848	0.0
0.438052582	0.00100543214881
0.4390471792	0.0
0.4400417764	0.00201086429763
0.4410363736	0.00301629644644
0.4420309708	0.00100543214881
0.443025568	0.00402172859525
0.4440201652	0.0
0.4450147624	0.00502716074407
0.4460093596	0.00201086429763
0.4470039568	0.0
0.447998554	0.00301629644644
0.4489931512	0.0
0.4499877484	0.00100543214881
0.4509823456	0.0
0.4519769428	0.0
0.45297154	0.00201086429763
0.4539661372	0.0
0.4549607344	0.00100543214881
0.4559553316	0.00402172859525
0.4569499288	0.00100543214881
0.457944526	0.00100543214881
0.4589391232	0.00402172859525
0.4599337204	0.00201086429763
0.4609283176	0.0
0.4619229148	0.00201086429763
0.462917512	0.0
0.4639121092	0.00201086429763
0.4649067064	0.0
0.4659013036	0.00100543214881
0.4668959008	0.00201086429763
0.467890498	0.00100543214881
0.4688850952	0.00100543214881
0.4698796924	0.00100543214881
0.4708742896	0.00100543214881
0.4718688868	0.00100543214881
0.472863484	0.00301629644644
0.4738580812	0.0
0.4748526784	0.00100543214881
0.4758472756	0.00100543214881
0.4768418728	0.0
0.47783647	0.00100543214881
0.4788310672	0.00100543214881
0.4798256644	0.00201086429763
0.4808202616	0.0
0.4818148588	0.0
0.482809456	0.0
0.4838040532	0.0
0.4847986504	0.00100543214881
0.4857932476	0.00100543214881
0.4867878448	0.00201086429763
0.487782442	0.00201086429763
0.4887770392	0.00100543214881
0.4897716364	0.00100543214881
0.4907662336	0.00301629644644
0.4917608308	0.00100543214881
0.492755428	0.0
0.4937500252	0.0
0.4947446224	0.00100543214881
0.4957392196	0.00201086429763
0.4967338168	0.00100543214881
0.497728414	0.00100543214881
0.4987230112	0.00201086429763
0.4997176084	0.0
0.5007122056	0.0
0.5017068028	0.0
0.5027014	0.00301629644644
0.5036959972	0.0
0.5046905944	0.00100543214881
0.5056851916	0.00100543214881
0.5066797888	0.0
0.507674386	0.00100543214881
0.5086689832	0.00100543214881
0.5096635804	0.00100543214881
0.5106581776	0.00201086429763
0.5116527748	0.00100543214881
0.512647372	0.0
0.5136419692	0.0
0.5146365664	0.0
0.5156311636	0.0
0.5166257608	0.00100543214881
0.517620358	0.00100543214881
0.5186149552	0.00100543214881
0.5196095524	0.0
0.5206041496	0.00100543214881
0.5215987468	0.00100543214881
0.522593344	0.0
0.5235879412	0.00100543214881
0.5245825384	0.00201086429763
0.5255771356	0.00100543214881
0.5265717328	0.0
0.52756633	0.0
0.5285609272	0.0
0.5295555244	0.0
0.5305501216	0.00201086429763
0.5315447188	0.0
0.532539316	0.0
0.5335339132	0.00100543214881
0.5345285104	0.00100543214881
0.5355231076	0.00301629644644
0.5365177048	0.00100543214881
0.537512302	0.00100543214881
0.5385068992	0.00100543214881
0.5395014964	0.00100543214881
0.5404960936	0.00100543214881
0.5414906908	0.00100543214881
0.542485288	0.00201086429763
0.5434798852	0.00100543214881
0.5444744824	0.0
0.5454690796	0.00201086429763
0.5464636768	0.0
0.547458274	0.0
0.5484528712	0.00100543214881
0.5494474684	0.0
0.5504420656	0.00100543214881
0.5514366628	0.0
0.55243126	0.00201086429763
0.5534258572	0.00100543214881
0.5544204544	0.00100543214881
0.5554150516	0.00100543214881
0.5564096488	0.00100543214881
0.557404246	0.00201086429763
0.5583988432	0.00201086429763
0.5593934404	0.0
0.5603880376	0.0
0.5613826348	0.00100543214881
0.562377232	0.00301629644644
0.5633718292	0.0
0.5643664264	0.00201086429763
0.5653610236	0.00100543214881
0.5663556208	0.00100543214881
0.567350218	0.00100543214881
0.5683448152	0.0
0.5693394124	0.0
0.5703340096	0.00100543214881
0.5713286068	0.0
0.572323204	0.0
0.5733178012	0.0
0.5743123984	0.0
0.5753069956	0.0
0.5763015928	0.0
0.57729619	0.0
0.5782907872	0.0
0.5792853844	0.0
0.5802799816	0.00201086429763
0.5812745788	0.0
0.582269176	0.0
0.5832637732	0.00100543214881
0.5842583704	0.00100543214881
0.5852529676	0.0
0.5862475648	0.00100543214881
0.587242162	0.00100543214881
0.5882367592	0.0
0.5892313564	0.00100543214881
0.5902259536	0.00201086429763
0.5912205508	0.0
0.592215148	0.0
0.5932097452	0.0
0.5942043424	0.00100543214881
0.5951989396	0.00100543214881
0.5961935368	0.0
0.597188134	0.00201086429763
0.5981827312	0.00100543214881
0.5991773284	0.0
0.6001719256	0.00100543214881
0.6011665228	0.00100543214881
0.60216112	0.0
0.6031557172	0.00100543214881
0.6041503144	0.0
0.6051449116	0.00100543214881
0.6061395088	0.0
0.607134106	0.00100543214881
0.6081287032	0.0
0.6091233004	0.0
0.6101178976	0.0
0.6111124948	0.0
0.612107092	0.0
0.6131016892	0.0
0.6140962864	0.00201086429763
0.6150908836	0.00100543214881
0.6160854808	0.00201086429763
0.617080078	0.0
0.6180746752	0.0
0.6190692724	0.0
0.6200638696	0.0
0.6210584668	0.0
0.622053064	0.0
0.6230476612	0.00100543214881
0.6240422584	0.0
0.6250368556	0.00301629644644
0.6260314528	0.0
0.62702605	0.00100543214881
0.6280206472	0.00100543214881
0.6290152444	0.00100543214881
0.6300098416	0.00100543214881
0.6310044388	0.00301629644644
0.631999036	0.00402172859525
0.6329936332	0.00201086429763
0.6339882304	0.00201086429763
0.6349828276	0.00301629644644
0.6359774248	0.0
0.636972022	0.0
0.6379666192	0.0
0.6389612164	0.0
0.6399558136	0.00100543214881
0.6409504108	0.00100543214881
0.641945008	0.00100543214881
0.6429396052	0.0
0.6439342024	0.0
0.6449287996	0.0
0.6459233968	0.00100543214881
0.646917994	0.00301629644644
0.6479125912	0.0
0.6489071884	0.0
0.6499017856	0.0
0.6508963828	0.00100543214881
0.65189098	0.00201086429763
0.6528855772	0.0
0.6538801744	0.0
0.6548747716	0.0
0.6558693688	0.00100543214881
0.656863966	0.0
0.6578585632	0.0
0.6588531604	0.00201086429763
0.6598477576	0.0
0.6608423548	0.0
0.661836952	0.0
0.6628315492	0.0
0.6638261464	0.0
0.6648207436	0.0
0.6658153408	0.0
0.666809938	0.00100543214881
0.6678045352	0.0
0.6687991324	0.0
0.6697937296	0.0
0.6707883268	0.0
0.671782924	0.0
0.6727775212	0.00100543214881
0.6737721184	0.0
0.6747667156	0.0
0.6757613128	0.00100543214881
0.67675591	0.00100543214881
0.6777505072	0.0
0.6787451044	0.00100543214881
0.6797397016	0.0
0.6807342988	0.0
0.681728896	0.0
0.6827234932	0.00100543214881
0.6837180904	0.00100543214881
0.6847126876	0.00100543214881
0.6857072848	0.0
0.686701882	0.0
0.6876964792	0.00100543214881
0.6886910764	0.00100543214881
0.6896856736	0.00100543214881
0.6906802708	0.0
0.691674868	0.0
0.6926694652	0.0
0.6936640624	0.0
0.6946586596	0.0
0.6956532568	0.00201086429763
0.696647854	0.0
0.6976424512	0.0
0.6986370484	0.0
0.6996316456	0.0
0.7006262428	0.00201086429763
0.70162084	0.0
0.7026154372	0.00100543214881
0.7036100344	0.0
0.7046046316	0.0
0.7055992288	0.0
0.706593826	0.0
0.7075884232	0.0
0.7085830204	0.00100543214881
0.7095776176	0.00100543214881
0.7105722148	0.0
0.711566812	0.00100543214881
0.7125614092	0.00100543214881
0.7135560064	0.00100543214881
0.7145506036	0.0
0.7155452008	0.0
0.716539798	0.00201086429763
0.7175343952	0.00100543214881
0.7185289924	0.0
0.7195235896	0.0
0.7205181868	0.0
0.721512784	0.0
0.7225073812	0.00100543214881
0.7235019784	0.0
0.7244965756	0.00100543214881
0.7254911728	0.0
0.72648577	0.0
0.7274803672	0.00100543214881
0.7284749644	0.0
0.7294695616	0.00100543214881
0.7304641588	0.0
0.731458756	0.00100543214881
0.7324533532	0.00100543214881
0.7334479504	0.00100543214881
0.7344425476	0.00100543214881
0.7354371448	0.0
0.736431742	0.0
0.7374263392	0.0
0.7384209364	0.0
0.7394155336	0.00100543214881
0.7404101308	0.00100543214881
0.741404728	0.0
0.7423993252	0.00201086429763
0.7433939224	0.00100543214881
0.7443885196	0.00100543214881
0.7453831168	0.0
0.746377714	0.00201086429763
0.7473723112	0.00100543214881
0.7483669084	0.0
0.7493615056	0.0
0.7503561028	0.0
0.7513507	0.0
0.7523452972	0.0
0.7533398944	0.0
0.7543344916	0.0
0.7553290888	0.0
0.756323686	0.0
0.7573182832	0.00100543214881
0.7583128804	0.0
0.7593074776	0.0
0.7603020748	0.0
0.761296672	0.0
0.7622912692	0.0
0.7632858664	0.0
0.7642804636	0.0
0.7652750608	0.0
0.766269658	0.0
0.7672642552	0.0
0.7682588524	0.0
0.7692534496	0.00201086429763
0.7702480468	0.0
0.771242644	0.00100543214881
0.7722372412	0.0
0.7732318384	0.0
0.7742264356	0.0
0.7752210328	0.0
0.77621563	0.0
0.7772102272	0.0
0.7782048244	0.0
0.7791994216	0.0
0.7801940188	0.0
0.781188616	0.0
0.7821832132	0.0
0.7831778104	0.0
0.7841724076	0.0
0.7851670048	0.0
0.786161602	0.0
0.7871561992	0.0
0.7881507964	0.0
0.7891453936	0.0
0.7901399908	0.0
0.791134588	0.0
0.7921291852	0.0
0.7931237824	0.0
0.7941183796	0.0
0.7951129768	0.0
0.796107574	0.0
0.7971021712	0.0
0.7980967684	0.0
0.7990913656	0.0
0.8000859628	0.0
0.80108056	0.0
0.8020751572	0.0
0.8030697544	0.0
0.8040643516	0.0
0.8050589488	0.0
0.806053546	0.0
0.8070481432	0.0
0.8080427404	0.0
0.8090373376	0.0
0.8100319348	0.0
0.811026532	0.0
0.8120211292	0.0
0.8130157264	0.0
0.8140103236	0.0
0.8150049208	0.0
0.815999518	0.0
0.8169941152	0.0
0.8179887124	0.0
0.8189833096	0.0
0.8199779068	0.0
0.820972504	0.0
0.8219671012	0.0
0.8229616984	0.0
0.8239562956	0.0
0.8249508928	0.0
0.82594549	0.0
0.8269400872	0.0
0.8279346844	0.00100543214881
0.8289292816	0.0
0.8299238788	0.00100543214881
0.830918476	0.0
0.8319130732	0.00100543214881
0.8329076704	0.0
0.8339022676	0.0
0.8348968648	0.0
0.835891462	0.0
0.8368860592	0.0
0.8378806564	0.0
0.8388752536	0.0
0.8398698508	0.0
0.840864448	0.0
0.8418590452	0.0
0.8428536424	0.0
0.8438482396	0.0
0.8448428368	0.0
0.845837434	0.0
0.8468320312	0.0
0.8478266284	0.0
0.8488212256	0.0
0.8498158228	0.0
0.85081042	0.0
0.8518050172	0.0
0.8527996144	0.0
0.8537942116	0.0
0.8547888088	0.0
0.855783406	0.0
0.8567780032	0.0
0.8577726004	0.0
0.8587671976	0.0
0.8597617948	0.0
0.860756392	0.0
0.8617509892	0.0
0.8627455864	0.0
0.8637401836	0.0
0.8647347808	0.0
0.865729378	0.0
0.8667239752	0.0
0.8677185724	0.0
0.8687131696	0.0
0.8697077668	0.0
0.870702364	0.0
0.8716969612	0.0
0.8726915584	0.0
0.8736861556	0.0
0.8746807528	0.0
0.87567535	0.0
0.8766699472	0.0
0.8776645444	0.0
0.8786591416	0.00100543214881
0.8796537388	0.0
0.880648336	0.0
0.8816429332	0.0
0.8826375304	0.0
0.8836321276	0.0
0.8846267248	0.0
0.885621322	0.00201086429763
0.8866159192	0.0
0.8876105164	0.0
0.8886051136	0.0
0.8895997108	0.0
0.890594308	0.0
0.8915889052	0.0
0.8925835024	0.0
0.8935780996	0.0
0.8945726968	0.0
0.895567294	0.0
0.8965618912	0.0
0.8975564884	0.0
0.8985510856	0.0
0.8995456828	0.0
0.90054028	0.0
0.9015348772	0.0
0.9025294744	0.0
0.9035240716	0.0
0.9045186688	0.0
0.905513266	0.0
0.9065078632	0.0
0.9075024604	0.0
0.9084970576	0.0
0.9094916548	0.0
0.910486252	0.0
0.9114808492	0.0
0.9124754464	0.0
0.9134700436	0.0
0.9144646408	0.0
0.915459238	0.0
0.9164538352	0.00100543214881
0.9174484324	0.0
0.9184430296	0.0
0.9194376268	0.0
0.920432224	0.0
0.9214268212	0.0
0.9224214184	0.0
0.9234160156	0.0
0.9244106128	0.0
0.92540521	0.0
0.9263998072	0.0
0.9273944044	0.0
0.9283890016	0.0
0.9293835988	0.0
0.930378196	0.0
0.9313727932	0.0
0.9323673904	0.0
0.9333619876	0.0
0.9343565848	0.0
0.935351182	0.0
0.9363457792	0.0
0.9373403764	0.0
0.9383349736	0.0
0.9393295708	0.0
0.940324168	0.0
0.9413187652	0.0
0.9423133624	0.0
0.9433079596	0.0
0.9443025568	0.0
0.945297154	0.0
0.9462917512	0.0
0.9472863484	0.0
0.9482809456	0.0
0.9492755428	0.0
0.95027014	0.0
0.9512647372	0.0
0.9522593344	0.0
0.9532539316	0.0
0.9542485288	0.0
0.955243126	0.0
0.9562377232	0.0
0.9572323204	0.0
0.9582269176	0.0
0.9592215148	0.0
0.960216112	0.0
0.9612107092	0.0
0.9622053064	0.0
0.9631999036	0.0
0.9641945008	0.0
0.965189098	0.0
0.9661836952	0.0
0.9671782924	0.0
0.9681728896	0.0
0.9691674868	0.0
0.970162084	0.0
0.9711566812	0.0
0.9721512784	0.0
0.9731458756	0.0
0.9741404728	0.0
0.97513507	0.0
0.9761296672	0.0
0.9771242644	0.0
0.9781188616	0.0
0.9791134588	0.0
0.980108056	0.0
0.9811026532	0.0
0.9820972504	0.0
0.9830918476	0.0
0.9840864448	0.0
0.985081042	0.0
0.9860756392	0.0
0.9870702364	0.0
0.9880648336	0.0
0.9890594308	0.0
0.990054028	0.0
0.9910486252	0.0
0.9920432224	0.0
0.9930378196	0.0
0.9940324168	0.0
0.995027014	0.0
0.9960216112	0.0
0.9970162084	0.0
0.9980108056	0.0
0.9990054028	7.51459988023


==> figs/posterior_var_plots/binned_posterior_var_nu_10.0.dat <==
0.00149846	10.8162076545
0.00249696154	83.4570570617
0.00349546308	187.078329393
0.00449396462	252.303066052
0.00549246616	198.932091782
0.0064909677	117.714390305
0.00748946924	65.0374560264
0.00848797078	32.7150221521
0.00948647232	18.7460902664
0.01048497386	12.2263206524
0.0114834754	8.56884006408
0.01248197694	1.60039813259
0.01348047848	5.0465620714
0.01447898002	0.471706833822
0.01547748156	3.20680526942
0.0164759831	0.133199594264
0.01747448464	0.0891335630789
0.01847298618	0.0410615290588
0.01947148772	1.80169977504
0.02046998926	0.0280420198451
0.0214684908	0.0180270127575
0.02246699234	0.0130195092138
0.02346549388	0.941410666227
0.02446399542	0.0020030014175
0.02546249696	0.00400600283501
0.0264609985	0.0020030014175
0.02745950004	0.0
0.02845800158	0.00300450212626
0.02945650312	0.00400600283501
0.03045500466	0.0020030014175
0.0314535062	0.355532751607
0.03245200774	0.0
0.03345050928	0.0
0.03444901082	0.00100150070875
0.03544751236	0.0
0.0364460139	0.0
0.03744451544	0.0
0.03844301698	0.0
0.03944151852	0.0
0.04044002006	0.0
0.0414385216	0.0
0.04243702314	0.0
0.04343552468	0.0
0.04443402622	0.0
0.04543252776	0.00100150070875
0.0464310293	0.0
0.04742953084	0.108162076545
0.04842803238	0.00100150070875
0.04942653392	0.0
0.05042503546	0.0
0.051423537	0.0
0.05242203854	0.0
0.05342054008	0.0
0.05441904162	0.0
0.05541754316	0.0
0.0564160447	0.0
0.05741454624	0.0
0.05841304778	0.0
0.05941154932	0.0
0.06041005086	0.0
0.0614085524	0.0
0.06240705394	0.0
0.06340555548	0.0
0.06440405702	0.0
0.06540255856	0.0
0.0664010601	0.0
0.06739956164	0.0
0.06839806318	0.0
0.06939656472	0.0
0.07039506626	0.0
0.0713935678	0.0
0.07239206934	0.0
0.07339057088	0.0
0.07438907242	0.0
0.07538757396	0.0
0.0763860755	0.0
0.07738457704	0.0
0.07838307858	0.0
0.07938158012	0.0
0.08038008166	0.0
0.0813785832	0.0
0.08237708474	0.0
0.08337558628	0.0
0.08437408782	0.0
0.08537258936	0.0
0.0863710909	0.0
0.08736959244	0.0
0.08836809398	0.0
0.08936659552	0.0
0.09036509706	0.0300450212626
0.0913635986	0.0
0.09236210014	0.0
0.09336060168	0.0
0.09435910322	0.0
0.09535760476	0.0
0.0963561063	0.0
0.09735460784	0.0
0.09835310938	0.0
0.09935161092	0.0
0.10035011246	0.0
0.101348614	0.0
0.10234711554	0.0
0.10334561708	0.0
0.10434411862	0.0
0.10534262016	0.0
0.1063411217	0.0
0.10733962324	0.0
0.10833812478	0.0
0.10933662632	0.0
0.11033512786	0.0
0.1113336294	0.0
0.11233213094	0.0
0.11333063248	0.0
0.11432913402	0.0
0.11532763556	0.0
0.1163261371	0.0
0.11732463864	0.0
0.11832314018	0.0
0.11932164172	0.0
0.12032014326	0.0
0.1213186448	0.0
0.12231714634	0.0
0.12331564788	0.0
0.12431414942	0.0
0.12531265096	0.0
0.1263111525	0.0
0.12730965404	0.0
0.12830815558	0.0
0.12930665712	0.0
0.13030515866	0.0
0.1313036602	0.0
0.13230216174	0.0
0.13330066328	0.0
0.13429916482	0.0
0.13529766636	0.0
0.1362961679	0.0
0.13729466944	0.0
0.13829317098	0.0
0.13929167252	0.0
0.14029017406	0.0
0.1412886756	0.0
0.14228717714	0.0
0.14328567868	0.0
0.14428418022	0.0
0.14528268176	0.0
0.1462811833	0.0
0.14727968484	0.0
0.14827818638	0.0
0.14927668792	0.0
0.15027518946	0.0
0.151273691	0.0
0.15227219254	0.0
0.15327069408	0.0
0.15426919562	0.0
0.15526769716	0.0
0.1562661987	0.0
0.15726470024	0.0
0.15826320178	0.0
0.15926170332	0.0
0.16026020486	0.0
0.1612587064	0.0
0.16225720794	0.0
0.16325570948	0.0
0.16425421102	0.0
0.16525271256	0.0
0.1662512141	0.0
0.16724971564	0.0
0.16824821718	0.0
0.16924671872	0.0
0.17024522026	0.0
0.1712437218	0.0
0.17224222334	0.0
0.17324072488	0.0
0.17423922642	0.0
0.17523772796	0.0
0.1762362295	0.0
0.17723473104	0.0
0.17823323258	0.0
0.17923173412	0.0
0.18023023566	0.0
0.1812287372	0.0
0.18222723874	0.0
0.18322574028	0.0
0.18422424182	0.0
0.18522274336	0.0
0.1862212449	0.0
0.18721974644	0.0
0.18821824798	0.0
0.18921674952	0.0
0.19021525106	0.0
0.1912137526	0.0
0.19221225414	0.0
0.19321075568	0.0
0.19420925722	0.0
0.19520775876	0.0
0.1962062603	0.0
0.19720476184	0.0
0.19820326338	0.0
0.19920176492	0.0
0.20020026646	0.0
0.201198768	0.0
0.20219726954	0.0
0.20319577108	0.0
0.20419427262	0.0
0.20519277416	0.0
0.2061912757	0.0
0.20718977724	0.0
0.20818827878	0.0
0.20918678032	0.0
0.21018528186	0.0
0.2111837834	0.0
0.21218228494	0.0
0.21318078648	0.0
0.21417928802	0.0
0.21517778956	0.0
0.2161762911	0.0
0.21717479264	0.0
0.21817329418	0.0
0.21917179572	0.0
0.22017029726	0.0
0.2211687988	0.0
0.22216730034	0.0
0.22316580188	0.0
0.22416430342	0.0
0.22516280496	0.0
0.2261613065	0.0
0.22715980804	0.0
0.22815830958	0.0
0.22915681112	0.0
0.23015531266	0.0
0.2311538142	0.0
0.23215231574	0.0
0.23315081728	0.0
0.23414931882	0.0
0.23514782036	0.0
0.2361463219	0.0
0.23714482344	0.0
0.23814332498	0.0
0.23914182652	0.0
0.24014032806	0.0
0.2411388296	0.0
0.24213733114	0.0
0.24313583268	0.0
0.24413433422	0.0
0.24513283576	0.0
0.2461313373	0.0
0.24712983884	0.0
0.24812834038	0.0
0.24912684192	0.0
0.25012534346	0.0
0.251123845	0.0
0.25212234654	0.0
0.25312084808	0.0
0.25411934962	0.0
0.25511785116	0.0
0.2561163527	0.0
0.25711485424	0.0
0.25811335578	0.0
0.25911185732	0.0
0.26011035886	0.0
0.2611088604	0.0
0.26210736194	0.0
0.26310586348	0.0
0.26410436502	0.0
0.26510286656	0.0
0.2661013681	0.0
0.26709986964	0.0
0.26809837118	0.0
0.26909687272	0.0
0.27009537426	0.0
0.2710938758	0.0
0.27209237734	0.0
0.27309087888	0.0
0.27408938042	0.0
0.27508788196	0.0
0.2760863835	0.0
0.27708488504	0.0
0.27808338658	0.0
0.27908188812	0.0
0.28008038966	0.0
0.2810788912	0.0
0.28207739274	0.0
0.28307589428	0.0
0.28407439582	0.0
0.28507289736	0.0
0.2860713989	0.0
0.28706990044	0.0
0.28806840198	0.0
0.28906690352	0.0
0.29006540506	0.0
0.2910639066	0.0
0.29206240814	0.0
0.29306090968	0.0
0.29405941122	0.0
0.29505791276	0.0
0.2960564143	0.0
0.29705491584	0.0
0.29805341738	0.0
0.29905191892	0.0
0.30005042046	0.0
0.301048922	0.0
0.30204742354	0.0
0.30304592508	0.0
0.30404442662	0.0
0.30504292816	0.0
0.3060414297	0.0
0.30703993124	0.0
0.30803843278	0.0
0.30903693432	0.0
0.31003543586	0.0
0.3110339374	0.0
0.31203243894	0.0
0.31303094048	0.0
0.31402944202	0.0
0.31502794356	0.0
0.3160264451	0.0
0.31702494664	0.0
0.31802344818	0.0
0.31902194972	0.0
0.32002045126	0.0
0.3210189528	0.0
0.32201745434	0.0
0.32301595588	0.0
0.32401445742	0.0
0.32501295896	0.0
0.3260114605	0.0
0.32700996204	0.0
0.32800846358	0.0
0.32900696512	0.0
0.33000546666	0.0
0.3310039682	0.0
0.33200246974	0.0
0.33300097128	0.0
0.33399947282	0.0
0.33499797436	0.0
0.3359964759	0.0
0.33699497744	0.0
0.33799347898	0.0
0.33899198052	0.0
0.33999048206	0.0
0.3409889836	0.0
0.34198748514	0.0
0.34298598668	0.0
0.34398448822	0.0
0.34498298976	0.0
0.3459814913	0.0
0.34697999284	0.0
0.34797849438	0.0
0.34897699592	0.0
0.34997549746	0.0
0.350973999	0.0
0.35197250054	0.0
0.35297100208	0.0
0.35396950362	0.0
0.35496800516	0.0
0.3559665067	0.0
0.35696500824	0.0
0.35796350978	0.0
0.35896201132	0.0
0.35996051286	0.0
0.3609590144	0.0
0.36195751594	0.0
0.36295601748	0.0
0.36395451902	0.0
0.36495302056	0.0
0.3659515221	0.0
0.36695002364	0.0
0.36794852518	0.0
0.36894702672	0.0
0.36994552826	0.0
0.3709440298	0.0
0.37194253134	0.0
0.37294103288	0.0
0.37393953442	0.0
0.37493803596	0.0
0.3759365375	0.0
0.37693503904	0.0
0.37793354058	0.0
0.37893204212	0.0
0.37993054366	0.0
0.3809290452	0.0
0.38192754674	0.0
0.38292604828	0.0
0.38392454982	0.0
0.38492305136	0.0
0.3859215529	0.0
0.38692005444	0.0
0.38791855598	0.0
0.38891705752	0.0
0.38991555906	0.0
0.3909140606	0.0
0.39191256214	0.0
0.39291106368	0.0
0.39390956522	0.0
0.39490806676	0.0
0.3959065683	0.0
0.39690506984	0.0
0.39790357138	0.0
0.39890207292	0.0
0.39990057446	0.0
0.400899076	0.0
0.40189757754	0.0
0.40289607908	0.0
0.40389458062	0.0
0.40489308216	0.0
0.4058915837	0.0
0.40689008524	0.0
0.40788858678	0.0
0.40888708832	0.0
0.40988558986	0.0
0.4108840914	0.0
0.41188259294	0.0
0.41288109448	0.0
0.41387959602	0.0
0.41487809756	0.0
0.4158765991	0.0
0.41687510064	0.0
0.41787360218	0.0
0.41887210372	0.0
0.41987060526	0.0
0.4208691068	0.0
0.42186760834	0.0
0.42286610988	0.0
0.42386461142	0.0
0.42486311296	0.0
0.4258616145	0.0
0.42686011604	0.0
0.42785861758	0.0
0.42885711912	0.0
0.42985562066	0.0
0.4308541222	0.0
0.43185262374	0.0
0.43285112528	0.0
0.43384962682	0.0
0.43484812836	0.0
0.4358466299	0.0
0.43684513144	0.0
0.43784363298	0.0
0.43884213452	0.0
0.43984063606	0.0
0.4408391376	0.0
0.44183763914	0.0
0.44283614068	0.0
0.44383464222	0.0
0.44483314376	0.0
0.4458316453	0.0
0.44683014684	0.0
0.44782864838	0.0
0.44882714992	0.0
0.44982565146	0.0
0.450824153	0.0
0.45182265454	0.0
0.45282115608	0.0
0.45381965762	0.0
0.45481815916	0.0
0.4558166607	0.0
0.45681516224	0.0
0.45781366378	0.0
0.45881216532	0.0
0.45981066686	0.0
0.4608091684	0.0
0.46180766994	0.0
0.46280617148	0.0
0.46380467302	0.0
0.46480317456	0.0
0.4658016761	0.0
0.46680017764	0.0
0.46779867918	0.0
0.46879718072	0.0
0.46979568226	0.0
0.4707941838	0.0
0.47179268534	0.0
0.47279118688	0.0
0.47378968842	0.0
0.47478818996	0.0
0.4757866915	0.0
0.47678519304	0.0
0.47778369458	0.0
0.47878219612	0.0
0.47978069766	0.0
0.4807791992	0.0
0.48177770074	0.0
0.48277620228	0.0
0.48377470382	0.0
0.48477320536	0.0
0.4857717069	0.0
0.48677020844	0.0
0.48776870998	0.0
0.48876721152	0.0
0.48976571306	0.0
0.4907642146	0.0
0.49176271614	0.0
0.49276121768	0.0
0.49375971922	0.0
0.49475822076	0.0
0.4957567223	0.0
0.49675522384	0.0
0.49775372538	0.0
0.49875222692	0.0
0.49975072846	0.0
0.50074923	0.0
0.50174773154	0.0
0.50274623308	0.0
0.50374473462	0.0
0.50474323616	0.0
0.5057417377	0.0
0.50674023924	0.0
0.50773874078	0.0
0.50873724232	0.0
0.50973574386	0.0
0.5107342454	0.0
0.51173274694	0.0
0.51273124848	0.0
0.51372975002	0.0
0.51472825156	0.0
0.5157267531	0.0
0.51672525464	0.0
0.51772375618	0.0
0.51872225772	0.0
0.51972075926	0.0
0.5207192608	0.0
0.52171776234	0.0
0.52271626388	0.0
0.52371476542	0.0
0.52471326696	0.0
0.5257117685	0.0
0.52671027004	0.0
0.52770877158	0.0
0.52870727312	0.0
0.52970577466	0.0
0.5307042762	0.0
0.53170277774	0.0
0.53270127928	0.0
0.53369978082	0.0
0.53469828236	0.0
0.5356967839	0.0
0.53669528544	0.0
0.53769378698	0.0
0.53869228852	0.0
0.53969079006	0.0
0.5406892916	0.0
0.54168779314	0.0
0.54268629468	0.0
0.54368479622	0.0
0.54468329776	0.0
0.5456817993	0.0
0.54668030084	0.0
0.54767880238	0.0
0.54867730392	0.0
0.54967580546	0.0
0.550674307	0.0
0.55167280854	0.0
0.55267131008	0.0
0.55366981162	0.0
0.55466831316	0.0
0.5556668147	0.0
0.55666531624	0.0
0.55766381778	0.0
0.55866231932	0.0
0.55966082086	0.0
0.5606593224	0.0
0.56165782394	0.0
0.56265632548	0.0
0.56365482702	0.0
0.56465332856	0.0
0.5656518301	0.0
0.56665033164	0.0
0.56764883318	0.0
0.56864733472	0.0
0.56964583626	0.0
0.5706443378	0.0
0.57164283934	0.0
0.57264134088	0.0
0.57363984242	0.0
0.57463834396	0.0
0.5756368455	0.0
0.57663534704	0.0
0.57763384858	0.0
0.57863235012	0.0
0.57963085166	0.0
0.5806293532	0.0
0.58162785474	0.0
0.58262635628	0.0
0.58362485782	0.0
0.58462335936	0.0
0.5856218609	0.0
0.58662036244	0.0
0.58761886398	0.0
0.58861736552	0.0
0.58961586706	0.0
0.5906143686	0.0
0.59161287014	0.0
0.59261137168	0.0
0.59360987322	0.0
0.59460837476	0.0
0.5956068763	0.0
0.59660537784	0.0
0.59760387938	0.0
0.59860238092	0.0
0.59960088246	0.0
0.600599384	0.0
0.60159788554	0.0
0.60259638708	0.0
0.60359488862	0.0
0.60459339016	0.0
0.6055918917	0.0
0.60659039324	0.0
0.60758889478	0.0
0.60858739632	0.0
0.60958589786	0.0
0.6105843994	0.0
0.61158290094	0.0
0.61258140248	0.0
0.61357990402	0.0
0.61457840556	0.0
0.6155769071	0.0
0.61657540864	0.0
0.61757391018	0.0
0.61857241172	0.0
0.61957091326	0.0
0.6205694148	0.0
0.62156791634	0.0
0.62256641788	0.0
0.62356491942	0.0
0.62456342096	0.0
0.6255619225	0.0
0.62656042404	0.0
0.62755892558	0.0
0.62855742712	0.0
0.62955592866	0.0
0.6305544302	0.0
0.63155293174	0.0
0.63255143328	0.0
0.63354993482	0.0
0.63454843636	0.0
0.6355469379	0.0
0.63654543944	0.0
0.63754394098	0.0
0.63854244252	0.0
0.63954094406	0.0
0.6405394456	0.0
0.64153794714	0.0
0.64253644868	0.0
0.64353495022	0.0
0.64453345176	0.0
0.6455319533	0.0
0.64653045484	0.0
0.64752895638	0.0
0.64852745792	0.0
0.64952595946	0.0
0.650524461	0.0
0.65152296254	0.0
0.65252146408	0.0
0.65351996562	0.0
0.65451846716	0.0
0.6555169687	0.0
0.65651547024	0.0
0.65751397178	0.0
0.65851247332	0.0
0.65951097486	0.0
0.6605094764	0.0
0.66150797794	0.0
0.66250647948	0.0
0.66350498102	0.0
0.66450348256	0.0
0.6655019841	0.0
0.66650048564	0.0
0.66749898718	0.0
0.66849748872	0.0
0.66949599026	0.0
0.6704944918	0.0
0.67149299334	0.0
0.67249149488	0.0
0.67348999642	0.0
0.67448849796	0.0
0.6754869995	0.0
0.67648550104	0.0
0.67748400258	0.0
0.67848250412	0.0
0.67948100566	0.0
0.6804795072	0.0
0.68147800874	0.0
0.68247651028	0.0
0.68347501182	0.0
0.68447351336	0.0
0.6854720149	0.0
0.68647051644	0.0
0.68746901798	0.0
0.68846751952	0.0
0.68946602106	0.0
0.6904645226	0.0
0.69146302414	0.0
0.69246152568	0.0
0.69346002722	0.0
0.69445852876	0.0
0.6954570303	0.0
0.69645553184	0.0
0.69745403338	0.0
0.69845253492	0.0
0.69945103646	0.0
0.700449538	0.0
0.70144803954	0.0
0.70244654108	0.0
0.70344504262	0.0
0.70444354416	0.0
0.7054420457	0.0
0.70644054724	0.0
0.70743904878	0.0
0.70843755032	0.0
0.70943605186	0.0
0.7104345534	0.0
0.71143305494	0.0
0.71243155648	0.0
0.71343005802	0.0
0.71442855956	0.0
0.7154270611	0.0
0.71642556264	0.0
0.71742406418	0.0
0.71842256572	0.0
0.71942106726	0.0
0.7204195688	0.0
0.72141807034	0.0
0.72241657188	0.0
0.72341507342	0.0
0.72441357496	0.0
0.7254120765	0.0
0.72641057804	0.0
0.72740907958	0.0
0.72840758112	0.0
0.72940608266	0.0
0.7304045842	0.0
0.73140308574	0.0
0.73240158728	0.0
0.73340008882	0.0
0.73439859036	0.0
0.7353970919	0.0
0.73639559344	0.0
0.73739409498	0.0
0.73839259652	0.0
0.73939109806	0.0
0.7403895996	0.0
0.74138810114	0.0
0.74238660268	0.0
0.74338510422	0.0
0.74438360576	0.0
0.7453821073	0.0
0.74638060884	0.0
0.74737911038	0.0
0.74837761192	0.0
0.74937611346	0.0
0.750374615	0.0
0.75137311654	0.0
0.75237161808	0.0
0.75337011962	0.0
0.75436862116	0.0
0.7553671227	0.0
0.75636562424	0.0
0.75736412578	0.0
0.75836262732	0.0
0.75936112886	0.0
0.7603596304	0.0
0.76135813194	0.0
0.76235663348	0.0
0.76335513502	0.0
0.76435363656	0.0
0.7653521381	0.0
0.76635063964	0.0
0.76734914118	0.0
0.76834764272	0.0
0.76934614426	0.0
0.7703446458	0.0
0.77134314734	0.0
0.77234164888	0.0
0.77334015042	0.0
0.77433865196	0.0
0.7753371535	0.0
0.77633565504	0.0
0.77733415658	0.0
0.77833265812	0.0
0.77933115966	0.0
0.7803296612	0.0
0.78132816274	0.0
0.78232666428	0.0
0.78332516582	0.0
0.78432366736	0.0
0.7853221689	0.0
0.78632067044	0.0
0.78731917198	0.0
0.78831767352	0.0
0.78931617506	0.0
0.7903146766	0.0
0.79131317814	0.0
0.79231167968	0.0
0.79331018122	0.0
0.79430868276	0.0
0.7953071843	0.0
0.79630568584	0.0
0.79730418738	0.0
0.79830268892	0.0
0.79930119046	0.0
0.800299692	0.0
0.80129819354	0.0
0.80229669508	0.0
0.80329519662	0.0
0.80429369816	0.0
0.8052921997	0.0
0.80629070124	0.0
0.80728920278	0.0
0.80828770432	0.0
0.80928620586	0.0
0.8102847074	0.0
0.81128320894	0.0
0.81228171048	0.0
0.81328021202	0.0
0.81427871356	0.0
0.8152772151	0.0
0.81627571664	0.0
0.81727421818	0.0
0.81827271972	0.0
0.81927122126	0.0
0.8202697228	0.0
0.82126822434	0.0
0.82226672588	0.0
0.82326522742	0.0
0.82426372896	0.0
0.8252622305	0.0
0.82626073204	0.0
0.82725923358	0.0
0.82825773512	0.0
0.82925623666	0.0
0.8302547382	0.0
0.83125323974	0.0
0.83225174128	0.0
0.83325024282	0.0
0.83424874436	0.0
0.8352472459	0.0
0.83624574744	0.0
0.83724424898	0.0
0.83824275052	0.0
0.83924125206	0.0
0.8402397536	0.0
0.84123825514	0.0
0.84223675668	0.0
0.84323525822	0.0
0.84423375976	0.0
0.8452322613	0.0
0.84623076284	0.0
0.84722926438	0.0
0.84822776592	0.0
0.84922626746	0.0
0.850224769	0.0
0.85122327054	0.0
0.85222177208	0.0
0.85322027362	0.0
0.85421877516	0.0
0.8552172767	0.0
0.85621577824	0.0
0.85721427978	0.0
0.85821278132	0.0
0.85921128286	0.0
0.8602097844	0.0
0.86120828594	0.0
0.86220678748	0.0
0.86320528902	0.0
0.86420379056	0.0
0.8652022921	0.0
0.86620079364	0.0
0.86719929518	0.0
0.86819779672	0.0
0.86919629826	0.0
0.8701947998	0.0
0.87119330134	0.0
0.87219180288	0.0
0.87319030442	0.0
0.87418880596	0.0
0.8751873075	0.0
0.87618580904	0.0
0.87718431058	0.0
0.87818281212	0.0
0.87918131366	0.0
0.8801798152	0.0
0.88117831674	0.0
0.88217681828	0.0
0.88317531982	0.0
0.88417382136	0.0
0.8851723229	0.0
0.88617082444	0.0
0.88716932598	0.0
0.88816782752	0.0
0.88916632906	0.0
0.8901648306	0.0
0.89116333214	0.0
0.89216183368	0.0
0.89316033522	0.0
0.89415883676	0.0
0.8951573383	0.0
0.89615583984	0.0
0.89715434138	0.0
0.89815284292	0.0
0.89915134446	0.0
0.900149846	0.0
0.90114834754	0.0
0.90214684908	0.0
0.90314535062	0.0
0.90414385216	0.0
0.9051423537	0.0
0.90614085524	0.0
0.90713935678	0.0
0.90813785832	0.0
0.90913635986	0.0
0.9101348614	0.0
0.91113336294	0.0
0.91213186448	0.0
0.91313036602	0.0
0.91412886756	0.0
0.9151273691	0.0
0.91612587064	0.0
0.91712437218	0.0
0.91812287372	0.0
0.91912137526	0.0
0.9201198768	0.0
0.92111837834	0.0
0.92211687988	0.0
0.92311538142	0.0
0.92411388296	0.0
0.9251123845	0.0
0.92611088604	0.0
0.92710938758	0.0
0.92810788912	0.0
0.92910639066	0.0
0.9301048922	0.0
0.93110339374	0.0
0.93210189528	0.0
0.93310039682	0.0
0.93409889836	0.0
0.9350973999	0.0
0.93609590144	0.0
0.93709440298	0.0
0.93809290452	0.0
0.93909140606	0.0
0.9400899076	0.0
0.94108840914	0.0
0.94208691068	0.0
0.94308541222	0.0
0.94408391376	0.0
0.9450824153	0.0
0.94608091684	0.0
0.94707941838	0.0
0.94807791992	0.0
0.94907642146	0.0
0.950074923	0.0
0.95107342454	0.0
0.95207192608	0.0
0.95307042762	0.0
0.95406892916	0.0
0.9550674307	0.0
0.95606593224	0.0
0.95706443378	0.0
0.95806293532	0.0
0.95906143686	0.0
0.9600599384	0.0
0.96105843994	0.0
0.96205694148	0.0
0.96305544302	0.0
0.96405394456	0.0
0.9650524461	0.0
0.96605094764	0.0
0.96704944918	0.0
0.96804795072	0.0
0.96904645226	0.0
0.9700449538	0.0
0.97104345534	0.0
0.97204195688	0.0
0.97304045842	0.0
0.97403895996	0.0
0.9750374615	0.0
0.97603596304	0.0
0.97703446458	0.0
0.97803296612	0.0
0.97903146766	0.0
0.9800299692	0.0
0.98102847074	0.0
0.98202697228	0.0
0.98302547382	0.0
0.98402397536	0.0
0.9850224769	0.0
0.98602097844	0.0
0.98701947998	0.0
0.98801798152	0.0
0.98901648306	0.0
0.9900149846	0.0
0.99101348614	0.0
0.99201198768	0.0
0.99301048922	0.0
0.99400899076	0.0
0.9950074923	0.0
0.99600599384	0.0
0.99700449538	0.0
0.99800299692	0.0
0.99900149846	0.00100150070875


==> figs/posterior_var_plots/binned_posterior_var_nu_2.39503.dat <==
0.00414801	0.00903748758889
0.00514386199	0.29120793342
0.00613971398	1.56047285702
0.00713556597	4.6201644885
0.00813141796	9.72333248036
0.00912726995	16.3919941557
0.01012312194	24.4283289528
0.01111897393	32.7819799808
0.01211482592	41.1075143807
0.01311067791	47.4437973458
0.0141065299	51.5156875873
0.01510238189	52.4234530073
0.01609823388	56.122797927
0.01709408587	52.7046192879
0.01808993786	50.3137017379
0.01908578985	51.2204629927
0.02008164184	44.1511393676
0.02107749383	40.5471901502
0.02207334582	36.9101034783
0.02306919781	32.7508508569
0.0240650498	37.9624686998
0.02506090179	27.0733003205
0.02605675378	24.2536041927
0.02705260577	21.5975870069
0.02804845776	19.4717690929
0.02904430975	17.4875384845
0.03004016174	15.0444043396
0.03103601373	13.6837603749
0.03203186572	23.5778009541
0.03302771771	11.5629632873
0.0340235697	10.0968819674
0.03501942169	9.01137929141
0.03601527368	8.09256805321
0.03701112567	7.15367350925
0.03800697766	6.42464951042
0.03900282965	5.93461685004
0.03999868164	5.37529678482
0.04099453363	5.00777228953
0.04199038562	4.43238557971
0.04298623761	3.87708217564
0.0439820896	3.49047853989
0.04497794159	3.15709566439
0.04597379358	3.0586874662
0.04696964557	16.1238820239
0.04796549756	2.66405050815
0.04896134955	2.44715080601
0.04995720154	2.2774468724
0.05095305353	1.97017229438
0.05194890552	1.81151417893
0.05294475751	1.68800184855
0.0539406095	1.47612297285
0.05493646149	1.40482723743
0.05593231348	1.30240237809
0.05692816547	1.15278175023
0.05792401746	1.06642353549
0.05891986945	1.01822360168
0.05991572144	0.938894543957
0.06091157343	0.923832064642
0.06190742542	0.799315568973
0.06290327741	0.842494676342
0.0638991294	0.718982345961
0.06489498139	0.713961519523
0.06589083338	0.673794908016
0.06688668537	0.632624131223
0.06788253736	0.604507503168
0.06887838935	0.596474180867
0.06987424134	0.517145123142
0.07087009333	0.528190941306
0.07186594532	0.514132627279
0.07286179731	0.428778577829
0.0738576493	0.385599470459
0.07485350129	0.370536991145
0.07584935328	0.360495338268
0.07684520527	0.310287073885
0.07784105726	0.299241255721
0.07883690925	0.286187106982
0.07983276124	0.250037156626
0.08082861323	0.265099635941
0.08182446522	0.258070478927
0.08282031721	0.251041321914
0.0838161692	0.231962181448
0.08481202119	0.207862214545
0.08580787318	0.202841388106
0.08680372517	0.208866379832
0.08779957716	0.206858049257
0.08879542915	0.187778908791
0.08979128114	0.172716429477
0.09078713313	10.8931850405
0.09178298512	0.153637289011
0.09277883711	0.142591470847
0.0937746891	0.133553983258
0.09477054109	0.141587305559
0.09576639308	0.161670611312
0.09676224507	0.149620627861
0.09775809706	0.141587305559
0.09875394905	0.126524826245
0.09974980104	0.110458181642
0.10074565303	0.108449851067
0.10174150502	0.0933873717519
0.10273735701	0.0793290577247
0.103733209	0.101420694053
0.10472906099	0.0823415535877
0.10572491298	0.0793290577247
0.10672076497	0.0984081981902
0.10771661696	0.0743082312865
0.10871246895	0.0743082312865
0.10970832094	0.0933873717519
0.11070417293	0.0662749089852
0.11170002492	0.0632624131223
0.11269587691	0.0612540825469
0.1136917289	0.0572374213963
0.11468758089	0.0542249255334
0.11568343288	0.0421749420815
0.11667928487	0.0592457519716
0.11767513686	0.0502082643827
0.11867098885	0.0692874048482
0.11966684084	0.0461916032321
0.12066269283	0.0411707767938
0.12165854482	0.0431791073692
0.12265439681	0.0381582809309
0.1236502488	0.0401666115062
0.12464610079	0.0381582809309
0.12564195278	0.0421749420815
0.12663780477	0.0331374544926
0.12763365676	0.0401666115062
0.12862950875	0.0281166280543
0.12962536074	0.029120793342
0.13062121273	0.0220916363284
0.13161706472	0.0341416197803
0.13261291671	0.0210874710408
0.1336087687	0.0190791404654
0.13460462069	0.0281166280543
0.13560047268	0.0230958016161
0.13659632467	0.029120793342
0.13759217666	0.0170708098901
0.13858802865	0.0301249586296
0.13958388064	0.0210874710408
0.14057973263	0.0220916363284
0.14157558462	0.0251041321914
0.14257143661	0.0170708098901
0.1435672886	0.0220916363284
0.14456314059	0.0180749751778
0.14555899258	0.0200833057531
0.14655484457	0.0240999669037
0.14755069656	0.00602499172593
0.14854654855	0.0210874710408
0.14954240054	0.0220916363284
0.15053825253	0.0130541487395
0.15153410452	0.00903748758889
0.15252995651	0.0200833057531
0.1535258085	0.0150624793148
0.15452166049	0.0180749751778
0.15551751248	0.0140583140272
0.15651336447	0.0160666446025
0.15750921646	0.0110458181642
0.15850506845	0.0140583140272
0.15950092044	0.0120499834519
0.16049677243	0.0140583140272
0.16149262442	0.00702915701358
0.16248847641	0.0110458181642
0.1634843284	0.0170708098901
0.16448018039	0.00803332230124
0.16547603238	0.0170708098901
0.16647188437	0.00903748758889
0.16746773636	0.0150624793148
0.16846358835	0.0120499834519
0.16945944034	0.0120499834519
0.17045529233	0.00803332230124
0.17145114432	0.0110458181642
0.17244699631	0.0100416528765
0.1734428483	0.00702915701358
0.17443870029	0.00702915701358
0.17543455228	0.00803332230124
0.17643040427	0.00803332230124
0.17742625626	0.00903748758889
0.17842210825	0.00602499172593
0.17941796024	0.00803332230124
0.18041381223	0.00602499172593
0.18140966422	0.0110458181642
0.18240551621	0.00903748758889
0.1834013682	0.0160666446025
0.18439722019	0.0110458181642
0.18539307218	0.0110458181642
0.18638892417	0.00602499172593
0.18738477616	0.0120499834519
0.18838062815	0.0120499834519
0.18937648014	0.00702915701358
0.19037233213	0.00903748758889
0.19136818412	0.00502082643827
0.19236403611	0.00803332230124
0.1933598881	0.00602499172593
0.19435574009	0.00702915701358
0.19535159208	0.0110458181642
0.19634744407	0.00702915701358
0.19734329606	0.00602499172593
0.19833914805	0.00602499172593
0.19933500004	0.00301249586296
0.20033085203	0.00803332230124
0.20132670402	0.00502082643827
0.20232255601	0.00301249586296
0.203318408	0.00401666115062
0.20431425999	0.0120499834519
0.20531011198	0.00602499172593
0.20630596397	0.00602499172593
0.20730181596	0.00702915701358
0.20829766795	0.00702915701358
0.20929351994	0.00903748758889
0.21028937193	0.0110458181642
0.21128522392	0.00602499172593
0.21228107591	0.00903748758889
0.2132769279	0.00803332230124
0.21427277989	0.00602499172593
0.21526863188	0.00301249586296
0.21626448387	0.00502082643827
0.21726033586	0.00401666115062
0.21825618785	0.00803332230124
0.21925203984	0.0100416528765
0.22024789183	0.00401666115062
0.22124374382	0.00602499172593
0.22223959581	0.00702915701358
0.2232354478	0.00602499172593
0.22423129979	0.00602499172593
0.22522715178	0.00401666115062
0.22622300377	0.00401666115062
0.22721885576	0.00502082643827
0.22821470775	0.00301249586296
0.22921055974	0.00602499172593
0.23020641173	0.00100416528765
0.23120226372	0.00401666115062
0.23219811571	0.00301249586296
0.2331939677	0.00401666115062
0.23418981969	0.00401666115062
0.23518567168	0.00803332230124
0.23618152367	0.00401666115062
0.23717737566	0.00602499172593
0.23817322765	0.00502082643827
0.23916907964	0.00401666115062
0.24016493163	0.00803332230124
0.24116078362	0.00702915701358
0.24215663561	0.00100416528765
0.2431524876	0.00702915701358
0.24414833959	0.00502082643827
0.24514419158	0.00401666115062
0.24614004357	0.00401666115062
0.24713589556	0.00602499172593
0.24813174755	0.00401666115062
0.24912759954	0.00401666115062
0.25012345153	0.00200833057531
0.25111930352	0.00401666115062
0.25211515551	0.00502082643827
0.2531110075	0.00200833057531
0.25410685949	0.00401666115062
0.25510271148	0.00200833057531
0.25609856347	0.00301249586296
0.25709441546	0.00401666115062
0.25809026745	0.00200833057531
0.25908611944	0.00502082643827
0.26008197143	0.00200833057531
0.26107782342	0.00401666115062
0.26207367541	0.00301249586296
0.2630695274	0.00401666115062
0.26406537939	0.00100416528765
0.26506123138	0.00301249586296
0.26605708337	0.00301249586296
0.26705293536	0.00200833057531
0.26804878735	0.00100416528765
0.26904463934	0.00301249586296
0.27004049133	0.00301249586296
0.27103634332	0.00301249586296
0.27203219531	0.00200833057531
0.2730280473	0.0100416528765
0.27402389929	0.00301249586296
0.27501975128	0.00100416528765
0.27601560327	0.00401666115062
0.27701145526	0.00200833057531
0.27800730725	0.00301249586296
0.27900315924	0.00301249586296
0.27999901123	0.0
0.28099486322	0.00200833057531
0.28199071521	0.00200833057531
0.2829865672	0.00301249586296
0.28398241919	0.00100416528765
0.28497827118	0.00401666115062
0.28597412317	0.00301249586296
0.28696997516	0.00100416528765
0.28796582715	0.00100416528765
0.28896167914	0.0
0.28995753113	0.00401666115062
0.29095338312	0.0
0.29194923511	0.00200833057531
0.2929450871	0.00200833057531
0.29394093909	0.00200833057531
0.29493679108	0.00200833057531
0.29593264307	0.00200833057531
0.29692849506	0.00200833057531
0.29792434705	0.00301249586296
0.29892019904	0.0
0.29991605103	0.0
0.30091190302	0.00301249586296
0.30190775501	0.00301249586296
0.302903607	0.00200833057531
0.30389945899	0.00301249586296
0.30489531098	0.00100416528765
0.30589116297	0.00100416528765
0.30688701496	0.00100416528765
0.30788286695	0.00100416528765
0.30887871894	0.00100416528765
0.30987457093	0.0
0.31087042292	0.00100416528765
0.31186627491	0.0
0.3128621269	0.00200833057531
0.31385797889	0.00100416528765
0.31485383088	0.00100416528765
0.31584968287	0.00200833057531
0.31684553486	0.0
0.31784138685	0.00100416528765
0.31883723884	0.00100416528765
0.31983309083	0.0
0.32082894282	0.0
0.32182479481	0.0
0.3228206468	0.0
0.32381649879	0.00100416528765
0.32481235078	0.00100416528765
0.32580820277	0.00401666115062
0.32680405476	0.00200833057531
0.32779990675	0.0
0.32879575874	0.00401666115062
0.32979161073	0.00200833057531
0.33078746272	0.0
0.33178331471	0.0
0.3327791667	0.00100416528765
0.33377501869	0.00200833057531
0.33477087068	0.00200833057531
0.33576672267	0.0
0.33676257466	0.00200833057531
0.33775842665	0.00200833057531
0.33875427864	0.00100416528765
0.33975013063	0.0
0.34074598262	0.0
0.34174183461	0.00100416528765
0.3427376866	0.00401666115062
0.34373353859	0.00100416528765
0.34472939058	0.0
0.34572524257	0.00200833057531
0.34672109456	0.00200833057531
0.34771694655	0.00100416528765
0.34871279854	0.00301249586296
0.34970865053	0.0
0.35070450252	0.00100416528765
0.35170035451	0.00100416528765
0.3526962065	0.00100416528765
0.35369205849	0.0
0.35468791048	0.00200833057531
0.35568376247	0.0
0.35667961446	0.00100416528765
0.35767546645	0.00100416528765
0.35867131844	0.00100416528765
0.35966717043	0.0
0.36066302242	0.0
0.36165887441	0.0
0.3626547264	0.00100416528765
0.36365057839	0.00100416528765
0.36464643038	0.00200833057531
0.36564228237	0.00100416528765
0.36663813436	0.00100416528765
0.36763398635	0.0
0.36862983834	0.0
0.36962569033	0.00100416528765
0.37062154232	0.00100416528765
0.37161739431	0.00100416528765
0.3726132463	0.0
0.37360909829	0.0
0.37460495028	0.00200833057531
0.37560080227	0.0
0.37659665426	0.0
0.37759250625	0.0
0.37858835824	0.0
0.37958421023	0.0
0.38058006222	0.0
0.38157591421	0.0
0.3825717662	0.00100416528765
0.38356761819	0.00200833057531
0.38456347018	0.0
0.38555932217	0.0
0.38655517416	0.0
0.38755102615	0.0
0.38854687814	0.00200833057531
0.38954273013	0.0
0.39053858212	0.00100416528765
0.39153443411	0.0
0.3925302861	0.0
0.39352613809	0.0
0.39452199008	0.0
0.39551784207	0.00100416528765
0.39651369406	0.0
0.39750954605	0.0
0.39850539804	0.00100416528765
0.39950125003	0.0
0.40049710202	0.00100416528765
0.40149295401	0.00100416528765
0.402488806	0.0
0.40348465799	0.0
0.40448050998	0.0
0.40547636197	0.0
0.40647221396	0.00100416528765
0.40746806595	0.0
0.40846391794	0.00100416528765
0.40945976993	0.0
0.41045562192	0.00100416528765
0.41145147391	0.00100416528765
0.4124473259	0.00100416528765
0.41344317789	0.0
0.41443902988	0.00200833057531
0.41543488187	0.0
0.41643073386	0.00100416528765
0.41742658585	0.00100416528765
0.41842243784	0.00200833057531
0.41941828983	0.0
0.42041414182	0.0
0.42140999381	0.0
0.4224058458	0.0
0.42340169779	0.0
0.42439754978	0.0
0.42539340177	0.0
0.42638925376	0.0
0.42738510575	0.0
0.42838095774	0.0
0.42937680973	0.00100416528765
0.43037266172	0.0
0.43136851371	0.0
0.4323643657	0.0
0.43336021769	0.0
0.43435606968	0.00100416528765
0.43535192167	0.0
0.43634777366	0.0
0.43734362565	0.0
0.43833947764	0.00100416528765
0.43933532963	0.0
0.44033118162	0.0
0.44132703361	0.0
0.4423228856	0.0
0.44331873759	0.0
0.44431458958	0.0
0.44531044157	0.0
0.44630629356	0.0
0.44730214555	0.0
0.44829799754	0.0
0.44929384953	0.00100416528765
0.45028970152	0.0
0.45128555351	0.0
0.4522814055	0.0
0.45327725749	0.00100416528765
0.45427310948	0.00100416528765
0.45526896147	0.0
0.45626481346	0.0
0.45726066545	0.00100416528765
0.45825651744	0.0
0.45925236943	0.0
0.46024822142	0.00200833057531
0.46124407341	0.0
0.4622399254	0.0
0.46323577739	0.0
0.46423162938	0.00100416528765
0.46522748137	0.0
0.46622333336	0.0
0.46721918535	0.0
0.46821503734	0.0
0.46921088933	0.0
0.47020674132	0.0
0.47120259331	0.0
0.4721984453	0.0
0.47319429729	0.00100416528765
0.47419014928	0.0
0.47518600127	0.0
0.47618185326	0.0
0.47717770525	0.0
0.47817355724	0.0
0.47916940923	0.0
0.48016526122	0.0
0.48116111321	0.0
0.4821569652	0.0
0.48315281719	0.0
0.48414866918	0.00100416528765
0.48514452117	0.0
0.48614037316	0.0
0.48713622515	0.0
0.48813207714	0.00100416528765
0.48912792913	0.00100416528765
0.49012378112	0.0
0.49111963311	0.0
0.4921154851	0.0
0.49311133709	0.0
0.49410718908	0.00100416528765
0.49510304107	0.0
0.49609889306	0.0
0.49709474505	0.00100416528765
0.49809059704	0.0
0.49908644903	0.0
0.50008230102	0.0
0.50107815301	0.0
0.502074005	0.0
0.50306985699	0.00100416528765
0.50406570898	0.0
0.50506156097	0.0
0.50605741296	0.00100416528765
0.50705326495	0.0
0.50804911694	0.0
0.50904496893	0.0
0.51004082092	0.0
0.51103667291	0.0
0.5120325249	0.0
0.51302837689	0.0
0.51402422888	0.0
0.51502008087	0.0
0.51601593286	0.0
0.51701178485	0.0
0.51800763684	0.0
0.51900348883	0.0
0.51999934082	0.0
0.52099519281	0.0
0.5219910448	0.0
0.52298689679	0.0
0.52398274878	0.0
0.52497860077	0.0
0.52597445276	0.0
0.52697030475	0.0
0.52796615674	0.0
0.52896200873	0.0
0.52995786072	0.0
0.53095371271	0.0
0.5319495647	0.0
0.53294541669	0.0
0.53394126868	0.00100416528765
0.53493712067	0.0
0.53593297266	0.0
0.53692882465	0.0
0.53792467664	0.00100416528765
0.53892052863	0.0
0.53991638062	0.0
0.54091223261	0.0
0.5419080846	0.0
0.54290393659	0.0
0.54389978858	0.0
0.54489564057	0.0
0.54589149256	0.0
0.54688734455	0.0
0.54788319654	0.0
0.54887904853	0.0
0.54987490052	0.0
0.55087075251	0.00200833057531
0.5518666045	0.0
0.55286245649	0.00200833057531
0.55385830848	0.0
0.55485416047	0.00100416528765
0.55585001246	0.0
0.55684586445	0.0
0.55784171644	0.0
0.55883756843	0.0
0.55983342042	0.0
0.56082927241	0.0
0.5618251244	0.0
0.56282097639	0.0
0.56381682838	0.00100416528765
0.56481268037	0.0
0.56580853236	0.0
0.56680438435	0.0
0.56780023634	0.0
0.56879608833	0.0
0.56979194032	0.0
0.57078779231	0.0
0.5717836443	0.00100416528765
0.57277949629	0.0
0.57377534828	0.0
0.57477120027	0.0
0.57576705226	0.0
0.57676290425	0.0
0.57775875624	0.0
0.57875460823	0.0
0.57975046022	0.0
0.58074631221	0.0
0.5817421642	0.0
0.58273801619	0.0
0.58373386818	0.0
0.58472972017	0.00100416528765
0.58572557216	0.0
0.58672142415	0.0
0.58771727614	0.0
0.58871312813	0.0
0.58970898012	0.0
0.59070483211	0.0
0.5917006841	0.0
0.59269653609	0.00100416528765
0.59369238808	0.0
0.59468824007	0.0
0.59568409206	0.0
0.59667994405	0.0
0.59767579604	0.0
0.59867164803	0.0
0.59966750002	0.0
0.60066335201	0.0
0.601659204	0.0
0.60265505599	0.00200833057531
0.60365090798	0.0
0.60464675997	0.0
0.60564261196	0.0
0.60663846395	0.0
0.60763431594	0.0
0.60863016793	0.0
0.60962601992	0.0
0.61062187191	0.0
0.6116177239	0.0
0.61261357589	0.0
0.61360942788	0.0
0.61460527987	0.0
0.61560113186	0.0
0.61659698385	0.0
0.61759283584	0.0
0.61858868783	0.0
0.61958453982	0.0
0.62058039181	0.0
0.6215762438	0.00100416528765
0.62257209579	0.0
0.62356794778	0.00100416528765
0.62456379977	0.0
0.62555965176	0.0
0.62655550375	0.0
0.62755135574	0.00200833057531
0.62854720773	0.0
0.62954305972	0.0
0.63053891171	0.0
0.6315347637	0.0
0.63253061569	0.0
0.63352646768	0.0
0.63452231967	0.0
0.63551817166	0.0
0.63651402365	0.00100416528765
0.63750987564	0.0
0.63850572763	0.0
0.63950157962	0.0
0.64049743161	0.0
0.6414932836	0.0
0.64248913559	0.0
0.64348498758	0.0
0.64448083957	0.0
0.64547669156	0.0
0.64647254355	0.0
0.64746839554	0.0
0.64846424753	0.0
0.64946009952	0.0
0.65045595151	0.00100416528765
0.6514518035	0.0
0.65244765549	0.0
0.65344350748	0.0
0.65443935947	0.0
0.65543521146	0.0
0.65643106345	0.0
0.65742691544	0.0
0.65842276743	0.00100416528765
0.65941861942	0.0
0.66041447141	0.0
0.6614103234	0.0
0.66240617539	0.0
0.66340202738	0.0
0.66439787937	0.0
0.66539373136	0.0
0.66638958335	0.0
0.66738543534	0.0
0.66838128733	0.0
0.66937713932	0.00100416528765
0.67037299131	0.0
0.6713688433	0.0
0.67236469529	0.0
0.67336054728	0.0
0.67435639927	0.0
0.67535225126	0.0
0.67634810325	0.0
0.67734395524	0.0
0.67833980723	0.0
0.67933565922	0.0
0.68033151121	0.0
0.6813273632	0.0
0.68232321519	0.00100416528765
0.68331906718	0.00100416528765
0.68431491917	0.0
0.68531077116	0.00100416528765
0.68630662315	0.0
0.68730247514	0.0
0.68829832713	0.0
0.68929417912	0.0
0.69029003111	0.0
0.6912858831	0.0
0.69228173509	0.0
0.69327758708	0.0
0.69427343907	0.0
0.69526929106	0.0
0.69626514305	0.0
0.69726099504	0.0
0.69825684703	0.0
0.69925269902	0.0
0.70024855101	0.0
0.701244403	0.00100416528765
0.70224025499	0.0
0.70323610698	0.0
0.70423195897	0.0
0.70522781096	0.0
0.70622366295	0.0
0.70721951494	0.00100416528765
0.70821536693	0.0
0.70921121892	0.0
0.71020707091	0.0
0.7112029229	0.0
0.71219877489	0.0
0.71319462688	0.0
0.71419047887	0.0
0.71518633086	0.0
0.71618218285	0.0
0.71717803484	0.0
0.71817388683	0.0
0.71916973882	0.0
0.72016559081	0.0
0.7211614428	0.0
0.72215729479	0.0
0.72315314678	0.0
0.72414899877	0.0
0.72514485076	0.0
0.72614070275	0.0
0.72713655474	0.0
0.72813240673	0.0
0.72912825872	0.0
0.73012411071	0.0
0.7311199627	0.0
0.73211581469	0.0
0.73311166668	0.0
0.73410751867	0.0
0.73510337066	0.00200833057531
0.73609922265	0.0
0.73709507464	0.0
0.73809092663	0.0
0.73908677862	0.0
0.74008263061	0.0
0.7410784826	0.0
0.74207433459	0.0
0.74307018658	0.0
0.74406603857	0.0
0.74506189056	0.0
0.74605774255	0.0
0.74705359454	0.0
0.74804944653	0.0
0.74904529852	0.0
0.75004115051	0.0
0.7510370025	0.0
0.75203285449	0.0
0.75302870648	0.0
0.75402455847	0.0
0.75502041046	0.0
0.75601626245	0.0
0.75701211444	0.0
0.75800796643	0.0
0.75900381842	0.0
0.75999967041	0.00100416528765
0.7609955224	0.0
0.76199137439	0.0
0.76298722638	0.0
0.76398307837	0.0
0.76497893036	0.0
0.76597478235	0.0
0.76697063434	0.0
0.76796648633	0.0
0.76896233832	0.0
0.76995819031	0.0
0.7709540423	0.0
0.77194989429	0.0
0.77294574628	0.0
0.77394159827	0.0
0.77493745026	0.0
0.77593330225	0.0
0.77692915424	0.0
0.77792500623	0.0
0.77892085822	0.0
0.77991671021	0.0
0.7809125622	0.0
0.78190841419	0.0
0.78290426618	0.0
0.78390011817	0.0
0.78489597016	0.0
0.78589182215	0.0
0.78688767414	0.0
0.78788352613	0.0
0.78887937812	0.0
0.78987523011	0.0
0.7908710821	0.0
0.79186693409	0.0
0.79286278608	0.0
0.79385863807	0.0
0.79485449006	0.0
0.79585034205	0.0
0.79684619404	0.0
0.79784204603	0.0
0.79883789802	0.0
0.79983375001	0.0
0.800829602	0.0
0.80182545399	0.0
0.80282130598	0.0
0.80381715797	0.0
0.80481300996	0.0
0.80580886195	0.0
0.80680471394	0.0
0.80780056593	0.0
0.80879641792	0.0
0.80979226991	0.0
0.8107881219	0.0
0.81178397389	0.0
0.81277982588	0.0
0.81377567787	0.0
0.81477152986	0.0
0.81576738185	0.0
0.81676323384	0.0
0.81775908583	0.0
0.81875493782	0.0
0.81975078981	0.0
0.8207466418	0.0
0.82174249379	0.0
0.82273834578	0.00100416528765
0.82373419777	0.0
0.82473004976	0.0
0.82572590175	0.0
0.82672175374	0.0
0.82771760573	0.0
0.82871345772	0.0
0.82970930971	0.0
0.8307051617	0.0
0.83170101369	0.0
0.83269686568	0.0
0.83369271767	0.0
0.83468856966	0.0
0.83568442165	0.0
0.83668027364	0.0
0.83767612563	0.0
0.83867197762	0.0
0.83966782961	0.0
0.8406636816	0.0
0.84165953359	0.0
0.84265538558	0.0
0.84365123757	0.0
0.84464708956	0.0
0.84564294155	0.0
0.84663879354	0.0
0.84763464553	0.0
0.84863049752	0.0
0.84962634951	0.0
0.8506222015	0.0
0.85161805349	0.0
0.85261390548	0.0
0.85360975747	0.0
0.85460560946	0.0
0.85560146145	0.0
0.85659731344	0.0
0.85759316543	0.0
0.85858901742	0.0
0.85958486941	0.0
0.8605807214	0.0
0.86157657339	0.0
0.86257242538	0.0
0.86356827737	0.0
0.86456412936	0.0
0.86555998135	0.0
0.86655583334	0.0
0.86755168533	0.0
0.86854753732	0.0
0.86954338931	0.0
0.8705392413	0.0
0.87153509329	0.0
0.87253094528	0.0
0.87352679727	0.0
0.87452264926	0.0
0.87551850125	0.0
0.87651435324	0.0
0.87751020523	0.0
0.87850605722	0.0
0.87950190921	0.0
0.8804977612	0.0
0.88149361319	0.0
0.88248946518	0.0
0.88348531717	0.0
0.88448116916	0.0
0.88547702115	0.0
0.88647287314	0.0
0.88746872513	0.0
0.88846457712	0.0
0.88946042911	0.0
0.8904562811	0.0
0.89145213309	0.0
0.89244798508	0.0
0.89344383707	0.0
0.89443968906	0.0
0.89543554105	0.0
0.89643139304	0.0
0.89742724503	0.0
0.89842309702	0.0
0.89941894901	0.0
0.900414801	0.0
0.90141065299	0.0
0.90240650498	0.0
0.90340235697	0.0
0.90439820896	0.0
0.90539406095	0.0
0.90638991294	0.0
0.90738576493	0.0
0.90838161692	0.0
0.90937746891	0.0
0.9103733209	0.0
0.91136917289	0.0
0.91236502488	0.0
0.91336087687	0.0
0.91435672886	0.0
0.91535258085	0.0
0.91634843284	0.0
0.91734428483	0.0
0.91834013682	0.0
0.91933598881	0.0
0.9203318408	0.0
0.92132769279	0.0
0.92232354478	0.0
0.92331939677	0.0
0.92431524876	0.0
0.92531110075	0.0
0.92630695274	0.0
0.92730280473	0.0
0.92829865672	0.0
0.92929450871	0.0
0.9302903607	0.0
0.93128621269	0.0
0.93228206468	0.0
0.93327791667	0.0
0.93427376866	0.0
0.93526962065	0.0
0.93626547264	0.0
0.93726132463	0.0
0.93825717662	0.0
0.93925302861	0.0
0.9402488806	0.0
0.94124473259	0.0
0.94224058458	0.0
0.94323643657	0.0
0.94423228856	0.0
0.94522814055	0.0
0.94622399254	0.0
0.94721984453	0.0
0.94821569652	0.0
0.94921154851	0.0
0.9502074005	0.0
0.95120325249	0.0
0.95219910448	0.0
0.95319495647	0.0
0.95419080846	0.0
0.95518666045	0.0
0.95618251244	0.0
0.95717836443	0.0
0.95817421642	0.0
0.95917006841	0.0
0.9601659204	0.0
0.96116177239	0.0
0.96215762438	0.0
0.96315347637	0.0
0.96414932836	0.0
0.96514518035	0.0
0.96614103234	0.0
0.96713688433	0.0
0.96813273632	0.0
0.96912858831	0.0
0.9701244403	0.0
0.97112029229	0.0
0.97211614428	0.0
0.97311199627	0.0
0.97410784826	0.0
0.97510370025	0.0
0.97609955224	0.0
0.97709540423	0.0
0.97809125622	0.0
0.97908710821	0.0
0.9800829602	0.0
0.98107881219	0.0
0.98207466418	0.0
0.98307051617	0.0
0.98406636816	0.0
0.98506222015	0.0
0.98605807214	0.0
0.98705392413	0.0
0.98804977612	0.0
0.98904562811	0.0
0.9900414801	0.0
0.99103733209	0.0
0.99203318408	0.0
0.99302903607	0.0
0.99402488806	0.0
0.99502074005	0.0
0.99601659204	0.0
0.99701244403	0.0
0.99800829602	0.0
0.99900414801	4.5227604556


==> figs/posterior_var_plots/binned_posterior_var_nu_3.0392.dat <==
0.00370014	0.0883268216057
0.00469643986	1.15125982252
0.00569273972	5.19020448322
0.00668903958	12.7401403027
0.00768533944	23.3383551815
0.0086816393	36.0794991982
0.00967793916	49.2472216146
0.01067423902	61.1462496843
0.01167053888	68.898935708
0.01266683874	70.3071462843
0.0136631386	72.1318981215
0.01465943846	66.2872721873
0.01565573832	64.7596196591
0.01665203818	55.5415113679
0.01764833804	48.929044314
0.0186446379	48.6128744412
0.01964093776	37.568006885
0.02063723762	32.3998841072
0.02163353748	27.5378940633
0.02262983734	23.2600654988
0.0236261372	29.4640210027
0.02462243706	17.4867032502
0.02561873692	14.8298726048
0.02661503678	12.7983557079
0.02761133664	11.1592909388
0.0286076365	9.77316206789
0.02960393636	8.05279647435
0.03060023622	7.0249934593
0.03159653608	17.3461833067
0.03259283594	5.48630007837
0.0335891358	4.72247381426
0.03458543566	4.13229005171
0.03558173552	3.53508029199
0.03657803538	3.11050931996
0.03757433524	2.79935801657
0.0385706351	2.49523271036
0.03956693496	2.19612597356
0.04056323482	2.01144261929
0.04155953468	1.8117035568
0.04255583454	1.53668595316
0.0435521344	1.28073891328
0.04454843426	1.22352722202
0.04554473412	1.10207784231
0.04654103398	0.968583896017
0.04753733384	11.8337866674
0.0485336337	0.83709737749
0.04952993356	0.801967391624
0.05052623342	0.705610858964
0.05152253328	0.619291465122
0.05251883314	0.585165193138
0.053515133	0.504868082587
0.05451143286	0.413530119336
0.05550773272	0.412526405454
0.05650403258	0.368362994651
0.05750033244	0.335240436549
0.0584966323	0.302117878447
0.05949293216	0.290073311864
0.06048923202	0.26096560929
0.06148553188	0.27200646199
0.06248183174	0.231857906715
0.0634781316	0.241895045534
0.06447443146	0.221820767896
0.06547073132	0.201746490258
0.06646703118	0.203753918022
0.06746333104	0.180668498739
0.0684596309	0.162601648865
0.06945593076	0.145538512873
0.07045223062	0.137508801818
0.07144853048	0.118438238062
0.07244483034	0.123456807472
0.0734411302	0.111412240889
0.07443743006	0.119441951944
0.07543372992	0.0802971105506
0.07643002978	0.0732711133775
0.07742632964	0.0742748272593
0.0784226295	0.0662451162043
0.07941892936	0.0863193938419
0.08041522922	0.0662451162043
0.08141152908	0.068252543968
0.08240782894	0.0742748272593
0.0834041288	0.0531968357398
0.08440042866	0.0642376884405
0.08539672852	0.0562079773854
0.08639302838	0.0562079773854
0.08738932824	0.0471745524485
0.0883856281	0.0491819802123
0.08938192796	0.0481782663304
0.09037822782	7.23376594673
0.09137452768	0.034126271984
0.09237082754	0.0321188442203
0.0933671274	0.0321188442203
0.09436342726	0.0331225581021
0.09535972712	0.0321188442203
0.09635602698	0.0321188442203
0.09735232684	0.0240891331652
0.0983486267	0.0271002748108
0.09934492656	0.0210779915195
0.10034122642	0.026096560929
0.10133752628	0.0230854192833
0.10233382614	0.0220817054014
0.103330126	0.0210779915195
0.10432642586	0.0160594221101
0.10532272572	0.0210779915195
0.10631902558	0.017063135992
0.10731532544	0.0150557082282
0.1083116253	0.017063135992
0.10930792516	0.00903342493695
0.11030422502	0.0150557082282
0.11130052488	0.0140519943464
0.11229682474	0.0180668498739
0.1132931246	0.00903342493695
0.11428942446	0.0130482804645
0.11528572432	0.0110408527007
0.11628202418	0.0140519943464
0.11727832404	0.0100371388188
0.1182746239	0.00702599717318
0.11927092376	0.0110408527007
0.12026722362	0.00802971105506
0.12126352348	0.00802971105506
0.12225982334	0.0110408527007
0.1232561232	0.00501856940941
0.12425242306	0.0100371388188
0.12524872292	0.0060222832913
0.12624502278	0.0100371388188
0.12724132264	0.00702599717318
0.1282376225	0.0060222832913
0.12923392236	0.00301114164565
0.13023022222	0.00501856940941
0.13122652208	0.00501856940941
0.13222282194	0.00702599717318
0.1332191218	0.0
0.13421542166	0.00702599717318
0.13521172152	0.00100371388188
0.13620802138	0.00100371388188
0.13720432124	0.0060222832913
0.1382006211	0.00401485552753
0.13919692096	0.00200742776377
0.14019322082	0.00401485552753
0.14118952068	0.00501856940941
0.14218582054	0.0060222832913
0.1431821204	0.0060222832913
0.14417842026	0.00200742776377
0.14517472012	0.00200742776377
0.14617101998	0.00301114164565
0.14716731984	0.00100371388188
0.1481636197	0.00200742776377
0.14915991956	0.00501856940941
0.15015621942	0.00301114164565
0.15115251928	0.00702599717318
0.15214881914	0.00301114164565
0.153145119	0.00301114164565
0.15414141886	0.00501856940941
0.15513771872	0.00100371388188
0.15613401858	0.00301114164565
0.15713031844	0.00501856940941
0.1581266183	0.00401485552753
0.15912291816	0.00100371388188
0.16011921802	0.00200742776377
0.16111551788	0.00301114164565
0.16211181774	0.00100371388188
0.1631081176	0.00100371388188
0.16410441746	0.00200742776377
0.16510071732	0.0
0.16609701718	0.00301114164565
0.16709331704	0.00200742776377
0.1680896169	0.00100371388188
0.16908591676	0.00100371388188
0.17008221662	0.00401485552753
0.17107851648	0.00301114164565
0.17207481634	0.00401485552753
0.1730711162	0.00200742776377
0.17406741606	0.00100371388188
0.17506371592	0.00100371388188
0.17606001578	0.00100371388188
0.17705631564	0.00200742776377
0.1780526155	0.00200742776377
0.17904891536	0.00100371388188
0.18004521522	0.00501856940941
0.18104151508	0.00401485552753
0.18203781494	0.00200742776377
0.1830341148	0.00100371388188
0.18403041466	0.00100371388188
0.18502671452	0.0
0.18602301438	0.00100371388188
0.18701931424	0.00301114164565
0.1880156141	0.00100371388188
0.18901191396	0.00200742776377
0.19000821382	0.00200742776377
0.19100451368	0.00100371388188
0.19200081354	0.00301114164565
0.1929971134	0.00301114164565
0.19399341326	0.00301114164565
0.19498971312	0.0
0.19598601298	0.0
0.19698231284	0.00200742776377
0.1979786127	0.00401485552753
0.19897491256	0.0
0.19997121242	0.00100371388188
0.20096751228	0.00100371388188
0.20196381214	0.0
0.202960112	0.0
0.20395641186	0.00200742776377
0.20495271172	0.00200742776377
0.20594901158	0.00200742776377
0.20694531144	0.00100371388188
0.2079416113	0.00200742776377
0.20893791116	0.00200742776377
0.20993421102	0.00200742776377
0.21093051088	0.00301114164565
0.21192681074	0.0
0.2129231106	0.00200742776377
0.21391941046	0.00200742776377
0.21491571032	0.00100371388188
0.21591201018	0.0
0.21690831004	0.00100371388188
0.2179046099	0.0
0.21890090976	0.00100371388188
0.21989720962	0.0
0.22089350948	0.00200742776377
0.22188980934	0.00401485552753
0.2228861092	0.00200742776377
0.22388240906	0.00200742776377
0.22487870892	0.00301114164565
0.22587500878	0.00100371388188
0.22687130864	0.0
0.2278676085	0.00301114164565
0.22886390836	0.00200742776377
0.22986020822	0.0
0.23085650808	0.00200742776377
0.23185280794	0.00200742776377
0.2328491078	0.00100371388188
0.23384540766	0.00100371388188
0.23484170752	0.00100371388188
0.23583800738	0.00100371388188
0.23683430724	0.0
0.2378306071	0.00100371388188
0.23882690696	0.0
0.23982320682	0.00401485552753
0.24081950668	0.0
0.24181580654	0.00200742776377
0.2428121064	0.0
0.24380840626	0.0
0.24480470612	0.0
0.24580100598	0.00100371388188
0.24679730584	0.0
0.2477936057	0.00301114164565
0.24878990556	0.0
0.24978620542	0.00100371388188
0.25078250528	0.0
0.25177880514	0.0
0.252775105	0.0
0.25377140486	0.0
0.25476770472	0.0
0.25576400458	0.0
0.25676030444	0.0
0.2577566043	0.00100371388188
0.25875290416	0.0
0.25974920402	0.0
0.26074550388	0.0
0.26174180374	0.00200742776377
0.2627381036	0.0
0.26373440346	0.00301114164565
0.26473070332	0.00100371388188
0.26572700318	0.00100371388188
0.26672330304	0.00200742776377
0.2677196029	0.00100371388188
0.26871590276	0.00100371388188
0.26971220262	0.00200742776377
0.27070850248	0.00100371388188
0.27170480234	0.00100371388188
0.2727011022	0.0
0.27369740206	0.00100371388188
0.27469370192	0.0
0.27569000178	0.0
0.27668630164	0.0
0.2776826015	0.00100371388188
0.27867890136	0.00200742776377
0.27967520122	0.0
0.28067150108	0.0
0.28166780094	0.00100371388188
0.2826641008	0.0
0.28366040066	0.0
0.28465670052	0.00200742776377
0.28565300038	0.0
0.28664930024	0.0
0.2876456001	0.00100371388188
0.28864189996	0.0
0.28963819982	0.0
0.29063449968	0.00200742776377
0.29163079954	0.0
0.2926270994	0.00100371388188
0.29362339926	0.0
0.29461969912	0.0
0.29561599898	0.0
0.29661229884	0.0
0.2976085987	0.0
0.29860489856	0.0
0.29960119842	0.0
0.30059749828	0.0
0.30159379814	0.0
0.302590098	0.00100371388188
0.30358639786	0.0
0.30458269772	0.0
0.30557899758	0.00100371388188
0.30657529744	0.0
0.3075715973	0.0
0.30856789716	0.0
0.30956419702	0.00100371388188
0.31056049688	0.0
0.31155679674	0.0
0.3125530966	0.0
0.31354939646	0.0
0.31454569632	0.0
0.31554199618	0.00200742776377
0.31653829604	0.0
0.3175345959	0.0
0.31853089576	0.0
0.31952719562	0.0
0.32052349548	0.0
0.32151979534	0.0
0.3225160952	0.0
0.32351239506	0.0
0.32450869492	0.0
0.32550499478	0.0
0.32650129464	0.0
0.3274975945	0.0
0.32849389436	0.00100371388188
0.32949019422	0.0
0.33048649408	0.0
0.33148279394	0.00200742776377
0.3324790938	0.00100371388188
0.33347539366	0.0
0.33447169352	0.0
0.33546799338	0.0
0.33646429324	0.0
0.3374605931	0.0
0.33845689296	0.0
0.33945319282	0.0
0.34044949268	0.0
0.34144579254	0.0
0.3424420924	0.00100371388188
0.34343839226	0.0
0.34443469212	0.0
0.34543099198	0.0
0.34642729184	0.0
0.3474235917	0.0
0.34841989156	0.0
0.34941619142	0.0
0.35041249128	0.0
0.35140879114	0.00100371388188
0.352405091	0.0
0.35340139086	0.00100371388188
0.35439769072	0.0
0.35539399058	0.0
0.35639029044	0.0
0.3573865903	0.0
0.35838289016	0.0
0.35937919002	0.0
0.36037548988	0.0
0.36137178974	0.00100371388188
0.3623680896	0.0
0.36336438946	0.00100371388188
0.36436068932	0.0
0.36535698918	0.0
0.36635328904	0.0
0.3673495889	0.0
0.36834588876	0.0
0.36934218862	0.0
0.37033848848	0.0
0.37133478834	0.0
0.3723310882	0.0
0.37332738806	0.0
0.37432368792	0.0
0.37531998778	0.0
0.37631628764	0.0
0.3773125875	0.0
0.37830888736	0.0
0.37930518722	0.00200742776377
0.38030148708	0.0
0.38129778694	0.0
0.3822940868	0.0
0.38329038666	0.0
0.38428668652	0.0
0.38528298638	0.0
0.38627928624	0.0
0.3872755861	0.0
0.38827188596	0.0
0.38926818582	0.0
0.39026448568	0.0
0.39126078554	0.0
0.3922570854	0.0
0.39325338526	0.0
0.39424968512	0.0
0.39524598498	0.0
0.39624228484	0.0
0.3972385847	0.0
0.39823488456	0.0
0.39923118442	0.0
0.40022748428	0.0
0.40122378414	0.0
0.402220084	0.00100371388188
0.40321638386	0.0
0.40421268372	0.0
0.40520898358	0.0
0.40620528344	0.0
0.4072015833	0.0
0.40819788316	0.0
0.40919418302	0.0
0.41019048288	0.0
0.41118678274	0.0
0.4121830826	0.0
0.41317938246	0.0
0.41417568232	0.0
0.41517198218	0.0
0.41616828204	0.0
0.4171645819	0.0
0.41816088176	0.0
0.41915718162	0.0
0.42015348148	0.0
0.42114978134	0.0
0.4221460812	0.0
0.42314238106	0.0
0.42413868092	0.0
0.42513498078	0.0
0.42613128064	0.0
0.4271275805	0.0
0.42812388036	0.0
0.42912018022	0.0
0.43011648008	0.0
0.43111277994	0.0
0.4321090798	0.0
0.43310537966	0.0
0.43410167952	0.0
0.43509797938	0.0
0.43609427924	0.0
0.4370905791	0.0
0.43808687896	0.0
0.43908317882	0.0
0.44007947868	0.0
0.44107577854	0.0
0.4420720784	0.0
0.44306837826	0.00100371388188
0.44406467812	0.0
0.44506097798	0.0
0.44605727784	0.0
0.4470535777	0.0
0.44804987756	0.0
0.44904617742	0.0
0.45004247728	0.0
0.45103877714	0.0
0.452035077	0.0
0.45303137686	0.0
0.45402767672	0.0
0.45502397658	0.0
0.45602027644	0.0
0.4570165763	0.0
0.45801287616	0.0
0.45900917602	0.0
0.46000547588	0.0
0.46100177574	0.0
0.4619980756	0.0
0.46299437546	0.0
0.46399067532	0.0
0.46498697518	0.0
0.46598327504	0.0
0.4669795749	0.0
0.46797587476	0.0
0.46897217462	0.0
0.46996847448	0.0
0.47096477434	0.0
0.4719610742	0.0
0.47295737406	0.0
0.47395367392	0.0
0.47494997378	0.0
0.47594627364	0.0
0.4769425735	0.0
0.47793887336	0.0
0.47893517322	0.0
0.47993147308	0.0
0.48092777294	0.0
0.4819240728	0.0
0.48292037266	0.0
0.48391667252	0.0
0.48491297238	0.0
0.48590927224	0.0
0.4869055721	0.0
0.48790187196	0.0
0.48889817182	0.0
0.48989447168	0.0
0.49089077154	0.0
0.4918870714	0.0
0.49288337126	0.0
0.49387967112	0.0
0.49487597098	0.0
0.49587227084	0.0
0.4968685707	0.0
0.49786487056	0.0
0.49886117042	0.0
0.49985747028	0.0
0.50085377014	0.0
0.50185007	0.0
0.50284636986	0.0
0.50384266972	0.0
0.50483896958	0.0
0.50583526944	0.0
0.5068315693	0.0
0.50782786916	0.0
0.50882416902	0.0
0.50982046888	0.0
0.51081676874	0.0
0.5118130686	0.0
0.51280936846	0.0
0.51380566832	0.00100371388188
0.51480196818	0.0
0.51579826804	0.0
0.5167945679	0.0
0.51779086776	0.0
0.51878716762	0.0
0.51978346748	0.0
0.52077976734	0.0
0.5217760672	0.0
0.52277236706	0.0
0.52376866692	0.0
0.52476496678	0.0
0.52576126664	0.0
0.5267575665	0.0
0.52775386636	0.0
0.52875016622	0.0
0.52974646608	0.0
0.53074276594	0.0
0.5317390658	0.0
0.53273536566	0.0
0.53373166552	0.0
0.53472796538	0.0
0.53572426524	0.0
0.5367205651	0.0
0.53771686496	0.0
0.53871316482	0.0
0.53970946468	0.0
0.54070576454	0.0
0.5417020644	0.0
0.54269836426	0.0
0.54369466412	0.0
0.54469096398	0.0
0.54568726384	0.0
0.5466835637	0.0
0.54767986356	0.0
0.54867616342	0.0
0.54967246328	0.0
0.55066876314	0.0
0.551665063	0.00100371388188
0.55266136286	0.0
0.55365766272	0.0
0.55465396258	0.0
0.55565026244	0.0
0.5566465623	0.0
0.55764286216	0.0
0.55863916202	0.0
0.55963546188	0.0
0.56063176174	0.0
0.5616280616	0.0
0.56262436146	0.0
0.56362066132	0.0
0.56461696118	0.0
0.56561326104	0.00100371388188
0.5666095609	0.0
0.56760586076	0.0
0.56860216062	0.0
0.56959846048	0.0
0.57059476034	0.0
0.5715910602	0.0
0.57258736006	0.0
0.57358365992	0.0
0.57457995978	0.0
0.57557625964	0.0
0.5765725595	0.0
0.57756885936	0.0
0.57856515922	0.0
0.57956145908	0.0
0.58055775894	0.0
0.5815540588	0.0
0.58255035866	0.0
0.58354665852	0.0
0.58454295838	0.0
0.58553925824	0.0
0.5865355581	0.0
0.58753185796	0.0
0.58852815782	0.0
0.58952445768	0.0
0.59052075754	0.0
0.5915170574	0.0
0.59251335726	0.0
0.59350965712	0.0
0.59450595698	0.0
0.59550225684	0.0
0.5964985567	0.0
0.59749485656	0.0
0.59849115642	0.0
0.59948745628	0.0
0.60048375614	0.0
0.601480056	0.0
0.60247635586	0.0
0.60347265572	0.0
0.60446895558	0.00100371388188
0.60546525544	0.0
0.6064615553	0.0
0.60745785516	0.0
0.60845415502	0.0
0.60945045488	0.0
0.61044675474	0.0
0.6114430546	0.0
0.61243935446	0.0
0.61343565432	0.0
0.61443195418	0.0
0.61542825404	0.0
0.6164245539	0.0
0.61742085376	0.0
0.61841715362	0.0
0.61941345348	0.0
0.62040975334	0.0
0.6214060532	0.0
0.62240235306	0.0
0.62339865292	0.0
0.62439495278	0.0
0.62539125264	0.00100371388188
0.6263875525	0.0
0.62738385236	0.0
0.62838015222	0.0
0.62937645208	0.0
0.63037275194	0.0
0.6313690518	0.0
0.63236535166	0.0
0.63336165152	0.0
0.63435795138	0.0
0.63535425124	0.0
0.6363505511	0.0
0.63734685096	0.0
0.63834315082	0.0
0.63933945068	0.0
0.64033575054	0.0
0.6413320504	0.0
0.64232835026	0.0
0.64332465012	0.0
0.64432094998	0.00100371388188
0.64531724984	0.0
0.6463135497	0.0
0.64730984956	0.0
0.64830614942	0.0
0.64930244928	0.0
0.65029874914	0.0
0.651295049	0.0
0.65229134886	0.0
0.65328764872	0.0
0.65428394858	0.0
0.65528024844	0.0
0.6562765483	0.0
0.65727284816	0.0
0.65826914802	0.0
0.65926544788	0.0
0.66026174774	0.0
0.6612580476	0.0
0.66225434746	0.0
0.66325064732	0.0
0.66424694718	0.0
0.66524324704	0.0
0.6662395469	0.0
0.66723584676	0.0
0.66823214662	0.0
0.66922844648	0.0
0.67022474634	0.0
0.6712210462	0.0
0.67221734606	0.0
0.67321364592	0.0
0.67420994578	0.0
0.67520624564	0.0
0.6762025455	0.0
0.67719884536	0.0
0.67819514522	0.0
0.67919144508	0.0
0.68018774494	0.0
0.6811840448	0.0
0.68218034466	0.0
0.68317664452	0.0
0.68417294438	0.0
0.68516924424	0.0
0.6861655441	0.0
0.68716184396	0.0
0.68815814382	0.0
0.68915444368	0.0
0.69015074354	0.0
0.6911470434	0.0
0.69214334326	0.0
0.69313964312	0.0
0.69413594298	0.0
0.69513224284	0.0
0.6961285427	0.0
0.69712484256	0.0
0.69812114242	0.0
0.69911744228	0.0
0.70011374214	0.0
0.701110042	0.0
0.70210634186	0.0
0.70310264172	0.0
0.70409894158	0.0
0.70509524144	0.0
0.7060915413	0.0
0.70708784116	0.0
0.70808414102	0.0
0.70908044088	0.0
0.71007674074	0.0
0.7110730406	0.0
0.71206934046	0.0
0.71306564032	0.0
0.71406194018	0.0
0.71505824004	0.0
0.7160545399	0.0
0.71705083976	0.0
0.71804713962	0.0
0.71904343948	0.0
0.72003973934	0.0
0.7210360392	0.0
0.72203233906	0.0
0.72302863892	0.0
0.72402493878	0.0
0.72502123864	0.0
0.7260175385	0.0
0.72701383836	0.0
0.72801013822	0.0
0.72900643808	0.0
0.73000273794	0.0
0.7309990378	0.0
0.73199533766	0.0
0.73299163752	0.0
0.73398793738	0.0
0.73498423724	0.0
0.7359805371	0.0
0.73697683696	0.0
0.73797313682	0.0
0.73896943668	0.0
0.73996573654	0.0
0.7409620364	0.0
0.74195833626	0.0
0.74295463612	0.0
0.74395093598	0.0
0.74494723584	0.0
0.7459435357	0.0
0.74693983556	0.0
0.74793613542	0.0
0.74893243528	0.0
0.74992873514	0.0
0.750925035	0.0
0.75192133486	0.0
0.75291763472	0.0
0.75391393458	0.0
0.75491023444	0.00100371388188
0.7559065343	0.0
0.75690283416	0.0
0.75789913402	0.0
0.75889543388	0.0
0.75989173374	0.0
0.7608880336	0.0
0.76188433346	0.0
0.76288063332	0.0
0.76387693318	0.0
0.76487323304	0.0
0.7658695329	0.0
0.76686583276	0.0
0.76786213262	0.0
0.76885843248	0.0
0.76985473234	0.0
0.7708510322	0.0
0.77184733206	0.0
0.77284363192	0.0
0.77383993178	0.0
0.77483623164	0.0
0.7758325315	0.0
0.77682883136	0.0
0.77782513122	0.0
0.77882143108	0.0
0.77981773094	0.0
0.7808140308	0.0
0.78181033066	0.0
0.78280663052	0.0
0.78380293038	0.0
0.78479923024	0.0
0.7857955301	0.0
0.78679182996	0.0
0.78778812982	0.0
0.78878442968	0.0
0.78978072954	0.0
0.7907770294	0.0
0.79177332926	0.0
0.79276962912	0.0
0.79376592898	0.0
0.79476222884	0.0
0.7957585287	0.0
0.79675482856	0.0
0.79775112842	0.0
0.79874742828	0.0
0.79974372814	0.0
0.800740028	0.0
0.80173632786	0.0
0.80273262772	0.0
0.80372892758	0.0
0.80472522744	0.0
0.8057215273	0.0
0.80671782716	0.0
0.80771412702	0.0
0.80871042688	0.0
0.80970672674	0.0
0.8107030266	0.0
0.81169932646	0.0
0.81269562632	0.0
0.81369192618	0.0
0.81468822604	0.0
0.8156845259	0.0
0.81668082576	0.0
0.81767712562	0.00100371388188
0.81867342548	0.0
0.81966972534	0.0
0.8206660252	0.0
0.82166232506	0.0
0.82265862492	0.0
0.82365492478	0.0
0.82465122464	0.0
0.8256475245	0.0
0.82664382436	0.0
0.82764012422	0.0
0.82863642408	0.0
0.82963272394	0.0
0.8306290238	0.0
0.83162532366	0.0
0.83262162352	0.0
0.83361792338	0.0
0.83461422324	0.0
0.8356105231	0.0
0.83660682296	0.0
0.83760312282	0.0
0.83859942268	0.0
0.83959572254	0.0
0.8405920224	0.0
0.84158832226	0.0
0.84258462212	0.0
0.84358092198	0.0
0.84457722184	0.0
0.8455735217	0.0
0.84656982156	0.0
0.84756612142	0.0
0.84856242128	0.0
0.84955872114	0.0
0.850555021	0.0
0.85155132086	0.0
0.85254762072	0.0
0.85354392058	0.0
0.85454022044	0.0
0.8555365203	0.0
0.85653282016	0.0
0.85752912002	0.0
0.85852541988	0.0
0.85952171974	0.0
0.8605180196	0.0
0.86151431946	0.0
0.86251061932	0.0
0.86350691918	0.0
0.86450321904	0.0
0.8654995189	0.0
0.86649581876	0.0
0.86749211862	0.0
0.86848841848	0.0
0.86948471834	0.0
0.8704810182	0.0
0.87147731806	0.0
0.87247361792	0.0
0.87346991778	0.0
0.87446621764	0.0
0.8754625175	0.0
0.87645881736	0.0
0.87745511722	0.0
0.87845141708	0.0
0.87944771694	0.0
0.8804440168	0.0
0.88144031666	0.0
0.88243661652	0.0
0.88343291638	0.0
0.88442921624	0.0
0.8854255161	0.0
0.88642181596	0.0
0.88741811582	0.0
0.88841441568	0.0
0.88941071554	0.0
0.8904070154	0.0
0.89140331526	0.0
0.89239961512	0.0
0.89339591498	0.0
0.89439221484	0.0
0.8953885147	0.0
0.89638481456	0.0
0.89738111442	0.0
0.89837741428	0.0
0.89937371414	0.0
0.900370014	0.0
0.90136631386	0.0
0.90236261372	0.0
0.90335891358	0.0
0.90435521344	0.0
0.9053515133	0.0
0.90634781316	0.0
0.90734411302	0.0
0.90834041288	0.0
0.90933671274	0.0
0.9103330126	0.0
0.91132931246	0.0
0.91232561232	0.0
0.91332191218	0.0
0.91431821204	0.0
0.9153145119	0.0
0.91631081176	0.0
0.91730711162	0.0
0.91830341148	0.0
0.91929971134	0.0
0.9202960112	0.0
0.92129231106	0.0
0.92228861092	0.0
0.92328491078	0.0
0.92428121064	0.0
0.9252775105	0.0
0.92627381036	0.0
0.92727011022	0.0
0.92826641008	0.0
0.92926270994	0.0
0.9302590098	0.0
0.93125530966	0.0
0.93225160952	0.0
0.93324790938	0.0
0.93424420924	0.0
0.9352405091	0.0
0.93623680896	0.0
0.93723310882	0.0
0.93822940868	0.0
0.93922570854	0.0
0.9402220084	0.0
0.94121830826	0.0
0.94221460812	0.0
0.94321090798	0.0
0.94420720784	0.0
0.9452035077	0.0
0.94619980756	0.0
0.94719610742	0.0
0.94819240728	0.0
0.94918870714	0.0
0.950185007	0.0
0.95118130686	0.0
0.95217760672	0.0
0.95317390658	0.0
0.95417020644	0.0
0.9551665063	0.0
0.95616280616	0.0
0.95715910602	0.0
0.95815540588	0.0
0.95915170574	0.0
0.9601480056	0.0
0.96114430546	0.0
0.96214060532	0.0
0.96313690518	0.0
0.96413320504	0.0
0.9651295049	0.0
0.96612580476	0.0
0.96712210462	0.0
0.96811840448	0.0
0.96911470434	0.0
0.9701110042	0.0
0.97110730406	0.0
0.97210360392	0.0
0.97309990378	0.0
0.97409620364	0.0
0.9750925035	0.0
0.97608880336	0.0
0.97708510322	0.0
0.97808140308	0.0
0.97907770294	0.0
0.9800740028	0.0
0.98107030266	0.0
0.98206660252	0.0
0.98306290238	0.0
0.98405920224	0.0
0.9850555021	0.0
0.98605180196	0.0
0.98704810182	0.0
0.98804440168	0.0
0.98904070154	0.0
0.9900370014	0.0
0.99103330126	0.0
0.99202960112	0.0
0.99302590098	0.0
0.99402220084	0.0
0.9950185007	0.0
0.99601480056	0.0
0.99701110042	0.0
0.99800740028	0.0
0.99900370014	2.25634880647


==> figs/posterior_var_plots/binned_posterior_var_nu_3.85662.dat <==
0.0031513	0.232733412804
0.0041481487	3.28936577838
0.0051449974	12.7321227384
0.0061418461	27.7434278642
0.0071386948	47.4274581489
0.0081355435	68.5730943924
0.0091323922	84.8012341291
0.0101292409	93.5437845282
0.0111260896	90.9857233099
0.0121229383	87.1014829031
0.013119787	78.5585615952
0.0141166357	64.4972501845
0.0151134844	53.6149568134
0.0161103331	50.2894772296
0.0171071818	36.1067833062
0.0181040305	29.197008533
0.0191008792	31.8804649091
0.0200977279	19.360009197
0.0210945766	15.5730754326
0.0220914253	12.4973830031
0.023088274	10.2242195832
0.0240851227	18.1853073591
0.0250819714	6.9348538048
0.0260788201	5.62572835777
0.0270756688	4.69278838403
0.0280725175	3.9925818231
0.0290693662	3.08873352596
0.0300662149	2.69750063375
0.0310630636	2.32332148299
0.0320599123	11.8433218602
0.033056761	1.58499479409
0.0340536097	1.37633725158
0.0350504584	1.17369867664
0.0360473071	0.976075908009
0.0370441558	0.886794555683
0.0380410045	0.754377269088
0.0390378532	0.679140174432
0.0400347019	0.573808241913
0.0410315506	0.510609082401
0.0420283993	0.406280311145
0.043025248	0.393239214737
0.0440220967	0.35612224804
0.0450189454	0.30797050746
0.0460157941	0.280885153384
0.0470126428	7.91694868038
0.0480094915	0.257812444356
0.0490063402	0.189597478534
0.0500031889	0.175553220865
0.0510000376	0.143452060478
0.0519968863	0.141445737954
0.052993735	0.103325609995
0.0539905837	0.100316126209
0.0549874324	0.0983098036844
0.0559842811	0.0581833532009
0.0569811298	0.059186514463
0.0579779785	0.0712244496081
0.0589748272	0.0862718685393
0.0599716759	0.0581833532009
0.0609685246	0.0501580631043
0.0619653733	0.0642023207735
0.062962222	0.0511612243663
0.0639590707	0.035110644173
0.0649559194	0.047148579318
0.0659527681	0.0421327730076
0.0669496168	0.0341074829109
0.0679464655	0.0341074829109
0.0689433142	0.0170537414554
0.0699401629	0.023072709028
0.0709370116	0.035110644173
0.0719338603	0.0210663865038
0.072930709	0.0200632252417
0.0739275577	0.0160505801934
0.0749244064	0.012037935145
0.0759212551	0.0160505801934
0.0769181038	0.012037935145
0.0779149525	0.0140442576692
0.0789118012	0.00802529009668
0.0799086499	0.0180569027175
0.0809054986	0.0220695477659
0.0819023473	0.00802529009668
0.082899196	0.0100316126209
0.0838960447	0.012037935145
0.0848928934	0.0130410964071
0.0858897421	0.00802529009668
0.0868865908	0.0130410964071
0.0878834395	0.00601896757251
0.0888802882	0.00902845135877
0.0898771369	0.0070221288346
0.0908739856	3.98756601679
0.0918708343	0.00601896757251
0.092867683	0.00300948378626
0.0938645317	0.00100316126209
0.0948613804	0.00401264504834
0.0958582291	0.00401264504834
0.0968550778	0.00200632252417
0.0978519265	0.00802529009668
0.0988487752	0.00501580631043
0.0998456239	0.00601896757251
0.1008424726	0.00501580631043
0.1018393213	0.00401264504834
0.10283617	0.00300948378626
0.1038330187	0.00200632252417
0.1048298674	0.00501580631043
0.1058267161	0.00300948378626
0.1068235648	0.00100316126209
0.1078204135	0.00200632252417
0.1088172622	0.0
0.1098141109	0.00601896757251
0.1108109596	0.00100316126209
0.1118078083	0.00200632252417
0.112804657	0.00100316126209
0.1138015057	0.00300948378626
0.1147983544	0.00200632252417
0.1157952031	0.00200632252417
0.1167920518	0.00100316126209
0.1177889005	0.0
0.1187857492	0.00100316126209
0.1197825979	0.00100316126209
0.1207794466	0.00401264504834
0.1217762953	0.0
0.122773144	0.00300948378626
0.1237699927	0.0
0.1247668414	0.00100316126209
0.1257636901	0.00300948378626
0.1267605388	0.0
0.1277573875	0.00100316126209
0.1287542362	0.0
0.1297510849	0.00100316126209
0.1307479336	0.0
0.1317447823	0.00200632252417
0.132741631	0.0
0.1337384797	0.0
0.1347353284	0.00100316126209
0.1357321771	0.0
0.1367290258	0.0
0.1377258745	0.0
0.1387227232	0.0
0.1397195719	0.0
0.1407164206	0.0
0.1417132693	0.00100316126209
0.142710118	0.0
0.1437069667	0.0
0.1447038154	0.00200632252417
0.1457006641	0.00200632252417
0.1466975128	0.0
0.1476943615	0.0
0.1486912102	0.00100316126209
0.1496880589	0.0
0.1506849076	0.0
0.1516817563	0.00200632252417
0.152678605	0.00100316126209
0.1536754537	0.0
0.1546723024	0.0
0.1556691511	0.0
0.1566659998	0.00100316126209
0.1576628485	0.00300948378626
0.1586596972	0.00100316126209
0.1596565459	0.0
0.1606533946	0.0
0.1616502433	0.0
0.162647092	0.0
0.1636439407	0.0
0.1646407894	0.00100316126209
0.1656376381	0.00100316126209
0.1666344868	0.0
0.1676313355	0.0
0.1686281842	0.0
0.1696250329	0.00100316126209
0.1706218816	0.0
0.1716187303	0.00100316126209
0.172615579	0.0
0.1736124277	0.0
0.1746092764	0.00100316126209
0.1756061251	0.0
0.1766029738	0.00200632252417
0.1775998225	0.00200632252417
0.1785966712	0.0
0.1795935199	0.0
0.1805903686	0.0
0.1815872173	0.0
0.182584066	0.0
0.1835809147	0.00200632252417
0.1845777634	0.00100316126209
0.1855746121	0.0
0.1865714608	0.0
0.1875683095	0.0
0.1885651582	0.00100316126209
0.1895620069	0.0
0.1905588556	0.0
0.1915557043	0.0
0.192552553	0.0
0.1935494017	0.0
0.1945462504	0.0
0.1955430991	0.0
0.1965399478	0.0
0.1975367965	0.0
0.1985336452	0.00100316126209
0.1995304939	0.0
0.2005273426	0.00300948378626
0.2015241913	0.0
0.20252104	0.00200632252417
0.2035178887	0.0
0.2045147374	0.00100316126209
0.2055115861	0.00100316126209
0.2065084348	0.0
0.2075052835	0.0
0.2085021322	0.0
0.2094989809	0.0
0.2104958296	0.00100316126209
0.2114926783	0.0
0.212489527	0.0
0.2134863757	0.0
0.2144832244	0.0
0.2154800731	0.0
0.2164769218	0.0
0.2174737705	0.0
0.2184706192	0.0
0.2194674679	0.0
0.2204643166	0.0
0.2214611653	0.00100316126209
0.222458014	0.00100316126209
0.2234548627	0.0
0.2244517114	0.0
0.2254485601	0.00100316126209
0.2264454088	0.0
0.2274422575	0.0
0.2284391062	0.0
0.2294359549	0.0
0.2304328036	0.0
0.2314296523	0.0
0.232426501	0.0
0.2334233497	0.0
0.2344201984	0.0
0.2354170471	0.0
0.2364138958	0.0
0.2374107445	0.0
0.2384075932	0.0
0.2394044419	0.00100316126209
0.2404012906	0.0
0.2413981393	0.0
0.242394988	0.0
0.2433918367	0.00100316126209
0.2443886854	0.0
0.2453855341	0.0
0.2463823828	0.0
0.2473792315	0.00100316126209
0.2483760802	0.0
0.2493729289	0.0
0.2503697776	0.0
0.2513666263	0.0
0.252363475	0.0
0.2533603237	0.0
0.2543571724	0.0
0.2553540211	0.0
0.2563508698	0.0
0.2573477185	0.0
0.2583445672	0.0
0.2593414159	0.0
0.2603382646	0.0
0.2613351133	0.00100316126209
0.262331962	0.00100316126209
0.2633288107	0.0
0.2643256594	0.0
0.2653225081	0.0
0.2663193568	0.0
0.2673162055	0.0
0.2683130542	0.0
0.2693099029	0.0
0.2703067516	0.0
0.2713036003	0.0
0.272300449	0.0
0.2732972977	0.0
0.2742941464	0.0
0.2752909951	0.0
0.2762878438	0.0
0.2772846925	0.0
0.2782815412	0.0
0.2792783899	0.00100316126209
0.2802752386	0.0
0.2812720873	0.0
0.282268936	0.0
0.2832657847	0.0
0.2842626334	0.0
0.2852594821	0.0
0.2862563308	0.0
0.2872531795	0.0
0.2882500282	0.0
0.2892468769	0.0
0.2902437256	0.0
0.2912405743	0.0
0.292237423	0.0
0.2932342717	0.0
0.2942311204	0.0
0.2952279691	0.0
0.2962248178	0.00100316126209
0.2972216665	0.0
0.2982185152	0.00100316126209
0.2992153639	0.0
0.3002122126	0.0
0.3012090613	0.0
0.30220591	0.0
0.3032027587	0.0
0.3041996074	0.0
0.3051964561	0.0
0.3061933048	0.0
0.3071901535	0.0
0.3081870022	0.0
0.3091838509	0.0
0.3101806996	0.0
0.3111775483	0.0
0.312174397	0.0
0.3131712457	0.0
0.3141680944	0.0
0.3151649431	0.0
0.3161617918	0.0
0.3171586405	0.0
0.3181554892	0.0
0.3191523379	0.0
0.3201491866	0.0
0.3211460353	0.0
0.322142884	0.0
0.3231397327	0.0
0.3241365814	0.0
0.3251334301	0.0
0.3261302788	0.0
0.3271271275	0.0
0.3281239762	0.0
0.3291208249	0.0
0.3301176736	0.0
0.3311145223	0.0
0.332111371	0.0
0.3331082197	0.0
0.3341050684	0.0
0.3351019171	0.0
0.3360987658	0.0
0.3370956145	0.0
0.3380924632	0.0
0.3390893119	0.0
0.3400861606	0.0
0.3410830093	0.0
0.342079858	0.0
0.3430767067	0.0
0.3440735554	0.0
0.3450704041	0.0
0.3460672528	0.0
0.3470641015	0.0
0.3480609502	0.0
0.3490577989	0.0
0.3500546476	0.0
0.3510514963	0.0
0.352048345	0.0
0.3530451937	0.0
0.3540420424	0.0
0.3550388911	0.0
0.3560357398	0.0
0.3570325885	0.0
0.3580294372	0.0
0.3590262859	0.0
0.3600231346	0.0
0.3610199833	0.0
0.362016832	0.0
0.3630136807	0.0
0.3640105294	0.0
0.3650073781	0.0
0.3660042268	0.0
0.3670010755	0.0
0.3679979242	0.0
0.3689947729	0.0
0.3699916216	0.0
0.3709884703	0.0
0.371985319	0.0
0.3729821677	0.0
0.3739790164	0.0
0.3749758651	0.0
0.3759727138	0.0
0.3769695625	0.0
0.3779664112	0.0
0.3789632599	0.0
0.3799601086	0.0
0.3809569573	0.0
0.381953806	0.0
0.3829506547	0.0
0.3839475034	0.0
0.3849443521	0.0
0.3859412008	0.0
0.3869380495	0.0
0.3879348982	0.0
0.3889317469	0.0
0.3899285956	0.0
0.3909254443	0.0
0.391922293	0.0
0.3929191417	0.0
0.3939159904	0.0
0.3949128391	0.0
0.3959096878	0.0
0.3969065365	0.0
0.3979033852	0.0
0.3989002339	0.0
0.3998970826	0.0
0.4008939313	0.0
0.40189078	0.0
0.4028876287	0.0
0.4038844774	0.0
0.4048813261	0.0
0.4058781748	0.0
0.4068750235	0.0
0.4078718722	0.0
0.4088687209	0.0
0.4098655696	0.0
0.4108624183	0.0
0.411859267	0.0
0.4128561157	0.0
0.4138529644	0.0
0.4148498131	0.0
0.4158466618	0.0
0.4168435105	0.0
0.4178403592	0.0
0.4188372079	0.0
0.4198340566	0.0
0.4208309053	0.0
0.421827754	0.0
0.4228246027	0.0
0.4238214514	0.0
0.4248183001	0.0
0.4258151488	0.0
0.4268119975	0.0
0.4278088462	0.0
0.4288056949	0.0
0.4298025436	0.0
0.4307993923	0.0
0.431796241	0.0
0.4327930897	0.0
0.4337899384	0.0
0.4347867871	0.0
0.4357836358	0.0
0.4367804845	0.0
0.4377773332	0.0
0.4387741819	0.0
0.4397710306	0.0
0.4407678793	0.0
0.441764728	0.0
0.4427615767	0.0
0.4437584254	0.0
0.4447552741	0.0
0.4457521228	0.0
0.4467489715	0.0
0.4477458202	0.0
0.4487426689	0.0
0.4497395176	0.0
0.4507363663	0.0
0.451733215	0.0
0.4527300637	0.0
0.4537269124	0.0
0.4547237611	0.0
0.4557206098	0.0
0.4567174585	0.0
0.4577143072	0.0
0.4587111559	0.0
0.4597080046	0.0
0.4607048533	0.0
0.461701702	0.0
0.4626985507	0.0
0.4636953994	0.0
0.4646922481	0.0
0.4656890968	0.0
0.4666859455	0.0
0.4676827942	0.0
0.4686796429	0.0
0.4696764916	0.0
0.4706733403	0.0
0.471670189	0.0
0.4726670377	0.0
0.4736638864	0.0
0.4746607351	0.0
0.4756575838	0.0
0.4766544325	0.0
0.4776512812	0.0
0.4786481299	0.0
0.4796449786	0.0
0.4806418273	0.0
0.481638676	0.0
0.4826355247	0.0
0.4836323734	0.0
0.4846292221	0.0
0.4856260708	0.0
0.4866229195	0.0
0.4876197682	0.0
0.4886166169	0.0
0.4896134656	0.0
0.4906103143	0.0
0.491607163	0.0
0.4926040117	0.0
0.4936008604	0.0
0.4945977091	0.0
0.4955945578	0.0
0.4965914065	0.0
0.4975882552	0.0
0.4985851039	0.0
0.4995819526	0.0
0.5005788013	0.0
0.50157565	0.0
0.5025724987	0.0
0.5035693474	0.0
0.5045661961	0.0
0.5055630448	0.0
0.5065598935	0.0
0.5075567422	0.0
0.5085535909	0.0
0.5095504396	0.0
0.5105472883	0.0
0.511544137	0.0
0.5125409857	0.0
0.5135378344	0.0
0.5145346831	0.0
0.5155315318	0.0
0.5165283805	0.0
0.5175252292	0.0
0.5185220779	0.0
0.5195189266	0.0
0.5205157753	0.0
0.521512624	0.0
0.5225094727	0.0
0.5235063214	0.0
0.5245031701	0.0
0.5255000188	0.00100316126209
0.5264968675	0.0
0.5274937162	0.0
0.5284905649	0.0
0.5294874136	0.0
0.5304842623	0.0
0.531481111	0.0
0.5324779597	0.0
0.5334748084	0.0
0.5344716571	0.0
0.5354685058	0.0
0.5364653545	0.0
0.5374622032	0.0
0.5384590519	0.0
0.5394559006	0.0
0.5404527493	0.0
0.541449598	0.0
0.5424464467	0.0
0.5434432954	0.0
0.5444401441	0.0
0.5454369928	0.0
0.5464338415	0.0
0.5474306902	0.0
0.5484275389	0.0
0.5494243876	0.0
0.5504212363	0.0
0.551418085	0.0
0.5524149337	0.0
0.5534117824	0.0
0.5544086311	0.0
0.5554054798	0.0
0.5564023285	0.0
0.5573991772	0.0
0.5583960259	0.0
0.5593928746	0.0
0.5603897233	0.0
0.561386572	0.0
0.5623834207	0.0
0.5633802694	0.0
0.5643771181	0.0
0.5653739668	0.0
0.5663708155	0.0
0.5673676642	0.0
0.5683645129	0.0
0.5693613616	0.0
0.5703582103	0.0
0.571355059	0.0
0.5723519077	0.0
0.5733487564	0.0
0.5743456051	0.0
0.5753424538	0.0
0.5763393025	0.0
0.5773361512	0.0
0.5783329999	0.0
0.5793298486	0.0
0.5803266973	0.0
0.581323546	0.0
0.5823203947	0.0
0.5833172434	0.0
0.5843140921	0.0
0.5853109408	0.0
0.5863077895	0.0
0.5873046382	0.0
0.5883014869	0.0
0.5892983356	0.0
0.5902951843	0.0
0.591292033	0.0
0.5922888817	0.0
0.5932857304	0.0
0.5942825791	0.0
0.5952794278	0.0
0.5962762765	0.0
0.5972731252	0.0
0.5982699739	0.0
0.5992668226	0.00100316126209
0.6002636713	0.0
0.60126052	0.0
0.6022573687	0.0
0.6032542174	0.0
0.6042510661	0.0
0.6052479148	0.0
0.6062447635	0.0
0.6072416122	0.0
0.6082384609	0.0
0.6092353096	0.0
0.6102321583	0.0
0.611229007	0.0
0.6122258557	0.0
0.6132227044	0.0
0.6142195531	0.0
0.6152164018	0.0
0.6162132505	0.0
0.6172100992	0.0
0.6182069479	0.0
0.6192037966	0.0
0.6202006453	0.0
0.621197494	0.0
0.6221943427	0.0
0.6231911914	0.0
0.6241880401	0.0
0.6251848888	0.0
0.6261817375	0.0
0.6271785862	0.0
0.6281754349	0.0
0.6291722836	0.0
0.6301691323	0.0
0.631165981	0.0
0.6321628297	0.0
0.6331596784	0.0
0.6341565271	0.0
0.6351533758	0.0
0.6361502245	0.0
0.6371470732	0.0
0.6381439219	0.0
0.6391407706	0.0
0.6401376193	0.0
0.641134468	0.0
0.6421313167	0.0
0.6431281654	0.0
0.6441250141	0.0
0.6451218628	0.0
0.6461187115	0.0
0.6471155602	0.0
0.6481124089	0.0
0.6491092576	0.0
0.6501061063	0.0
0.651102955	0.0
0.6520998037	0.0
0.6530966524	0.0
0.6540935011	0.0
0.6550903498	0.0
0.6560871985	0.0
0.6570840472	0.0
0.6580808959	0.0
0.6590777446	0.0
0.6600745933	0.0
0.661071442	0.0
0.6620682907	0.0
0.6630651394	0.0
0.6640619881	0.0
0.6650588368	0.0
0.6660556855	0.0
0.6670525342	0.0
0.6680493829	0.0
0.6690462316	0.0
0.6700430803	0.0
0.671039929	0.0
0.6720367777	0.0
0.6730336264	0.0
0.6740304751	0.0
0.6750273238	0.0
0.6760241725	0.0
0.6770210212	0.0
0.6780178699	0.0
0.6790147186	0.0
0.6800115673	0.0
0.681008416	0.0
0.6820052647	0.0
0.6830021134	0.0
0.6839989621	0.0
0.6849958108	0.0
0.6859926595	0.0
0.6869895082	0.0
0.6879863569	0.0
0.6889832056	0.0
0.6899800543	0.0
0.690976903	0.0
0.6919737517	0.0
0.6929706004	0.0
0.6939674491	0.0
0.6949642978	0.0
0.6959611465	0.0
0.6969579952	0.0
0.6979548439	0.0
0.6989516926	0.0
0.6999485413	0.0
0.70094539	0.0
0.7019422387	0.0
0.7029390874	0.0
0.7039359361	0.0
0.7049327848	0.0
0.7059296335	0.0
0.7069264822	0.0
0.7079233309	0.0
0.7089201796	0.0
0.7099170283	0.0
0.710913877	0.0
0.7119107257	0.0
0.7129075744	0.0
0.7139044231	0.0
0.7149012718	0.0
0.7158981205	0.0
0.7168949692	0.0
0.7178918179	0.0
0.7188886666	0.0
0.7198855153	0.0
0.720882364	0.0
0.7218792127	0.0
0.7228760614	0.0
0.7238729101	0.0
0.7248697588	0.0
0.7258666075	0.0
0.7268634562	0.0
0.7278603049	0.0
0.7288571536	0.0
0.7298540023	0.0
0.730850851	0.0
0.7318476997	0.0
0.7328445484	0.0
0.7338413971	0.0
0.7348382458	0.0
0.7358350945	0.0
0.7368319432	0.0
0.7378287919	0.0
0.7388256406	0.0
0.7398224893	0.0
0.740819338	0.0
0.7418161867	0.0
0.7428130354	0.0
0.7438098841	0.0
0.7448067328	0.0
0.7458035815	0.0
0.7468004302	0.0
0.7477972789	0.0
0.7487941276	0.0
0.7497909763	0.0
0.750787825	0.0
0.7517846737	0.0
0.7527815224	0.0
0.7537783711	0.0
0.7547752198	0.0
0.7557720685	0.0
0.7567689172	0.0
0.7577657659	0.0
0.7587626146	0.0
0.7597594633	0.0
0.760756312	0.0
0.7617531607	0.0
0.7627500094	0.0
0.7637468581	0.0
0.7647437068	0.0
0.7657405555	0.0
0.7667374042	0.0
0.7677342529	0.0
0.7687311016	0.0
0.7697279503	0.0
0.770724799	0.0
0.7717216477	0.0
0.7727184964	0.0
0.7737153451	0.0
0.7747121938	0.0
0.7757090425	0.0
0.7767058912	0.0
0.7777027399	0.0
0.7786995886	0.0
0.7796964373	0.0
0.780693286	0.0
0.7816901347	0.0
0.7826869834	0.0
0.7836838321	0.0
0.7846806808	0.0
0.7856775295	0.0
0.7866743782	0.0
0.7876712269	0.0
0.7886680756	0.0
0.7896649243	0.0
0.790661773	0.0
0.7916586217	0.0
0.7926554704	0.0
0.7936523191	0.0
0.7946491678	0.0
0.7956460165	0.0
0.7966428652	0.0
0.7976397139	0.0
0.7986365626	0.0
0.7996334113	0.0
0.80063026	0.0
0.8016271087	0.0
0.8026239574	0.0
0.8036208061	0.0
0.8046176548	0.0
0.8056145035	0.0
0.8066113522	0.0
0.8076082009	0.0
0.8086050496	0.0
0.8096018983	0.0
0.810598747	0.0
0.8115955957	0.0
0.8125924444	0.0
0.8135892931	0.0
0.8145861418	0.0
0.8155829905	0.0
0.8165798392	0.0
0.8175766879	0.0
0.8185735366	0.0
0.8195703853	0.0
0.820567234	0.0
0.8215640827	0.0
0.8225609314	0.0
0.8235577801	0.0
0.8245546288	0.0
0.8255514775	0.0
0.8265483262	0.0
0.8275451749	0.0
0.8285420236	0.0
0.8295388723	0.0
0.830535721	0.0
0.8315325697	0.0
0.8325294184	0.0
0.8335262671	0.0
0.8345231158	0.0
0.8355199645	0.0
0.8365168132	0.0
0.8375136619	0.0
0.8385105106	0.0
0.8395073593	0.0
0.840504208	0.0
0.8415010567	0.0
0.8424979054	0.0
0.8434947541	0.0
0.8444916028	0.0
0.8454884515	0.0
0.8464853002	0.0
0.8474821489	0.0
0.8484789976	0.0
0.8494758463	0.0
0.850472695	0.0
0.8514695437	0.0
0.8524663924	0.0
0.8534632411	0.0
0.8544600898	0.0
0.8554569385	0.0
0.8564537872	0.0
0.8574506359	0.0
0.8584474846	0.0
0.8594443333	0.0
0.860441182	0.0
0.8614380307	0.0
0.8624348794	0.0
0.8634317281	0.0
0.8644285768	0.0
0.8654254255	0.0
0.8664222742	0.0
0.8674191229	0.0
0.8684159716	0.0
0.8694128203	0.0
0.870409669	0.0
0.8714065177	0.0
0.8724033664	0.0
0.8734002151	0.0
0.8743970638	0.0
0.8753939125	0.0
0.8763907612	0.0
0.8773876099	0.0
0.8783844586	0.0
0.8793813073	0.0
0.880378156	0.0
0.8813750047	0.0
0.8823718534	0.0
0.8833687021	0.0
0.8843655508	0.0
0.8853623995	0.0
0.8863592482	0.0
0.8873560969	0.0
0.8883529456	0.0
0.8893497943	0.0
0.890346643	0.0
0.8913434917	0.0
0.8923403404	0.0
0.8933371891	0.0
0.8943340378	0.0
0.8953308865	0.0
0.8963277352	0.0
0.8973245839	0.0
0.8983214326	0.0
0.8993182813	0.0
0.90031513	0.0
0.9013119787	0.0
0.9023088274	0.0
0.9033056761	0.0
0.9043025248	0.0
0.9052993735	0.0
0.9062962222	0.0
0.9072930709	0.0
0.9082899196	0.0
0.9092867683	0.0
0.910283617	0.0
0.9112804657	0.0
0.9122773144	0.0
0.9132741631	0.0
0.9142710118	0.0
0.9152678605	0.0
0.9162647092	0.0
0.9172615579	0.0
0.9182584066	0.0
0.9192552553	0.0
0.920252104	0.0
0.9212489527	0.0
0.9222458014	0.0
0.9232426501	0.0
0.9242394988	0.0
0.9252363475	0.0
0.9262331962	0.0
0.9272300449	0.0
0.9282268936	0.0
0.9292237423	0.0
0.930220591	0.0
0.9312174397	0.0
0.9322142884	0.0
0.9332111371	0.0
0.9342079858	0.0
0.9352048345	0.0
0.9362016832	0.0
0.9371985319	0.0
0.9381953806	0.0
0.9391922293	0.0
0.940189078	0.0
0.9411859267	0.0
0.9421827754	0.0
0.9431796241	0.0
0.9441764728	0.0
0.9451733215	0.0
0.9461701702	0.0
0.9471670189	0.0
0.9481638676	0.0
0.9491607163	0.0
0.950157565	0.0
0.9511544137	0.0
0.9521512624	0.0
0.9531481111	0.0
0.9541449598	0.0
0.9551418085	0.0
0.9561386572	0.0
0.9571355059	0.0
0.9581323546	0.0
0.9591292033	0.0
0.960126052	0.0
0.9611229007	0.0
0.9621197494	0.0
0.9631165981	0.0
0.9641134468	0.0
0.9651102955	0.0
0.9661071442	0.0
0.9671039929	0.0
0.9681008416	0.0
0.9690976903	0.0
0.970094539	0.0
0.9710913877	0.0
0.9720882364	0.0
0.9730850851	0.0
0.9740819338	0.0
0.9750787825	0.0
0.9760756312	0.0
0.9770724799	0.0
0.9780693286	0.0
0.9790661773	0.0
0.980063026	0.0
0.9810598747	0.0
0.9820567234	0.0
0.9830535721	0.0
0.9840504208	0.0
0.9850472695	0.0
0.9860441182	0.0
0.9870409669	0.0
0.9880378156	0.0
0.9890346643	0.0
0.990031513	0.0
0.9910283617	0.0
0.9920252104	0.0
0.9930220591	0.0
0.9940189078	0.0
0.9950157565	0.0
0.9960126052	0.0
0.9970094539	0.0
0.9980063026	0.0
0.9990031513	1.01118655218


==> figs/posterior_var_plots/binned_posterior_var_nu_4.8939.dat <==
0.00254881	0.416060459059
0.00354626119	7.12215301483
0.00454371238	25.8468787831
0.00554116357	52.686287336
0.00653861476	85.0096735059
0.00753606595	112.068641675
0.00853351714	121.035496484
0.00953096833	115.231703719
0.01052841952	100.177332988
0.01152587071	83.026619077
0.0125233219	62.3158312138
0.01352077309	52.2993009813
0.01451822428	35.9446159967
0.01551567547	33.6387387537
0.01651312666	20.0601294586
0.01751057785	14.9962225219
0.01850802904	11.1403947495
0.01950548023	17.1477062452
0.02050293142	6.33514708624
0.02150038261	5.01778939178
0.0224978338	3.7696080146
0.02349528499	11.6015701981
0.02449273618	2.17053227437
0.02549018737	1.80760724743
0.02648763856	1.43966944388
0.02748508975	1.18702550247
0.02848254094	0.909317677991
0.02947999213	0.730862830491
0.03047744332	0.61155874705
0.03147489451	7.5301930313
0.0324723457	0.416060459059
0.03346979689	0.353902029031
0.03446724808	0.263672049958
0.03546469927	0.245626054143
0.03646215046	0.203518730576
0.03745960165	0.16842929427
0.03845705284	0.152388409101
0.03945450403	0.124316860056
0.04045195522	0.109278530211
0.04144940641	0.0892274237499
0.0424468576	0.0681737619662
0.04344430879	0.0751916492275
0.04444175998	0.0591507640589
0.04543921117	0.0471201001825
0.04643666236	0.0431098788904
0.04743411355	4.40422553408
0.04843156474	0.0350894363062
0.04942901593	0.0270689937219
0.05042646712	0.0260664383989
0.05142391831	0.0180459958146
0.0524213695	0.0200511064607
0.05341882069	0.0210536617837
0.05441627188	0.0180459958146
0.05541372307	0.0110281085534
0.05641117426	0.0170434404916
0.05740862545	0.0150383298455
0.05840607664	0.0130332191994
0.05940352783	0.0100255532303
0.06040097902	0.0110281085534
0.06139843021	0.0100255532303
0.0623958814	0.0060153319382
0.06339333259	0.0090229979073
0.06439078378	0.00802044258426
0.06538823497	0.0060153319382
0.06638568616	0.00501277661516
0.06738313735	0.00401022129213
0.06838058854	0.00501277661516
0.06937803973	0.00100255532303
0.07037549092	0.00100255532303
0.07137294211	0.00100255532303
0.0723703933	0.00200511064607
0.07336784449	0.0030076659691
0.07436529568	0.00200511064607
0.07536274687	0.00501277661516
0.07636019806	0.0
0.07735764925	0.00200511064607
0.07835510044	0.00401022129213
0.07935255163	0.00100255532303
0.08035000282	0.00100255532303
0.08134745401	0.00100255532303
0.0823449052	0.00100255532303
0.08334235639	0.00100255532303
0.08433980758	0.0
0.08533725877	0.0
0.08633470996	0.0
0.08733216115	0.0
0.08832961234	0.00200511064607
0.08932706353	0.0
0.09032451472	1.79156636226
0.09132196591	0.0
0.0923194171	0.0
0.09331686829	0.0
0.09431431948	0.00100255532303
0.09531177067	0.0
0.09630922186	0.00200511064607
0.09730667305	0.00100255532303
0.09830412424	0.0
0.09930157543	0.0
0.10029902662	0.0
0.10129647781	0.0
0.102293929	0.00100255532303
0.10329138019	0.0
0.10428883138	0.0
0.10528628257	0.0
0.10628373376	0.0
0.10728118495	0.0
0.10827863614	0.0
0.10927608733	0.0
0.11027353852	0.00100255532303
0.11127098971	0.0
0.1122684409	0.0
0.11326589209	0.0
0.11426334328	0.0
0.11526079447	0.00100255532303
0.11625824566	0.00100255532303
0.11725569685	0.0
0.11825314804	0.0
0.11925059923	0.0
0.12024805042	0.00100255532303
0.12124550161	0.0
0.1222429528	0.0
0.12324040399	0.0
0.12423785518	0.0
0.12523530637	0.0
0.12623275756	0.0
0.12723020875	0.0
0.12822765994	0.0
0.12922511113	0.0
0.13022256232	0.0
0.13122001351	0.0
0.1322174647	0.0
0.13321491589	0.0
0.13421236708	0.0
0.13520981827	0.0
0.13620726946	0.0
0.13720472065	0.0
0.13820217184	0.0
0.13919962303	0.0
0.14019707422	0.0
0.14119452541	0.0
0.1421919766	0.0
0.14318942779	0.0
0.14418687898	0.0
0.14518433017	0.0
0.14618178136	0.0
0.14717923255	0.0
0.14817668374	0.0
0.14917413493	0.0
0.15017158612	0.0
0.15116903731	0.0
0.1521664885	0.0
0.15316393969	0.0
0.15416139088	0.0
0.15515884207	0.0
0.15615629326	0.0
0.15715374445	0.0
0.15815119564	0.0
0.15914864683	0.0
0.16014609802	0.0
0.16114354921	0.0
0.1621410004	0.0
0.16313845159	0.0
0.16413590278	0.0
0.16513335397	0.0
0.16613080516	0.0
0.16712825635	0.0
0.16812570754	0.0
0.16912315873	0.0
0.17012060992	0.0
0.17111806111	0.0
0.1721155123	0.0
0.17311296349	0.00100255532303
0.17411041468	0.0
0.17510786587	0.0
0.17610531706	0.0
0.17710276825	0.0
0.17810021944	0.0
0.17909767063	0.0
0.18009512182	0.0
0.18109257301	0.0
0.1820900242	0.0
0.18308747539	0.0
0.18408492658	0.0
0.18508237777	0.0
0.18607982896	0.0
0.18707728015	0.0
0.18807473134	0.0
0.18907218253	0.0
0.19006963372	0.0
0.19106708491	0.0
0.1920645361	0.0
0.19306198729	0.0
0.19405943848	0.0
0.19505688967	0.0
0.19605434086	0.0
0.19705179205	0.0
0.19804924324	0.0
0.19904669443	0.0
0.20004414562	0.0
0.20104159681	0.0
0.202039048	0.0
0.20303649919	0.0
0.20403395038	0.0
0.20503140157	0.0
0.20602885276	0.0
0.20702630395	0.0
0.20802375514	0.0
0.20902120633	0.0
0.21001865752	0.0
0.21101610871	0.0
0.2120135599	0.0
0.21301101109	0.0
0.21400846228	0.0
0.21500591347	0.0
0.21600336466	0.0
0.21700081585	0.0
0.21799826704	0.0
0.21899571823	0.0
0.21999316942	0.0
0.22099062061	0.0
0.2219880718	0.0
0.22298552299	0.0
0.22398297418	0.0
0.22498042537	0.0
0.22597787656	0.0
0.22697532775	0.0
0.22797277894	0.0
0.22897023013	0.0
0.22996768132	0.0
0.23096513251	0.0
0.2319625837	0.0
0.23296003489	0.0
0.23395748608	0.0
0.23495493727	0.0
0.23595238846	0.0
0.23694983965	0.0
0.23794729084	0.0
0.23894474203	0.0
0.23994219322	0.0
0.24093964441	0.0
0.2419370956	0.0
0.24293454679	0.0
0.24393199798	0.0
0.24492944917	0.0
0.24592690036	0.0
0.24692435155	0.0
0.24792180274	0.0
0.24891925393	0.0
0.24991670512	0.0
0.25091415631	0.0
0.2519116075	0.0
0.25290905869	0.0
0.25390650988	0.0
0.25490396107	0.0
0.25590141226	0.0
0.25689886345	0.0
0.25789631464	0.0
0.25889376583	0.0
0.25989121702	0.0
0.26088866821	0.0
0.2618861194	0.0
0.26288357059	0.0
0.26388102178	0.0
0.26487847297	0.0
0.26587592416	0.0
0.26687337535	0.0
0.26787082654	0.0
0.26886827773	0.0
0.26986572892	0.0
0.27086318011	0.0
0.2718606313	0.0
0.27285808249	0.0
0.27385553368	0.0
0.27485298487	0.0
0.27585043606	0.0
0.27684788725	0.0
0.27784533844	0.0
0.27884278963	0.0
0.27984024082	0.0
0.28083769201	0.0
0.2818351432	0.0
0.28283259439	0.0
0.28383004558	0.0
0.28482749677	0.0
0.28582494796	0.0
0.28682239915	0.0
0.28781985034	0.0
0.28881730153	0.0
0.28981475272	0.0
0.29081220391	0.0
0.2918096551	0.0
0.29280710629	0.0
0.29380455748	0.0
0.29480200867	0.0
0.29579945986	0.0
0.29679691105	0.0
0.29779436224	0.0
0.29879181343	0.0
0.29978926462	0.0
0.30078671581	0.0
0.301784167	0.0
0.30278161819	0.0
0.30377906938	0.0
0.30477652057	0.0
0.30577397176	0.0
0.30677142295	0.0
0.30776887414	0.0
0.30876632533	0.0
0.30976377652	0.0
0.31076122771	0.0
0.3117586789	0.0
0.31275613009	0.0
0.31375358128	0.0
0.31475103247	0.0
0.31574848366	0.0
0.31674593485	0.0
0.31774338604	0.0
0.31874083723	0.0
0.31973828842	0.0
0.32073573961	0.0
0.3217331908	0.0
0.32273064199	0.0
0.32372809318	0.0
0.32472554437	0.0
0.32572299556	0.0
0.32672044675	0.0
0.32771789794	0.0
0.32871534913	0.0
0.32971280032	0.0
0.33071025151	0.0
0.3317077027	0.0
0.33270515389	0.0
0.33370260508	0.0
0.33470005627	0.0
0.33569750746	0.0
0.33669495865	0.0
0.33769240984	0.0
0.33868986103	0.0
0.33968731222	0.0
0.34068476341	0.0
0.3416822146	0.0
0.34267966579	0.0
0.34367711698	0.0
0.34467456817	0.0
0.34567201936	0.0
0.34666947055	0.0
0.34766692174	0.0
0.34866437293	0.0
0.34966182412	0.0
0.35065927531	0.0
0.3516567265	0.0
0.35265417769	0.0
0.35365162888	0.0
0.35464908007	0.0
0.35564653126	0.0
0.35664398245	0.0
0.35764143364	0.0
0.35863888483	0.0
0.35963633602	0.0
0.36063378721	0.0
0.3616312384	0.0
0.36262868959	0.0
0.36362614078	0.0
0.36462359197	0.0
0.36562104316	0.0
0.36661849435	0.0
0.36761594554	0.0
0.36861339673	0.0
0.36961084792	0.0
0.37060829911	0.0
0.3716057503	0.0
0.37260320149	0.0
0.37360065268	0.0
0.37459810387	0.0
0.37559555506	0.0
0.37659300625	0.0
0.37759045744	0.0
0.37858790863	0.0
0.37958535982	0.0
0.38058281101	0.0
0.3815802622	0.0
0.38257771339	0.0
0.38357516458	0.0
0.38457261577	0.0
0.38557006696	0.0
0.38656751815	0.0
0.38756496934	0.0
0.38856242053	0.0
0.38955987172	0.0
0.39055732291	0.0
0.3915547741	0.0
0.39255222529	0.0
0.39354967648	0.0
0.39454712767	0.0
0.39554457886	0.0
0.39654203005	0.0
0.39753948124	0.0
0.39853693243	0.0
0.39953438362	0.0
0.40053183481	0.0
0.401529286	0.0
0.40252673719	0.0
0.40352418838	0.0
0.40452163957	0.0
0.40551909076	0.0
0.40651654195	0.0
0.40751399314	0.0
0.40851144433	0.0
0.40950889552	0.0
0.41050634671	0.0
0.4115037979	0.0
0.41250124909	0.0
0.41349870028	0.0
0.41449615147	0.0
0.41549360266	0.0
0.41649105385	0.0
0.41748850504	0.0
0.41848595623	0.0
0.41948340742	0.0
0.42048085861	0.0
0.4214783098	0.0
0.42247576099	0.0
0.42347321218	0.0
0.42447066337	0.0
0.42546811456	0.0
0.42646556575	0.0
0.42746301694	0.0
0.42846046813	0.0
0.42945791932	0.0
0.43045537051	0.0
0.4314528217	0.0
0.43245027289	0.0
0.43344772408	0.0
0.43444517527	0.0
0.43544262646	0.0
0.43644007765	0.0
0.43743752884	0.0
0.43843498003	0.0
0.43943243122	0.0
0.44042988241	0.0
0.4414273336	0.0
0.44242478479	0.0
0.44342223598	0.0
0.44441968717	0.0
0.44541713836	0.0
0.44641458955	0.0
0.44741204074	0.0
0.44840949193	0.0
0.44940694312	0.0
0.45040439431	0.0
0.4514018455	0.0
0.45239929669	0.0
0.45339674788	0.0
0.45439419907	0.0
0.45539165026	0.0
0.45638910145	0.0
0.45738655264	0.0
0.45838400383	0.0
0.45938145502	0.0
0.46037890621	0.0
0.4613763574	0.0
0.46237380859	0.0
0.46337125978	0.0
0.46436871097	0.0
0.46536616216	0.0
0.46636361335	0.0
0.46736106454	0.0
0.46835851573	0.0
0.46935596692	0.0
0.47035341811	0.0
0.4713508693	0.0
0.47234832049	0.0
0.47334577168	0.0
0.47434322287	0.0
0.47534067406	0.0
0.47633812525	0.0
0.47733557644	0.0
0.47833302763	0.0
0.47933047882	0.0
0.48032793001	0.0
0.4813253812	0.0
0.48232283239	0.0
0.48332028358	0.0
0.48431773477	0.0
0.48531518596	0.0
0.48631263715	0.0
0.48731008834	0.0
0.48830753953	0.0
0.48930499072	0.0
0.49030244191	0.0
0.4912998931	0.0
0.49229734429	0.0
0.49329479548	0.0
0.49429224667	0.0
0.49528969786	0.0
0.49628714905	0.0
0.49728460024	0.0
0.49828205143	0.0
0.49927950262	0.0
0.50027695381	0.0
0.501274405	0.0
0.50227185619	0.0
0.50326930738	0.0
0.50426675857	0.0
0.50526420976	0.0
0.50626166095	0.0
0.50725911214	0.0
0.50825656333	0.0
0.50925401452	0.0
0.51025146571	0.0
0.5112489169	0.0
0.51224636809	0.0
0.51324381928	0.0
0.51424127047	0.0
0.51523872166	0.0
0.51623617285	0.0
0.51723362404	0.0
0.51823107523	0.0
0.51922852642	0.0
0.52022597761	0.0
0.5212234288	0.0
0.52222087999	0.0
0.52321833118	0.0
0.52421578237	0.0
0.52521323356	0.0
0.52621068475	0.0
0.52720813594	0.0
0.52820558713	0.0
0.52920303832	0.0
0.53020048951	0.0
0.5311979407	0.0
0.53219539189	0.0
0.53319284308	0.0
0.53419029427	0.0
0.53518774546	0.0
0.53618519665	0.0
0.53718264784	0.0
0.53818009903	0.0
0.53917755022	0.0
0.54017500141	0.0
0.5411724526	0.0
0.54216990379	0.0
0.54316735498	0.0
0.54416480617	0.0
0.54516225736	0.0
0.54615970855	0.0
0.54715715974	0.0
0.54815461093	0.0
0.54915206212	0.0
0.55014951331	0.0
0.5511469645	0.0
0.55214441569	0.0
0.55314186688	0.0
0.55413931807	0.0
0.55513676926	0.0
0.55613422045	0.0
0.55713167164	0.0
0.55812912283	0.0
0.55912657402	0.0
0.56012402521	0.0
0.5611214764	0.0
0.56211892759	0.0
0.56311637878	0.0
0.56411382997	0.0
0.56511128116	0.0
0.56610873235	0.0
0.56710618354	0.0
0.56810363473	0.0
0.56910108592	0.0
0.57009853711	0.0
0.5710959883	0.0
0.57209343949	0.0
0.57309089068	0.0
0.57408834187	0.0
0.57508579306	0.0
0.57608324425	0.0
0.57708069544	0.0
0.57807814663	0.0
0.57907559782	0.0
0.58007304901	0.0
0.5810705002	0.0
0.58206795139	0.0
0.58306540258	0.0
0.58406285377	0.0
0.58506030496	0.0
0.58605775615	0.0
0.58705520734	0.0
0.58805265853	0.0
0.58905010972	0.0
0.59004756091	0.0
0.5910450121	0.0
0.59204246329	0.0
0.59303991448	0.0
0.59403736567	0.0
0.59503481686	0.0
0.59603226805	0.0
0.59702971924	0.0
0.59802717043	0.0
0.59902462162	0.0
0.60002207281	0.0
0.601019524	0.0
0.60201697519	0.0
0.60301442638	0.0
0.60401187757	0.0
0.60500932876	0.0
0.60600677995	0.0
0.60700423114	0.0
0.60800168233	0.0
0.60899913352	0.0
0.60999658471	0.0
0.6109940359	0.0
0.61199148709	0.0
0.61298893828	0.0
0.61398638947	0.0
0.61498384066	0.0
0.61598129185	0.0
0.61697874304	0.0
0.61797619423	0.0
0.61897364542	0.0
0.61997109661	0.0
0.6209685478	0.0
0.62196599899	0.0
0.62296345018	0.0
0.62396090137	0.0
0.62495835256	0.0
0.62595580375	0.0
0.62695325494	0.0
0.62795070613	0.0
0.62894815732	0.0
0.62994560851	0.0
0.6309430597	0.0
0.63194051089	0.0
0.63293796208	0.0
0.63393541327	0.0
0.63493286446	0.0
0.63593031565	0.0
0.63692776684	0.0
0.63792521803	0.0
0.63892266922	0.0
0.63992012041	0.0
0.6409175716	0.0
0.64191502279	0.0
0.64291247398	0.0
0.64390992517	0.0
0.64490737636	0.0
0.64590482755	0.0
0.64690227874	0.0
0.64789972993	0.0
0.64889718112	0.0
0.64989463231	0.0
0.6508920835	0.0
0.65188953469	0.0
0.65288698588	0.0
0.65388443707	0.0
0.65488188826	0.0
0.65587933945	0.0
0.65687679064	0.0
0.65787424183	0.0
0.65887169302	0.0
0.65986914421	0.0
0.6608665954	0.0
0.66186404659	0.0
0.66286149778	0.0
0.66385894897	0.0
0.66485640016	0.0
0.66585385135	0.0
0.66685130254	0.0
0.66784875373	0.0
0.66884620492	0.0
0.66984365611	0.0
0.6708411073	0.0
0.67183855849	0.0
0.67283600968	0.0
0.67383346087	0.0
0.67483091206	0.0
0.67582836325	0.0
0.67682581444	0.0
0.67782326563	0.0
0.67882071682	0.0
0.67981816801	0.0
0.6808156192	0.0
0.68181307039	0.0
0.68281052158	0.0
0.68380797277	0.0
0.68480542396	0.0
0.68580287515	0.0
0.68680032634	0.0
0.68779777753	0.0
0.68879522872	0.0
0.68979267991	0.0
0.6907901311	0.0
0.69178758229	0.0
0.69278503348	0.0
0.69378248467	0.0
0.69477993586	0.0
0.69577738705	0.0
0.69677483824	0.0
0.69777228943	0.0
0.69876974062	0.0
0.69976719181	0.0
0.700764643	0.0
0.70176209419	0.0
0.70275954538	0.0
0.70375699657	0.0
0.70475444776	0.0
0.70575189895	0.0
0.70674935014	0.0
0.70774680133	0.0
0.70874425252	0.0
0.70974170371	0.0
0.7107391549	0.0
0.71173660609	0.0
0.71273405728	0.0
0.71373150847	0.0
0.71472895966	0.0
0.71572641085	0.0
0.71672386204	0.0
0.71772131323	0.0
0.71871876442	0.0
0.71971621561	0.0
0.7207136668	0.0
0.72171111799	0.0
0.72270856918	0.0
0.72370602037	0.0
0.72470347156	0.0
0.72570092275	0.0
0.72669837394	0.0
0.72769582513	0.0
0.72869327632	0.0
0.72969072751	0.0
0.7306881787	0.0
0.73168562989	0.0
0.73268308108	0.0
0.73368053227	0.0
0.73467798346	0.0
0.73567543465	0.0
0.73667288584	0.0
0.73767033703	0.0
0.73866778822	0.0
0.73966523941	0.0
0.7406626906	0.0
0.74166014179	0.0
0.74265759298	0.0
0.74365504417	0.0
0.74465249536	0.0
0.74564994655	0.0
0.74664739774	0.0
0.74764484893	0.0
0.74864230012	0.0
0.74963975131	0.0
0.7506372025	0.0
0.75163465369	0.0
0.75263210488	0.0
0.75362955607	0.0
0.75462700726	0.0
0.75562445845	0.0
0.75662190964	0.0
0.75761936083	0.0
0.75861681202	0.0
0.75961426321	0.0
0.7606117144	0.0
0.76160916559	0.0
0.76260661678	0.0
0.76360406797	0.0
0.76460151916	0.0
0.76559897035	0.0
0.76659642154	0.0
0.76759387273	0.0
0.76859132392	0.0
0.76958877511	0.0
0.7705862263	0.0
0.77158367749	0.0
0.77258112868	0.0
0.77357857987	0.0
0.77457603106	0.0
0.77557348225	0.0
0.77657093344	0.0
0.77756838463	0.0
0.77856583582	0.0
0.77956328701	0.0
0.7805607382	0.0
0.78155818939	0.0
0.78255564058	0.0
0.78355309177	0.0
0.78455054296	0.0
0.78554799415	0.0
0.78654544534	0.0
0.78754289653	0.0
0.78854034772	0.0
0.78953779891	0.0
0.7905352501	0.0
0.79153270129	0.0
0.79253015248	0.0
0.79352760367	0.0
0.79452505486	0.0
0.79552250605	0.0
0.79651995724	0.0
0.79751740843	0.0
0.79851485962	0.0
0.79951231081	0.0
0.800509762	0.0
0.80150721319	0.0
0.80250466438	0.0
0.80350211557	0.0
0.80449956676	0.0
0.80549701795	0.0
0.80649446914	0.0
0.80749192033	0.0
0.80848937152	0.0
0.80948682271	0.0
0.8104842739	0.0
0.81148172509	0.0
0.81247917628	0.0
0.81347662747	0.0
0.81447407866	0.0
0.81547152985	0.0
0.81646898104	0.0
0.81746643223	0.0
0.81846388342	0.0
0.81946133461	0.0
0.8204587858	0.0
0.82145623699	0.0
0.82245368818	0.0
0.82345113937	0.0
0.82444859056	0.0
0.82544604175	0.0
0.82644349294	0.0
0.82744094413	0.0
0.82843839532	0.0
0.82943584651	0.0
0.8304332977	0.0
0.83143074889	0.0
0.83242820008	0.0
0.83342565127	0.0
0.83442310246	0.0
0.83542055365	0.0
0.83641800484	0.0
0.83741545603	0.0
0.83841290722	0.0
0.83941035841	0.0
0.8404078096	0.0
0.84140526079	0.0
0.84240271198	0.0
0.84340016317	0.0
0.84439761436	0.0
0.84539506555	0.0
0.84639251674	0.0
0.84738996793	0.0
0.84838741912	0.0
0.84938487031	0.0
0.8503823215	0.0
0.85137977269	0.0
0.85237722388	0.0
0.85337467507	0.0
0.85437212626	0.0
0.85536957745	0.0
0.85636702864	0.0
0.85736447983	0.0
0.85836193102	0.0
0.85935938221	0.0
0.8603568334	0.0
0.86135428459	0.0
0.86235173578	0.0
0.86334918697	0.0
0.86434663816	0.0
0.86534408935	0.0
0.86634154054	0.0
0.86733899173	0.0
0.86833644292	0.0
0.86933389411	0.0
0.8703313453	0.0
0.87132879649	0.0
0.87232624768	0.0
0.87332369887	0.0
0.87432115006	0.0
0.87531860125	0.0
0.87631605244	0.0
0.87731350363	0.0
0.87831095482	0.0
0.87930840601	0.0
0.8803058572	0.0
0.88130330839	0.0
0.88230075958	0.0
0.88329821077	0.0
0.88429566196	0.0
0.88529311315	0.0
0.88629056434	0.0
0.88728801553	0.0
0.88828546672	0.0
0.88928291791	0.0
0.8902803691	0.0
0.89127782029	0.0
0.89227527148	0.0
0.89327272267	0.0
0.89427017386	0.0
0.89526762505	0.0
0.89626507624	0.0
0.89726252743	0.0
0.89825997862	0.0
0.89925742981	0.0
0.900254881	0.0
0.90125233219	0.0
0.90224978338	0.0
0.90324723457	0.0
0.90424468576	0.0
0.90524213695	0.0
0.90623958814	0.0
0.90723703933	0.0
0.90823449052	0.0
0.90923194171	0.0
0.9102293929	0.0
0.91122684409	0.0
0.91222429528	0.0
0.91322174647	0.0
0.91421919766	0.0
0.91521664885	0.0
0.91621410004	0.0
0.91721155123	0.0
0.91820900242	0.0
0.91920645361	0.0
0.9202039048	0.0
0.92120135599	0.0
0.92219880718	0.0
0.92319625837	0.0
0.92419370956	0.0
0.92519116075	0.0
0.92618861194	0.0
0.92718606313	0.0
0.92818351432	0.0
0.92918096551	0.0
0.9301784167	0.0
0.93117586789	0.0
0.93217331908	0.0
0.93317077027	0.0
0.93416822146	0.0
0.93516567265	0.0
0.93616312384	0.0
0.93716057503	0.0
0.93815802622	0.0
0.93915547741	0.0
0.9401529286	0.0
0.94115037979	0.0
0.94214783098	0.0
0.94314528217	0.0
0.94414273336	0.0
0.94514018455	0.0
0.94613763574	0.0
0.94713508693	0.0
0.94813253812	0.0
0.94912998931	0.0
0.9501274405	0.0
0.95112489169	0.0
0.95212234288	0.0
0.95311979407	0.0
0.95411724526	0.0
0.95511469645	0.0
0.95611214764	0.0
0.95710959883	0.0
0.95810705002	0.0
0.95910450121	0.0
0.9601019524	0.0
0.96109940359	0.0
0.96209685478	0.0
0.96309430597	0.0
0.96409175716	0.0
0.96508920835	0.0
0.96608665954	0.0
0.96708411073	0.0
0.96808156192	0.0
0.96907901311	0.0
0.9700764643	0.0
0.97107391549	0.0
0.97207136668	0.0
0.97306881787	0.0
0.97406626906	0.0
0.97506372025	0.0
0.97606117144	0.0
0.97705862263	0.0
0.97805607382	0.0
0.97905352501	0.0
0.9800509762	0.0
0.98104842739	0.0
0.98204587858	0.0
0.98304332977	0.0
0.98404078096	0.0
0.98503823215	0.0
0.98603568334	0.0
0.98703313453	0.0
0.98803058572	0.0
0.98902803691	0.0
0.9900254881	0.0
0.99102293929	0.0
0.99202039048	0.0
0.99301784167	0.0
0.99401529286	0.0
0.99501274405	0.0
0.99601019524	0.0
0.99700764643	0.0
0.99800509762	0.0
0.99900254881	0.331845811924


==> figs/posterior_var_plots/binned_posterior_var_nu_6.21017.dat <==
0.00218356	1.5333481577
0.00318137644	19.5316485265
0.00417919288	55.6274659095
0.00517700932	102.690230279
0.00617482576	145.885549851
0.0071726422	155.345205577
0.00817045864	137.371959917
0.00916827508	105.945338002
0.01016609152	78.4452899974
0.01116390796	51.0013645396
0.0121617244	40.3180368525
0.01315954084	30.0646479627
0.01415735728	15.5689958365
0.01515517372	10.5259841179
0.01615299016	14.8925187082
0.0171508066	5.02196576356
0.01814862304	3.3042149516
0.01914643948	9.78135818247
0.02014425592	1.64759762828
0.02114207236	1.32088422997
0.0221398888	0.936043908036
0.02313770524	0.742621558731
0.02413552168	6.53025921281
0.02513333812	0.377825003565
0.02613115456	0.309676196556
0.027128971	0.214468304411
0.02812678744	0.154337004109
0.02912460388	0.14130855571
0.03012242032	0.10422758719
0.03112023676	0.0851860087613
0.0321180532	3.88748856453
0.03311586964	0.0581269236254
0.03411368608	0.0471028519033
0.03511150252	0.030065650151
0.03610931896	0.0270590851359
0.0371071354	0.0260568967976
0.03810495184	0.0230503317825
0.03910276828	0.0180393900906
0.04010058472	0.00801750670695
0.04109840116	0.00701531836858
0.0420962176	0.00801750670695
0.04309403404	0.00701531836858
0.04409185048	0.0100218833837
0.04508966692	0.0100218833837
0.04608748336	0.00701531836858
0.0470852998	1.83701122423
0.04808311624	0.0030065650151
0.04908093268	0.0030065650151
0.05007874912	0.00501094169184
0.05107656556	0.00200437667674
0.052074382	0.00100218833837
0.05307219844	0.0030065650151
0.05407001488	0.00100218833837
0.05506783132	0.00200437667674
0.05606564776	0.00501094169184
0.0570634642	0.0
0.05806128064	0.0030065650151
0.05905909708	0.0030065650151
0.06005691352	0.0030065650151
0.06105472996	0.00100218833837
0.0620525464	0.00100218833837
0.06305036284	0.0
0.06404817928	0.00100218833837
0.06504599572	0.00100218833837
0.06604381216	0.00100218833837
0.0670416286	0.0
0.06803944504	0.0
0.06903726148	0.00200437667674
0.07003507792	0.00100218833837
0.07103289436	0.0
0.0720307108	0.00100218833837
0.07302852724	0.00100218833837
0.07402634368	0.0
0.07502416012	0.0
0.07602197656	0.00100218833837
0.077019793	0.0
0.07801760944	0.0
0.07901542588	0.0
0.08001324232	0.0
0.08101105876	0.0
0.0820088752	0.0
0.08300669164	0.0
0.08400450808	0.0
0.08500232452	0.0
0.08600014096	0.0
0.0869979574	0.0
0.08799577384	0.0
0.08899359028	0.0
0.08999140672	0.610332698066
0.09098922316	0.0
0.0919870396	0.0
0.09298485604	0.0
0.09398267248	0.0
0.09498048892	0.0
0.09597830536	0.0
0.0969761218	0.0
0.09797393824	0.0
0.09897175468	0.0
0.09996957112	0.0
0.10096738756	0.0
0.101965204	0.0
0.10296302044	0.0
0.10396083688	0.0
0.10495865332	0.0
0.10595646976	0.0
0.1069542862	0.0
0.10795210264	0.0
0.10894991908	0.0
0.10994773552	0.0
0.11094555196	0.0
0.1119433684	0.0
0.11294118484	0.00100218833837
0.11393900128	0.0
0.11493681772	0.0
0.11593463416	0.0
0.1169324506	0.0
0.11793026704	0.0
0.11892808348	0.0
0.11992589992	0.0
0.12092371636	0.0
0.1219215328	0.0
0.12291934924	0.0
0.12391716568	0.0
0.12491498212	0.0
0.12591279856	0.0
0.126910615	0.0
0.12790843144	0.0
0.12890624788	0.0
0.12990406432	0.0
0.13090188076	0.0
0.1318996972	0.0
0.13289751364	0.0
0.13389533008	0.0
0.13489314652	0.0
0.13589096296	0.0
0.1368887794	0.0
0.13788659584	0.0
0.13888441228	0.0
0.13988222872	0.0
0.14088004516	0.0
0.1418778616	0.0
0.14287567804	0.0
0.14387349448	0.0
0.14487131092	0.0
0.14586912736	0.0
0.1468669438	0.0
0.14786476024	0.0
0.14886257668	0.0
0.14986039312	0.0
0.15085820956	0.0
0.151856026	0.0
0.15285384244	0.0
0.15385165888	0.0
0.15484947532	0.0
0.15584729176	0.0
0.1568451082	0.0
0.15784292464	0.0
0.15884074108	0.0
0.15983855752	0.0
0.16083637396	0.0
0.1618341904	0.0
0.16283200684	0.0
0.16382982328	0.0
0.16482763972	0.0
0.16582545616	0.0
0.1668232726	0.0
0.16782108904	0.0
0.16881890548	0.0
0.16981672192	0.0
0.17081453836	0.0
0.1718123548	0.0
0.17281017124	0.0
0.17380798768	0.0
0.17480580412	0.0
0.17580362056	0.0
0.176801437	0.0
0.17779925344	0.0
0.17879706988	0.0
0.17979488632	0.0
0.18079270276	0.0
0.1817905192	0.0
0.18278833564	0.0
0.18378615208	0.0
0.18478396852	0.0
0.18578178496	0.0
0.1867796014	0.0
0.18777741784	0.0
0.18877523428	0.0
0.18977305072	0.0
0.19077086716	0.0
0.1917686836	0.0
0.19276650004	0.0
0.19376431648	0.0
0.19476213292	0.0
0.19575994936	0.0
0.1967577658	0.0
0.19775558224	0.0
0.19875339868	0.0
0.19975121512	0.0
0.20074903156	0.0
0.201746848	0.0
0.20274466444	0.0
0.20374248088	0.0
0.20474029732	0.0
0.20573811376	0.0
0.2067359302	0.0
0.20773374664	0.0
0.20873156308	0.0
0.20972937952	0.0
0.21072719596	0.0
0.2117250124	0.0
0.21272282884	0.0
0.21372064528	0.0
0.21471846172	0.0
0.21571627816	0.0
0.2167140946	0.0
0.21771191104	0.0
0.21870972748	0.0
0.21970754392	0.0
0.22070536036	0.0
0.2217031768	0.0
0.22270099324	0.0
0.22369880968	0.0
0.22469662612	0.0
0.22569444256	0.0
0.226692259	0.0
0.22769007544	0.0
0.22868789188	0.0
0.22968570832	0.0
0.23068352476	0.0
0.2316813412	0.0
0.23267915764	0.0
0.23367697408	0.0
0.23467479052	0.0
0.23567260696	0.0
0.2366704234	0.0
0.23766823984	0.0
0.23866605628	0.0
0.23966387272	0.0
0.24066168916	0.0
0.2416595056	0.0
0.24265732204	0.0
0.24365513848	0.0
0.24465295492	0.0
0.24565077136	0.0
0.2466485878	0.0
0.24764640424	0.0
0.24864422068	0.0
0.24964203712	0.0
0.25063985356	0.0
0.25163767	0.0
0.25263548644	0.0
0.25363330288	0.0
0.25463111932	0.0
0.25562893576	0.0
0.2566267522	0.0
0.25762456864	0.0
0.25862238508	0.0
0.25962020152	0.0
0.26061801796	0.0
0.2616158344	0.0
0.26261365084	0.0
0.26361146728	0.0
0.26460928372	0.0
0.26560710016	0.0
0.2666049166	0.0
0.26760273304	0.0
0.26860054948	0.0
0.26959836592	0.0
0.27059618236	0.0
0.2715939988	0.0
0.27259181524	0.0
0.27358963168	0.0
0.27458744812	0.0
0.27558526456	0.0
0.276583081	0.0
0.27758089744	0.0
0.27857871388	0.0
0.27957653032	0.0
0.28057434676	0.0
0.2815721632	0.0
0.28256997964	0.0
0.28356779608	0.0
0.28456561252	0.0
0.28556342896	0.0
0.2865612454	0.0
0.28755906184	0.0
0.28855687828	0.0
0.28955469472	0.0
0.29055251116	0.0
0.2915503276	0.0
0.29254814404	0.0
0.29354596048	0.0
0.29454377692	0.0
0.29554159336	0.0
0.2965394098	0.0
0.29753722624	0.0
0.29853504268	0.0
0.29953285912	0.0
0.30053067556	0.0
0.301528492	0.0
0.30252630844	0.0
0.30352412488	0.0
0.30452194132	0.0
0.30551975776	0.0
0.3065175742	0.0
0.30751539064	0.0
0.30851320708	0.0
0.30951102352	0.0
0.31050883996	0.0
0.3115066564	0.0
0.31250447284	0.0
0.31350228928	0.0
0.31450010572	0.0
0.31549792216	0.0
0.3164957386	0.0
0.31749355504	0.0
0.31849137148	0.0
0.31948918792	0.0
0.32048700436	0.0
0.3214848208	0.0
0.32248263724	0.0
0.32348045368	0.0
0.32447827012	0.0
0.32547608656	0.0
0.326473903	0.0
0.32747171944	0.0
0.32846953588	0.0
0.32946735232	0.0
0.33046516876	0.0
0.3314629852	0.0
0.33246080164	0.0
0.33345861808	0.0
0.33445643452	0.0
0.33545425096	0.0
0.3364520674	0.0
0.33744988384	0.0
0.33844770028	0.0
0.33944551672	0.0
0.34044333316	0.0
0.3414411496	0.0
0.34243896604	0.0
0.34343678248	0.0
0.34443459892	0.0
0.34543241536	0.0
0.3464302318	0.0
0.34742804824	0.0
0.34842586468	0.0
0.34942368112	0.0
0.35042149756	0.0
0.351419314	0.0
0.35241713044	0.0
0.35341494688	0.0
0.35441276332	0.0
0.35541057976	0.0
0.3564083962	0.0
0.35740621264	0.0
0.35840402908	0.0
0.35940184552	0.0
0.36039966196	0.0
0.3613974784	0.0
0.36239529484	0.0
0.36339311128	0.0
0.36439092772	0.0
0.36538874416	0.0
0.3663865606	0.0
0.36738437704	0.0
0.36838219348	0.0
0.36938000992	0.0
0.37037782636	0.0
0.3713756428	0.0
0.37237345924	0.0
0.37337127568	0.0
0.37436909212	0.0
0.37536690856	0.0
0.376364725	0.0
0.37736254144	0.0
0.37836035788	0.0
0.37935817432	0.0
0.38035599076	0.0
0.3813538072	0.0
0.38235162364	0.0
0.38334944008	0.0
0.38434725652	0.0
0.38534507296	0.0
0.3863428894	0.0
0.38734070584	0.0
0.38833852228	0.0
0.38933633872	0.0
0.39033415516	0.0
0.3913319716	0.0
0.39232978804	0.0
0.39332760448	0.0
0.39432542092	0.0
0.39532323736	0.0
0.3963210538	0.0
0.39731887024	0.0
0.39831668668	0.0
0.39931450312	0.0
0.40031231956	0.0
0.401310136	0.0
0.40230795244	0.0
0.40330576888	0.0
0.40430358532	0.0
0.40530140176	0.0
0.4062992182	0.0
0.40729703464	0.0
0.40829485108	0.0
0.40929266752	0.0
0.41029048396	0.0
0.4112883004	0.0
0.41228611684	0.0
0.41328393328	0.0
0.41428174972	0.0
0.41527956616	0.0
0.4162773826	0.0
0.41727519904	0.0
0.41827301548	0.0
0.41927083192	0.0
0.42026864836	0.0
0.4212664648	0.0
0.42226428124	0.0
0.42326209768	0.0
0.42425991412	0.0
0.42525773056	0.0
0.426255547	0.0
0.42725336344	0.0
0.42825117988	0.0
0.42924899632	0.0
0.43024681276	0.0
0.4312446292	0.0
0.43224244564	0.0
0.43324026208	0.0
0.43423807852	0.0
0.43523589496	0.0
0.4362337114	0.0
0.43723152784	0.0
0.43822934428	0.0
0.43922716072	0.0
0.44022497716	0.0
0.4412227936	0.0
0.44222061004	0.0
0.44321842648	0.0
0.44421624292	0.0
0.44521405936	0.0
0.4462118758	0.0
0.44720969224	0.0
0.44820750868	0.0
0.44920532512	0.0
0.45020314156	0.0
0.451200958	0.0
0.45219877444	0.0
0.45319659088	0.0
0.45419440732	0.0
0.45519222376	0.0
0.4561900402	0.0
0.45718785664	0.0
0.45818567308	0.0
0.45918348952	0.0
0.46018130596	0.0
0.4611791224	0.0
0.46217693884	0.0
0.46317475528	0.0
0.46417257172	0.0
0.46517038816	0.0
0.4661682046	0.0
0.46716602104	0.0
0.46816383748	0.0
0.46916165392	0.0
0.47015947036	0.0
0.4711572868	0.0
0.47215510324	0.0
0.47315291968	0.0
0.47415073612	0.0
0.47514855256	0.0
0.476146369	0.0
0.47714418544	0.0
0.47814200188	0.0
0.47913981832	0.0
0.48013763476	0.0
0.4811354512	0.0
0.48213326764	0.0
0.48313108408	0.0
0.48412890052	0.0
0.48512671696	0.0
0.4861245334	0.0
0.48712234984	0.0
0.48812016628	0.0
0.48911798272	0.0
0.49011579916	0.0
0.4911136156	0.0
0.49211143204	0.0
0.49310924848	0.0
0.49410706492	0.0
0.49510488136	0.0
0.4961026978	0.0
0.49710051424	0.0
0.49809833068	0.0
0.49909614712	0.0
0.50009396356	0.0
0.50109178	0.0
0.50208959644	0.0
0.50308741288	0.0
0.50408522932	0.0
0.50508304576	0.0
0.5060808622	0.0
0.50707867864	0.0
0.50807649508	0.0
0.50907431152	0.0
0.51007212796	0.0
0.5110699444	0.0
0.51206776084	0.0
0.51306557728	0.0
0.51406339372	0.0
0.51506121016	0.0
0.5160590266	0.0
0.51705684304	0.0
0.51805465948	0.0
0.51905247592	0.0
0.52005029236	0.0
0.5210481088	0.0
0.52204592524	0.0
0.52304374168	0.0
0.52404155812	0.0
0.52503937456	0.0
0.526037191	0.0
0.52703500744	0.0
0.52803282388	0.0
0.52903064032	0.0
0.53002845676	0.0
0.5310262732	0.0
0.53202408964	0.0
0.53302190608	0.0
0.53401972252	0.0
0.53501753896	0.0
0.5360153554	0.0
0.53701317184	0.0
0.53801098828	0.0
0.53900880472	0.0
0.54000662116	0.0
0.5410044376	0.0
0.54200225404	0.0
0.54300007048	0.0
0.54399788692	0.0
0.54499570336	0.0
0.5459935198	0.0
0.54699133624	0.0
0.54798915268	0.0
0.54898696912	0.0
0.54998478556	0.0
0.550982602	0.0
0.55198041844	0.0
0.55297823488	0.0
0.55397605132	0.0
0.55497386776	0.0
0.5559716842	0.0
0.55696950064	0.0
0.55796731708	0.0
0.55896513352	0.0
0.55996294996	0.0
0.5609607664	0.0
0.56195858284	0.0
0.56295639928	0.0
0.56395421572	0.0
0.56495203216	0.0
0.5659498486	0.0
0.56694766504	0.0
0.56794548148	0.0
0.56894329792	0.0
0.56994111436	0.0
0.5709389308	0.0
0.57193674724	0.0
0.57293456368	0.0
0.57393238012	0.0
0.57493019656	0.0
0.575928013	0.0
0.57692582944	0.0
0.57792364588	0.0
0.57892146232	0.0
0.57991927876	0.0
0.5809170952	0.0
0.58191491164	0.0
0.58291272808	0.0
0.58391054452	0.0
0.58490836096	0.0
0.5859061774	0.0
0.58690399384	0.0
0.58790181028	0.0
0.58889962672	0.0
0.58989744316	0.0
0.5908952596	0.0
0.59189307604	0.0
0.59289089248	0.0
0.59388870892	0.0
0.59488652536	0.0
0.5958843418	0.0
0.59688215824	0.0
0.59787997468	0.0
0.59887779112	0.0
0.59987560756	0.0
0.600873424	0.0
0.60187124044	0.0
0.60286905688	0.0
0.60386687332	0.0
0.60486468976	0.0
0.6058625062	0.0
0.60686032264	0.0
0.60785813908	0.0
0.60885595552	0.0
0.60985377196	0.0
0.6108515884	0.0
0.61184940484	0.0
0.61284722128	0.0
0.61384503772	0.0
0.61484285416	0.0
0.6158406706	0.0
0.61683848704	0.0
0.61783630348	0.0
0.61883411992	0.0
0.61983193636	0.0
0.6208297528	0.0
0.62182756924	0.0
0.62282538568	0.0
0.62382320212	0.0
0.62482101856	0.0
0.625818835	0.0
0.62681665144	0.0
0.62781446788	0.0
0.62881228432	0.0
0.62981010076	0.0
0.6308079172	0.0
0.63180573364	0.0
0.63280355008	0.0
0.63380136652	0.0
0.63479918296	0.0
0.6357969994	0.0
0.63679481584	0.0
0.63779263228	0.0
0.63879044872	0.0
0.63978826516	0.0
0.6407860816	0.0
0.64178389804	0.0
0.64278171448	0.0
0.64377953092	0.0
0.64477734736	0.0
0.6457751638	0.0
0.64677298024	0.0
0.64777079668	0.0
0.64876861312	0.0
0.64976642956	0.0
0.650764246	0.0
0.65176206244	0.0
0.65275987888	0.0
0.65375769532	0.0
0.65475551176	0.0
0.6557533282	0.0
0.65675114464	0.0
0.65774896108	0.0
0.65874677752	0.0
0.65974459396	0.0
0.6607424104	0.0
0.66174022684	0.0
0.66273804328	0.0
0.66373585972	0.0
0.66473367616	0.0
0.6657314926	0.0
0.66672930904	0.0
0.66772712548	0.0
0.66872494192	0.0
0.66972275836	0.0
0.6707205748	0.0
0.67171839124	0.0
0.67271620768	0.0
0.67371402412	0.0
0.67471184056	0.0
0.675709657	0.0
0.67670747344	0.0
0.67770528988	0.0
0.67870310632	0.0
0.67970092276	0.0
0.6806987392	0.0
0.68169655564	0.0
0.68269437208	0.0
0.68369218852	0.0
0.68469000496	0.0
0.6856878214	0.0
0.68668563784	0.0
0.68768345428	0.0
0.68868127072	0.0
0.68967908716	0.0
0.6906769036	0.0
0.69167472004	0.0
0.69267253648	0.0
0.69367035292	0.0
0.69466816936	0.0
0.6956659858	0.0
0.69666380224	0.0
0.69766161868	0.0
0.69865943512	0.0
0.69965725156	0.0
0.700655068	0.0
0.70165288444	0.0
0.70265070088	0.0
0.70364851732	0.0
0.70464633376	0.0
0.7056441502	0.0
0.70664196664	0.0
0.70763978308	0.0
0.70863759952	0.0
0.70963541596	0.0
0.7106332324	0.0
0.71163104884	0.0
0.71262886528	0.0
0.71362668172	0.0
0.71462449816	0.0
0.7156223146	0.0
0.71662013104	0.0
0.71761794748	0.0
0.71861576392	0.0
0.71961358036	0.0
0.7206113968	0.0
0.72160921324	0.0
0.72260702968	0.0
0.72360484612	0.0
0.72460266256	0.0
0.725600479	0.0
0.72659829544	0.0
0.72759611188	0.0
0.72859392832	0.0
0.72959174476	0.0
0.7305895612	0.0
0.73158737764	0.0
0.73258519408	0.0
0.73358301052	0.0
0.73458082696	0.0
0.7355786434	0.0
0.73657645984	0.0
0.73757427628	0.0
0.73857209272	0.0
0.73956990916	0.0
0.7405677256	0.0
0.74156554204	0.0
0.74256335848	0.0
0.74356117492	0.0
0.74455899136	0.0
0.7455568078	0.0
0.74655462424	0.0
0.74755244068	0.0
0.74855025712	0.0
0.74954807356	0.0
0.75054589	0.0
0.75154370644	0.0
0.75254152288	0.0
0.75353933932	0.0
0.75453715576	0.0
0.7555349722	0.0
0.75653278864	0.0
0.75753060508	0.0
0.75852842152	0.0
0.75952623796	0.0
0.7605240544	0.0
0.76152187084	0.0
0.76251968728	0.0
0.76351750372	0.0
0.76451532016	0.0
0.7655131366	0.0
0.76651095304	0.0
0.76750876948	0.0
0.76850658592	0.0
0.76950440236	0.0
0.7705022188	0.0
0.77150003524	0.0
0.77249785168	0.0
0.77349566812	0.0
0.77449348456	0.0
0.775491301	0.0
0.77648911744	0.0
0.77748693388	0.0
0.77848475032	0.0
0.77948256676	0.0
0.7804803832	0.0
0.78147819964	0.0
0.78247601608	0.0
0.78347383252	0.0
0.78447164896	0.0
0.7854694654	0.0
0.78646728184	0.0
0.78746509828	0.0
0.78846291472	0.0
0.78946073116	0.0
0.7904585476	0.0
0.79145636404	0.0
0.79245418048	0.0
0.79345199692	0.0
0.79444981336	0.0
0.7954476298	0.0
0.79644544624	0.0
0.79744326268	0.0
0.79844107912	0.0
0.79943889556	0.0
0.800436712	0.0
0.80143452844	0.0
0.80243234488	0.0
0.80343016132	0.0
0.80442797776	0.0
0.8054257942	0.0
0.80642361064	0.0
0.80742142708	0.0
0.80841924352	0.0
0.80941705996	0.0
0.8104148764	0.0
0.81141269284	0.0
0.81241050928	0.0
0.81340832572	0.0
0.81440614216	0.0
0.8154039586	0.0
0.81640177504	0.0
0.81739959148	0.0
0.81839740792	0.0
0.81939522436	0.0
0.8203930408	0.0
0.82139085724	0.0
0.82238867368	0.0
0.82338649012	0.0
0.82438430656	0.0
0.825382123	0.0
0.82637993944	0.0
0.82737775588	0.0
0.82837557232	0.0
0.82937338876	0.0
0.8303712052	0.0
0.83136902164	0.0
0.83236683808	0.0
0.83336465452	0.0
0.83436247096	0.0
0.8353602874	0.0
0.83635810384	0.0
0.83735592028	0.0
0.83835373672	0.0
0.83935155316	0.0
0.8403493696	0.0
0.84134718604	0.0
0.84234500248	0.0
0.84334281892	0.0
0.84434063536	0.0
0.8453384518	0.0
0.84633626824	0.0
0.84733408468	0.0
0.84833190112	0.0
0.84932971756	0.0
0.850327534	0.0
0.85132535044	0.0
0.85232316688	0.0
0.85332098332	0.0
0.85431879976	0.0
0.8553166162	0.0
0.85631443264	0.0
0.85731224908	0.0
0.85831006552	0.0
0.85930788196	0.0
0.8603056984	0.0
0.86130351484	0.0
0.86230133128	0.0
0.86329914772	0.0
0.86429696416	0.0
0.8652947806	0.0
0.86629259704	0.0
0.86729041348	0.0
0.86828822992	0.0
0.86928604636	0.0
0.8702838628	0.0
0.87128167924	0.0
0.87227949568	0.0
0.87327731212	0.0
0.87427512856	0.0
0.875272945	0.0
0.87627076144	0.0
0.87726857788	0.0
0.87826639432	0.0
0.87926421076	0.0
0.8802620272	0.0
0.88125984364	0.0
0.88225766008	0.0
0.88325547652	0.0
0.88425329296	0.0
0.8852511094	0.0
0.88624892584	0.0
0.88724674228	0.0
0.88824455872	0.0
0.88924237516	0.0
0.8902401916	0.0
0.89123800804	0.0
0.89223582448	0.0
0.89323364092	0.0
0.89423145736	0.0
0.8952292738	0.0
0.89622709024	0.0
0.89722490668	0.0
0.89822272312	0.0
0.89922053956	0.0
0.900218356	0.0
0.90121617244	0.0
0.90221398888	0.0
0.90321180532	0.0
0.90420962176	0.0
0.9052074382	0.0
0.90620525464	0.0
0.90720307108	0.0
0.90820088752	0.0
0.90919870396	0.0
0.9101965204	0.0
0.91119433684	0.0
0.91219215328	0.0
0.91318996972	0.0
0.91418778616	0.0
0.9151856026	0.0
0.91618341904	0.0
0.91718123548	0.0
0.91817905192	0.0
0.91917686836	0.0
0.9201746848	0.0
0.92117250124	0.0
0.92217031768	0.0
0.92316813412	0.0
0.92416595056	0.0
0.925163767	0.0
0.92616158344	0.0
0.92715939988	0.0
0.92815721632	0.0
0.92915503276	0.0
0.9301528492	0.0
0.93115066564	0.0
0.93214848208	0.0
0.93314629852	0.0
0.93414411496	0.0
0.9351419314	0.0
0.93613974784	0.0
0.93713756428	0.0
0.93813538072	0.0
0.93913319716	0.0
0.9401310136	0.0
0.94112883004	0.0
0.94212664648	0.0
0.94312446292	0.0
0.94412227936	0.0
0.9451200958	0.0
0.94611791224	0.0
0.94711572868	0.0
0.94811354512	0.0
0.94911136156	0.0
0.950109178	0.0
0.95110699444	0.0
0.95210481088	0.0
0.95310262732	0.0
0.95410044376	0.0
0.9550982602	0.0
0.95609607664	0.0
0.95709389308	0.0
0.95809170952	0.0
0.95908952596	0.0
0.9600873424	0.0
0.96108515884	0.0
0.96208297528	0.0
0.96308079172	0.0
0.96407860816	0.0
0.9650764246	0.0
0.96607424104	0.0
0.96707205748	0.0
0.96806987392	0.0
0.96906769036	0.0
0.9700655068	0.0
0.97106332324	0.0
0.97206113968	0.0
0.97305895612	0.0
0.97405677256	0.0
0.975054589	0.0
0.97605240544	0.0
0.97705022188	0.0
0.97804803832	0.0
0.97904585476	0.0
0.9800436712	0.0
0.98104148764	0.0
0.98203930408	0.0
0.98303712052	0.0
0.98403493696	0.0
0.9850327534	0.0
0.98603056984	0.0
0.98702838628	0.0
0.98802620272	0.0
0.98902401916	0.0
0.9900218356	0.0
0.99101965204	0.0
0.99201746848	0.0
0.99301528492	0.0
0.99401310136	0.0
0.9950109178	0.0
0.99600873424	0.0
0.99700655068	0.0
0.99800436712	0.0
0.99900218356	0.101221022175


==> figs/posterior_var_plots/binned_posterior_var_nu_7.88047.dat <==
0.00177878	3.70358786803
0.00277700122	40.8376411794
0.00377522244	102.234853312
0.00477344366	174.695745298
0.00577166488	198.931856007
0.0067698861	163.690168798
0.00776810732	110.982413297
0.00876632854	70.8329963172
0.00976454976	44.429029469
0.01076277098	28.7110706783
0.0117609922	19.8322772581
0.01275921342	7.92309344015
0.01375743464	11.3251449413
0.01475565586	2.84806608299
0.01575387708	7.81089386178
0.0167520983	1.10997440026
0.01775031952	0.686220635542
0.01874854074	5.01792578603
0.01974676196	0.324577351702
0.02074498318	0.22940806648
0.0217432044	0.137244127108
0.02274142562	0.101179976919
0.02373964684	2.93221576676
0.02473786806	0.056099789183
0.02573608928	0.03305880434
0.0267343105	0.0220392028933
0.02773253172	0.0200356389939
0.02873075294	0.0150267292454
0.02972897416	0.0140249472958
0.03072719538	0.0110196014467
0.0317254166	1.54975667618
0.03272363782	0.00701247364788
0.03372185904	0.00701247364788
0.03472008026	0.00500890974848
0.03571830148	0.00400712779879
0.0367165227	0.00200356389939
0.03771474392	0.00200356389939
0.03871296514	0.00200356389939
0.03971118636	0.00200356389939
0.04070940758	0.0010017819497
0.0417076288	0.0010017819497
0.04270585002	0.0010017819497
0.04370407124	0.0
0.04470229246	0.0010017819497
0.04570051368	0.0
0.0466987349	0.524933741641
0.04769695612	0.0
0.04869517734	0.0
0.04969339856	0.0
0.05069161978	0.0010017819497
0.051689841	0.0
0.05268806222	0.0
0.05368628344	0.0
0.05468450466	0.0
0.05568272588	0.0
0.0566809471	0.00200356389939
0.05767916832	0.0
0.05867738954	0.0
0.05967561076	0.0
0.06067383198	0.0
0.0616720532	0.0
0.06267027442	0.0
0.06366849564	0.0
0.06466671686	0.0
0.06566493808	0.0
0.0666631593	0.0
0.06766138052	0.0
0.06865960174	0.0
0.06965782296	0.0
0.07065604418	0.0
0.0716542654	0.0
0.07265248662	0.0
0.07365070784	0.0
0.07464892906	0.0
0.07564715028	0.0
0.0766453715	0.0
0.07764359272	0.0
0.07864181394	0.0
0.07964003516	0.0
0.08063825638	0.0
0.0816364776	0.0
0.08263469882	0.0
0.08363292004	0.0
0.08463114126	0.0
0.08562936248	0.0
0.0866275837	0.0
0.08762580492	0.0
0.08862402614	0.0
0.08962224736	0.0
0.09062046858	0.148263728555
0.0916186898	0.0
0.09261691102	0.0
0.09361513224	0.0
0.09461335346	0.0
0.09561157468	0.0
0.0966097959	0.0
0.09760801712	0.0
0.09860623834	0.0
0.09960445956	0.0
0.10060268078	0.0
0.101600902	0.0
0.10259912322	0.0
0.10359734444	0.0
0.10459556566	0.0
0.10559378688	0.0
0.1065920081	0.0
0.10759022932	0.0
0.10858845054	0.0
0.10958667176	0.0
0.11058489298	0.0
0.1115831142	0.0
0.11258133542	0.0
0.11357955664	0.0
0.11457777786	0.0
0.11557599908	0.0
0.1165742203	0.0
0.11757244152	0.0
0.11857066274	0.0
0.11956888396	0.0
0.12056710518	0.0
0.1215653264	0.0
0.12256354762	0.0
0.12356176884	0.0
0.12455999006	0.0
0.12555821128	0.0
0.1265564325	0.0
0.12755465372	0.0
0.12855287494	0.0
0.12955109616	0.0
0.13054931738	0.0
0.1315475386	0.0
0.13254575982	0.0
0.13354398104	0.0
0.13454220226	0.0
0.13554042348	0.0
0.1365386447	0.0
0.13753686592	0.0
0.13853508714	0.0
0.13953330836	0.0
0.14053152958	0.0
0.1415297508	0.0
0.14252797202	0.0
0.14352619324	0.0
0.14452441446	0.0
0.14552263568	0.0
0.1465208569	0.0
0.14751907812	0.0
0.14851729934	0.0
0.14951552056	0.0
0.15051374178	0.0
0.151511963	0.0
0.15251018422	0.0
0.15350840544	0.0
0.15450662666	0.0
0.15550484788	0.0
0.1565030691	0.0
0.15750129032	0.0
0.15849951154	0.0
0.15949773276	0.0
0.16049595398	0.0
0.1614941752	0.0
0.16249239642	0.0
0.16349061764	0.0
0.16448883886	0.0
0.16548706008	0.0
0.1664852813	0.0
0.16748350252	0.0
0.16848172374	0.0
0.16947994496	0.0
0.17047816618	0.0
0.1714763874	0.0
0.17247460862	0.0
0.17347282984	0.0
0.17447105106	0.0
0.17546927228	0.0
0.1764674935	0.0
0.17746571472	0.0
0.17846393594	0.0
0.17946215716	0.0
0.18046037838	0.0
0.1814585996	0.0
0.18245682082	0.0
0.18345504204	0.0
0.18445326326	0.0
0.18545148448	0.0
0.1864497057	0.0
0.18744792692	0.0
0.18844614814	0.0
0.18944436936	0.0
0.19044259058	0.0
0.1914408118	0.0
0.19243903302	0.0
0.19343725424	0.0
0.19443547546	0.0
0.19543369668	0.0
0.1964319179	0.0
0.19743013912	0.0
0.19842836034	0.0
0.19942658156	0.0
0.20042480278	0.0
0.201423024	0.0
0.20242124522	0.0
0.20341946644	0.0
0.20441768766	0.0
0.20541590888	0.0
0.2064141301	0.0
0.20741235132	0.0
0.20841057254	0.0
0.20940879376	0.0
0.21040701498	0.0
0.2114052362	0.0
0.21240345742	0.0
0.21340167864	0.0
0.21439989986	0.0
0.21539812108	0.0
0.2163963423	0.0
0.21739456352	0.0
0.21839278474	0.0
0.21939100596	0.0
0.22038922718	0.0
0.2213874484	0.0
0.22238566962	0.0
0.22338389084	0.0
0.22438211206	0.0
0.22538033328	0.0
0.2263785545	0.0
0.22737677572	0.0
0.22837499694	0.0
0.22937321816	0.0
0.23037143938	0.0
0.2313696606	0.0
0.23236788182	0.0
0.23336610304	0.0
0.23436432426	0.0
0.23536254548	0.0
0.2363607667	0.0
0.23735898792	0.0
0.23835720914	0.0
0.23935543036	0.0
0.24035365158	0.0
0.2413518728	0.0
0.24235009402	0.0
0.24334831524	0.0
0.24434653646	0.0
0.24534475768	0.0
0.2463429789	0.0
0.24734120012	0.0
0.24833942134	0.0
0.24933764256	0.0
0.25033586378	0.0
0.251334085	0.0
0.25233230622	0.0
0.25333052744	0.0
0.25432874866	0.0
0.25532696988	0.0
0.2563251911	0.0
0.25732341232	0.0
0.25832163354	0.0
0.25931985476	0.0
0.26031807598	0.0
0.2613162972	0.0
0.26231451842	0.0
0.26331273964	0.0
0.26431096086	0.0
0.26530918208	0.0
0.2663074033	0.0
0.26730562452	0.0
0.26830384574	0.0
0.26930206696	0.0
0.27030028818	0.0
0.2712985094	0.0
0.27229673062	0.0
0.27329495184	0.0
0.27429317306	0.0
0.27529139428	0.0
0.2762896155	0.0
0.27728783672	0.0
0.27828605794	0.0
0.27928427916	0.0
0.28028250038	0.0
0.2812807216	0.0
0.28227894282	0.0
0.28327716404	0.0
0.28427538526	0.0
0.28527360648	0.0
0.2862718277	0.0
0.28727004892	0.0
0.28826827014	0.0
0.28926649136	0.0
0.29026471258	0.0
0.2912629338	0.0
0.29226115502	0.0
0.29325937624	0.0
0.29425759746	0.0
0.29525581868	0.0
0.2962540399	0.0
0.29725226112	0.0
0.29825048234	0.0
0.29924870356	0.0
0.30024692478	0.0
0.301245146	0.0
0.30224336722	0.0
0.30324158844	0.0
0.30423980966	0.0
0.30523803088	0.0
0.3062362521	0.0
0.30723447332	0.0
0.30823269454	0.0
0.30923091576	0.0
0.31022913698	0.0
0.3112273582	0.0
0.31222557942	0.0
0.31322380064	0.0
0.31422202186	0.0
0.31522024308	0.0
0.3162184643	0.0
0.31721668552	0.0
0.31821490674	0.0
0.31921312796	0.0
0.32021134918	0.0
0.3212095704	0.0
0.32220779162	0.0
0.32320601284	0.0
0.32420423406	0.0
0.32520245528	0.0
0.3262006765	0.0
0.32719889772	0.0
0.32819711894	0.0
0.32919534016	0.0
0.33019356138	0.0
0.3311917826	0.0
0.33219000382	0.0
0.33318822504	0.0
0.33418644626	0.0
0.33518466748	0.0
0.3361828887	0.0
0.33718110992	0.0
0.33817933114	0.0
0.33917755236	0.0
0.34017577358	0.0
0.3411739948	0.0
0.34217221602	0.0
0.34317043724	0.0
0.34416865846	0.0
0.34516687968	0.0
0.3461651009	0.0
0.34716332212	0.0
0.34816154334	0.0
0.34915976456	0.0
0.35015798578	0.0
0.351156207	0.0
0.35215442822	0.0
0.35315264944	0.0
0.35415087066	0.0
0.35514909188	0.0
0.3561473131	0.0
0.35714553432	0.0
0.35814375554	0.0
0.35914197676	0.0
0.36014019798	0.0
0.3611384192	0.0
0.36213664042	0.0
0.36313486164	0.0
0.36413308286	0.0
0.36513130408	0.0
0.3661295253	0.0
0.36712774652	0.0
0.36812596774	0.0
0.36912418896	0.0
0.37012241018	0.0
0.3711206314	0.0
0.37211885262	0.0
0.37311707384	0.0
0.37411529506	0.0
0.37511351628	0.0
0.3761117375	0.0
0.37710995872	0.0
0.37810817994	0.0
0.37910640116	0.0
0.38010462238	0.0
0.3811028436	0.0
0.38210106482	0.0
0.38309928604	0.0
0.38409750726	0.0
0.38509572848	0.0
0.3860939497	0.0
0.38709217092	0.0
0.38809039214	0.0
0.38908861336	0.0
0.39008683458	0.0
0.3910850558	0.0
0.39208327702	0.0
0.39308149824	0.0
0.39407971946	0.0
0.39507794068	0.0
0.3960761619	0.0
0.39707438312	0.0
0.39807260434	0.0
0.39907082556	0.0
0.40006904678	0.0
0.401067268	0.0
0.40206548922	0.0
0.40306371044	0.0
0.40406193166	0.0
0.40506015288	0.0
0.4060583741	0.0
0.40705659532	0.0
0.40805481654	0.0
0.40905303776	0.0
0.41005125898	0.0
0.4110494802	0.0
0.41204770142	0.0
0.41304592264	0.0
0.41404414386	0.0
0.41504236508	0.0
0.4160405863	0.0
0.41703880752	0.0
0.41803702874	0.0
0.41903524996	0.0
0.42003347118	0.0
0.4210316924	0.0
0.42202991362	0.0
0.42302813484	0.0
0.42402635606	0.0
0.42502457728	0.0
0.4260227985	0.0
0.42702101972	0.0
0.42801924094	0.0
0.42901746216	0.0
0.43001568338	0.0
0.4310139046	0.0
0.43201212582	0.0
0.43301034704	0.0
0.43400856826	0.0
0.43500678948	0.0
0.4360050107	0.0
0.43700323192	0.0
0.43800145314	0.0
0.43899967436	0.0
0.43999789558	0.0
0.4409961168	0.0
0.44199433802	0.0
0.44299255924	0.0
0.44399078046	0.0
0.44498900168	0.0
0.4459872229	0.0
0.44698544412	0.0
0.44798366534	0.0
0.44898188656	0.0
0.44998010778	0.0
0.450978329	0.0
0.45197655022	0.0
0.45297477144	0.0
0.45397299266	0.0
0.45497121388	0.0
0.4559694351	0.0
0.45696765632	0.0
0.45796587754	0.0
0.45896409876	0.0
0.45996231998	0.0
0.4609605412	0.0
0.46195876242	0.0
0.46295698364	0.0
0.46395520486	0.0
0.46495342608	0.0
0.4659516473	0.0
0.46694986852	0.0
0.46794808974	0.0
0.46894631096	0.0
0.46994453218	0.0
0.4709427534	0.0
0.47194097462	0.0
0.47293919584	0.0
0.47393741706	0.0
0.47493563828	0.0
0.4759338595	0.0
0.47693208072	0.0
0.47793030194	0.0
0.47892852316	0.0
0.47992674438	0.0
0.4809249656	0.0
0.48192318682	0.0
0.48292140804	0.0
0.48391962926	0.0
0.48491785048	0.0
0.4859160717	0.0
0.48691429292	0.0
0.48791251414	0.0
0.48891073536	0.0
0.48990895658	0.0
0.4909071778	0.0
0.49190539902	0.0
0.49290362024	0.0
0.49390184146	0.0
0.49490006268	0.0
0.4958982839	0.0
0.49689650512	0.0
0.49789472634	0.0
0.49889294756	0.0
0.49989116878	0.0
0.50088939	0.0
0.50188761122	0.0
0.50288583244	0.0
0.50388405366	0.0
0.50488227488	0.0
0.5058804961	0.0
0.50687871732	0.0
0.50787693854	0.0
0.50887515976	0.0
0.50987338098	0.0
0.5108716022	0.0
0.51186982342	0.0
0.51286804464	0.0
0.51386626586	0.0
0.51486448708	0.0
0.5158627083	0.0
0.51686092952	0.0
0.51785915074	0.0
0.51885737196	0.0
0.51985559318	0.0
0.5208538144	0.0
0.52185203562	0.0
0.52285025684	0.0
0.52384847806	0.0
0.52484669928	0.0
0.5258449205	0.0
0.52684314172	0.0
0.52784136294	0.0
0.52883958416	0.0
0.52983780538	0.0
0.5308360266	0.0
0.53183424782	0.0
0.53283246904	0.0
0.53383069026	0.0
0.53482891148	0.0
0.5358271327	0.0
0.53682535392	0.0
0.53782357514	0.0
0.53882179636	0.0
0.53982001758	0.0
0.5408182388	0.0
0.54181646002	0.0
0.54281468124	0.0
0.54381290246	0.0
0.54481112368	0.0
0.5458093449	0.0
0.54680756612	0.0
0.54780578734	0.0
0.54880400856	0.0
0.54980222978	0.0
0.550800451	0.0
0.55179867222	0.0
0.55279689344	0.0
0.55379511466	0.0
0.55479333588	0.0
0.5557915571	0.0
0.55678977832	0.0
0.55778799954	0.0
0.55878622076	0.0
0.55978444198	0.0
0.5607826632	0.0
0.56178088442	0.0
0.56277910564	0.0
0.56377732686	0.0
0.56477554808	0.0
0.5657737693	0.0
0.56677199052	0.0
0.56777021174	0.0
0.56876843296	0.0
0.56976665418	0.0
0.5707648754	0.0
0.57176309662	0.0
0.57276131784	0.0
0.57375953906	0.0
0.57475776028	0.0
0.5757559815	0.0
0.57675420272	0.0
0.57775242394	0.0
0.57875064516	0.0
0.57974886638	0.0
0.5807470876	0.0
0.58174530882	0.0
0.58274353004	0.0
0.58374175126	0.0
0.58473997248	0.0
0.5857381937	0.0
0.58673641492	0.0
0.58773463614	0.0
0.58873285736	0.0
0.58973107858	0.0
0.5907292998	0.0
0.59172752102	0.0
0.59272574224	0.0
0.59372396346	0.0
0.59472218468	0.0
0.5957204059	0.0
0.59671862712	0.0
0.59771684834	0.0
0.59871506956	0.0
0.59971329078	0.0
0.600711512	0.0
0.60170973322	0.0
0.60270795444	0.0
0.60370617566	0.0
0.60470439688	0.0
0.6057026181	0.0
0.60670083932	0.0
0.60769906054	0.0
0.60869728176	0.0
0.60969550298	0.0
0.6106937242	0.0
0.61169194542	0.0
0.61269016664	0.0
0.61368838786	0.0
0.61468660908	0.0
0.6156848303	0.0
0.61668305152	0.0
0.61768127274	0.0
0.61867949396	0.0
0.61967771518	0.0
0.6206759364	0.0
0.62167415762	0.0
0.62267237884	0.0
0.62367060006	0.0
0.62466882128	0.0
0.6256670425	0.0
0.62666526372	0.0
0.62766348494	0.0
0.62866170616	0.0
0.62965992738	0.0
0.6306581486	0.0
0.63165636982	0.0
0.63265459104	0.0
0.63365281226	0.0
0.63465103348	0.0
0.6356492547	0.0
0.63664747592	0.0
0.63764569714	0.0
0.63864391836	0.0
0.63964213958	0.0
0.6406403608	0.0
0.64163858202	0.0
0.64263680324	0.0
0.64363502446	0.0
0.64463324568	0.0
0.6456314669	0.0
0.64662968812	0.0
0.64762790934	0.0
0.64862613056	0.0
0.64962435178	0.0
0.650622573	0.0
0.65162079422	0.0
0.65261901544	0.0
0.65361723666	0.0
0.65461545788	0.0
0.6556136791	0.0
0.65661190032	0.0
0.65761012154	0.0
0.65860834276	0.0
0.65960656398	0.0
0.6606047852	0.0
0.66160300642	0.0
0.66260122764	0.0
0.66359944886	0.0
0.66459767008	0.0
0.6655958913	0.0
0.66659411252	0.0
0.66759233374	0.0
0.66859055496	0.0
0.66958877618	0.0
0.6705869974	0.0
0.67158521862	0.0
0.67258343984	0.0
0.67358166106	0.0
0.67457988228	0.0
0.6755781035	0.0
0.67657632472	0.0
0.67757454594	0.0
0.67857276716	0.0
0.67957098838	0.0
0.6805692096	0.0
0.68156743082	0.0
0.68256565204	0.0
0.68356387326	0.0
0.68456209448	0.0
0.6855603157	0.0
0.68655853692	0.0
0.68755675814	0.0
0.68855497936	0.0
0.68955320058	0.0
0.6905514218	0.0
0.69154964302	0.0
0.69254786424	0.0
0.69354608546	0.0
0.69454430668	0.0
0.6955425279	0.0
0.69654074912	0.0
0.69753897034	0.0
0.69853719156	0.0
0.69953541278	0.0
0.700533634	0.0
0.70153185522	0.0
0.70253007644	0.0
0.70352829766	0.0
0.70452651888	0.0
0.7055247401	0.0
0.70652296132	0.0
0.70752118254	0.0
0.70851940376	0.0
0.70951762498	0.0
0.7105158462	0.0
0.71151406742	0.0
0.71251228864	0.0
0.71351050986	0.0
0.71450873108	0.0
0.7155069523	0.0
0.71650517352	0.0
0.71750339474	0.0
0.71850161596	0.0
0.71949983718	0.0
0.7204980584	0.0
0.72149627962	0.0
0.72249450084	0.0
0.72349272206	0.0
0.72449094328	0.0
0.7254891645	0.0
0.72648738572	0.0
0.72748560694	0.0
0.72848382816	0.0
0.72948204938	0.0
0.7304802706	0.0
0.73147849182	0.0
0.73247671304	0.0
0.73347493426	0.0
0.73447315548	0.0
0.7354713767	0.0
0.73646959792	0.0
0.73746781914	0.0
0.73846604036	0.0
0.73946426158	0.0
0.7404624828	0.0
0.74146070402	0.0
0.74245892524	0.0
0.74345714646	0.0
0.74445536768	0.0
0.7454535889	0.0
0.74645181012	0.0
0.74745003134	0.0
0.74844825256	0.0
0.74944647378	0.0
0.750444695	0.0
0.75144291622	0.0
0.75244113744	0.0
0.75343935866	0.0
0.75443757988	0.0
0.7554358011	0.0
0.75643402232	0.0
0.75743224354	0.0
0.75843046476	0.0
0.75942868598	0.0
0.7604269072	0.0
0.76142512842	0.0
0.76242334964	0.0
0.76342157086	0.0
0.76441979208	0.0
0.7654180133	0.0
0.76641623452	0.0
0.76741445574	0.0
0.76841267696	0.0
0.76941089818	0.0
0.7704091194	0.0
0.77140734062	0.0
0.77240556184	0.0
0.77340378306	0.0
0.77440200428	0.0
0.7754002255	0.0
0.77639844672	0.0
0.77739666794	0.0
0.77839488916	0.0
0.77939311038	0.0
0.7803913316	0.0
0.78138955282	0.0
0.78238777404	0.0
0.78338599526	0.0
0.78438421648	0.0
0.7853824377	0.0
0.78638065892	0.0
0.78737888014	0.0
0.78837710136	0.0
0.78937532258	0.0
0.7903735438	0.0
0.79137176502	0.0
0.79236998624	0.0
0.79336820746	0.0
0.79436642868	0.0
0.7953646499	0.0
0.79636287112	0.0
0.79736109234	0.0
0.79835931356	0.0
0.79935753478	0.0
0.800355756	0.0
0.80135397722	0.0
0.80235219844	0.0
0.80335041966	0.0
0.80434864088	0.0
0.8053468621	0.0
0.80634508332	0.0
0.80734330454	0.0
0.80834152576	0.0
0.80933974698	0.0
0.8103379682	0.0
0.81133618942	0.0
0.81233441064	0.0
0.81333263186	0.0
0.81433085308	0.0
0.8153290743	0.0
0.81632729552	0.0
0.81732551674	0.0
0.81832373796	0.0
0.81932195918	0.0
0.8203201804	0.0
0.82131840162	0.0
0.82231662284	0.0
0.82331484406	0.0
0.82431306528	0.0
0.8253112865	0.0
0.82630950772	0.0
0.82730772894	0.0
0.82830595016	0.0
0.82930417138	0.0
0.8303023926	0.0
0.83130061382	0.0
0.83229883504	0.0
0.83329705626	0.0
0.83429527748	0.0
0.8352934987	0.0
0.83629171992	0.0
0.83728994114	0.0
0.83828816236	0.0
0.83928638358	0.0
0.8402846048	0.0
0.84128282602	0.0
0.84228104724	0.0
0.84327926846	0.0
0.84427748968	0.0
0.8452757109	0.0
0.84627393212	0.0
0.84727215334	0.0
0.84827037456	0.0
0.84926859578	0.0
0.850266817	0.0
0.85126503822	0.0
0.85226325944	0.0
0.85326148066	0.0
0.85425970188	0.0
0.8552579231	0.0
0.85625614432	0.0
0.85725436554	0.0
0.85825258676	0.0
0.85925080798	0.0
0.8602490292	0.0
0.86124725042	0.0
0.86224547164	0.0
0.86324369286	0.0
0.86424191408	0.0
0.8652401353	0.0
0.86623835652	0.0
0.86723657774	0.0
0.86823479896	0.0
0.86923302018	0.0
0.8702312414	0.0
0.87122946262	0.0
0.87222768384	0.0
0.87322590506	0.0
0.87422412628	0.0
0.8752223475	0.0
0.87622056872	0.0
0.87721878994	0.0
0.87821701116	0.0
0.87921523238	0.0
0.8802134536	0.0
0.88121167482	0.0
0.88220989604	0.0
0.88320811726	0.0
0.88420633848	0.0
0.8852045597	0.0
0.88620278092	0.0
0.88720100214	0.0
0.88819922336	0.0
0.88919744458	0.0
0.8901956658	0.0
0.89119388702	0.0
0.89219210824	0.0
0.89319032946	0.0
0.89418855068	0.0
0.8951867719	0.0
0.89618499312	0.0
0.89718321434	0.0
0.89818143556	0.0
0.89917965678	0.0
0.900177878	0.0
0.90117609922	0.0
0.90217432044	0.0
0.90317254166	0.0
0.90417076288	0.0
0.9051689841	0.0
0.90616720532	0.0
0.90716542654	0.0
0.90816364776	0.0
0.90916186898	0.0
0.9101600902	0.0
0.91115831142	0.0
0.91215653264	0.0
0.91315475386	0.0
0.91415297508	0.0
0.9151511963	0.0
0.91614941752	0.0
0.91714763874	0.0
0.91814585996	0.0
0.91914408118	0.0
0.9201423024	0.0
0.92114052362	0.0
0.92213874484	0.0
0.92313696606	0.0
0.92413518728	0.0
0.9251334085	0.0
0.92613162972	0.0
0.92712985094	0.0
0.92812807216	0.0
0.92912629338	0.0
0.9301245146	0.0
0.93112273582	0.0
0.93212095704	0.0
0.93311917826	0.0
0.93411739948	0.0
0.9351156207	0.0
0.93611384192	0.0
0.93711206314	0.0
0.93811028436	0.0
0.93910850558	0.0
0.9401067268	0.0
0.94110494802	0.0
0.94210316924	0.0
0.94310139046	0.0
0.94409961168	0.0
0.9450978329	0.0
0.94609605412	0.0
0.94709427534	0.0
0.94809249656	0.0
0.94909071778	0.0
0.950088939	0.0
0.95108716022	0.0
0.95208538144	0.0
0.95308360266	0.0
0.95408182388	0.0
0.9550800451	0.0
0.95607826632	0.0
0.95707648754	0.0
0.95807470876	0.0
0.95907292998	0.0
0.9600711512	0.0
0.96106937242	0.0
0.96206759364	0.0
0.96306581486	0.0
0.96406403608	0.0
0.9650622573	0.0
0.96606047852	0.0
0.96705869974	0.0
0.96805692096	0.0
0.96905514218	0.0
0.9700533634	0.0
0.97105158462	0.0
0.97204980584	0.0
0.97304802706	0.0
0.97404624828	0.0
0.9750444695	0.0
0.97604269072	0.0
0.97704091194	0.0
0.97803913316	0.0
0.97903735438	0.0
0.9800355756	0.0
0.98103379682	0.0
0.98203201804	0.0
0.98303023926	0.0
0.98402846048	0.0
0.9850266817	0.0
0.98602490292	0.0
0.98702312414	0.0
0.98802134536	0.0
0.98901956658	0.0
0.9900177878	0.0
0.99101600902	0.0
0.99201423024	0.0
0.99301245146	0.0
0.99401067268	0.0
0.9950088939	0.0
0.99600711512	0.0
0.99700533634	0.0
0.99800355756	0.0
0.99900177878	0.0220392028933


==> figs/posterior_var_plots/binneddata_nu_-1.1294488906860352.dat <==
0.967059	0.013229088119
0.967134591	0.0
0.967210182	0.0
0.967285773	0.0
0.967361364	0.0
0.967436955	0.0
0.967512546	0.0
0.967588137	0.0
0.967663728	0.0
0.967739319	0.0
0.96781491	0.0
0.967890501	0.0
0.967966092	0.0
0.968041683	0.0
0.968117274	0.0
0.968192865	0.0
0.968268456	0.0
0.968344047	0.0
0.968419638	0.0
0.968495229	0.0
0.96857082	0.0
0.968646411	0.0
0.968722002	0.0
0.968797593	0.0
0.968873184	0.0
0.968948775	0.0
0.969024366	0.0
0.969099957	0.0
0.969175548	0.0
0.969251139	0.0
0.96932673	0.0
0.969402321	0.0
0.969477912	0.0
0.969553503	0.0
0.969629094	0.0
0.969704685	0.0
0.969780276	0.0
0.969855867	0.0
0.969931458	0.0
0.970007049	0.0
0.97008264	0.0
0.970158231	0.0
0.970233822	0.0
0.970309413	0.0
0.970385004	0.0
0.970460595	0.0
0.970536186	0.0
0.970611777	0.0
0.970687368	0.0
0.970762959	0.0
0.97083855	0.0
0.970914141	0.0
0.970989732	0.0
0.971065323	0.0
0.971140914	0.0
0.971216505	0.0
0.971292096	0.0
0.971367687	0.0
0.971443278	0.0
0.971518869	0.0
0.97159446	0.0
0.971670051	0.0
0.971745642	0.0
0.971821233	0.0
0.971896824	0.0
0.971972415	0.0
0.972048006	0.0
0.972123597	0.0
0.972199188	0.0
0.972274779	0.0
0.97235037	0.0
0.972425961	0.0
0.972501552	0.0
0.972577143	0.0
0.972652734	0.0
0.972728325	0.0
0.972803916	0.0
0.972879507	0.0
0.972955098	0.0
0.973030689	0.013229088119
0.97310628	0.0
0.973181871	0.0
0.973257462	0.0
0.973333053	0.0
0.973408644	0.0
0.973484235	0.0
0.973559826	0.0
0.973635417	0.0
0.973711008	0.0
0.973786599	0.0
0.97386219	0.0
0.973937781	0.0
0.974013372	0.0
0.974088963	0.0
0.974164554	0.0
0.974240145	0.0
0.974315736	0.0
0.974391327	0.0
0.974466918	0.0
0.974542509	0.0
0.9746181	0.0
0.974693691	0.0
0.974769282	0.0
0.974844873	0.0
0.974920464	0.0
0.974996055	0.0
0.975071646	0.0
0.975147237	0.0
0.975222828	0.0
0.975298419	0.0
0.97537401	0.0
0.975449601	0.0
0.975525192	0.0
0.975600783	0.0
0.975676374	0.0
0.975751965	0.0
0.975827556	0.0
0.975903147	0.0
0.975978738	0.0
0.976054329	0.0
0.97612992	0.0
0.976205511	0.0
0.976281102	0.0
0.976356693	0.0
0.976432284	0.0
0.976507875	0.0
0.976583466	0.0
0.976659057	0.0
0.976734648	0.0
0.976810239	0.0
0.97688583	0.0
0.976961421	0.0
0.977037012	0.0
0.977112603	0.0
0.977188194	0.0
0.977263785	0.0
0.977339376	0.0
0.977414967	0.0
0.977490558	0.0
0.977566149	0.0
0.97764174	0.0
0.977717331	0.0
0.977792922	0.0
0.977868513	0.0
0.977944104	0.0
0.978019695	0.0
0.978095286	0.0
0.978170877	0.0
0.978246468	0.0
0.978322059	0.0
0.97839765	0.0
0.978473241	0.0
0.978548832	0.0
0.978624423	0.0
0.978700014	0.013229088119
0.978775605	0.0
0.978851196	0.0
0.978926787	0.0
0.979002378	0.0
0.979077969	0.0
0.97915356	0.0
0.979229151	0.013229088119
0.979304742	0.0
0.979380333	0.0
0.979455924	0.0
0.979531515	0.0
0.979607106	0.0
0.979682697	0.0
0.979758288	0.0
0.979833879	0.0
0.97990947	0.0
0.979985061	0.0
0.980060652	0.0
0.980136243	0.0
0.980211834	0.0
0.980287425	0.0
0.980363016	0.0
0.980438607	0.0
0.980514198	0.0
0.980589789	0.0
0.98066538	0.0
0.980740971	0.0
0.980816562	0.0
0.980892153	0.0
0.980967744	0.0
0.981043335	0.0
0.981118926	0.0
0.981194517	0.0
0.981270108	0.0
0.981345699	0.0
0.98142129	0.0
0.981496881	0.0
0.981572472	0.0
0.981648063	0.0
0.981723654	0.0
0.981799245	0.0
0.981874836	0.0
0.981950427	0.0
0.982026018	0.0
0.982101609	0.0
0.9821772	0.0
0.982252791	0.0
0.982328382	0.0
0.982403973	0.0
0.982479564	0.0
0.982555155	0.0
0.982630746	0.0
0.982706337	0.0
0.982781928	0.0
0.982857519	0.0
0.98293311	0.0
0.983008701	0.0
0.983084292	0.0
0.983159883	0.0
0.983235474	0.0
0.983311065	0.0
0.983386656	0.0
0.983462247	0.0
0.983537838	0.0
0.983613429	0.013229088119
0.98368902	0.0
0.983764611	0.0
0.983840202	0.0
0.983915793	0.0
0.983991384	0.0
0.984066975	0.0
0.984142566	0.0
0.984218157	0.0
0.984293748	0.0
0.984369339	0.0
0.98444493	0.0
0.984520521	0.0
0.984596112	0.0
0.984671703	0.0
0.984747294	0.0
0.984822885	0.0
0.984898476	0.0
0.984974067	0.0
0.985049658	0.0
0.985125249	0.0
0.98520084	0.0
0.985276431	0.0
0.985352022	0.0
0.985427613	0.0
0.985503204	0.0
0.985578795	0.0
0.985654386	0.0
0.985729977	0.0
0.985805568	0.0
0.985881159	0.0
0.98595675	0.0
0.986032341	0.0
0.986107932	0.0
0.986183523	0.0
0.986259114	0.0
0.986334705	0.0
0.986410296	0.0
0.986485887	0.0
0.986561478	0.0
0.986637069	0.0
0.98671266	0.0
0.986788251	0.0
0.986863842	0.0
0.986939433	0.0
0.987015024	0.0
0.987090615	0.0
0.987166206	0.0
0.987241797	0.0
0.987317388	0.0
0.987392979	0.0
0.98746857	0.0
0.987544161	0.0
0.987619752	0.0
0.987695343	0.0
0.987770934	0.0
0.987846525	0.0
0.987922116	0.0
0.987997707	0.0
0.988073298	0.0
0.988148889	0.0
0.98822448	0.0
0.988300071	0.0
0.988375662	0.0
0.988451253	0.0
0.988526844	0.0
0.988602435	0.0
0.988678026	0.0
0.988753617	0.0
0.988829208	0.0
0.988904799	0.0
0.98898039	0.0
0.989055981	0.0
0.989131572	0.0
0.989207163	0.0
0.989282754	0.0
0.989358345	0.0
0.989433936	0.0
0.989509527	0.0
0.989585118	0.0
0.989660709	0.0
0.9897363	0.0
0.989811891	0.0
0.989887482	0.0
0.989963073	0.0
0.990038664	0.0
0.990114255	0.0
0.990189846	0.0
0.990265437	0.0
0.990341028	0.0
0.990416619	0.0
0.99049221	0.0
0.990567801	0.0
0.990643392	0.0
0.990718983	0.0
0.990794574	0.0
0.990870165	0.0
0.990945756	0.0
0.991021347	0.0
0.991096938	0.0
0.991172529	0.0
0.99124812	0.0
0.991323711	0.0
0.991399302	0.0
0.991474893	0.0
0.991550484	0.0
0.991626075	0.0
0.991701666	0.0
0.991777257	0.0
0.991852848	0.0
0.991928439	0.0
0.99200403	0.0
0.992079621	0.0
0.992155212	0.0
0.992230803	0.0
0.992306394	0.0
0.992381985	0.0
0.992457576	0.013229088119
0.992533167	0.0
0.992608758	0.0
0.992684349	0.0
0.99275994	0.0
0.992835531	0.0
0.992911122	0.0
0.992986713	0.0
0.993062304	0.0
0.993137895	0.0
0.993213486	0.0
0.993289077	0.0
0.993364668	0.0
0.993440259	0.0
0.99351585	0.0
0.993591441	0.0
0.993667032	0.0
0.993742623	0.0
0.993818214	0.0
0.993893805	0.0
0.993969396	0.0
0.994044987	0.0
0.994120578	0.0
0.994196169	0.0
0.99427176	0.0
0.994347351	0.0
0.994422942	0.0
0.994498533	0.0
0.994574124	0.0
0.994649715	0.0
0.994725306	0.0
0.994800897	0.0
0.994876488	0.0
0.994952079	0.0
0.99502767	0.0
0.995103261	0.0
0.995178852	0.0
0.995254443	0.0
0.995330034	0.0
0.995405625	0.0
0.995481216	0.0
0.995556807	0.0
0.995632398	0.0
0.995707989	0.0
0.99578358	0.0
0.995859171	0.0
0.995934762	0.0
0.996010353	0.0
0.996085944	0.0
0.996161535	0.0
0.996237126	0.0
0.996312717	0.0
0.996388308	0.013229088119
0.996463899	0.0
0.99653949	0.0
0.996615081	0.0
0.996690672	0.0
0.996766263	0.0
0.996841854	0.0
0.996917445	0.0
0.996993036	0.0
0.997068627	0.0
0.997144218	0.0
0.997219809	0.0
0.9972954	0.0
0.997370991	0.0
0.997446582	0.0
0.997522173	0.0
0.997597764	0.0
0.997673355	0.0
0.997748946	0.0
0.997824537	0.0
0.997900128	0.0
0.997975719	0.0
0.99805131	0.013229088119
0.998126901	0.0
0.998202492	0.0
0.998278083	0.0
0.998353674	0.013229088119
0.998429265	0.013229088119
0.998504856	0.0
0.998580447	0.0
0.998656038	0.013229088119
0.998731629	0.0
0.99880722	0.0
0.998882811	0.013229088119
0.998958402	0.013229088119
0.999033993	0.0
0.999109584	0.0
0.999185175	0.0
0.999260766	0.013229088119
0.999336357	0.013229088119
0.999411948	0.013229088119
0.999487539	0.0
0.99956313	0.013229088119
0.999638721	0.0
0.999714312	0.0
0.999789903	0.0264581762379
0.999865494	0.013229088119
0.999941085	13228.6912463
1.000016676	0.0396872643569
1.000092267	0.0
1.000167858	0.0
1.000243449	0.0
1.00031904	0.0
1.000394631	0.0
1.000470222	0.0
1.000545813	0.0
1.000621404	0.0
1.000696995	0.0
1.000772586	0.0
1.000848177	0.013229088119
1.000923768	0.0
1.000999359	0.0
1.00107495	0.0
1.001150541	0.0
1.001226132	0.0
1.001301723	0.0
1.001377314	0.0
1.001452905	0.0
1.001528496	0.0
1.001604087	0.0
1.001679678	0.0
1.001755269	0.0
1.00183086	0.0
1.001906451	0.0
1.001982042	0.0
1.002057633	0.0
1.002133224	0.0
1.002208815	0.0
1.002284406	0.0
1.002359997	0.0
1.002435588	0.0264581762379
1.002511179	0.0
1.00258677	0.0
1.002662361	0.0
1.002737952	0.0
1.002813543	0.0
1.002889134	0.0
1.002964725	0.0
1.003040316	0.0
1.003115907	0.013229088119
1.003191498	0.0
1.003267089	0.0
1.00334268	0.0
1.003418271	0.0
1.003493862	0.0
1.003569453	0.0
1.003645044	0.0
1.003720635	0.0
1.003796226	0.0
1.003871817	0.0
1.003947408	0.0
1.004022999	0.0
1.00409859	0.0
1.004174181	0.0
1.004249772	0.0
1.004325363	0.0
1.004400954	0.0
1.004476545	0.0
1.004552136	0.0
1.004627727	0.0
1.004703318	0.0
1.004778909	0.0
1.0048545	0.0
1.004930091	0.0
1.005005682	0.0
1.005081273	0.0
1.005156864	0.0
1.005232455	0.0
1.005308046	0.0
1.005383637	0.0
1.005459228	0.0
1.005534819	0.0
1.00561041	0.0
1.005686001	0.0
1.005761592	0.0
1.005837183	0.0
1.005912774	0.0
1.005988365	0.0
1.006063956	0.0
1.006139547	0.0
1.006215138	0.0
1.006290729	0.0
1.00636632	0.0
1.006441911	0.0
1.006517502	0.0
1.006593093	0.0
1.006668684	0.0
1.006744275	0.0
1.006819866	0.0
1.006895457	0.0
1.006971048	0.0
1.007046639	0.0
1.00712223	0.0
1.007197821	0.0
1.007273412	0.0
1.007349003	0.0
1.007424594	0.0
1.007500185	0.0
1.007575776	0.0
1.007651367	0.0
1.007726958	0.0
1.007802549	0.0
1.00787814	0.0
1.007953731	0.0
1.008029322	0.0
1.008104913	0.0
1.008180504	0.0
1.008256095	0.0
1.008331686	0.0
1.008407277	0.0
1.008482868	0.0
1.008558459	0.0
1.00863405	0.0
1.008709641	0.0
1.008785232	0.0
1.008860823	0.0
1.008936414	0.0
1.009012005	0.0
1.009087596	0.0
1.009163187	0.0
1.009238778	0.0
1.009314369	0.0
1.00938996	0.0
1.009465551	0.0
1.009541142	0.0
1.009616733	0.0
1.009692324	0.0
1.009767915	0.0
1.009843506	0.0
1.009919097	0.0
1.009994688	0.0
1.010070279	0.0
1.01014587	0.0
1.010221461	0.0
1.010297052	0.0
1.010372643	0.0
1.010448234	0.0
1.010523825	0.0
1.010599416	0.0
1.010675007	0.0
1.010750598	0.0
1.010826189	0.0
1.01090178	0.0
1.010977371	0.0
1.011052962	0.0
1.011128553	0.0
1.011204144	0.0
1.011279735	0.0
1.011355326	0.0
1.011430917	0.0
1.011506508	0.0
1.011582099	0.0
1.01165769	0.0
1.011733281	0.0
1.011808872	0.0
1.011884463	0.0
1.011960054	0.0
1.012035645	0.0
1.012111236	0.0
1.012186827	0.0
1.012262418	0.0
1.012338009	0.0
1.0124136	0.0
1.012489191	0.0
1.012564782	0.0
1.012640373	0.0
1.012715964	0.0
1.012791555	0.0
1.012867146	0.0
1.012942737	0.0
1.013018328	0.0
1.013093919	0.0
1.01316951	0.0
1.013245101	0.0
1.013320692	0.0
1.013396283	0.0
1.013471874	0.0
1.013547465	0.0
1.013623056	0.0
1.013698647	0.0
1.013774238	0.0
1.013849829	0.0
1.01392542	0.0
1.014001011	0.0
1.014076602	0.0
1.014152193	0.0
1.014227784	0.0
1.014303375	0.0
1.014378966	0.0
1.014454557	0.0
1.014530148	0.0
1.014605739	0.0
1.01468133	0.0
1.014756921	0.0
1.014832512	0.0
1.014908103	0.0
1.014983694	0.0
1.015059285	0.0
1.015134876	0.0
1.015210467	0.0
1.015286058	0.0
1.015361649	0.0
1.01543724	0.0
1.015512831	0.0
1.015588422	0.0
1.015664013	0.0
1.015739604	0.0
1.015815195	0.0
1.015890786	0.0
1.015966377	0.0
1.016041968	0.0
1.016117559	0.0
1.01619315	0.0
1.016268741	0.0
1.016344332	0.0
1.016419923	0.0
1.016495514	0.0
1.016571105	0.0
1.016646696	0.0
1.016722287	0.0
1.016797878	0.0
1.016873469	0.0
1.01694906	0.0
1.017024651	0.0
1.017100242	0.0
1.017175833	0.0
1.017251424	0.0
1.017327015	0.0
1.017402606	0.0
1.017478197	0.0
1.017553788	0.0
1.017629379	0.0
1.01770497	0.0
1.017780561	0.0
1.017856152	0.0
1.017931743	0.0
1.018007334	0.0
1.018082925	0.0
1.018158516	0.0
1.018234107	0.0
1.018309698	0.0
1.018385289	0.0
1.01846088	0.0
1.018536471	0.0
1.018612062	0.0
1.018687653	0.0
1.018763244	0.0
1.018838835	0.0
1.018914426	0.0
1.018990017	0.0
1.019065608	0.0
1.019141199	0.0
1.01921679	0.0
1.019292381	0.0
1.019367972	0.0
1.019443563	0.0
1.019519154	0.0
1.019594745	0.0
1.019670336	0.0
1.019745927	0.0
1.019821518	0.0
1.019897109	0.0
1.0199727	0.0
1.020048291	0.0
1.020123882	0.0
1.020199473	0.0
1.020275064	0.0
1.020350655	0.0
1.020426246	0.0
1.020501837	0.0
1.020577428	0.0
1.020653019	0.0
1.02072861	0.0
1.020804201	0.0
1.020879792	0.0
1.020955383	0.0
1.021030974	0.0
1.021106565	0.0
1.021182156	0.0
1.021257747	0.0
1.021333338	0.0
1.021408929	0.0
1.02148452	0.0
1.021560111	0.0
1.021635702	0.0
1.021711293	0.0
1.021786884	0.0
1.021862475	0.0
1.021938066	0.0
1.022013657	0.0
1.022089248	0.0
1.022164839	0.0
1.02224043	0.0
1.022316021	0.0
1.022391612	0.0
1.022467203	0.0
1.022542794	0.0
1.022618385	0.013229088119
1.022693976	0.0
1.022769567	0.0
1.022845158	0.0
1.022920749	0.0
1.02299634	0.0
1.023071931	0.0
1.023147522	0.0
1.023223113	0.0
1.023298704	0.0
1.023374295	0.0
1.023449886	0.0
1.023525477	0.0
1.023601068	0.0
1.023676659	0.0
1.02375225	0.0
1.023827841	0.0
1.023903432	0.0
1.023979023	0.0
1.024054614	0.0
1.024130205	0.0
1.024205796	0.0
1.024281387	0.0
1.024356978	0.0
1.024432569	0.0
1.02450816	0.0
1.024583751	0.0
1.024659342	0.0
1.024734933	0.0
1.024810524	0.0
1.024886115	0.0
1.024961706	0.0
1.025037297	0.0
1.025112888	0.0
1.025188479	0.0
1.02526407	0.0
1.025339661	0.0
1.025415252	0.0
1.025490843	0.0
1.025566434	0.0
1.025642025	0.0
1.025717616	0.0
1.025793207	0.0
1.025868798	0.0
1.025944389	0.0
1.02601998	0.0
1.026095571	0.0
1.026171162	0.0
1.026246753	0.0
1.026322344	0.0
1.026397935	0.0
1.026473526	0.0
1.026549117	0.0
1.026624708	0.0
1.026700299	0.0
1.02677589	0.0
1.026851481	0.0
1.026927072	0.0
1.027002663	0.0
1.027078254	0.0
1.027153845	0.0
1.027229436	0.0
1.027305027	0.0
1.027380618	0.0
1.027456209	0.0
1.0275318	0.0
1.027607391	0.0
1.027682982	0.0
1.027758573	0.0
1.027834164	0.0
1.027909755	0.0
1.027985346	0.0
1.028060937	0.0
1.028136528	0.0
1.028212119	0.0
1.02828771	0.0
1.028363301	0.0
1.028438892	0.0
1.028514483	0.0
1.028590074	0.0
1.028665665	0.0
1.028741256	0.0
1.028816847	0.0
1.028892438	0.0
1.028968029	0.0
1.02904362	0.0
1.029119211	0.0
1.029194802	0.0
1.029270393	0.0
1.029345984	0.0
1.029421575	0.0
1.029497166	0.0
1.029572757	0.0
1.029648348	0.0
1.029723939	0.0
1.02979953	0.0
1.029875121	0.0
1.029950712	0.0
1.030026303	0.0
1.030101894	0.0
1.030177485	0.0
1.030253076	0.0
1.030328667	0.0
1.030404258	0.0
1.030479849	0.0
1.03055544	0.0
1.030631031	0.0
1.030706622	0.0
1.030782213	0.0
1.030857804	0.0
1.030933395	0.0
1.031008986	0.0
1.031084577	0.0
1.031160168	0.0
1.031235759	0.0
1.03131135	0.0
1.031386941	0.0
1.031462532	0.0
1.031538123	0.0
1.031613714	0.0
1.031689305	0.0
1.031764896	0.0
1.031840487	0.0
1.031916078	0.0
1.031991669	0.0
1.03206726	0.0
1.032142851	0.0
1.032218442	0.0
1.032294033	0.0
1.032369624	0.0
1.032445215	0.0
1.032520806	0.0
1.032596397	0.0
1.032671988	0.0
1.032747579	0.0
1.03282317	0.0
1.032898761	0.0
1.032974352	0.0
1.033049943	0.0
1.033125534	0.0
1.033201125	0.0
1.033276716	0.0
1.033352307	0.0
1.033427898	0.0
1.033503489	0.0
1.03357908	0.0
1.033654671	0.0
1.033730262	0.0
1.033805853	0.0
1.033881444	0.0
1.033957035	0.0
1.034032626	0.0
1.034108217	0.0
1.034183808	0.0
1.034259399	0.0
1.03433499	0.0
1.034410581	0.0
1.034486172	0.0
1.034561763	0.0
1.034637354	0.0
1.034712945	0.0
1.034788536	0.0
1.034864127	0.0
1.034939718	0.0
1.035015309	0.0
1.0350909	0.0
1.035166491	0.0
1.035242082	0.0
1.035317673	0.0
1.035393264	0.0
1.035468855	0.0
1.035544446	0.0
1.035620037	0.0
1.035695628	0.0
1.035771219	0.0
1.03584681	0.013229088119
1.035922401	0.0
1.035997992	0.0
1.036073583	0.0
1.036149174	0.0
1.036224765	0.0
1.036300356	0.0
1.036375947	0.0
1.036451538	0.0
1.036527129	0.0
1.03660272	0.0
1.036678311	0.0
1.036753902	0.0
1.036829493	0.0
1.036905084	0.0
1.036980675	0.0
1.037056266	0.0
1.037131857	0.0
1.037207448	0.0
1.037283039	0.0
1.03735863	0.0
1.037434221	0.0
1.037509812	0.0
1.037585403	0.0
1.037660994	0.0
1.037736585	0.0
1.037812176	0.0
1.037887767	0.0
1.037963358	0.0
1.038038949	0.0
1.03811454	0.0
1.038190131	0.0
1.038265722	0.0
1.038341313	0.0
1.038416904	0.0
1.038492495	0.0
1.038568086	0.0
1.038643677	0.0
1.038719268	0.0
1.038794859	0.0
1.03887045	0.0
1.038946041	0.0
1.039021632	0.0
1.039097223	0.0
1.039172814	0.0
1.039248405	0.0
1.039323996	0.0
1.039399587	0.0
1.039475178	0.0
1.039550769	0.0
1.03962636	0.0
1.039701951	0.0
1.039777542	0.0
1.039853133	0.0
1.039928724	0.0
1.040004315	0.0
1.040079906	0.0
1.040155497	0.0
1.040231088	0.0
1.040306679	0.0
1.04038227	0.0
1.040457861	0.0
1.040533452	0.0
1.040609043	0.0
1.040684634	0.0
1.040760225	0.0
1.040835816	0.0
1.040911407	0.0
1.040986998	0.0
1.041062589	0.0
1.04113818	0.0
1.041213771	0.0
1.041289362	0.0
1.041364953	0.0
1.041440544	0.0
1.041516135	0.0
1.041591726	0.0
1.041667317	0.0
1.041742908	0.0
1.041818499	0.0
1.04189409	0.0
1.041969681	0.0
1.042045272	0.0
1.042120863	0.0
1.042196454	0.0
1.042272045	0.0
1.042347636	0.0
1.042423227	0.0
1.042498818	0.0
1.042574409	0.013229088119


==> figs/posterior_var_plots/binneddata_nu_0.0099999997764825821.dat <==
0.00333146	0.000942899389599
0.00439201854	0.000942899389599
0.00545257708	0.00660029572719
0.00651313562	0.00660029572719
0.00757369416	0.00565739633759
0.0086342527	0.00660029572719
0.00969481124	0.0028286981688
0.01075536978	0.0037715975584
0.01181592832	0.0028286981688
0.01287648686	0.0028286981688
0.0139370454	0.0028286981688
0.01499760394	0.0103718932856
0.01605816248	0.0028286981688
0.01711872102	0.000942899389599
0.01817927956	0.000942899389599
0.0192398381	0.000942899389599
0.02030039664	0.000942899389599
0.02136095518	0.000942899389599
0.02242151372	0.0018857987792
0.02348207226	0.00565739633759
0.0245426308	0.00754319511679
0.02560318934	0.00471449694799
0.02666374788	0.00754319511679
0.02772430642	0.00848609450639
0.02878486496	0.0132005914544
0.0298454235	0.00660029572719
0.03090598204	0.00848609450639
0.03196654058	0.0198008871816
0.03302709912	0.0160292896232
0.03408765766	0.0150863902336
0.0351482162	0.0169721890128
0.03620877474	0.0179150884024
0.03726933328	0.0122576920648
0.03832989182	0.0179150884024
0.03939045036	0.014143490844
0.0404510089	0.0132005914544
0.04151156744	0.018857987792
0.04257212598	0.0198008871816
0.04363268452	0.0179150884024
0.04469324306	0.0179150884024
0.0457538016	0.0132005914544
0.04681436014	0.0782606493367
0.04787491868	0.0113147926752
0.04893547722	0.0198008871816
0.04999603576	0.0122576920648
0.0510565943	0.0150863902336
0.05211715284	0.018857987792
0.05317771138	0.0179150884024
0.05423826992	0.00942899389599
0.05529882846	0.0198008871816
0.056359387	0.0198008871816
0.05741994554	0.0216866859608
0.05848050408	0.0245153841296
0.05954106262	0.0226295853504
0.06060162116	0.0245153841296
0.0616621797	0.0254582835192
0.06272273824	0.0198008871816
0.06378329678	0.0264011829088
0.06484385532	0.02357248474
0.06590441386	0.0311156798568
0.0669649724	0.0339443780256
0.06802553094	0.0301727804672
0.06908608948	0.02357248474
0.07014664802	0.0292298810776
0.07120720656	0.0254582835192
0.0722677651	0.0264011829088
0.07332832364	0.0216866859608
0.07438888218	0.02357248474
0.07544944072	0.0311156798568
0.07650999926	0.0339443780256
0.0775705578	0.0367730761944
0.07863111634	0.0396017743632
0.07969167488	0.0490307682591
0.08075223342	0.0414875731424
0.08181279196	0.0405446737528
0.0828733505	0.0584597621551
0.08393390904	0.0528023658175
0.08499446758	0.0773177499471
0.08605502612	0.0820322468951
0.08711558466	0.0773177499471
0.0881761432	0.151806801725
0.08923670174	0.410161234476
0.09029726028	8.38237557353
0.09135781882	0.0245153841296
0.09241837736	0.0301727804672
0.0934789359	0.0226295853504
0.09453949444	0.033001478636
0.09560005298	0.0264011829088
0.09666061152	0.0216866859608
0.09772117006	0.0264011829088
0.0987817286	0.0264011829088
0.09984228714	0.0254582835192
0.10090284568	0.0320585792464
0.10196340422	0.0358301768048
0.10302396276	0.0292298810776
0.1040845213	0.02357248474
0.10514507984	0.02357248474
0.10620563838	0.0226295853504
0.10726619692	0.02357248474
0.10832675546	0.0254582835192
0.109387314	0.0301727804672
0.11044787254	0.0207437865712
0.11150843108	0.0207437865712
0.11256898962	0.0216866859608
0.11362954816	0.0179150884024
0.1146901067	0.0301727804672
0.11575066524	0.0245153841296
0.11681122378	0.0264011829088
0.11787178232	0.02357248474
0.11893234086	0.028286981688
0.1199928994	0.02357248474
0.12105345794	0.0207437865712
0.12211401648	0.0179150884024
0.12317457502	0.0254582835192
0.12423513356	0.0216866859608
0.1252956921	0.02357248474
0.12635625064	0.0150863902336
0.12741680918	0.0150863902336
0.12847736772	0.0301727804672
0.12953792626	0.0207437865712
0.1305984848	0.0254582835192
0.13165904334	0.02357248474
0.13271960188	0.0160292896232
0.13378016042	0.0169721890128
0.13484071896	0.02357248474
0.1359012775	0.0198008871816
0.13696183604	0.018857987792
0.13802239458	0.0160292896232
0.13908295312	0.0160292896232
0.14014351166	0.02357248474
0.1412040702	0.0122576920648
0.14226462874	0.0160292896232
0.14332518728	0.018857987792
0.14438574582	0.0160292896232
0.14544630436	0.0198008871816
0.1465068629	0.0150863902336
0.14756742144	0.0150863902336
0.14862797998	0.0226295853504
0.14968853852	0.0169721890128
0.15074909706	0.02357248474
0.1518096556	0.0216866859608
0.15287021414	0.0226295853504
0.15393077268	0.014143490844
0.15499133122	0.014143490844
0.15605188976	0.014143490844
0.1571124483	0.018857987792
0.15817300684	0.0216866859608
0.15923356538	0.0226295853504
0.16029412392	0.0292298810776
0.16135468246	0.0216866859608
0.162415241	0.02357248474
0.16347579954	0.018857987792
0.16453635808	0.0150863902336
0.16559691662	0.0150863902336
0.16665747516	0.0216866859608
0.1677180337	0.0179150884024
0.16877859224	0.018857987792
0.16983915078	0.0103718932856
0.17089970932	0.0207437865712
0.17196026786	0.0207437865712
0.1730208264	0.0216866859608
0.17408138494	0.0150863902336
0.17514194348	0.0160292896232
0.17620250202	0.00848609450639
0.17726306056	0.0216866859608
0.1783236191	0.0150863902336
0.17938417764	0.0207437865712
0.18044473618	0.0122576920648
0.18150529472	0.00848609450639
0.18256585326	0.00660029572719
0.1836264118	0.0150863902336
0.18468697034	0.0122576920648
0.18574752888	0.014143490844
0.18680808742	0.00565739633759
0.18786864596	0.0179150884024
0.1889292045	0.0169721890128
0.18998976304	0.0150863902336
0.19105032158	0.0179150884024
0.19211088012	0.0169721890128
0.19317143866	0.0160292896232
0.1942319972	0.014143490844
0.19529255574	0.0160292896232
0.19635311428	0.018857987792
0.19741367282	0.0207437865712
0.19847423136	0.0169721890128
0.1995347899	0.00660029572719
0.20059534844	0.0113147926752
0.20165590698	0.0160292896232
0.20271646552	0.0122576920648
0.20377702406	0.0198008871816
0.2048375826	0.0150863902336
0.20589814114	0.0160292896232
0.20695869968	0.0132005914544
0.20801925822	0.00565739633759
0.20907981676	0.0122576920648
0.2101403753	0.0122576920648
0.21120093384	0.0037715975584
0.21226149238	0.0132005914544
0.21332205092	0.0122576920648
0.21438260946	0.0132005914544
0.215443168	0.00754319511679
0.21650372654	0.0216866859608
0.21756428508	0.0179150884024
0.21862484362	0.0113147926752
0.21968540216	0.00848609450639
0.2207459607	0.0169721890128
0.22180651924	0.0160292896232
0.22286707778	0.0245153841296
0.22392763632	0.00848609450639
0.22498819486	0.0150863902336
0.2260487534	0.0198008871816
0.22710931194	0.018857987792
0.22816987048	0.0160292896232
0.22923042902	0.0198008871816
0.23029098756	0.0179150884024
0.2313515461	0.02357248474
0.23241210464	0.0264011829088
0.23347266318	0.0169721890128
0.23453322172	0.0198008871816
0.23559378026	0.0292298810776
0.2366543388	0.0264011829088
0.23771489734	0.0264011829088
0.23877545588	0.0254582835192
0.23983601442	0.0254582835192
0.24089657296	0.0292298810776
0.2419571315	0.018857987792
0.24301769004	0.0311156798568
0.24407824858	0.0273440822984
0.24513880712	0.0254582835192
0.24619936566	0.0273440822984
0.2472599242	0.0396017743632
0.24832048274	0.0339443780256
0.24938104128	0.0396017743632
0.25044159982	0.02357248474
0.25150215836	0.0320585792464
0.2525627169	0.033001478636
0.25362327544	0.0396017743632
0.25468383398	0.028286981688
0.25574439252	0.028286981688
0.25680495106	0.02357248474
0.2578655096	0.0254582835192
0.25892606814	0.0348872774152
0.25998662668	0.0386588749736
0.26104718522	0.0339443780256
0.26210774376	0.0367730761944
0.2631683023	0.0405446737528
0.26422886084	0.033001478636
0.26528941938	0.0292298810776
0.26634997792	0.0264011829088
0.26741053646	0.0320585792464
0.268471095	0.0245153841296
0.26953165354	0.0358301768048
0.27059221208	0.0273440822984
0.27165277062	0.0320585792464
0.27271332916	0.028286981688
0.2737738877	0.0264011829088
0.27483444624	0.0311156798568
0.27589500478	0.0179150884024
0.27695556332	0.042430472532
0.27801612186	0.0339443780256
0.2790766804	0.0367730761944
0.28013723894	0.0292298810776
0.28119779748	0.033001478636
0.28225835602	0.02357248474
0.28331891456	0.0320585792464
0.2843794731	0.0207437865712
0.28544003164	0.02357248474
0.28650059018	0.0301727804672
0.28756114872	0.0245153841296
0.28862170726	0.0254582835192
0.2896822658	0.018857987792
0.29074282434	0.0292298810776
0.29180338288	0.0301727804672
0.29286394142	0.028286981688
0.29392449996	0.0358301768048
0.2949850585	0.0301727804672
0.29604561704	0.0320585792464
0.29710617558	0.028286981688
0.29816673412	0.0264011829088
0.29922729266	0.0198008871816
0.3002878512	0.02357248474
0.30134840974	0.028286981688
0.30240896828	0.0292298810776
0.30346952682	0.0339443780256
0.30453008536	0.033001478636
0.3055906439	0.0311156798568
0.30665120244	0.0292298810776
0.30771176098	0.0320585792464
0.30877231952	0.037715975584
0.30983287806	0.028286981688
0.3108934366	0.037715975584
0.31195399514	0.0301727804672
0.31301455368	0.0386588749736
0.31407511222	0.0433733719216
0.31513567076	0.0245153841296
0.3161962293	0.02357248474
0.31725678784	0.0264011829088
0.31831734638	0.0443162713112
0.31937790492	0.0367730761944
0.32043846346	0.0264011829088
0.321499022	0.0339443780256
0.32255958054	0.0367730761944
0.32362013908	0.0367730761944
0.32468069762	0.0264011829088
0.32574125616	0.0348872774152
0.3268018147	0.0509165670383
0.32786237324	0.0414875731424
0.32892293178	0.0367730761944
0.32998349032	0.0358301768048
0.33104404886	0.0226295853504
0.3321046074	0.033001478636
0.33316516594	0.0320585792464
0.33422572448	0.0367730761944
0.33528628302	0.0386588749736
0.33634684156	0.0405446737528
0.3374074001	0.0414875731424
0.33846795864	0.0301727804672
0.33952851718	0.0414875731424
0.34058907572	0.0311156798568
0.34164963426	0.037715975584
0.3427101928	0.037715975584
0.34377075134	0.0499736676487
0.34483130988	0.033001478636
0.34589186842	0.0320585792464
0.34695242696	0.037715975584
0.3480129855	0.0311156798568
0.34907354404	0.0433733719216
0.35013410258	0.0433733719216
0.35119466112	0.042430472532
0.35225521966	0.0320585792464
0.3533157782	0.0443162713112
0.35437633674	0.0405446737528
0.35543689528	0.037715975584
0.35649745382	0.0490307682591
0.35755801236	0.0509165670383
0.3586185709	0.0443162713112
0.35967912944	0.0499736676487
0.36073968798	0.0386588749736
0.36180024652	0.0405446737528
0.36286080506	0.0480878688695
0.3639213636	0.0414875731424
0.36498192214	0.0480878688695
0.36604248068	0.0546881645967
0.36710303922	0.042430472532
0.36816359776	0.0528023658175
0.3692241563	0.0490307682591
0.37028471484	0.0594026615447
0.37134527338	0.0528023658175
0.37240583192	0.0452591707007
0.37346639046	0.0433733719216
0.374526949	0.0537452652071
0.37558750754	0.0443162713112
0.37664806608	0.0367730761944
0.37770862462	0.0480878688695
0.37876918316	0.0518594664279
0.3798297417	0.0480878688695
0.38089030024	0.0650600578823
0.38195085878	0.0499736676487
0.38301141732	0.0462020700903
0.38407197586	0.0565739633759
0.3851325344	0.0462020700903
0.38619309294	0.0650600578823
0.38725365148	0.0518594664279
0.38831421002	0.042430472532
0.38937476856	0.0518594664279
0.3904353271	0.0678887560511
0.39149588564	0.0622313597135
0.39255644418	0.0565739633759
0.39361700272	0.0518594664279
0.39467756126	0.0471449694799
0.3957381198	0.0546881645967
0.39679867834	0.0471449694799
0.39785923688	0.0499736676487
0.39891979542	0.0537452652071
0.39998035396	0.0499736676487
0.4010409125	0.0528023658175
0.40210147104	0.0556310639863
0.40316202958	0.0462020700903
0.40422258812	0.0603455609343
0.40528314666	0.0443162713112
0.4063437052	0.0499736676487
0.40740426374	0.0622313597135
0.40846482228	0.0537452652071
0.40952538082	0.0546881645967
0.41058593936	0.0386588749736
0.4116464979	0.0471449694799
0.41270705644	0.0405446737528
0.41376761498	0.0603455609343
0.41482817352	0.0480878688695
0.41588873206	0.0433733719216
0.4169492906	0.0471449694799
0.41800984914	0.0546881645967
0.41907040768	0.0556310639863
0.42013096622	0.0594026615447
0.42119152476	0.0480878688695
0.4222520833	0.0414875731424
0.42331264184	0.0565739633759
0.42437320038	0.0537452652071
0.42543375892	0.0433733719216
0.42649431746	0.0471449694799
0.427554876	0.0433733719216
0.42861543454	0.0490307682591
0.42967599308	0.0490307682591
0.43073655162	0.0452591707007
0.43179711016	0.0490307682591
0.4328576687	0.0575168627655
0.43391822724	0.0480878688695
0.43497878578	0.042430472532
0.43603934432	0.0509165670383
0.43709990286	0.0452591707007
0.4381604614	0.0603455609343
0.43922101994	0.0480878688695
0.44028157848	0.0480878688695
0.44134213702	0.0537452652071
0.44240269556	0.0509165670383
0.4434632541	0.0443162713112
0.44452381264	0.0556310639863
0.44558437118	0.0471449694799
0.44664492972	0.0707174542199
0.44770548826	0.0518594664279
0.4487660468	0.0556310639863
0.44982660534	0.0594026615447
0.45088716388	0.0433733719216
0.45194772242	0.0594026615447
0.45300828096	0.0678887560511
0.4540688395	0.0688316554407
0.45512939804	0.0565739633759
0.45618995658	0.0660029572719
0.45725051512	0.0678887560511
0.45831107366	0.0490307682591
0.4593716322	0.0584597621551
0.46043219074	0.0499736676487
0.46149274928	0.0631742591031
0.46255330782	0.0660029572719
0.46361386636	0.0575168627655
0.4646744249	0.0678887560511
0.46573498344	0.0641171584927
0.46679554198	0.0594026615447
0.46785610052	0.0612884603239
0.46891665906	0.0537452652071
0.4699772176	0.0688316554407
0.47103777614	0.0735461523887
0.47209833468	0.0707174542199
0.47315889322	0.0810893475055
0.47421945176	0.0669458566615
0.4752800103	0.0801464481159
0.47634056884	0.0716603536095
0.47740112738	0.0707174542199
0.47846168592	0.0716603536095
0.47952224446	0.0565739633759
0.480582803	0.0669458566615
0.48164336154	0.0754319511679
0.48270392008	0.0792035487263
0.48376447862	0.0782606493367
0.48482503716	0.0641171584927
0.4858855957	0.0678887560511
0.48694615424	0.0763748505575
0.48800671278	0.0631742591031
0.48906727132	0.0641171584927
0.49012782986	0.0782606493367
0.4911883884	0.0905183414015
0.49224894694	0.0735461523887
0.49330950548	0.0924041401807
0.49437006402	0.0660029572719
0.49543062256	0.0735461523887
0.4964911811	0.0622313597135
0.49755173964	0.0678887560511
0.49861229818	0.0782606493367
0.49967285672	0.0697745548303
0.50073341526	0.0697745548303
0.5017939738	0.0820322468951
0.50285453234	0.0669458566615
0.50391509088	0.0641171584927
0.50497564942	0.0631742591031
0.50603620796	0.0707174542199
0.5070967665	0.0792035487263
0.50815732504	0.0754319511679
0.50921788358	0.0660029572719
0.51027844212	0.0537452652071
0.51133900066	0.0678887560511
0.5123995592	0.0735461523887
0.51346011774	0.0660029572719
0.51452067628	0.0697745548303
0.51558123482	0.0754319511679
0.51664179336	0.0726032529991
0.5177023519	0.0669458566615
0.51876291044	0.0575168627655
0.51982346898	0.0594026615447
0.52088402752	0.0509165670383
0.52194458606	0.0716603536095
0.5230051446	0.0829751462847
0.52406570314	0.0707174542199
0.52512626168	0.0726032529991
0.52618682022	0.0782606493367
0.52724737876	0.0669458566615
0.5283079373	0.0594026615447
0.52936849584	0.0594026615447
0.53042905438	0.0735461523887
0.53148961292	0.0735461523887
0.53255017146	0.0763748505575
0.53361073	0.0754319511679
0.53467128854	0.0660029572719
0.53573184708	0.0650600578823
0.53679240562	0.0641171584927
0.53785296416	0.0792035487263
0.5389135227	0.0716603536095
0.53997408124	0.0792035487263
0.54103463978	0.0876896432327
0.54209519832	0.0697745548303
0.54315575686	0.0820322468951
0.5442163154	0.0716603536095
0.54527687394	0.0707174542199
0.54633743248	0.0895754420119
0.54739799102	0.0858038444535
0.54845854956	0.0754319511679
0.5495191081	0.0641171584927
0.55057966664	0.0839180456743
0.55164022518	0.0895754420119
0.55270078372	0.0924041401807
0.55376134226	0.0810893475055
0.5548219008	0.0669458566615
0.55588245934	0.0678887560511
0.55694301788	0.0810893475055
0.55800357642	0.0792035487263
0.55906413496	0.0754319511679
0.5601246935	0.0754319511679
0.56118525204	0.0801464481159
0.56224581058	0.0858038444535
0.56330636912	0.0829751462847
0.56436692766	0.0678887560511
0.5654274862	0.0905183414015
0.56648804474	0.0810893475055
0.56754860328	0.0792035487263
0.56860916182	0.0754319511679
0.56966972036	0.0754319511679
0.5707302789	0.0895754420119
0.57179083744	0.0895754420119
0.57285139598	0.0914612407911
0.57391195452	0.0726032529991
0.57497251306	0.0697745548303
0.5760330716	0.0707174542199
0.57709363014	0.0933470395703
0.57815418868	0.0726032529991
0.57921474722	0.0839180456743
0.58027530576	0.0858038444535
0.5813358643	0.0801464481159
0.58239642284	0.0905183414015
0.58345698138	0.0726032529991
0.58451753992	0.0810893475055
0.58557809846	0.0905183414015
0.586638657	0.0810893475055
0.58769921554	0.0971186371287
0.58875977408	0.0829751462847
0.58982033262	0.0792035487263
0.59088089116	0.0848609450639
0.5919414497	0.0820322468951
0.59300200824	0.0726032529991
0.59406256678	0.0942899389599
0.59512312532	0.0801464481159
0.59618368386	0.0810893475055
0.5972442424	0.0905183414015
0.59830480094	0.0914612407911
0.59936535948	0.0914612407911
0.60042591802	0.0876896432327
0.60148647656	0.0961757377391
0.6025470351	0.0895754420119
0.60360759364	0.0726032529991
0.60466815218	0.0688316554407
0.60572871072	0.0829751462847
0.60678926926	0.100890234687
0.6078498278	0.0839180456743
0.60891038634	0.0914612407911
0.60997094488	0.0867467438431
0.61103150342	0.0876896432327
0.61209206196	0.0829751462847
0.6131526205	0.0905183414015
0.61421317904	0.0820322468951
0.61527373758	0.109376329193
0.61633429612	0.108433429804
0.61739485466	0.0961757377391
0.6184554132	0.103718932856
0.61951597174	0.0726032529991
0.62057653028	0.0848609450639
0.62163708882	0.0858038444535
0.62269764736	0.100890234687
0.6237582059	0.0924041401807
0.62481876444	0.0782606493367
0.62587932298	0.104661832245
0.62693988152	0.111262127973
0.62800044006	0.0942899389599
0.6290609986	0.0924041401807
0.63012155714	0.0980615365183
0.63118211568	0.0990044359079
0.63224267422	0.0914612407911
0.63330323276	0.102776033466
0.6343637913	0.0980615365183
0.63542434984	0.107490530414
0.63648490838	0.100890234687
0.63754546692	0.0999473352975
0.63860602546	0.103718932856
0.639666584	0.0905183414015
0.64072714254	0.0914612407911
0.64178770108	0.0886325426223
0.64284825962	0.111262127973
0.64390881816	0.115033725531
0.6449693767	0.102776033466
0.64602993524	0.101833134077
0.64709049378	0.0990044359079
0.64815105232	0.0895754420119
0.64921161086	0.0848609450639
0.6502721694	0.0886325426223
0.65133272794	0.0650600578823
0.65239328648	0.0914612407911
0.65345384502	0.0886325426223
0.65451440356	0.0952328383495
0.6555749621	0.0980615365183
0.65663552064	0.101833134077
0.65769607918	0.0971186371287
0.65875663772	0.0867467438431
0.65981719626	0.0933470395703
0.6608777548	0.0895754420119
0.66193831334	0.0952328383495
0.66299887188	0.103718932856
0.66405943042	0.0952328383495
0.66511998896	0.0971186371287
0.6661805475	0.105604731635
0.66724110604	0.102776033466
0.66830166458	0.0980615365183
0.66936222312	0.0999473352975
0.67042278166	0.0895754420119
0.6714833402	0.0924041401807
0.67254389874	0.0858038444535
0.67360445728	0.106547631025
0.67466501582	0.0876896432327
0.67572557436	0.100890234687
0.6767861329	0.0933470395703
0.67784669144	0.112205027362
0.67890724998	0.109376329193
0.67996780852	0.0971186371287
0.68102836706	0.0914612407911
0.6820889256	0.102776033466
0.68314948414	0.101833134077
0.68421004268	0.112205027362
0.68527060122	0.104661832245
0.68633115976	0.0971186371287
0.6873917183	0.109376329193
0.68845227684	0.100890234687
0.68951283538	0.105604731635
0.69057339392	0.105604731635
0.69163395246	0.0952328383495
0.692694511	0.0971186371287
0.69375506954	0.113147926752
0.69481562808	0.134834612713
0.69587618662	0.0990044359079
0.69693674516	0.101833134077
0.6979973037	0.0867467438431
0.69905786224	0.105604731635
0.70011842078	0.118805323089
0.70117897932	0.102776033466
0.70223953786	0.111262127973
0.7033000964	0.101833134077
0.70436065494	0.102776033466
0.70542121348	0.125405618817
0.70648177202	0.105604731635
0.70754233056	0.107490530414
0.7086028891	0.0961757377391
0.70966344764	0.108433429804
0.71072400618	0.0999473352975
0.71178456472	0.0971186371287
0.71284512326	0.0933470395703
0.7139056818	0.113147926752
0.71496624034	0.120691121869
0.71602679888	0.110319228583
0.71708735742	0.114090826141
0.71814791596	0.106547631025
0.7192084745	0.1178624237
0.72026903304	0.106547631025
0.72132959158	0.11691952431
0.72239015012	0.123519820037
0.72345070866	0.1178624237
0.7245112672	0.111262127973
0.72557182574	0.105604731635
0.72663238428	0.113147926752
0.72769294282	0.111262127973
0.72875350136	0.123519820037
0.7298140599	0.128234316985
0.73087461844	0.138606210271
0.73193517698	0.113147926752
0.73299573552	0.107490530414
0.73405629406	0.111262127973
0.7351168526	0.113147926752
0.73617741114	0.124462719427
0.73723796968	0.120691121869
0.73829852822	0.121634021258
0.73935908676	0.120691121869
0.7404196453	0.11691952431
0.74148020384	0.11691952431
0.74254076238	0.128234316985
0.74360132092	0.128234316985
0.74466187946	0.111262127973
0.745722438	0.123519820037
0.74678299654	0.135777512102
0.74784355508	0.122576920648
0.74890411362	0.1178624237
0.74996467216	0.133891713323
0.7510252307	0.115033725531
0.75208578924	0.132005914544
0.75314634778	0.135777512102
0.75420690632	0.115033725531
0.75526746486	0.11691952431
0.7563280234	0.127291417596
0.75738858194	0.127291417596
0.75844914048	0.143320707219
0.75950969902	0.132005914544
0.76057025756	0.1178624237
0.7616308161	0.144263606609
0.76269137464	0.130120115765
0.76375193318	0.136720411492
0.76481249172	0.125405618817
0.76587305026	0.126348518206
0.7669336088	0.119748222479
0.76799416734	0.125405618817
0.76905472588	0.14143490844
0.77011528442	0.14049200905
0.77117584296	0.130120115765
0.7722364015	0.135777512102
0.77329696004	0.142377807829
0.77435751858	0.139549109661
0.77541807712	0.132948813933
0.77647863566	0.128234316985
0.7775391942	0.133891713323
0.77859975274	0.158407097453
0.77966031128	0.133891713323
0.78072086982	0.147092304777
0.78178142836	0.137663310881
0.7828419869	0.147092304777
0.78390254544	0.136720411492
0.78496310398	0.129177216375
0.78602366252	0.134834612713
0.78708422106	0.139549109661
0.7881447796	0.168778990738
0.78920533814	0.147092304777
0.79026589668	0.153692600505
0.79132645522	0.179150884024
0.79238701376	0.176322185855
0.7934475723	0.158407097453
0.79450813084	0.152749701115
0.79556868938	0.154635499894
0.79662924792	0.159349996842
0.79768980646	0.122576920648
0.798750365	0.154635499894
0.79981092354	0.156521298673
0.80087148208	0.145206505998
0.80193204062	0.181979582193
0.80299259916	0.156521298673
0.8040531577	0.177265085245
0.80511371624	0.153692600505
0.80617427478	0.179150884024
0.80723483332	0.184808280361
0.80829539186	0.173493487686
0.8093559504	0.179150884024
0.81041650894	0.161235795621
0.81147706748	0.157464198063
0.81253762602	0.200837569985
0.81359818456	0.197065972426
0.8146587431	0.18763697853
0.81571930164	0.185751179751
0.81677986018	0.178207984634
0.81784041872	0.210266563881
0.81890097726	0.177265085245
0.8199615358	0.193294374868
0.82102209434	0.180093783413
0.82208265288	0.165950292569
0.82314321142	0.222524255945
0.82420376996	0.193294374868
0.8252643285	0.186694079141
0.82632488704	0.206494966322
0.82738544558	0.207437865712
0.82844600412	0.175379286465
0.82950656266	0.203666268153
0.8305671212	0.226295853504
0.83162767974	0.18763697853
0.83268823828	0.21120946327
0.83374879682	0.216866859608
0.83480935536	0.247982539465
0.8358699139	0.206494966322
0.83693047244	0.216866859608
0.83799103098	0.21215236266
0.83905158952	0.25835443275
0.84011214806	0.246096740685
0.8411727066	0.232896149231
0.84223326514	0.228181652283
0.84329382368	0.248925438854
0.84435438222	0.240439344348
0.84541494076	0.238553545569
0.8464754993	0.200837569985
0.84753605784	0.231953249841
0.84859661638	0.256468633971
0.84965717492	0.248925438854
0.85071773346	0.273440822984
0.851778292	0.271555024204
0.85283885054	0.25835443275
0.85389940908	0.277212420542
0.85495996762	0.271555024204
0.85602052616	0.264011829088
0.8570810847	0.276269521152
0.85814164324	0.267783426646
0.85920220178	0.268726326036
0.86026276032	0.274383722373
0.86132331886	0.274383722373
0.8623838774	0.289470112607
0.86344443594	0.299842005892
0.86450499448	0.317757094295
0.86556555302	0.301727804672
0.86662611156	0.325300289412
0.8676866701	0.318699993684
0.86874722864	0.332843484528
0.86980778718	0.320585792464
0.87086834572	0.302670704061
0.87192890426	0.314928396126
0.8729894628	0.32907188697
0.87405002134	0.3535872711
0.87511057988	0.348872774152
0.87617113842	0.331900585139
0.87723169696	0.346986975372
0.8782922555	0.360187566827
0.87935281404	0.416761530203
0.88041337258	0.374331057671
0.88147393112	0.354530170489
0.88253448966	0.363016264996
0.8835950482	0.360187566827
0.88465560674	0.373388158281
0.88571616528	0.379045554619
0.88677672382	0.379045554619
0.88783728236	0.394131944852
0.8888978409	0.42430472532
0.88995839944	0.432790819826
0.89101895798	0.454477505787
0.89207951652	0.451648807618
0.89314007506	0.443162713112
0.8942006336	0.478049990527
0.89526119214	0.44787721006
0.89632175068	0.442219813722
0.89738230922	0.459192002735
0.89844286776	0.465792298462
0.8995034263	0.481821588085
0.90056398484	0.462020700903
0.90162454338	0.504451173435
0.90268510192	0.501622475267
0.90374566046	0.501622475267
0.904806219	0.462963600293
0.90586677754	0.526137859396
0.90692733608	0.503508274046
0.90798789462	0.529909456955
0.90904845316	0.589312118499
0.9101090117	0.580826023993
0.91116957024	0.593083716058
0.91223012878	0.576111527045
0.91329068732	0.582711822772
0.91435124586	0.625142295304
0.9154118044	0.606284307512
0.91647236294	0.592140816668
0.91753292148	0.642114484317
0.91859348002	0.676058862342
0.91965403856	0.667572767836
0.9207145971	0.68171625868
0.92177515564	0.677001761732
0.92283571418	0.687373655018
0.92389627272	0.742061819614
0.92495683126	0.70434584403
0.9260173898	0.716603536095
0.92707794834	0.72886122816
0.92813850688	0.726975429381
0.92919906542	0.79957868238
0.93025962396	0.785435191536
0.9313201825	0.811836374445
0.93238074104	0.826922764678
0.93344129958	0.814665072613
0.93450185812	0.908955011573
0.93556241666	0.891039923171
0.9366229752	0.873124834769
0.93768353374	0.923098502417
0.93874409228	0.927812999365
0.93980465082	0.91649820669
0.94086520936	0.968357673118
0.9419257679	0.978729566404
0.94298632644	1.01078814565
0.94404688498	0.989101459689
0.94510744352	1.01078814565
0.94616800206	1.04567542307
0.9472285606	1.01078814565
0.94828911914	1.1512801547
0.94934967768	1.14656565775
0.95041023622	1.24934169122
0.95147079476	1.28894346558
0.9525313533	1.25594198695
0.95359191184	1.28517186802
0.95465247038	1.30685855398
0.95571302892	1.32571654178
0.95677358746	1.43697866975
0.957834146	1.37946180698
0.95889470454	1.45866535571
0.95995526308	1.54729789833
0.96101582162	1.53881180383
0.96207638016	1.64347363607
0.9631369387	1.6953331025
0.96419749724	1.74247807198
0.96525805578	1.79622333719
0.96631861432	1.96311652915
0.96737917286	2.01026149862
0.9684397314	2.01969049252
0.96950028994	2.16961149547
0.97056084848	2.25635823931
0.97162140702	2.38836415385
0.97268196556	2.43079462639
0.9737425241	2.68254876341
0.97480308264	2.72026473899
0.97586364118	2.97579047357
0.97692419972	3.02199254366
0.97798475826	3.28506147336
0.9790453168	3.56981708902
0.98010587534	3.6348771469
0.98116643388	3.96866353082
0.98222699242	4.54760375604
0.98328755096	4.7229830425
0.9843481095	5.15294516416
0.98540866804	5.77620166068
0.98646922658	6.41171584927
0.98752978512	7.24995340663
0.98859034366	8.00615871708
0.9896509022	9.20458384126
0.99071146074	10.5981891391
0.99177201928	12.2803216501
0.99283257782	14.6762289991
0.99389313636	17.4860691801
0.9949536949	22.3674593201
0.99601425344	30.1925813543
0.99707481198	46.179440505
0.99813537052	90.1741831243
0.99919592906	470.803808718
1.0002564876	0.0037715975584
1.00131704614	0.00471449694799
1.00237760468	0.0028286981688
1.00343816322	0.0028286981688
1.00449872176	0.0018857987792
1.0055592803	0.0037715975584
1.00661983884	0.0028286981688
1.00768039738	0.0
1.00874095592	0.0
1.00980151446	0.0
1.010862073	0.0
1.01192263154	0.0
1.01298319008	0.000942899389599
1.01404374862	0.0
1.01510430716	0.000942899389599
1.0161648657	0.0
1.01722542424	0.0
1.01828598278	0.0
1.01934654132	0.0
1.02040709986	0.0
1.0214676584	0.000942899389599
1.02252821694	0.0
1.02358877548	0.0
1.02464933402	0.000942899389599
1.02570989256	0.0
1.0267704511	0.0
1.02783100964	0.0
1.02889156818	0.000942899389599
1.02995212672	0.0
1.03101268526	0.0
1.0320732438	0.0
1.03313380234	0.0
1.03419436088	0.0
1.03525491942	0.0
1.03631547796	0.000942899389599
1.0373760365	0.0
1.03843659504	0.0
1.03949715358	0.0
1.04055771212	0.0
1.04161827066	0.0
1.0426788292	0.0
1.04373938774	0.0
1.04479994628	0.0
1.04586050482	0.0
1.04692106336	0.0
1.0479816219	0.0
1.04904218044	0.0
1.05010273898	0.0
1.05116329752	0.0
1.05222385606	0.0
1.0532844146	0.0
1.05434497314	0.0
1.05540553168	0.0
1.05646609022	0.0
1.05752664876	0.0
1.0585872073	0.0
1.05964776584	0.0
1.06070832438	0.0
1.06176888292	0.0
1.06282944146	0.000942899389599


==> figs/posterior_var_plots/binneddata_nu_0.012689610011875629.dat <==
0.00429231	0.00557725382282
0.00572670769	0.00557725382282
0.00716110538	0.00418294036712
0.00859550307	0.00906303746209
0.01002990076	0.00697156727853
0.01146429845	0.00348578363926
0.01289869614	0.00488009709497
0.01433309383	0.00627441055068
0.01576749152	0.00278862691141
0.01720188921	0.00278862691141
0.0186362869	0.00488009709497
0.02007068459	0.00278862691141
0.02150508228	0.00278862691141
0.02293947997	0.00697156727853
0.02437387766	0.00627441055068
0.02580827535	0.00766872400638
0.02724267304	0.00766872400638
0.02867707073	0.0125488211014
0.03011146842	0.00906303746209
0.03154586611	0.0195203883799
0.0329802638	0.0202175451077
0.03441466149	0.0181260749242
0.03584905918	0.0160346047406
0.03728345687	0.0202175451077
0.03871785456	0.0209147018356
0.04015225225	0.0174289181963
0.04158664994	0.0250976422027
0.04302104763	0.0160346047406
0.04445544532	0.0216118585634
0.04588984301	0.0223090152913
0.0473242407	0.0732014564245
0.04875863839	0.0153374480128
0.05019303608	0.0181260749242
0.05162743377	0.0181260749242
0.05306183146	0.0244004854748
0.05449622915	0.0174289181963
0.05593062684	0.0230061720191
0.05736502453	0.0209147018356
0.05879942222	0.0355549931205
0.06023381991	0.0313720527534
0.0616682176	0.023703328747
0.06310261529	0.0320692094812
0.06453701298	0.0271891123863
0.06597141067	0.0320692094812
0.06740580836	0.0355549931205
0.06884020605	0.0355549931205
0.07027460374	0.0341606796648
0.07170900143	0.0383436200319
0.07314339912	0.0292805825698
0.07457779681	0.0341606796648
0.0760121945	0.0460123440383
0.07744659219	0.0439208738547
0.07888098988	0.0488009709497
0.08031538757	0.0578640084118
0.08174978526	0.0683213593296
0.08318418295	0.0843559640702
0.08461858064	0.0836588073423
0.08605297833	0.135945561931
0.08748737602	0.17219771178
0.08892177371	0.61349792051
0.0903561714	7.69661027549
0.09179056909	0.0306748960255
0.09322496678	0.0376464633041
0.09465936447	0.0397379334876
0.09609376216	0.0313720527534
0.09752815985	0.0411322469433
0.09896255754	0.0306748960255
0.10039695523	0.0299777392977
0.10183135292	0.0383436200319
0.10326575061	0.0264919556584
0.1047001483	0.0348578363926
0.10613454599	0.0341606796648
0.10756894368	0.0390407767598
0.10900334137	0.0264919556584
0.11043773906	0.0320692094812
0.11187213675	0.0376464633041
0.11330653444	0.0230061720191
0.11474093213	0.0306748960255
0.11617532982	0.0257947989306
0.11760972751	0.0292805825698
0.1190441252	0.0250976422027
0.12047852289	0.0257947989306
0.12191292058	0.0348578363926
0.12334731827	0.0327663662091
0.12478171596	0.0299777392977
0.12621611365	0.0334635229369
0.12765051134	0.0244004854748
0.12908490903	0.0320692094812
0.13051930672	0.0271891123863
0.13195370441	0.0223090152913
0.1333881021	0.0167317614685
0.13482249979	0.0341606796648
0.13625689748	0.0306748960255
0.13769129517	0.0299777392977
0.13912569286	0.0250976422027
0.14056009055	0.0257947989306
0.14199448824	0.0244004854748
0.14342888593	0.0202175451077
0.14486328362	0.0153374480128
0.14629768131	0.0257947989306
0.147732079	0.0167317614685
0.14916647669	0.0278862691141
0.15060087438	0.0278862691141
0.15203527207	0.0202175451077
0.15346966976	0.0292805825698
0.15490406745	0.0230061720191
0.15633846514	0.0264919556584
0.15777286283	0.0244004854748
0.15920726052	0.0257947989306
0.16064165821	0.023703328747
0.1620760559	0.0244004854748
0.16351045359	0.0195203883799
0.16494485128	0.0250976422027
0.16637924897	0.0223090152913
0.16781364666	0.023703328747
0.16924804435	0.0209147018356
0.17068244204	0.0174289181963
0.17211683973	0.018823231652
0.17355123742	0.0264919556584
0.17498563511	0.0230061720191
0.1764200328	0.0146402912849
0.17785443049	0.0223090152913
0.17928882818	0.0181260749242
0.18072322587	0.0202175451077
0.18215762356	0.0264919556584
0.18359202125	0.018823231652
0.18502641894	0.0202175451077
0.18646081663	0.0153374480128
0.18789521432	0.0153374480128
0.18932961201	0.0209147018356
0.1907640097	0.0230061720191
0.19219840739	0.018823231652
0.19363280508	0.0209147018356
0.19506720277	0.0174289181963
0.19650160046	0.0125488211014
0.19793599815	0.0139431345571
0.19937039584	0.0195203883799
0.20080479353	0.0160346047406
0.20223919122	0.0195203883799
0.20367358891	0.0160346047406
0.2051079866	0.0202175451077
0.20654238429	0.0167317614685
0.20797678198	0.0132459778292
0.20941117967	0.0167317614685
0.21084557736	0.0104573509178
0.21227997505	0.0202175451077
0.21371437274	0.0181260749242
0.21514877043	0.0209147018356
0.21658316812	0.0181260749242
0.21801756581	0.0181260749242
0.2194519635	0.0202175451077
0.22088636119	0.0181260749242
0.22232075888	0.0230061720191
0.22375515657	0.0216118585634
0.22518955426	0.0209147018356
0.22662395195	0.0195203883799
0.22805834964	0.0264919556584
0.22949274733	0.0223090152913
0.23092714502	0.0257947989306
0.23236154271	0.0244004854748
0.2337959404	0.0195203883799
0.23523033809	0.0278862691141
0.23666473578	0.0299777392977
0.23809913347	0.042526560399
0.23953353116	0.0348578363926
0.24096792885	0.0446180305826
0.24240232654	0.0264919556584
0.24383672423	0.0369493065762
0.24527112192	0.023703328747
0.24670551961	0.0320692094812
0.2481399173	0.0327663662091
0.24957431499	0.0362521498483
0.25100871268	0.0355549931205
0.25244311037	0.0369493065762
0.25387750806	0.0397379334876
0.25531190575	0.0334635229369
0.25674630344	0.0341606796648
0.25818070113	0.0446180305826
0.25961509882	0.0404350902155
0.26104949651	0.0376464633041
0.2624838942	0.0460123440383
0.26391829189	0.0376464633041
0.26535268958	0.0411322469433
0.26678708727	0.0446180305826
0.26822148496	0.0306748960255
0.26965588265	0.0390407767598
0.27109028034	0.0362521498483
0.27252467803	0.0376464633041
0.27395907572	0.0369493065762
0.27539347341	0.0390407767598
0.2768278711	0.0292805825698
0.27826226879	0.0369493065762
0.27969666648	0.0439208738547
0.28113106417	0.0453151873104
0.28256546186	0.042526560399
0.28399985955	0.0348578363926
0.28543425724	0.0404350902155
0.28686865493	0.0369493065762
0.28830305262	0.0411322469433
0.28973745031	0.0418294036712
0.291171848	0.0348578363926
0.29260624569	0.0376464633041
0.29404064338	0.0390407767598
0.29547504107	0.0299777392977
0.29690943876	0.0376464633041
0.29834383645	0.0411322469433
0.29977823414	0.0334635229369
0.30121263183	0.0292805825698
0.30264702952	0.0334635229369
0.30408142721	0.0355549931205
0.3055158249	0.0327663662091
0.30695022259	0.0271891123863
0.30838462028	0.0320692094812
0.30981901797	0.0439208738547
0.31125341566	0.0376464633041
0.31268781335	0.0369493065762
0.31412221104	0.0404350902155
0.31555660873	0.042526560399
0.31699100642	0.0383436200319
0.31842540411	0.0390407767598
0.3198598018	0.0376464633041
0.32129419949	0.0418294036712
0.32272859718	0.0292805825698
0.32416299487	0.0411322469433
0.32559739256	0.0390407767598
0.32703179025	0.0508924411333
0.32846618794	0.0488009709497
0.32990058563	0.0508924411333
0.33133498332	0.0453151873104
0.33276938101	0.0383436200319
0.3342037787	0.0397379334876
0.33563817639	0.0362521498483
0.33707257408	0.0508924411333
0.33850697177	0.0453151873104
0.33994136946	0.0536810680447
0.34137576715	0.0557725382282
0.34281016484	0.0536810680447
0.34424456253	0.0383436200319
0.34567896022	0.052286754589
0.34711335791	0.052286754589
0.3485477556	0.0529839113168
0.34998215329	0.0453151873104
0.35141655098	0.0508924411333
0.35285094867	0.0529839113168
0.35428534636	0.0725042996967
0.35571974405	0.0488009709497
0.35715414174	0.0585611651396
0.35858853943	0.0585611651396
0.36002293712	0.0453151873104
0.36145733481	0.052286754589
0.3628917325	0.0481038142218
0.36432613019	0.0529839113168
0.36576052788	0.0690185160574
0.36719492557	0.0481038142218
0.36862932326	0.061349792051
0.37006372095	0.0592583218675
0.37149811864	0.0683213593296
0.37293251633	0.0592583218675
0.37436691402	0.071109986241
0.37580131171	0.0648355756903
0.3772357094	0.0620469487789
0.37867010709	0.0543782247725
0.38010450478	0.071109986241
0.38153890247	0.0648355756903
0.38297330016	0.071109986241
0.38440769785	0.0676242026017
0.38584209554	0.0536810680447
0.38727649323	0.0704128295131
0.38871089092	0.0697156727853
0.39014528861	0.0718071429688
0.3915796863	0.0738986131524
0.39301408399	0.0836588073423
0.39444848168	0.075990083336
0.39588287937	0.0829616506145
0.39731727706	0.0697156727853
0.39875167475	0.0627441055068
0.40018607244	0.0766872400638
0.40162047013	0.061349792051
0.40305486782	0.0718071429688
0.40448926551	0.0690185160574
0.4059236632	0.0515895978611
0.40735806089	0.0704128295131
0.40879245858	0.0725042996967
0.41022685627	0.066229889146
0.41166125396	0.0488009709497
0.41309565165	0.0648355756903
0.41453004934	0.0627441055068
0.41596444703	0.0655327324182
0.41739884472	0.0571668516839
0.41883324241	0.0634412622346
0.4202676401	0.0620469487789
0.42170203779	0.0481038142218
0.42313643548	0.0585611651396
0.42457083317	0.0676242026017
0.42600523086	0.0704128295131
0.42743962855	0.0641384189625
0.42887402624	0.0578640084118
0.43030842393	0.0648355756903
0.43174282162	0.0690185160574
0.43317721931	0.0718071429688
0.434611617	0.0606526353232
0.43604601469	0.0557725382282
0.43748041238	0.0627441055068
0.43891481007	0.0704128295131
0.44034920776	0.0738986131524
0.44178360545	0.0655327324182
0.44321800314	0.0599554785953
0.44465240083	0.0676242026017
0.44608679852	0.061349792051
0.44752119621	0.0648355756903
0.4489555939	0.0704128295131
0.45038999159	0.0704128295131
0.45182438928	0.0718071429688
0.45325878697	0.071109986241
0.45469318466	0.066229889146
0.45612758235	0.0752929266081
0.45756198004	0.0752929266081
0.45899637773	0.0829616506145
0.46043077542	0.0738986131524
0.46186517311	0.0718071429688
0.4632995708	0.075990083336
0.46473396849	0.0941161582601
0.46616836618	0.0836588073423
0.46760276387	0.0934190015323
0.46903716156	0.0885389044373
0.47047155925	0.0892360611652
0.47190595694	0.0871445909816
0.47334035463	0.0836588073423
0.47477475232	0.0920246880766
0.47620915001	0.0836588073423
0.4776435477	0.114333703368
0.47907794539	0.0843559640702
0.48051234308	0.0885389044373
0.48194674077	0.0906303746209
0.48338113846	0.0878417477095
0.48481553615	0.0829616506145
0.48624993384	0.0815673371588
0.48768433153	0.0906303746209
0.48911872922	0.0885389044373
0.49055312691	0.0857502775259
0.4919875246	0.0815673371588
0.49342192229	0.0878417477095
0.49485631998	0.101087725539
0.49629071767	0.0794758669752
0.49772511536	0.085053120798
0.49915951305	0.0836588073423
0.50059391074	0.0892360611652
0.50202830843	0.0871445909816
0.50346270612	0.0934190015323
0.50489710381	0.0794758669752
0.5063315015	0.0885389044373
0.50776589919	0.0885389044373
0.50920029688	0.0857502775259
0.51063469457	0.0822644938866
0.51206909226	0.0941161582601
0.51350348995	0.0808701804309
0.51493788764	0.0801730237031
0.51637228533	0.0906303746209
0.51780668302	0.0801730237031
0.51924108071	0.0871445909816
0.5206754784	0.0871445909816
0.52210987609	0.094813314988
0.52354427378	0.0801730237031
0.52497867147	0.0822644938866
0.52641306916	0.0829616506145
0.52784746685	0.0725042996967
0.52928186454	0.0920246880766
0.53071626223	0.0690185160574
0.53215065992	0.107362136089
0.53358505761	0.0836588073423
0.5350194553	0.0906303746209
0.53645385299	0.102482038994
0.53788825068	0.0892360611652
0.53932264837	0.102482038994
0.54075704606	0.100390568811
0.54219144375	0.0976019418994
0.54362584144	0.102482038994
0.54506023913	0.10387635245
0.54649463682	0.115728016824
0.54792903451	0.115030860096
0.5493634322	0.102482038994
0.55079782989	0.115728016824
0.55223222758	0.117819487007
0.55366662527	0.115728016824
0.55510102296	0.105270665906
0.55653542065	0.118516643735
0.55796981834	0.094813314988
0.55940421603	0.110150763001
0.56083861372	0.109453606273
0.56227301141	0.0885389044373
0.5637074091	0.117122330279
0.56514180679	0.105967822634
0.56657620448	0.110150763001
0.56801060217	0.101087725539
0.56944499986	0.106664979361
0.57087939755	0.0927218448044
0.57231379524	0.117122330279
0.57374819293	0.109453606273
0.57518259062	0.108059292817
0.57661698831	0.0962076284437
0.578051386	0.119213800463
0.57948578369	0.0989962553551
0.58092018138	0.121305270646
0.58235457907	0.103179195722
0.58378897676	0.118516643735
0.58522337445	0.108756449545
0.58665777214	0.115728016824
0.58809216983	0.101784882267
0.58952656752	0.102482038994
0.59096096521	0.106664979361
0.5923953629	0.110150763001
0.59382976059	0.11363654664
0.59526415828	0.0989962553551
0.59669855597	0.117819487007
0.59813295366	0.103179195722
0.59956735135	0.0920246880766
0.60100174904	0.0982990986272
0.60243614673	0.10387635245
0.60387054442	0.107362136089
0.60530494211	0.124093897558
0.6067393398	0.112242233184
0.60817373749	0.11363654664
0.60960813518	0.105967822634
0.61104253287	0.112939389912
0.61247693056	0.101087725539
0.61391132825	0.0996934120829
0.61534572594	0.101087725539
0.61678012363	0.101087725539
0.61821452132	0.115728016824
0.61964891901	0.125488211014
0.6210833167	0.102482038994
0.62251771439	0.131065464836
0.62395211208	0.120608113919
0.62538650977	0.121305270646
0.62682090746	0.138734188843
0.62825530515	0.126882524469
0.62968970284	0.125488211014
0.63112410053	0.115728016824
0.63255849822	0.134551248476
0.63399289591	0.120608113919
0.6354272936	0.131065464836
0.63686169129	0.119910957191
0.63829608898	0.122699584102
0.63973048667	0.118516643735
0.64116488436	0.130368308108
0.64259928205	0.117819487007
0.64403367974	0.125488211014
0.64546807743	0.119213800463
0.64690247512	0.122002427374
0.64833687281	0.115728016824
0.6497712705	0.119213800463
0.65120566819	0.116425173551
0.65264006588	0.117819487007
0.65407446357	0.119910957191
0.65550886126	0.111545076456
0.65694325895	0.119213800463
0.65837765664	0.126185367741
0.65981205433	0.128276837925
0.66124645202	0.127579681197
0.66268084971	0.109453606273
0.6641152474	0.124791054286
0.66554964509	0.117819487007
0.66698404278	0.10387635245
0.66841844047	0.125488211014
0.66985283816	0.141522815754
0.67128723585	0.121305270646
0.67272163354	0.128973994653
0.67415603123	0.117819487007
0.67559042892	0.134551248476
0.67702482661	0.108756449545
0.6784592243	0.129671151381
0.67989362199	0.135248405203
0.68132801968	0.12339674083
0.68276241737	0.139431345571
0.68419681506	0.13315693502
0.68563121275	0.122699584102
0.68706561044	0.142219972482
0.68850000813	0.142219972482
0.68993440582	0.156163107039
0.69136880351	0.140825659026
0.6928032012	0.147100069577
0.69423759889	0.128276837925
0.69567199658	0.128973994653
0.69710639427	0.151980166672
0.69854079196	0.13315693502
0.69997518965	0.145705756121
0.70140958734	0.151980166672
0.70284398503	0.129671151381
0.70427838272	0.119910957191
0.70571278041	0.14291712921
0.7071471781	0.144311442666
0.70858157579	0.131762621564
0.71001597348	0.128973994653
0.71145037117	0.1526773234
0.71288476886	0.14919153976
0.71431916655	0.13315693502
0.71575356424	0.144311442666
0.71718796193	0.136642718659
0.71862235962	0.154768793583
0.72005675731	0.142219972482
0.721491155	0.142219972482
0.72292555269	0.141522815754
0.72435995038	0.14291712921
0.72579434807	0.142219972482
0.72722874576	0.131065464836
0.72866314345	0.145705756121
0.73009754114	0.150585853216
0.73153193883	0.14291712921
0.73296633652	0.148494383033
0.73440073421	0.149888696488
0.7358351319	0.145705756121
0.73726952959	0.154768793583
0.73870392728	0.15895173395
0.74013832497	0.163134674318
0.74157272266	0.154071636855
0.74300712035	0.146402912849
0.74444151804	0.148494383033
0.74587591573	0.151283009944
0.74731031342	0.151980166672
0.74874471111	0.14919153976
0.7501791088	0.151283009944
0.75161350649	0.172894868507
0.75304790418	0.151283009944
0.75448230187	0.165923301229
0.75591669956	0.164528987773
0.75735109725	0.150585853216
0.75878549494	0.174986338691
0.76021989263	0.166620457957
0.76165429032	0.170106241596
0.76308868801	0.181260749242
0.7645230857	0.180563592514
0.76595748339	0.190323786704
0.76739188108	0.141522815754
0.76882627877	0.156860263767
0.77026067646	0.161740360862
0.77169507415	0.190323786704
0.77312947184	0.177077808875
0.77456386953	0.179169279058
0.77599826722	0.169409084868
0.77743266491	0.174289181963
0.7788670626	0.159648890678
0.78030146029	0.170803398324
0.78173585798	0.19171810016
0.78317025567	0.184746532881
0.78460465336	0.202175451077
0.78603905105	0.171500555052
0.78747344874	0.183352219425
0.78890784643	0.216815742362
0.79034224412	0.196598197254
0.79177664181	0.192415256887
0.7932110395	0.214027115451
0.79464543719	0.204964077989
0.79607983488	0.193809570343
0.79751423257	0.197295353982
0.79894863026	0.211238488539
0.80038302795	0.207055548172
0.80181742564	0.216815742362
0.80325182333	0.204964077989
0.80468622102	0.219604369274
0.80612061871	0.230758876919
0.8075550164	0.239124757654
0.80898941409	0.219604369274
0.81042381178	0.216118585634
0.81185820947	0.232850347103
0.81329260716	0.248187795116
0.81472700485	0.23703328747
0.81616140254	0.223787309641
0.81759580023	0.250279265299
0.81903019792	0.236336130742
0.82046459561	0.239821914381
0.8218989933	0.244004854748
0.82333339099	0.230758876919
0.82476778868	0.258645146033
0.82620218637	0.267708183495
0.82763658406	0.26631387004
0.82907098175	0.271891123863
0.83050537944	0.267708183495
0.83193977713	0.250976422027
0.83337417482	0.312326214078
0.83480857251	0.294200139154
0.8362429702	0.300474549705
0.83767736789	0.285137101692
0.83911176558	0.296291609337
0.84054616327	0.303960333344
0.84198056096	0.290017198787
0.84341495865	0.310234743894
0.84484935634	0.306051803527
0.84628375403	0.290017198787
0.84771815172	0.308840430439
0.84915254941	0.332543759186
0.8505869471	0.354155617749
0.85202134479	0.340212483192
0.85345574248	0.323480721724
0.85489014017	0.3053546468
0.85632453786	0.345092580287
0.85775893555	0.341606796648
0.85919333324	0.361824341756
0.86062773093	0.377858946496
0.86206212862	0.356944244661
0.86349652631	0.384133357047
0.864930924	0.386921983958
0.86636532169	0.414111096345
0.86779971938	0.370887379218
0.86923411707	0.393196394509
0.87066851476	0.428054230902
0.87210291245	0.433631484724
0.87353731014	0.430145701085
0.87497170783	0.469186477845
0.87640610552	0.460123440383
0.87784050321	0.441997365459
0.8792749009	0.45454618656
0.88070929859	0.460123440383
0.88214369628	0.460123440383
0.88357809397	0.491495493136
0.88501249166	0.521473232434
0.88644688935	0.502650000782
0.88788128704	0.48382676913
0.88931568473	0.536113523719
0.89075008242	0.544479404453
0.89218448011	0.536113523719
0.8936188778	0.570971360111
0.89505327549	0.608617823415
0.89648767318	0.573759987023
0.89792207087	0.598160472498
0.89935646856	0.620469487789
0.90079086625	0.644172816536
0.90222526394	0.647658600175
0.90365966163	0.648355756903
0.90509405932	0.674150555834
0.90652845701	0.686002220207
0.9079628547	0.685305063479
0.90939725239	0.704128295131
0.91083165008	0.732014564245
0.91226604777	0.722254370055
0.91370044546	0.803821707214
0.91513484315	0.780815535195
0.91656924084	0.778026908284
0.91800363853	0.777329751556
0.91943803622	0.812187587948
0.92087243391	0.814279058132
0.9223068316	0.888177671284
0.92374122929	0.918155410582
0.92517562698	0.882600417462
0.92661002467	0.882600417462
0.92804442236	0.892360611652
0.92947882005	0.955104717158
0.93091321774	0.980202359361
0.93234761543	1.05340381579
0.93378201312	1.03039764377
0.93521641081	1.07222704744
0.9366508085	1.10290194346
0.93808520619	1.12590811548
0.93951960388	1.15797732496
0.94095400157	1.18656075081
0.94238839926	1.20259535555
0.94382279695	1.29880298399
0.94525719464	1.27091671488
0.94669159233	1.32808356656
0.94812599002	1.41731962772
0.94956038771	1.45984618812
0.9509947854	1.51073862926
0.95242918309	1.51073862926
0.95386358078	1.59160880969
0.95529797847	1.73243446871
0.95673237616	1.77565818584
0.95816677385	1.80842455205
0.95960117154	1.84258523171
0.96103556923	1.93879286016
0.96246996692	2.05312656353
0.96390436461	2.1500313487
0.9653387623	2.20650104365
0.96677315999	2.36893856124
0.96820755768	2.57669126614
0.96964195537	2.73982594046
0.97107635306	2.88065159949
0.97251075075	3.13790243207
0.97394514844	3.31916318131
0.97537954613	3.56525950624
0.97681394382	3.90198620579
0.97824834151	4.19479203149
0.9796827392	4.62702920276
0.98111713689	5.03835167219
0.98255153458	5.70204487711
0.98398593227	6.28695937178
0.98542032996	7.1786228267
0.98685472765	8.15533940242
0.98828912534	9.38094092999
0.98972352303	11.1809996013
0.99115792072	13.4446674966
0.99259231841	16.6111533545
0.9940267161	21.3455446934
0.99546111379	30.3242261914
0.99689551148	51.0660331585
0.99832990917	148.589893504
0.99976430686	201.950269454
1.00119870455	0.000697156727853
1.00263310224	0.00139431345571
1.00406749993	0.000697156727853
1.00550189762	0.000697156727853
1.00693629531	0.0
1.008370693	0.0
1.00980509069	0.000697156727853
1.01123948838	0.0
1.01267388607	0.0
1.01410828376	0.0
1.01554268145	0.000697156727853
1.01697707914	0.0
1.01841147683	0.0
1.01984587452	0.000697156727853
1.02128027221	0.0
1.0227146699	0.000697156727853
1.02414906759	0.0
1.02558346528	0.000697156727853
1.02701786297	0.0
1.02845226066	0.0
1.02988665835	0.0
1.03132105604	0.0
1.03275545373	0.0
1.03418985142	0.000697156727853
1.03562424911	0.0
1.0370586468	0.0
1.03849304449	0.0
1.03992744218	0.0
1.04136183987	0.0
1.04279623756	0.0
1.04423063525	0.0
1.04566503294	0.000697156727853
1.04709943063	0.0
1.04853382832	0.0
1.04996822601	0.0
1.0514026237	0.0
1.05283702139	0.0
1.05427141908	0.0
1.05570581677	0.0
1.05714021446	0.0
1.05857461215	0.0
1.06000900984	0.0
1.06144340753	0.0
1.06287780522	0.0
1.06431220291	0.0
1.0657466006	0.0
1.06718099829	0.0
1.06861539598	0.0
1.07004979367	0.0
1.07148419136	0.0
1.07291858905	0.0
1.07435298674	0.0
1.07578738443	0.0
1.07722178212	0.0
1.07865617981	0.0
1.0800905775	0.0
1.08152497519	0.0
1.08295937288	0.0
1.08439377057	0.0
1.08582816826	0.0
1.08726256595	0.0
1.08869696364	0.0
1.09013136133	0.0
1.09156575902	0.0
1.09300015671	0.0
1.0944345544	0.0
1.09586895209	0.0
1.09730334978	0.0
1.09873774747	0.0
1.10017214516	0.0
1.10160654285	0.0
1.10304094054	0.0
1.10447533823	0.0
1.10590973592	0.0
1.10734413361	0.0
1.1087785313	0.0
1.11021292899	0.0
1.11164732668	0.000697156727853
1.11308172437	0.0
1.11451612206	0.0
1.11595051975	0.0
1.11738491744	0.0
1.11881931513	0.0
1.12025371282	0.0
1.12168811051	0.0
1.1231225082	0.0
1.12455690589	0.0
1.12599130358	0.0
1.12742570127	0.0
1.12886009896	0.0
1.13029449665	0.0
1.13172889434	0.0
1.13316329203	0.0
1.13459768972	0.0
1.13603208741	0.0
1.1374664851	0.0
1.13890088279	0.0
1.14033528048	0.0
1.14176967817	0.0
1.14320407586	0.0
1.14463847355	0.0
1.14607287124	0.0
1.14750726893	0.0
1.14894166662	0.0
1.15037606431	0.0
1.151810462	0.0
1.15324485969	0.0
1.15467925738	0.0
1.15611365507	0.0
1.15754805276	0.0
1.15898245045	0.0
1.16041684814	0.0
1.16185124583	0.0
1.16328564352	0.0
1.16472004121	0.0
1.1661544389	0.0
1.16758883659	0.0
1.16902323428	0.0
1.17045763197	0.0
1.17189202966	0.0
1.17332642735	0.0
1.17476082504	0.0
1.17619522273	0.0
1.17762962042	0.0
1.17906401811	0.0
1.1804984158	0.0
1.18193281349	0.0
1.18336721118	0.0
1.18480160887	0.0
1.18623600656	0.0
1.18767040425	0.0
1.18910480194	0.0
1.19053919963	0.0
1.19197359732	0.0
1.19340799501	0.0
1.1948423927	0.0
1.19627679039	0.0
1.19771118808	0.0
1.19914558577	0.0
1.20057998346	0.0
1.20201438115	0.0
1.20344877884	0.0
1.20488317653	0.0
1.20631757422	0.0
1.20775197191	0.0
1.2091863696	0.0
1.21062076729	0.0
1.21205516498	0.0
1.21348956267	0.0
1.21492396036	0.0
1.21635835805	0.0
1.21779275574	0.0
1.21922715343	0.0
1.22066155112	0.0
1.22209594881	0.0
1.2235303465	0.0
1.22496474419	0.000697156727853
1.22639914188	0.0
1.22783353957	0.0
1.22926793726	0.0
1.23070233495	0.0
1.23213673264	0.0
1.23357113033	0.0
1.23500552802	0.0
1.23643992571	0.0
1.2378743234	0.0
1.23930872109	0.0
1.24074311878	0.0
1.24217751647	0.0
1.24361191416	0.0
1.24504631185	0.0
1.24648070954	0.0
1.24791510723	0.0
1.24934950492	0.0
1.25078390261	0.0
1.2522183003	0.0
1.25365269799	0.0
1.25508709568	0.0
1.25652149337	0.0
1.25795589106	0.0
1.25939028875	0.0
1.26082468644	0.0
1.26225908413	0.0
1.26369348182	0.0
1.26512787951	0.0
1.2665622772	0.0
1.26799667489	0.0
1.26943107258	0.0
1.27086547027	0.0
1.27229986796	0.0
1.27373426565	0.0
1.27516866334	0.0
1.27660306103	0.0
1.27803745872	0.0
1.27947185641	0.0
1.2809062541	0.0
1.28234065179	0.0
1.28377504948	0.0
1.28520944717	0.0
1.28664384486	0.0
1.28807824255	0.0
1.28951264024	0.0
1.29094703793	0.0
1.29238143562	0.0
1.29381583331	0.0
1.295250231	0.0
1.29668462869	0.0
1.29811902638	0.0
1.29955342407	0.0
1.30098782176	0.0
1.30242221945	0.0
1.30385661714	0.0
1.30529101483	0.0
1.30672541252	0.0
1.30815981021	0.0
1.3095942079	0.0
1.31102860559	0.0
1.31246300328	0.0
1.31389740097	0.0
1.31533179866	0.0
1.31676619635	0.0
1.31820059404	0.0
1.31963499173	0.0
1.32106938942	0.0
1.32250378711	0.0
1.3239381848	0.0
1.32537258249	0.0
1.32680698018	0.0
1.32824137787	0.0
1.32967577556	0.0
1.33111017325	0.0
1.33254457094	0.0
1.33397896863	0.0
1.33541336632	0.0
1.33684776401	0.0
1.3382821617	0.0
1.33971655939	0.0
1.34115095708	0.0
1.34258535477	0.0
1.34401975246	0.0
1.34545415015	0.0
1.34688854784	0.0
1.34832294553	0.0
1.34975734322	0.0
1.35119174091	0.0
1.3526261386	0.0
1.35406053629	0.0
1.35549493398	0.0
1.35692933167	0.0
1.35836372936	0.0
1.35979812705	0.0
1.36123252474	0.0
1.36266692243	0.0
1.36410132012	0.0
1.36553571781	0.0
1.3669701155	0.0
1.36840451319	0.0
1.36983891088	0.0
1.37127330857	0.0
1.37270770626	0.0
1.37414210395	0.0
1.37557650164	0.0
1.37701089933	0.0
1.37844529702	0.0
1.37987969471	0.0
1.3813140924	0.0
1.38274849009	0.0
1.38418288778	0.0
1.38561728547	0.0
1.38705168316	0.0
1.38848608085	0.0
1.38992047854	0.0
1.39135487623	0.0
1.39278927392	0.0
1.39422367161	0.0
1.3956580693	0.0
1.39709246699	0.0
1.39852686468	0.0
1.39996126237	0.0
1.40139566006	0.0
1.40283005775	0.0
1.40426445544	0.0
1.40569885313	0.0
1.40713325082	0.0
1.40856764851	0.0
1.4100020462	0.0
1.41143644389	0.0
1.41287084158	0.0
1.41430523927	0.0
1.41573963696	0.0
1.41717403465	0.0
1.41860843234	0.0
1.42004283003	0.0
1.42147722772	0.0
1.42291162541	0.0
1.4243460231	0.0
1.42578042079	0.0
1.42721481848	0.0
1.42864921617	0.0
1.43008361386	0.0
1.43151801155	0.0
1.43295240924	0.0
1.43438680693	0.0
1.43582120462	0.0
1.43725560231	0.000697156727853


==> figs/posterior_var_plots/binneddata_nu_0.016102621331810951.dat <==
0.00246268	0.00238018293959
0.00372308732	0.00476036587918
0.00498349464	0.00555376019238
0.00624390196	0.0111075203848
0.00750430928	0.00952073175837
0.0087647166	0.0111075203848
0.01002512392	0.0103141260716
0.01128553124	0.00634715450558
0.01254593856	0.00396697156599
0.01380634588	0.00714054881877
0.0150667532	0.00476036587918
0.01632716052	0.00476036587918
0.01758756784	0.00396697156599
0.01884797516	0.00396697156599
0.02010838248	0.00238018293959
0.0213687898	0.00476036587918
0.02262919712	0.00634715450558
0.02388960444	0.0111075203848
0.02515001176	0.00714054881877
0.02641041908	0.00952073175837
0.0276708264	0.0190414635167
0.02893123372	0.0134877033244
0.03019164104	0.0230084350827
0.03145204836	0.0277688009619
0.03271245568	0.0230084350827
0.033972863	0.0261820123355
0.03523327032	0.0269754066487
0.03649367764	0.0182480692035
0.03775408496	0.0301489839015
0.03901449228	0.0230084350827
0.0402748996	0.0277688009619
0.04153530692	0.0333225611543
0.04279571424	0.0285621952751
0.04405612156	0.0349093497807
0.04531652888	0.0222150407695
0.0465769362	0.101554472089
0.04783734352	0.0261820123355
0.04909775084	0.0253886180223
0.05035815816	0.0293555895883
0.05161856548	0.0230084350827
0.0528789728	0.0293555895883
0.05413938012	0.0277688009619
0.05539978744	0.0245952237091
0.05666019476	0.0333225611543
0.05792060208	0.0380829270335
0.0591810094	0.0309423782147
0.06044141672	0.0301489839015
0.06170182404	0.0436366872258
0.06296223136	0.0412565042863
0.06422263868	0.0388763213467
0.065483046	0.0372895327203
0.06674345332	0.0468102644786
0.06800386064	0.0349093497807
0.06926426796	0.0412565042863
0.07052467528	0.0539508132974
0.0717850826	0.0468102644786
0.07304548992	0.0531574189842
0.07430589724	0.044430081539
0.07556630456	0.0547442076106
0.07682671188	0.0539508132974
0.0780871192	0.0595045734898
0.07934752652	0.0721988825009
0.08060793384	0.0833064028857
0.08186834116	0.0944139232705
0.08312874848	0.131703455991
0.0843891558	0.13408363893
0.08564956312	0.169786383024
0.08690997044	0.222150407695
0.08817037776	0.386383030527
0.08943078508	1.98745275456
0.0906911924	9.51755818111
0.09195159972	0.0452234758522
0.09321200704	0.0341159554675
0.09447241436	0.0547442076106
0.09573282168	0.0349093497807
0.096993229	0.0404631099731
0.09825363632	0.0404631099731
0.09951404364	0.0499838417314
0.10077445096	0.0317357725279
0.10203485828	0.052364024671
0.1032952656	0.0341159554675
0.10455567292	0.0357027440939
0.10581608024	0.0404631099731
0.10707648756	0.0476036587918
0.10833689488	0.0428432929126
0.1095973022	0.0428432929126
0.11085770952	0.0372895327203
0.11211811684	0.0333225611543
0.11337852416	0.0357027440939
0.11463893148	0.0317357725279
0.1158993388	0.0491904474182
0.11715974612	0.0396697156599
0.11842015344	0.0476036587918
0.11968056076	0.0412565042863
0.12094096808	0.0238018293959
0.1222013754	0.0277688009619
0.12346178272	0.0476036587918
0.12472219004	0.0460168701654
0.12598259736	0.0317357725279
0.12724300468	0.0468102644786
0.128503412	0.0388763213467
0.12976381932	0.0293555895883
0.13102422664	0.0341159554675
0.13228463396	0.0341159554675
0.13354504128	0.0357027440939
0.1348054486	0.0309423782147
0.13606585592	0.0349093497807
0.13732626324	0.0301489839015
0.13858667056	0.0333225611543
0.13984707788	0.0301489839015
0.1411074852	0.0341159554675
0.14236789252	0.0285621952751
0.14362829984	0.0293555895883
0.14488870716	0.0293555895883
0.14614911448	0.0404631099731
0.1474095218	0.0261820123355
0.14866992912	0.0333225611543
0.14993033644	0.0357027440939
0.15119074376	0.0372895327203
0.15245115108	0.0380829270335
0.1537115584	0.0301489839015
0.15497196572	0.0341159554675
0.15623237304	0.0301489839015
0.15749278036	0.0285621952751
0.15875318768	0.0301489839015
0.160013595	0.0222150407695
0.16127400232	0.0245952237091
0.16253440964	0.0325291668411
0.16379481696	0.0412565042863
0.16505522428	0.0349093497807
0.1663156316	0.0301489839015
0.16757603892	0.0349093497807
0.16883644624	0.0230084350827
0.17009685356	0.0325291668411
0.17135726088	0.0301489839015
0.1726176682	0.0230084350827
0.17387807552	0.0309423782147
0.17513848284	0.0293555895883
0.17639889016	0.0245952237091
0.17765929748	0.0285621952751
0.1789197048	0.0222150407695
0.18018011212	0.0214216464563
0.18144051944	0.0222150407695
0.18270092676	0.0285621952751
0.18396133408	0.0253886180223
0.1852217414	0.0182480692035
0.18648214872	0.0174546748903
0.18774255604	0.0222150407695
0.18900296336	0.0214216464563
0.19026337068	0.0277688009619
0.191523778	0.0285621952751
0.19278418532	0.0206282521431
0.19404459264	0.0238018293959
0.19530499996	0.0253886180223
0.19656540728	0.0206282521431
0.1978258146	0.0206282521431
0.19908622192	0.0277688009619
0.20034662924	0.0222150407695
0.20160703656	0.0285621952751
0.20286744388	0.0238018293959
0.2041278512	0.0142810976375
0.20538825852	0.0222150407695
0.20664866584	0.0150744919507
0.20790907316	0.0214216464563
0.20916948048	0.0285621952751
0.2104298878	0.0293555895883
0.21169029512	0.0253886180223
0.21295070244	0.0293555895883
0.21421110976	0.0325291668411
0.21547151708	0.0269754066487
0.2167319244	0.0238018293959
0.21799233172	0.0222150407695
0.21925273904	0.0349093497807
0.22051314636	0.0261820123355
0.22177355368	0.0206282521431
0.223033961	0.0333225611543
0.22429436832	0.0325291668411
0.22555477564	0.0301489839015
0.22681518296	0.0309423782147
0.22807559028	0.0253886180223
0.2293359976	0.0372895327203
0.23059640492	0.0333225611543
0.23185681224	0.0317357725279
0.23311721956	0.0325291668411
0.23437762688	0.0468102644786
0.2356380342	0.0388763213467
0.23689844152	0.0364961384071
0.23815884884	0.0412565042863
0.23941925616	0.0420498985994
0.24067966348	0.0476036587918
0.2419400708	0.0460168701654
0.24320047812	0.052364024671
0.24446088544	0.0460168701654
0.24572129276	0.0491904474182
0.24698170008	0.0468102644786
0.2482421074	0.048397053105
0.24950251472	0.0428432929126
0.25076292204	0.0531574189842
0.25202332936	0.0468102644786
0.25328373668	0.0468102644786
0.254544144	0.0412565042863
0.25580455132	0.0531574189842
0.25706495864	0.056330996237
0.25832536596	0.0468102644786
0.25958577328	0.0539508132974
0.2608461806	0.060297967803
0.26210658792	0.0531574189842
0.26336699524	0.0404631099731
0.26462740256	0.0555376019238
0.26588780988	0.0531574189842
0.2671482172	0.0476036587918
0.26840862452	0.0412565042863
0.26966903184	0.0595045734898
0.27092943916	0.052364024671
0.27218984648	0.0539508132974
0.2734502538	0.0452234758522
0.27471066112	0.0595045734898
0.27597106844	0.052364024671
0.27723147576	0.048397053105
0.27849188308	0.0499838417314
0.2797522904	0.0396697156599
0.28101269772	0.0436366872258
0.28227310504	0.0468102644786
0.28353351236	0.056330996237
0.28479391968	0.0579177848634
0.286054327	0.0491904474182
0.28731473432	0.0468102644786
0.28857514164	0.0468102644786
0.28983554896	0.0349093497807
0.29109595628	0.0396697156599
0.2923563636	0.0388763213467
0.29361677092	0.0388763213467
0.29487717824	0.0364961384071
0.29613758556	0.052364024671
0.29739799288	0.0531574189842
0.2986584002	0.048397053105
0.29991880752	0.0468102644786
0.30117921484	0.0452234758522
0.30243962216	0.0499838417314
0.30370002948	0.0539508132974
0.3049604368	0.0531574189842
0.30622084412	0.0571243905502
0.30748125144	0.0706120938745
0.30874165876	0.0539508132974
0.31000206608	0.060297967803
0.3112624734	0.0555376019238
0.31252288072	0.0539508132974
0.31378328804	0.0436366872258
0.31504369536	0.0595045734898
0.31630410268	0.0634715450558
0.31756451	0.0587111791766
0.31882491732	0.0579177848634
0.32008532464	0.0547442076106
0.32134573196	0.0460168701654
0.32260613928	0.0555376019238
0.3238665466	0.0698186995613
0.32512695392	0.0610913621162
0.32638736124	0.0507772360446
0.32764776856	0.0547442076106
0.32890817588	0.060297967803
0.3301685832	0.0777526426933
0.33142899052	0.0531574189842
0.33268939784	0.0698186995613
0.33394980516	0.052364024671
0.33521021248	0.0698186995613
0.3364706198	0.052364024671
0.33773102712	0.0618847564294
0.33899143444	0.0595045734898
0.34025184176	0.0658517279954
0.34151224908	0.068231910935
0.3427726564	0.0626781507426
0.34403306372	0.0666451223086
0.34529347104	0.0579177848634
0.34655387836	0.0729922768141
0.34781428568	0.0587111791766
0.349074693	0.060297967803
0.35033510032	0.0595045734898
0.35159550764	0.0626781507426
0.35285591496	0.0848931915121
0.35411632228	0.0706120938745
0.3553767296	0.0658517279954
0.35663713692	0.0793394313197
0.35789754424	0.0706120938745
0.35915795156	0.0785460370065
0.36041835888	0.0825130085725
0.3616787662	0.0793394313197
0.36293917352	0.0833064028857
0.36419958084	0.0761658540669
0.36545998816	0.0777526426933
0.36672039548	0.068231910935
0.3679808028	0.0801328256329
0.36924121012	0.0920337403309
0.37050161744	0.0753724597537
0.37176202476	0.0840997971989
0.37302243208	0.0769592483801
0.3742828394	0.0856865858253
0.37554324672	0.09679410621
0.37680365404	0.0753724597537
0.37806406136	0.0817196142593
0.37932446868	0.0872733744517
0.380584876	0.0912403460177
0.38184528332	0.0864799801385
0.38310569064	0.09679410621
0.38436609796	0.0801328256329
0.38562650528	0.0785460370065
0.3868869126	0.0944139232705
0.38814731992	0.0761658540669
0.38940772724	0.0896535573913
0.39066813456	0.0777526426933
0.39192854188	0.0785460370065
0.3931889492	0.0896535573913
0.39444935652	0.0809262199461
0.39570976384	0.0904469517045
0.39697017116	0.0848931915121
0.39823057848	0.0912403460177
0.3994909858	0.0944139232705
0.40075139312	0.0936205289573
0.40201180044	0.103934655029
0.40327220776	0.0848931915121
0.40453261508	0.0888601630781
0.4057930224	0.0975875005232
0.40705342972	0.0840997971989
0.40831383704	0.0817196142593
0.40957424436	0.0761658540669
0.41083465168	0.0920337403309
0.412095059	0.0872733744517
0.41335546632	0.111075203848
0.41461587364	0.0840997971989
0.41587628096	0.0833064028857
0.41713668828	0.0864799801385
0.4183970956	0.0753724597537
0.41965750292	0.0809262199461
0.42091791024	0.0737856711273
0.42217831756	0.0666451223086
0.42343872488	0.0848931915121
0.4246991322	0.0745790654405
0.42595953952	0.0785460370065
0.42721994684	0.0833064028857
0.42848035416	0.0785460370065
0.42974076148	0.0753724597537
0.4310011688	0.0721988825009
0.43226157612	0.0833064028857
0.43352198344	0.0833064028857
0.43478239076	0.0777526426933
0.43604279808	0.0745790654405
0.4373032054	0.0920337403309
0.43856361272	0.0960007118969
0.43982402004	0.0825130085725
0.44108442736	0.0991742891496
0.44234483468	0.0920337403309
0.443605242	0.0801328256329
0.44486564932	0.0904469517045
0.44612605664	0.0936205289573
0.44738646396	0.0952073175837
0.44864687128	0.0856865858253
0.4499072786	0.0896535573913
0.45116768592	0.0848931915121
0.45242809324	0.0777526426933
0.45368850056	0.0912403460177
0.45494890788	0.0936205289573
0.4562093152	0.0952073175837
0.45746972252	0.121389329919
0.45873012984	0.104728049342
0.45999053716	0.115042175414
0.46125094448	0.1142487811
0.4625113518	0.0999676834628
0.46377175912	0.107901626595
0.46503216644	0.120595935606
0.46629257376	0.102347866402
0.46755298108	0.103141260716
0.4688133884	0.112661992474
0.47007379572	0.102347866402
0.47133420304	0.110281809534
0.47259461036	0.110281809534
0.47385501768	0.104728049342
0.475115425	0.0975875005232
0.47637583232	0.111075203848
0.47763623964	0.105521443655
0.47889664696	0.107108232282
0.48015705428	0.119802541293
0.4814174616	0.107901626595
0.48267786892	0.115042175414
0.48393827624	0.122182724232
0.48519868356	0.106314837968
0.48645909088	0.11662896404
0.4877194982	0.11900914698
0.48897990552	0.138050610496
0.49024031284	0.106314837968
0.49150072016	0.1142487811
0.49276112748	0.101554472089
0.4940215348	0.11900914698
0.49528194212	0.122976118546
0.49654234944	0.103141260716
0.49780275676	0.106314837968
0.49906316408	0.130910061678
0.5003235714	0.107901626595
0.50158397872	0.125356301485
0.50284438604	0.111868598161
0.50410479336	0.117422358353
0.50536520068	0.110281809534
0.506625608	0.119802541293
0.50788601532	0.122976118546
0.50914642264	0.106314837968
0.51040682996	0.115042175414
0.51166723728	0.117422358353
0.5129276446	0.103934655029
0.51418805192	0.105521443655
0.51544845924	0.111868598161
0.51670886656	0.102347866402
0.51796927388	0.109488415221
0.5192296812	0.123769512859
0.52049008852	0.112661992474
0.52175049584	0.111868598161
0.52301090316	0.112661992474
0.52427131048	0.115835569727
0.5255317178	0.113455386787
0.52679212512	0.109488415221
0.52805253244	0.123769512859
0.52931293976	0.0952073175837
0.53057334708	0.126149695798
0.5318337544	0.128529878738
0.53309416172	0.135670427557
0.53435456904	0.127736484425
0.53561497636	0.122976118546
0.53687538368	0.112661992474
0.538135791	0.124562907172
0.53939619832	0.130910061678
0.54065660564	0.128529878738
0.54191701296	0.125356301485
0.54317742028	0.122182724232
0.5444378276	0.133290244617
0.54569823492	0.13408363893
0.54695864224	0.118215752666
0.54821904956	0.122182724232
0.54947945688	0.123769512859
0.5507398642	0.130116667364
0.55200027152	0.133290244617
0.55326067884	0.125356301485
0.55452108616	0.123769512859
0.55578149348	0.142017582062
0.5570419008	0.141224187749
0.55830230812	0.130910061678
0.55956271544	0.138050610496
0.56082312276	0.147571342255
0.56208353008	0.145191159315
0.5633439374	0.130116667364
0.56460434472	0.130910061678
0.56586475204	0.117422358353
0.56712515936	0.133290244617
0.56838556668	0.138050610496
0.569645974	0.147571342255
0.57090638132	0.133290244617
0.57216678864	0.130910061678
0.57342719596	0.127736484425
0.57468760328	0.124562907172
0.5759480106	0.150744919507
0.57720841792	0.144397765002
0.57846882524	0.143604370689
0.57972923256	0.151538313821
0.58098963988	0.138844004809
0.5822500472	0.122976118546
0.58351045452	0.126149695798
0.58477086184	0.140430793436
0.58603126916	0.123769512859
0.58729167648	0.142810976375
0.5885520838	0.15391849676
0.58981249112	0.13408363893
0.59107289844	0.131703455991
0.59233330576	0.117422358353
0.59359371308	0.13646382187
0.5948541204	0.123769512859
0.59611452772	0.135670427557
0.59737493504	0.13646382187
0.59863534236	0.124562907172
0.59989574968	0.131703455991
0.601156157	0.140430793436
0.60241656432	0.133290244617
0.60367697164	0.138050610496
0.60493737896	0.135670427557
0.60619778628	0.121389329919
0.6074581936	0.138050610496
0.60871860092	0.13646382187
0.60997900824	0.151538313821
0.61123941556	0.157885468326
0.61249982288	0.1562986797
0.6137602302	0.149158130881
0.61502063752	0.147571342255
0.61628104484	0.139637399123
0.61754145216	0.162645834205
0.61880185948	0.157885468326
0.6200622668	0.155505285387
0.62132267412	0.152331708134
0.62258308144	0.160265651266
0.62384348876	0.168199594398
0.62510389608	0.145984553628
0.6263643034	0.142810976375
0.62762471072	0.144397765002
0.62888511804	0.161852439892
0.63014552536	0.157092074013
0.63140593268	0.164232622832
0.63266634	0.168992988711
0.63392674732	0.149158130881
0.63518715464	0.141224187749
0.63644756196	0.140430793436
0.63770796928	0.166612805771
0.6389683766	0.157092074013
0.64022878392	0.170579777337
0.64148919124	0.137257216183
0.64274959856	0.144397765002
0.64401000588	0.172959960277
0.6452704132	0.146777947941
0.64653082052	0.146777947941
0.64779122784	0.152331708134
0.64905163516	0.157092074013
0.65031204248	0.1562986797
0.6515724498	0.146777947941
0.65283285712	0.148364736568
0.65409326444	0.170579777337
0.65535367176	0.144397765002
0.65661407908	0.161852439892
0.6578744864	0.165026017145
0.65913489372	0.168992988711
0.66039530104	0.148364736568
0.66165570836	0.179307114783
0.66291611568	0.165819411458
0.664176523	0.171373171651
0.66543693032	0.157885468326
0.66669733764	0.153125102447
0.66795774496	0.176926931843
0.66921815228	0.17375335459
0.6704785596	0.161852439892
0.67173896692	0.165026017145
0.67299937424	0.154711891073
0.67425978156	0.17375335459
0.67552018888	0.174546748903
0.6767805962	0.158678862639
0.67804100352	0.145191159315
0.67930141084	0.148364736568
0.68056181816	0.15391849676
0.68182222548	0.171373171651
0.6830826328	0.166612805771
0.68434304012	0.151538313821
0.68560344744	0.169786383024
0.68686385476	0.1562986797
0.68812426208	0.160265651266
0.6893846694	0.174546748903
0.69064507672	0.17613353753
0.69190548404	0.172959960277
0.69316589136	0.15391849676
0.69442629868	0.183274086349
0.695686706	0.178513720469
0.69694711332	0.211836281624
0.69820752064	0.180100509096
0.69946792796	0.168199594398
0.70072833528	0.164232622832
0.7019887426	0.167406200085
0.70324914992	0.142017582062
0.70450955724	0.180893903409
0.70576996456	0.190414635167
0.70703037188	0.185654269288
0.7082907792	0.171373171651
0.70955118652	0.185654269288
0.71081159384	0.180893903409
0.71207200116	0.181687297722
0.71333240848	0.184860874975
0.7145928158	0.188827846541
0.71585322312	0.187241057915
0.71711363044	0.192001423794
0.71837403776	0.166612805771
0.71963444508	0.198348578299
0.7208948524	0.17613353753
0.72215525972	0.187241057915
0.72341566704	0.17613353753
0.72467607436	0.183274086349
0.72593648168	0.17375335459
0.727196889	0.192794818107
0.72845729632	0.207075915744
0.72971770364	0.192001423794
0.73097811096	0.201522155552
0.73223851828	0.197555183986
0.7334989256	0.21342307025
0.73475933292	0.189621240854
0.73601974024	0.217390041816
0.73728014756	0.177720326156
0.73854055488	0.188034452228
0.7398009622	0.19596839536
0.74106136952	0.185654269288
0.74232177684	0.203108944178
0.74358218416	0.189621240854
0.74484259148	0.192001423794
0.7461029988	0.199935366926
0.74736340612	0.201522155552
0.74862381344	0.21580325319
0.74988422076	0.181687297722
0.75114462808	0.183274086349
0.7524050354	0.205489127118
0.75366544272	0.205489127118
0.75492585004	0.190414635167
0.75618625736	0.21104288731
0.75744666468	0.212629675937
0.758707072	0.182480692035
0.75996747932	0.21580325319
0.76122788664	0.185654269288
0.76248829396	0.23325792808
0.76374870128	0.216596647503
0.7650091086	0.220563619069
0.76626951592	0.21580325319
0.76752992324	0.230084350827
0.76879033056	0.225323984948
0.77005073788	0.204695732805
0.7713111452	0.221357013382
0.77257155252	0.249919208657
0.77383195984	0.219770224756
0.77509236716	0.228497562201
0.77635277448	0.227704167888
0.7776131818	0.236431505333
0.77887358912	0.247539025718
0.78013399644	0.229290956514
0.78139440376	0.234051322393
0.78265481108	0.249125814344
0.7839152184	0.226117379261
0.78517562572	0.222943802008
0.78643603304	0.217390041816
0.78769644036	0.229290956514
0.78895684768	0.238018293959
0.790217255	0.254679574536
0.79147766232	0.254679574536
0.79273806964	0.254679574536
0.79399847696	0.244365448465
0.79525888428	0.277688009619
0.7965192916	0.245952237091
0.79777969892	0.248332420031
0.79904010624	0.269754066487
0.80030051356	0.2705474608
0.80156092088	0.276101220993
0.8028213282	0.273721038053
0.80408173552	0.29038231863
0.80534214284	0.291175712943
0.80660255016	0.293555895883
0.80786295748	0.275307826679
0.8091233648	0.311010570773
0.81038377212	0.306250204894
0.81164417944	0.298316261762
0.81290458676	0.295142684509
0.81416499408	0.314977542339
0.8154254014	0.299109656075
0.81668580872	0.276101220993
0.81794621604	0.29038231863
0.81920662336	0.319737908218
0.82046703068	0.311803965086
0.821727438	0.318944513905
0.82298784532	0.296729473136
0.82424825264	0.364961384071
0.82550865996	0.321324696845
0.82676906728	0.329258639977
0.8280294746	0.33243221723
0.82928988192	0.345919920554
0.83055028924	0.334812400169
0.83181069656	0.336399188796
0.83307110388	0.321324696845
0.8343315112	0.33005203429
0.83559191852	0.391936790719
0.83685232584	0.34988689212
0.83811273316	0.384796241901
0.83937314048	0.353060469373
0.8406335478	0.366548172697
0.84189395512	0.361787806818
0.84315436244	0.418118803055
0.84441476976	0.405424494044
0.84567517708	0.402250916791
0.8469355844	0.417325408742
0.84819599172	0.404631099731
0.84945639904	0.399870733851
0.85071680636	0.42446595756
0.85197721368	0.417325408742
0.853237621	0.457788518715
0.85449802832	0.414945225802
0.85575843564	0.467309250473
0.85701884296	0.469689433413
0.85827925028	0.419705591681
0.8595396576	0.426052746187
0.86080006492	0.455408335775
0.86206047224	0.470482827726
0.86332087956	0.499838417314
0.86458128688	0.502218600254
0.8658416942	0.50618557182
0.86710210152	0.515706303578
0.86836250884	0.505392177507
0.86962291616	0.549822259046
0.87088332348	0.526813823963
0.8721437308	0.554582624925
0.87340413812	0.548235470419
0.87466454544	0.528400612589
0.87592495276	0.569657116876
0.87718536008	0.576797665694
0.8784457674	0.574417482755
0.87970617472	0.610913621162
0.88096658204	0.614087198415
0.88222698936	0.610913621162
0.88348739668	0.618054169981
0.884747804	0.655343702701
0.88600821132	0.63788902781
0.88726861864	0.65772388564
0.88852902596	0.68231910935
0.88978943328	0.672798377591
0.8910498406	0.710087910311
0.89231024792	0.678352137784
0.89357065524	0.680732320723
0.89483106256	0.692633235421
0.89609146988	0.725162402262
0.8973518772	0.733889739707
0.89861228452	0.75451799185
0.89987269184	0.722782219323
0.90113309916	0.805295227895
0.90239350648	0.738650105587
0.9036539138	0.793394313197
0.90491432112	0.817989536906
0.90617472844	0.857659252566
0.90743513576	0.833064028857
0.90869554308	0.89336199666
0.9099559504	0.956040147403
0.91121635772	0.91319685449
0.91247676504	0.917957220369
0.91373717236	0.971114639353
0.91499757968	0.942552444078
0.916257987	0.993329680123
0.91751839432	1.02585884696
0.91877880164	0.966354273474
0.92003920896	1.05997480243
0.92129961628	1.02347866402
0.9225600236	1.06552856262
0.92382043092	1.08457002614
0.92508083824	1.15359533139
0.92634124556	1.08060305457
0.92760165288	1.13296707925
0.9288620602	1.17898394941
0.93012246752	1.16311606315
0.93138287484	1.18850468117
0.93264328216	1.22341403095
0.93390368948	1.3408363893
0.9351640968	1.34559675518
0.93642450412	1.32496850304
0.93768491144	1.37812592202
0.93894531876	1.36384482439
0.94020572608	1.46301911354
0.9414661334	1.52411047565
0.94272654072	1.48682094293
0.94398694804	1.56536697994
0.94524735536	1.59948293541
0.94650776268	1.6470865942
0.94776817	1.63201210225
0.94902857732	1.80576545684
0.95028898464	1.80655885115
0.95154939196	1.81607958291
0.95280979928	1.82798049761
0.9540702066	1.9779320228
0.95533061392	2.06044503137
0.95659102124	2.05647805981
0.95785142856	2.19770224756
0.95911183588	2.21118995088
0.9603722432	2.3143312116
0.96163265052	2.32861230923
0.96289305784	2.49601850932
0.96415346516	2.65866434352
0.96541387248	2.76894615306
0.9666742798	2.88319493416
0.96793468712	3.02679930485
0.96919509444	3.19579229356
0.97045550176	3.35764473345
0.97171590908	3.52743111647
0.9729763164	3.84954920763
0.97423672372	3.93285561052
0.97549713104	4.29702360028
0.97675753836	4.45887604017
0.97801794568	4.93887959965
0.979278353	5.31891547567
0.98053876032	5.76083610812
0.98179916764	6.21307086665
0.98305957496	6.92633235421
0.98431998228	7.53565918675
0.9855803896	8.4226740289
0.98684079692	9.33190391182
0.98810120424	10.3831513768
0.98936161156	12.1889168336
0.99062201888	13.9169296478
0.9918824262	16.4827668567
0.99314283352	19.6238149426
0.99440324084	25.1109300127
0.99566364816	33.9326813811
0.99692405548	51.4532079995
0.9981844628	104.532874341
0.99944487012	236.249818035
1.00070527744	0.00476036587918
1.00196568476	0.00158678862639
1.00322609208	0.000793394313197
1.0044864994	0.0
1.00574690672	0.0
1.00700731404	0.000793394313197
1.00826772136	0.0
1.00952812868	0.0
1.010788536	0.0
1.01204894332	0.0
1.01330935064	0.0
1.01456975796	0.0
1.01583016528	0.0
1.0170905726	0.0
1.01835097992	0.0
1.01961138724	0.0
1.02087179456	0.0
1.02213220188	0.0
1.0233926092	0.0
1.02465301652	0.0
1.02591342384	0.0
1.02717383116	0.0
1.02843423848	0.0
1.0296946458	0.0
1.03095505312	0.0
1.03221546044	0.0
1.03347586776	0.0
1.03473627508	0.000793394313197
1.0359966824	0.0
1.03725708972	0.0
1.03851749704	0.0
1.03977790436	0.0
1.04103831168	0.0
1.042298719	0.0
1.04355912632	0.0
1.04481953364	0.0
1.04607994096	0.0
1.04734034828	0.0
1.0486007556	0.0
1.04986116292	0.000793394313197
1.05112157024	0.0
1.05238197756	0.000793394313197
1.05364238488	0.0
1.0549027922	0.0
1.05616319952	0.0
1.05742360684	0.000793394313197
1.05868401416	0.0
1.05994442148	0.0
1.0612048288	0.0
1.06246523612	0.0
1.06372564344	0.0
1.06498605076	0.0
1.06624645808	0.0
1.0675068654	0.0
1.06876727272	0.0
1.07002768004	0.0
1.07128808736	0.0
1.07254849468	0.0
1.073808902	0.0
1.07506930932	0.0
1.07632971664	0.0
1.07759012396	0.0
1.07885053128	0.0
1.0801109386	0.0
1.08137134592	0.0
1.08263175324	0.0
1.08389216056	0.0
1.08515256788	0.0
1.0864129752	0.0
1.08767338252	0.0
1.08893378984	0.0
1.09019419716	0.0
1.09145460448	0.0
1.0927150118	0.0
1.09397541912	0.0
1.09523582644	0.0
1.09649623376	0.0
1.09775664108	0.0
1.0990170484	0.0
1.10027745572	0.0
1.10153786304	0.0
1.10279827036	0.0
1.10405867768	0.0
1.105319085	0.0
1.10657949232	0.0
1.10783989964	0.0
1.10910030696	0.0
1.11036071428	0.0
1.1116211216	0.0
1.11288152892	0.0
1.11414193624	0.000793394313197
1.11540234356	0.0
1.11666275088	0.0
1.1179231582	0.0
1.11918356552	0.0
1.12044397284	0.0
1.12170438016	0.0
1.12296478748	0.0
1.1242251948	0.0
1.12548560212	0.0
1.12674600944	0.0
1.12800641676	0.0
1.12926682408	0.0
1.1305272314	0.0
1.13178763872	0.0
1.13304804604	0.0
1.13430845336	0.0
1.13556886068	0.0
1.136829268	0.0
1.13808967532	0.0
1.13935008264	0.0
1.14061048996	0.0
1.14187089728	0.0
1.1431313046	0.0
1.14439171192	0.0
1.14565211924	0.0
1.14691252656	0.0
1.14817293388	0.0
1.1494333412	0.0
1.15069374852	0.0
1.15195415584	0.0
1.15321456316	0.0
1.15447497048	0.0
1.1557353778	0.0
1.15699578512	0.0
1.15825619244	0.0
1.15951659976	0.0
1.16077700708	0.0
1.1620374144	0.0
1.16329782172	0.0
1.16455822904	0.0
1.16581863636	0.0
1.16707904368	0.0
1.168339451	0.0
1.16959985832	0.0
1.17086026564	0.0
1.17212067296	0.0
1.17338108028	0.0
1.1746414876	0.0
1.17590189492	0.0
1.17716230224	0.0
1.17842270956	0.0
1.17968311688	0.0
1.1809435242	0.0
1.18220393152	0.0
1.18346433884	0.0
1.18472474616	0.0
1.18598515348	0.0
1.1872455608	0.0
1.18850596812	0.0
1.18976637544	0.0
1.19102678276	0.0
1.19228719008	0.0
1.1935475974	0.0
1.19480800472	0.0
1.19606841204	0.0
1.19732881936	0.0
1.19858922668	0.0
1.199849634	0.0
1.20111004132	0.0
1.20237044864	0.0
1.20363085596	0.0
1.20489126328	0.0
1.2061516706	0.0
1.20741207792	0.0
1.20867248524	0.0
1.20993289256	0.0
1.21119329988	0.0
1.2124537072	0.0
1.21371411452	0.0
1.21497452184	0.0
1.21623492916	0.0
1.21749533648	0.0
1.2187557438	0.0
1.22001615112	0.0
1.22127655844	0.0
1.22253696576	0.0
1.22379737308	0.0
1.2250577804	0.0
1.22631818772	0.0
1.22757859504	0.0
1.22883900236	0.0
1.23009940968	0.0
1.231359817	0.0
1.23262022432	0.0
1.23388063164	0.0
1.23514103896	0.0
1.23640144628	0.0
1.2376618536	0.0
1.23892226092	0.0
1.24018266824	0.0
1.24144307556	0.0
1.24270348288	0.0
1.2439638902	0.0
1.24522429752	0.0
1.24648470484	0.0
1.24774511216	0.0
1.24900551948	0.0
1.2502659268	0.0
1.25152633412	0.0
1.25278674144	0.0
1.25404714876	0.0
1.25530755608	0.0
1.2565679634	0.0
1.25782837072	0.0
1.25908877804	0.0
1.26034918536	0.0
1.26160959268	0.000793394313197


==> figs/posterior_var_plots/binneddata_nu_0.020433597266674042.dat <==
0.00290901	0.00285684087546
0.00395912099	0.00761824233456
0.00500923198	0.00857052262637
0.00605934297	0.0133319240855
0.00710945396	0.0152364846691
0.00815956495	0.0142842043773
0.00920967594	0.0123796437937
0.01025978693	0.00761824233456
0.01130989792	0.00571368175092
0.01236000891	0.00857052262637
0.0134101199	0.00666596204274
0.01446023089	0.00571368175092
0.01551034188	0.00190456058364
0.01656045287	0.00666596204274
0.01761056386	0.0047614014591
0.01866067485	0.00285684087546
0.01971078584	0.00285684087546
0.02076089683	0.00380912116728
0.02181100782	0.00285684087546
0.02286111881	0.0133319240855
0.0239112298	0.0114273635018
0.02496134079	0.0142842043773
0.02601145178	0.0180933255446
0.02706156277	0.0152364846691
0.02811167376	0.01047508321
0.02916178475	0.0199978861282
0.03021189574	0.02095016642
0.03126200673	0.0333298102137
0.03231211772	0.0409480525482
0.03336222871	0.0419003328401
0.0344123397	0.0257115678791
0.03546245069	0.0247592875873
0.03651256168	0.0285684087546
0.03756267267	0.0323775299219
0.03861278366	0.0342820905055
0.03966289465	0.0285684087546
0.04071300564	0.0447571737155
0.04176311663	0.0352343707973
0.04281322762	0.0285684087546
0.04386333861	0.0352343707973
0.0449134496	0.0323775299219
0.04596356059	0.0342820905055
0.04701367158	0.19902658099
0.04806378257	0.0323775299219
0.04911389356	0.0199978861282
0.05016400455	0.0333298102137
0.05121411554	0.03142524963
0.05226422653	0.0447571737155
0.05331433752	0.0390434919646
0.05436444851	0.0342820905055
0.0554145595	0.0514231357582
0.05646467049	0.0409480525482
0.05751478148	0.0380912116728
0.05856489247	0.0409480525482
0.05961500346	0.0666596204274
0.06066511445	0.037138931381
0.06171522544	0.047614014591
0.06276533643	0.0504708554664
0.06381544742	0.0428526131319
0.06486555841	0.0457094540073
0.0659156694	0.058089097801
0.06696578039	0.0495185751746
0.06801589138	0.0428526131319
0.06906600237	0.0571368175092
0.07011611336	0.0599936583846
0.07116622435	0.0571368175092
0.07221633534	0.0457094540073
0.07326644633	0.0638027795519
0.07431655732	0.0676119007192
0.07536666831	0.0647550598437
0.0764167793	0.0733255824701
0.07746689029	0.0847529459719
0.07851700128	0.0990371503492
0.07956711227	0.112369074435
0.08061722326	0.100941710933
0.08166733425	0.132366960563
0.08271744524	0.152364846691
0.08376755623	0.185694656905
0.08481766722	0.197122020407
0.08586777821	0.260924799959
0.0869178892	0.32948898097
0.08796800019	0.495185751746
0.08901811118	1.23796437937
0.09006822217	16.0906800909
0.09111833316	0.0495185751746
0.09216844415	0.0419003328401
0.09321855514	0.0571368175092
0.09426866613	0.0523754160501
0.09531877712	0.0571368175092
0.09636888811	0.0571368175092
0.0974189991	0.047614014591
0.09846911009	0.0704687415946
0.09951922108	0.047614014591
0.10056933207	0.0561845372173
0.10161944306	0.0447571737155
0.10266955405	0.0523754160501
0.10371966504	0.0542799766337
0.10476977603	0.0504708554664
0.10581988702	0.0590413780928
0.10686999801	0.0523754160501
0.107920109	0.058089097801
0.10897021999	0.0485662948828
0.11002033098	0.0571368175092
0.11107044197	0.0514231357582
0.11212055296	0.0466617342992
0.11317066395	0.0409480525482
0.11422077494	0.0533276963419
0.11527088593	0.0695164613028
0.11632099692	0.047614014591
0.11737110791	0.0514231357582
0.1184212189	0.0380912116728
0.11947132989	0.0361866510891
0.12052144088	0.0266638481709
0.12157155187	0.0438048934237
0.12262166286	0.0352343707973
0.12367177385	0.037138931381
0.12472188484	0.0238070072955
0.12577199583	0.0428526131319
0.12682210682	0.0495185751746
0.12787221781	0.0457094540073
0.1289223288	0.0399957722564
0.12997243979	0.0380912116728
0.13102255078	0.0399957722564
0.13207266177	0.03142524963
0.13312277276	0.0342820905055
0.13417288375	0.0361866510891
0.13522299474	0.0342820905055
0.13627310573	0.037138931381
0.13732321672	0.0447571737155
0.13837332771	0.0447571737155
0.1394234387	0.0428526131319
0.14047354969	0.0285684087546
0.14152366068	0.0552322569255
0.14257377167	0.0523754160501
0.14362388266	0.0352343707973
0.14467399365	0.0514231357582
0.14572410464	0.0419003328401
0.14677421563	0.0352343707973
0.14782432662	0.0352343707973
0.14887443761	0.037138931381
0.1499245486	0.0409480525482
0.15097465959	0.0399957722564
0.15202477058	0.03142524963
0.15307488157	0.0342820905055
0.15412499256	0.0361866510891
0.15517510355	0.0428526131319
0.15622521454	0.037138931381
0.15727532553	0.0361866510891
0.15832543652	0.0399957722564
0.15937554751	0.0447571737155
0.1604256585	0.0380912116728
0.16147576949	0.037138931381
0.16252588048	0.03142524963
0.16357599147	0.0447571737155
0.16462610246	0.0352343707973
0.16567621345	0.0333298102137
0.16672632444	0.0276161284628
0.16777643543	0.0390434919646
0.16882654642	0.03142524963
0.16987665741	0.0352343707973
0.1709267684	0.0247592875873
0.17197687939	0.0352343707973
0.17302699038	0.0304729693382
0.17407710137	0.0380912116728
0.17512721236	0.037138931381
0.17617732335	0.0295206890464
0.17722743434	0.0399957722564
0.17827754533	0.0247592875873
0.17932765632	0.03142524963
0.18037776731	0.03142524963
0.1814278783	0.0276161284628
0.18247798929	0.0276161284628
0.18352810028	0.0295206890464
0.18457821127	0.03142524963
0.18562832226	0.0323775299219
0.18667843325	0.0276161284628
0.18772854424	0.0323775299219
0.18877865523	0.0276161284628
0.18982876622	0.0285684087546
0.19087887721	0.0247592875873
0.1919289882	0.037138931381
0.19297909919	0.0238070072955
0.19402921018	0.0228547270037
0.19507932117	0.0238070072955
0.19612943216	0.0342820905055
0.19717954315	0.0361866510891
0.19822965414	0.0352343707973
0.19927976513	0.0295206890464
0.20032987612	0.0390434919646
0.20137998711	0.0285684087546
0.2024300981	0.0342820905055
0.20348020909	0.0219024467118
0.20453032008	0.0399957722564
0.20558043107	0.0323775299219
0.20663054206	0.0304729693382
0.20768065305	0.0333298102137
0.20873076404	0.0266638481709
0.20978087503	0.0342820905055
0.21083098602	0.0276161284628
0.21188109701	0.03142524963
0.212931208	0.0380912116728
0.21398131899	0.0276161284628
0.21503142998	0.0399957722564
0.21608154097	0.02095016642
0.21713165196	0.0361866510891
0.21818176295	0.0323775299219
0.21923187394	0.0352343707973
0.22028198493	0.0390434919646
0.22133209592	0.0399957722564
0.22238220691	0.0399957722564
0.2234323179	0.0380912116728
0.22448242889	0.0409480525482
0.22553253988	0.0399957722564
0.22658265087	0.0428526131319
0.22763276186	0.0428526131319
0.22868287285	0.0428526131319
0.22973298384	0.0523754160501
0.23078309483	0.0457094540073
0.23183320582	0.0466617342992
0.23288331681	0.0380912116728
0.2339334278	0.0523754160501
0.23498353879	0.0485662948828
0.23603364978	0.0323775299219
0.23708376077	0.0523754160501
0.23813387176	0.0533276963419
0.23918398275	0.0561845372173
0.24023409374	0.0552322569255
0.24128420473	0.0657073401355
0.24233431572	0.0390434919646
0.24338442671	0.058089097801
0.2444345377	0.0552322569255
0.24548464869	0.0657073401355
0.24653475968	0.0628504992601
0.24758487067	0.0552322569255
0.24863498166	0.079039264221
0.24968509265	0.0657073401355
0.25073520364	0.0676119007192
0.25178531463	0.0638027795519
0.25283542562	0.0676119007192
0.25388553661	0.0628504992601
0.2549356476	0.0742778627619
0.25598575859	0.047614014591
0.25703586958	0.0638027795519
0.25808598057	0.0657073401355
0.25913609156	0.0647550598437
0.26018620255	0.0676119007192
0.26123631354	0.089514347431
0.26228642453	0.0571368175092
0.26333653552	0.0609459386764
0.26438664651	0.0419003328401
0.2654367575	0.0609459386764
0.26648686849	0.068564181011
0.26753697948	0.0638027795519
0.26858709047	0.0704687415946
0.26963720146	0.0533276963419
0.27068731245	0.0666596204274
0.27173742344	0.0590413780928
0.27278753443	0.0723733021783
0.27383764542	0.0609459386764
0.27488775641	0.0618982189683
0.2759378674	0.068564181011
0.27698797839	0.0676119007192
0.27803808938	0.0628504992601
0.27908820037	0.0818961050965
0.28013831136	0.0628504992601
0.28118842235	0.0628504992601
0.28223853334	0.0695164613028
0.28328864433	0.0628504992601
0.28433875532	0.0466617342992
0.28538886631	0.0552322569255
0.2864389773	0.0628504992601
0.28748908829	0.0723733021783
0.28853919928	0.0609459386764
0.28958931027	0.0676119007192
0.29063942126	0.0485662948828
0.29168953225	0.0542799766337
0.29273964324	0.0599936583846
0.29378975423	0.0533276963419
0.29483986522	0.0714210218865
0.29588997621	0.0571368175092
0.2969400872	0.0590413780928
0.29799019819	0.0599936583846
0.29904030918	0.0542799766337
0.30009042017	0.0638027795519
0.30114053116	0.0523754160501
0.30219064215	0.0657073401355
0.30324075314	0.0666596204274
0.30429086413	0.0590413780928
0.30534097512	0.0695164613028
0.30639108611	0.0609459386764
0.3074411971	0.0657073401355
0.30849130809	0.0647550598437
0.30954141908	0.0638027795519
0.31059153007	0.0571368175092
0.31164164106	0.0561845372173
0.31269175205	0.0733255824701
0.31374186304	0.0714210218865
0.31479197403	0.0666596204274
0.31584208502	0.0676119007192
0.31689219601	0.0704687415946
0.317942307	0.079039264221
0.31899241799	0.0733255824701
0.32004252898	0.0676119007192
0.32109263997	0.0866575065556
0.32214275096	0.0799915445128
0.32319286195	0.0838006656801
0.32424297294	0.0752301430537
0.32529308393	0.0657073401355
0.32634319492	0.0599936583846
0.32739330591	0.0923711883065
0.3284434169	0.079039264221
0.32949352789	0.0828483853883
0.33054363888	0.0876097868474
0.33159374987	0.0742778627619
0.33264386086	0.068564181011
0.33369397185	0.0799915445128
0.33474408284	0.0818961050965
0.33579419383	0.0771347036374
0.33684430482	0.0742778627619
0.33789441581	0.0876097868474
0.3389445268	0.0733255824701
0.33999463779	0.079039264221
0.34104474878	0.0818961050965
0.34209485977	0.0714210218865
0.34314497076	0.0866575065556
0.34419508175	0.0761824233456
0.34524519274	0.0942757488901
0.34629530373	0.0761824233456
0.34734541472	0.0799915445128
0.34839552571	0.0914189080147
0.3494456367	0.0876097868474
0.35049574769	0.105703112392
0.35154585868	0.0657073401355
0.35259596967	0.0857052262637
0.35364608066	0.0885620671392
0.35469619165	0.0771347036374
0.35574630264	0.0857052262637
0.35679641363	0.0933234685983
0.35784652462	0.0914189080147
0.35889663561	0.0990371503492
0.3599467466	0.103798551808
0.36099685759	0.0828483853883
0.36204696858	0.0914189080147
0.36309707957	0.0714210218865
0.36414719056	0.0904666277228
0.36519730155	0.099989430641
0.36624741254	0.0904666277228
0.36729752353	0.0923711883065
0.36834763452	0.0942757488901
0.36939774551	0.0923711883065
0.3704478565	0.0818961050965
0.37149796749	0.0980848700574
0.37254807848	0.0876097868474
0.37359818947	0.0971325897656
0.37464830046	0.0780869839292
0.37569841145	0.119987316769
0.37674852244	0.0961803094738
0.37779863343	0.0876097868474
0.37884874442	0.0952280291819
0.37989885541	0.103798551808
0.3809489664	0.116178195602
0.38199907739	0.110464513851
0.38304918838	0.117130475894
0.38409929937	0.105703112392
0.38514941036	0.079039264221
0.38619952135	0.110464513851
0.38724963234	0.102846271516
0.38829974333	0.102846271516
0.38934985432	0.111416794143
0.39039996531	0.0952280291819
0.3914500763	0.106655392684
0.39250018729	0.113321354727
0.39355029828	0.0980848700574
0.39460040927	0.114273635018
0.39565052026	0.106655392684
0.39670063125	0.11522591531
0.39775074224	0.107607672976
0.39880085323	0.101893991225
0.39985096422	0.103798551808
0.40090107521	0.117130475894
0.4019511862	0.116178195602
0.40300129719	0.11522591531
0.40405140818	0.119987316769
0.40510151917	0.111416794143
0.40615163016	0.108559953267
0.40720174115	0.114273635018
0.40825185214	0.113321354727
0.40930196313	0.11522591531
0.41035207412	0.0990371503492
0.41140218511	0.119987316769
0.4124522961	0.106655392684
0.41350240709	0.105703112392
0.41455251808	0.0942757488901
0.41560262907	0.120939597061
0.41665274006	0.107607672976
0.41770285105	0.103798551808
0.41875296204	0.0961803094738
0.41980307303	0.0980848700574
0.42085318402	0.113321354727
0.42190329501	0.118082756186
0.422953406	0.124748718228
0.42400351699	0.0990371503492
0.42505362798	0.107607672976
0.42610373897	0.108559953267
0.42715384996	0.109512233559
0.42820396095	0.0980848700574
0.42925407194	0.108559953267
0.43030418293	0.0971325897656
0.43135429392	0.112369074435
0.43240440491	0.126653278812
0.4334545159	0.0980848700574
0.43450462689	0.0971325897656
0.43555473788	0.116178195602
0.43660484887	0.11522591531
0.43765495986	0.0952280291819
0.43870507085	0.117130475894
0.43975518184	0.118082756186
0.44080529283	0.111416794143
0.44185540382	0.118082756186
0.44290551481	0.11522591531
0.4439556258	0.111416794143
0.44500573679	0.129510119687
0.44605584778	0.117130475894
0.44710595877	0.110464513851
0.44815606976	0.11522591531
0.44920618075	0.143794324065
0.45025629174	0.111416794143
0.45130640273	0.133319240855
0.45235651372	0.110464513851
0.45340662471	0.119987316769
0.4544567357	0.101893991225
0.45550684669	0.12570099852
0.45655695768	0.119987316769
0.45760706867	0.11522591531
0.45865717966	0.123796437937
0.45970729065	0.122844157645
0.46075740164	0.119987316769
0.46180751263	0.134271521147
0.46285762362	0.143794324065
0.46390773461	0.129510119687
0.4649578456	0.133319240855
0.46600795659	0.155221687567
0.46705806758	0.128557839396
0.46810817857	0.135223801438
0.46915828956	0.128557839396
0.47020840055	0.13617608173
0.47125851154	0.130462399979
0.47230862253	0.11522591531
0.47335873352	0.142842043773
0.47440884451	0.13617608173
0.4754589555	0.144746604357
0.47650906649	0.147603445232
0.47755917748	0.143794324065
0.47860928847	0.144746604357
0.47965939946	0.132366960563
0.48070951045	0.14665116494
0.48175962144	0.112369074435
0.48280973243	0.138080642314
0.48385984342	0.123796437937
0.48490995441	0.13617608173
0.4859600654	0.119035036477
0.48701017639	0.144746604357
0.48806028738	0.152364846691
0.48911039837	0.137128362022
0.49016050936	0.150460286107
0.49121062035	0.13617608173
0.49226073134	0.145698884648
0.49331084233	0.139032922606
0.49436095332	0.155221687567
0.49541106431	0.135223801438
0.4964611753	0.131414680271
0.49751128629	0.14665116494
0.49856139728	0.12570099852
0.49961150827	0.143794324065
0.50066161926	0.128557839396
0.50171173025	0.142842043773
0.50276184124	0.149508005816
0.50381195223	0.137128362022
0.50486206322	0.122844157645
0.50591217421	0.143794324065
0.5069622852	0.13617608173
0.50801239619	0.131414680271
0.50906250718	0.12570099852
0.51011261817	0.138080642314
0.51116272916	0.130462399979
0.51221284015	0.132366960563
0.51326295114	0.149508005816
0.51431306213	0.130462399979
0.51536317312	0.127605559104
0.51641328411	0.144746604357
0.5174633951	0.144746604357
0.51851350609	0.137128362022
0.51956361708	0.135223801438
0.52061372807	0.137128362022
0.52166383906	0.139032922606
0.52271395005	0.127605559104
0.52376406104	0.154269407275
0.52481417203	0.141889763481
0.52586428302	0.143794324065
0.52691439401	0.129510119687
0.527964505	0.126653278812
0.52901461599	0.154269407275
0.53006472698	0.144746604357
0.53111483797	0.147603445232
0.53216494896	0.160935369317
0.53321505995	0.160935369317
0.53426517094	0.139985202897
0.53531528193	0.177124134278
0.53636539292	0.137128362022
0.53741550391	0.195217459823
0.5384656149	0.156173967858
0.53951572589	0.156173967858
0.54056583688	0.135223801438
0.54161594787	0.151412566399
0.54266605886	0.182837816029
0.54371616985	0.140937483189
0.54476628084	0.162839929901
0.54581639183	0.159030808734
0.54686650282	0.149508005816
0.54791661381	0.174267293403
0.5489667248	0.160935369317
0.55001683579	0.155221687567
0.55106694678	0.145698884648
0.55211705777	0.196169740115
0.55316716876	0.180933255446
0.55421727975	0.162839929901
0.55526739074	0.169505891944
0.55631750173	0.169505891944
0.55736761272	0.159030808734
0.55841772371	0.150460286107
0.5594678347	0.175219573695
0.56051794569	0.179980975154
0.56156805668	0.155221687567
0.56261816767	0.168553611652
0.56366827866	0.183790096321
0.56471838965	0.179028694862
0.56576850064	0.166649051068
0.56681861163	0.166649051068
0.56786872262	0.166649051068
0.56891883361	0.14665116494
0.5699689446	0.171410452527
0.57101905559	0.186646937197
0.57206916658	0.176171853987
0.57311927757	0.161887649609
0.57416938856	0.173315013111
0.57521949955	0.169505891944
0.57626961054	0.16760133136
0.57731972153	0.179028694862
0.57836983252	0.171410452527
0.57941994351	0.175219573695
0.5804700545	0.160935369317
0.58152016549	0.165696770777
0.58257027648	0.165696770777
0.58362038747	0.137128362022
0.58467049846	0.159030808734
0.58572060945	0.165696770777
0.58677072044	0.184742376613
0.58782083143	0.172362732819
0.58887094242	0.159030808734
0.58992105341	0.179980975154
0.5909711644	0.180933255446
0.59202127539	0.184742376613
0.59307138638	0.159983089026
0.59412149737	0.187599217488
0.59517160836	0.181885535738
0.59622171935	0.16760133136
0.59727183034	0.162839929901
0.59832194133	0.159983089026
0.59937205232	0.183790096321
0.60042216331	0.159983089026
0.6014722743	0.171410452527
0.60252238529	0.17807641457
0.60357249628	0.186646937197
0.60462260727	0.182837816029
0.60567271826	0.171410452527
0.60672282925	0.16760133136
0.60777294024	0.176171853987
0.60882305123	0.164744490485
0.60987316222	0.179980975154
0.61092327321	0.190456058364
0.6119733842	0.187599217488
0.61302349519	0.174267293403
0.61407360618	0.182837816029
0.61512371717	0.186646937197
0.61617382816	0.166649051068
0.61722393915	0.175219573695
0.61827405014	0.187599217488
0.61932416113	0.185694656905
0.62037427212	0.179028694862
0.62142438311	0.191408338656
0.6224744941	0.184742376613
0.62352460509	0.160935369317
0.62457471608	0.182837816029
0.62562482707	0.176171853987
0.62667493806	0.172362732819
0.62772504905	0.204740262741
0.62877516004	0.18855149778
0.62982527103	0.191408338656
0.63087538202	0.213310785368
0.63192549301	0.2095016642
0.632975604	0.193312899239
0.63402571499	0.196169740115
0.63507582598	0.194265179531
0.63612593697	0.17807641457
0.63717604796	0.172362732819
0.63822615895	0.191408338656
0.63927626994	0.190456058364
0.64032638093	0.197122020407
0.64137649192	0.185694656905
0.64242660291	0.16760133136
0.6434767139	0.170458172236
0.64452682489	0.184742376613
0.64557693588	0.205692543033
0.64662704687	0.192360618948
0.64767715786	0.202835702158
0.64872726885	0.193312899239
0.64977737984	0.195217459823
0.65082749083	0.181885535738
0.65187760182	0.197122020407
0.65292771281	0.210453944492
0.6539778238	0.194265179531
0.65502793479	0.18855149778
0.65607804578	0.179980975154
0.65712815677	0.193312899239
0.65817826776	0.171410452527
0.65922837875	0.206644823325
0.66027848974	0.193312899239
0.66132860073	0.172362732819
0.66237871172	0.214263065659
0.66342882271	0.231404110912
0.6644789337	0.212358505076
0.66552904469	0.202835702158
0.66657915568	0.206644823325
0.66762926667	0.194265179531
0.66867937766	0.205692543033
0.66972948865	0.181885535738
0.67077959964	0.179980975154
0.67182971063	0.217119906535
0.67287982162	0.23045183062
0.67392993261	0.213310785368
0.6749800436	0.17807641457
0.67603015459	0.214263065659
0.67708026558	0.187599217488
0.67813037657	0.207597103617
0.67918048756	0.215215345951
0.68023059855	0.180933255446
0.68128070954	0.234260951788
0.68233082053	0.212358505076
0.68338093152	0.223785868578
0.68443104251	0.208549383908
0.6854811535	0.223785868578
0.68653126449	0.19902658099
0.68758137548	0.213310785368
0.68863148647	0.180933255446
0.68968159746	0.202835702158
0.69073170845	0.226642709453
0.69178181944	0.194265179531
0.69283193043	0.220929027702
0.69388204142	0.199978861282
0.69493215241	0.219024467118
0.6959822634	0.23045183062
0.69703237439	0.219024467118
0.69808248538	0.198074300698
0.69913259637	0.197122020407
0.70018270736	0.221881307994
0.70123281835	0.208549383908
0.70228292934	0.197122020407
0.70333304033	0.214263065659
0.70438315132	0.187599217488
0.70543326231	0.223785868578
0.7064833733	0.199978861282
0.70753348429	0.229499550328
0.70858359528	0.21997674741
0.70963370627	0.232356391204
0.71068381726	0.214263065659
0.71173392825	0.202835702158
0.71278403924	0.225690429161
0.71383415023	0.229499550328
0.71488426122	0.216167626243
0.71593437221	0.217119906535
0.7169844832	0.233308671496
0.71803459419	0.222833588286
0.71908470518	0.247592875873
0.72013481617	0.236165512371
0.72118492716	0.234260951788
0.72223503815	0.21997674741
0.72328514914	0.227594989745
0.72433526013	0.227594989745
0.72538537112	0.248545156165
0.72643548211	0.223785868578
0.7274855931	0.224738148869
0.72853570409	0.227594989745
0.72958581508	0.2095016642
0.73063592607	0.212358505076
0.73168603706	0.233308671496
0.73273614805	0.195217459823
0.73378625904	0.233308671496
0.73483637003	0.2095016642
0.73588648102	0.253306557624
0.73693659201	0.222833588286
0.737986703	0.238070072955
0.73903681399	0.253306557624
0.74008692498	0.237117792663
0.74113703597	0.235213232079
0.74218714696	0.236165512371
0.74323725795	0.248545156165
0.74428736894	0.239022353247
0.74533747993	0.227594989745
0.74638759092	0.242831474414
0.74743770191	0.23045183062
0.7484878129	0.246640595581
0.74953792389	0.229499550328
0.75058803488	0.253306557624
0.75163814587	0.256163398499
0.75268825686	0.246640595581
0.75373836785	0.244736034998
0.75478847884	0.26187708025
0.75583858983	0.269495322585
0.75688870082	0.263781640834
0.75793881181	0.263781640834
0.7589889228	0.291397769297
0.76003903379	0.25140199704
0.76108914478	0.275209004336
0.76213925577	0.267590762001
0.76318936676	0.268543042293
0.76423947775	0.254258837916
0.76528958874	0.220929027702
0.76633969973	0.246640595581
0.76738981072	0.27235216346
0.76843992171	0.269495322585
0.7694900327	0.262829360542
0.77054014369	0.289493208713
0.77159025468	0.269495322585
0.77264036567	0.287588648129
0.77369047666	0.299016011631
0.77474058765	0.252354277332
0.77579069864	0.287588648129
0.77684080963	0.271399883169
0.77789092062	0.274256724044
0.77894103161	0.281874966379
0.7799911426	0.298063731339
0.78104125359	0.325679859802
0.78209136458	0.292350049589
0.78314147557	0.285684087546
0.78419158656	0.278065845211
0.78524169755	0.321870738635
0.78629180854	0.307586534258
0.78734191953	0.245688315289
0.78839203052	0.306634253966
0.78944214151	0.301872852507
0.7904922525	0.306634253966
0.79154236349	0.313300216009
0.79259247448	0.295206890464
0.79364258547	0.308538814549
0.79469269646	0.30377741309
0.79574280745	0.271399883169
0.79679291844	0.296159170756
0.79784302943	0.331393541553
0.79889314042	0.316157056884
0.79994325141	0.325679859802
0.8009933624	0.3609142306
0.80204347339	0.336154943012
0.80309358438	0.328536700678
0.80414369537	0.343773185347
0.80519380636	0.301872852507
0.80624391735	0.364723351767
0.80729402834	0.361866510891
0.80834413933	0.322823018927
0.80939425032	0.359009670016
0.81044436131	0.367580192642
0.8114944723	0.358057389724
0.81254458329	0.359961950308
0.81359469428	0.357105109432
0.81464480527	0.379959836436
0.81569491626	0.37710299556
0.81674502725	0.39233948023
0.81779513824	0.389482639354
0.81884524923	0.38186439702
0.81989536022	0.359009670016
0.82094547121	0.369484753226
0.8219955822	0.389482639354
0.82304569319	0.380912116728
0.82409580418	0.399957722564
0.82514591517	0.378055275852
0.82619602616	0.414241926941
0.82724613715	0.407575964899
0.82829624814	0.39233948023
0.82934635913	0.417098767817
0.83039647012	0.378055275852
0.83144658111	0.439001214529
0.8324966921	0.425669290443
0.83354680309	0.421860169276
0.83459691408	0.474235585326
0.83564702507	0.445667176571
0.83669713606	0.426621570735
0.83774724705	0.468521903575
0.83879735804	0.492328910871
0.83984746903	0.452333138614
0.84089758002	0.419003328401
0.84194769101	0.474235585326
0.842997802	0.473283305034
0.84404791299	0.490424350287
0.84509802398	0.492328910871
0.84614813497	0.473283305034
0.84719824596	0.474235585326
0.84824835695	0.539942925462
0.84929846794	0.543752046629
0.85034857893	0.538038364878
0.85139868992	0.521849599917
0.85244880091	0.556131690423
0.8534989119	0.564702213049
0.85454902289	0.523754160501
0.85559913388	0.557083970714
0.85664924487	0.517088198458
0.85769935586	0.583747818885
0.85874946685	0.567559053924
0.85979957784	0.52851556196
0.86084968883	0.550418008672
0.86189979982	0.620886750266
0.86294991081	0.589461500636
0.8640000218	0.648502878729
0.86505013279	0.629457272893
0.86610024378	0.607554826181
0.86715035477	0.631361833476
0.86820046576	0.586604659761
0.86925057675	0.617077629099
0.87030068774	0.625648151725
0.87135079873	0.598032023263
0.87240090972	0.626600432017
0.87345102071	0.655168840772
0.8745011317	0.707544256822
0.87555124269	0.679928128359
0.87660135368	0.719923900615
0.87765146467	0.661834802815
0.87870157566	0.714210218865
0.87975168665	0.742778627619
0.88080179764	0.760871953164
0.88185190863	0.712305658281
0.88290201962	0.771347036374
0.88395213061	0.771347036374
0.8850022416	0.804676846587
0.88605235259	0.782774399876
0.88710246358	0.762776513747
0.88815257457	0.791344922502
0.88920268556	0.782774399876
0.89025279655	0.791344922502
0.89130290754	0.866575065556
0.89235301853	0.854195421762
0.89340312952	0.851338580887
0.89445324051	0.925616443648
0.8955033515	0.852290861178
0.89655346249	0.922759602773
0.89760357348	0.921807322481
0.89865368447	0.907523118104
0.89970379546	0.912284519563
0.90075390645	0.900857156061
0.90180401744	0.902761716645
0.90285412843	0.993228344368
0.90390423942	1.02370131371
0.90495435041	0.993228344368
0.9060044614	0.9894192232
0.90705457239	1.0827426918
0.90810468338	1.047508321
0.90915479437	1.07417216917
0.91020490536	1.07512444946
0.91125501635	1.12178618376
0.91230512734	1.13035670639
0.91335523833	1.14749775164
0.91440534932	1.20653912974
0.91545546031	1.13416582756
0.9165055713	1.16844791806
0.91755568229	1.13321354727
0.91860579328	1.20177772828
0.91965590427	1.21701421295
0.92070601526	1.25510542462
0.92175612625	1.25224858374
0.92280623724	1.23701209907
0.92385634823	1.32271732534
0.92490645922	1.36366537789
0.92595657021	1.34747661292
0.9270066812	1.37890186255
0.92805679219	1.41318395306
0.92910690318	1.44651376327
0.93015701417	1.51412566399
0.93120712516	1.52079162604
0.93225723615	1.46270252823
0.93330734714	1.52364846691
0.93435745813	1.52745758808
0.93540756912	1.57983300413
0.93645768011	1.62078105668
0.9375077911	1.71410452527
0.93855790209	1.72362732819
0.93960801308	1.62363789755
0.94065812407	1.74457749461
0.94170823506	1.77600274424
0.94275834605	1.78171642599
0.94380845704	1.82171219825
0.94485856803	1.85408972817
0.94590867902	1.96550652232
0.94695879001	1.97122020407
0.948008901	2.03026158216
0.94905901199	2.15977170185
0.95010912298	2.25595201132
0.95115923397	2.22643132227
0.95220934496	2.25690429161
0.95325945595	2.27690217774
0.95430956694	2.40546001714
0.95535967793	2.45021719085
0.95640978892	2.43021930472
0.95745989991	2.59115467404
0.9585100109	2.5730613485
0.95956012189	2.69971462731
0.96061023288	2.79494265649
0.96166034387	2.95302118493
0.96271045486	3.01587168419
0.96376056585	3.119670236
0.96481067684	3.13204987979
0.96586078783	3.2948898097
0.96691089882	3.4577297396
0.96796100981	3.68722928992
0.9690111208	3.71103629722
0.97006123179	3.91387199938
0.97111134278	4.11956454241
0.97216145377	4.28240447231
0.97321156476	4.39286898616
0.97426167575	4.86139088974
0.97531178674	4.93662103279
0.97636189773	5.13755217437
0.97741200872	5.54703269985
0.97846211971	5.81748030272
0.9795122307	6.26600432017
0.98056234169	6.64120275515
0.98161245268	6.9840236602
0.98266256367	7.75156157541
0.98371267466	8.26007925124
0.98476278565	8.81621094166
0.98581289664	9.54089624374
0.98686300763	10.4103281502
0.98791311862	11.4197452595
0.98896322961	12.8957797118
0.9900133406	14.1099370839
0.99106345159	15.7259567391
0.99211356258	17.9514357811
0.99316367357	21.1825228112
0.99421378456	25.025926069
0.99526389555	30.769128509
0.99631400654	40.1557553454
0.99736411753	57.2977528785
0.99841422852	101.06265053
0.99946433951	217.129429338
1.0005144505	0.00571368175092
1.00156456149	0.000952280291819
1.00261467248	0.000952280291819
1.00366478347	0.000952280291819
1.00471489446	0.0
1.00576500545	0.0
1.00681511644	0.0
1.00786522743	0.0
1.00891533842	0.00190456058364
1.00996544941	0.0
1.0110155604	0.000952280291819
1.01206567139	0.0
1.01311578238	0.0
1.01416589337	0.00190456058364
1.01521600436	0.0
1.01626611535	0.0
1.01731622634	0.000952280291819
1.01836633733	0.0
1.01941644832	0.0
1.02046655931	0.0
1.0215166703	0.0
1.02256678129	0.0
1.02361689228	0.0
1.02466700327	0.0
1.02571711426	0.0
1.02676722525	0.0
1.02781733624	0.0
1.02886744723	0.0
1.02991755822	0.0
1.03096766921	0.0
1.0320177802	0.000952280291819
1.03306789119	0.0
1.03411800218	0.0
1.03516811317	0.0
1.03621822416	0.0
1.03726833515	0.0
1.03831844614	0.0
1.03936855713	0.0
1.04041866812	0.0
1.04146877911	0.0
1.0425188901	0.0
1.04356900109	0.0
1.04461911208	0.0
1.04566922307	0.0
1.04671933406	0.0
1.04776944505	0.0
1.04881955604	0.0
1.04986966703	0.0
1.05091977802	0.0
1.05196988901	0.000952280291819


==> figs/posterior_var_plots/binneddata_nu_0.025929437950253487.dat <==
0.00352895	0.0098386360384
0.00454535105	0.0137740904538
0.0055617521	0.0098386360384
0.00657815315	0.0324674989267
0.0075945542	0.0196772720768
0.00861095525	0.00885477243456
0.0096273563	0.0127902268499
0.01064375735	0.0118063632461
0.0116601584	0.0049193180192
0.01267655945	0.00688704522688
0.0136929605	0.0098386360384
0.01470936155	0.0049193180192
0.0157257626	0.0147579540576
0.01674216365	0.00787090883072
0.0177585647	0.0049193180192
0.01877496575	0.00393545441536
0.0197913668	0.00196772720768
0.02080776785	0.00787090883072
0.0218241689	0.0108224996422
0.02284056995	0.0157418176614
0.023856971	0.0167256812653
0.02487337205	0.0147579540576
0.0258897731	0.018693408473
0.02690617415	0.0147579540576
0.0279225752	0.0196772720768
0.02893897625	0.0275481809075
0.0299553773	0.0255804536998
0.03097177835	0.0265643173037
0.0319881794	0.0482093165882
0.03300458045	0.0472254529843
0.0340209815	0.0472254529843
0.03503738255	0.0442738621728
0.0360537836	0.0383706805498
0.03707018465	0.0511609073997
0.0380865857	0.0275481809075
0.03910298675	0.0472254529843
0.0401193878	0.0423061349651
0.04113578885	0.0462415893805
0.0421521899	0.0501770437959
0.04316859095	0.0403384077574
0.044184992	0.0452577257767
0.04520139305	0.0442738621728
0.0462177941	0.0708381794765
0.04723419515	0.328610443683
0.0482505962	0.0393545441536
0.04926699725	0.0501770437959
0.0502833983	0.0521447710035
0.05129979935	0.0619834070419
0.0523162004	0.0482093165882
0.05333260145	0.0541124982112
0.0543490025	0.0501770437959
0.05536540355	0.0560802254189
0.0563818046	0.0767413610995
0.05739820565	0.0688704522688
0.0584146067	0.0669027250611
0.05943100775	0.0560802254189
0.0604474088	0.0609995434381
0.06146380985	0.0452577257767
0.0624802109	0.0600156798343
0.06349661195	0.0826445427226
0.064513013	0.0698543158727
0.06552941405	0.0728059066842
0.0665458151	0.0806768155149
0.06756221615	0.0796929519111
0.0685786172	0.0600156798343
0.06959501825	0.0708381794765
0.0706114193	0.0954347695725
0.07162782035	0.101337951196
0.0726442214	0.0993702239879
0.07366062245	0.098386360384
0.0746770235	0.111176587234
0.07569342455	0.0895315879495
0.0767098256	0.0944509059687
0.07772622665	0.144627949765
0.0787426277	0.13577317733
0.07975902875	0.165289085445
0.0807754298	0.173159994276
0.08179183085	0.215466129241
0.0828082319	0.214482265637
0.08382463295	0.279417263491
0.084841034	0.287288172321
0.08585743505	0.426996804067
0.0868738361	0.522431573639
0.08789023715	0.719204294407
0.0889066382	1.54073040361
0.08992303925	20.1692038787
0.0909394403	0.0669027250611
0.09195584135	0.0609995434381
0.0929722424	0.0728059066842
0.09398864345	0.0550963618151
0.0950050445	0.067886588665
0.09602144555	0.0659188614573
0.0970378466	0.0855961335341
0.09805424765	0.0846122699303
0.0990706487	0.0639511342496
0.10008704975	0.073789770288
0.1011034508	0.0688704522688
0.10211985185	0.0777252247034
0.1031362529	0.0659188614573
0.10415265395	0.0619834070419
0.105169055	0.0629672706458
0.10618545605	0.067886588665
0.1072018571	0.0787090883072
0.10821825815	0.0629672706458
0.1092346592	0.0521447710035
0.11025106025	0.0669027250611
0.1112674613	0.0629672706458
0.11228386235	0.0629672706458
0.1133002634	0.0590318162304
0.11431666445	0.0619834070419
0.1153330655	0.0629672706458
0.11634946655	0.0728059066842
0.1173658676	0.0609995434381
0.11838226865	0.0629672706458
0.1193986697	0.0590318162304
0.12041507075	0.0728059066842
0.1214314718	0.0806768155149
0.12244787285	0.0570640890227
0.1234642739	0.0669027250611
0.12448067495	0.0619834070419
0.125497076	0.0728059066842
0.12651347705	0.0531286346074
0.1275298781	0.0757574974957
0.12854627915	0.0511609073997
0.1295626802	0.0659188614573
0.13057908125	0.0472254529843
0.1315954823	0.0462415893805
0.13261188335	0.0550963618151
0.1336282844	0.0619834070419
0.13464468545	0.049193180192
0.1356610865	0.0629672706458
0.13667748755	0.0521447710035
0.1376938886	0.043289998569
0.13871028965	0.0521447710035
0.1397266907	0.0531286346074
0.14074309175	0.0541124982112
0.1417594928	0.0521447710035
0.14277589385	0.0600156798343
0.1437922949	0.0501770437959
0.14480869595	0.0472254529843
0.145825097	0.0462415893805
0.14684149805	0.0423061349651
0.1478578991	0.0629672706458
0.14887430015	0.0531286346074
0.1498907012	0.0472254529843
0.15090710225	0.0580479526266
0.1519235033	0.0560802254189
0.15293990435	0.0570640890227
0.1539563054	0.0442738621728
0.15497270645	0.0600156798343
0.1559891075	0.0482093165882
0.15700550855	0.0521447710035
0.1580219096	0.0550963618151
0.15903831065	0.0590318162304
0.1600547117	0.0383706805498
0.16107111275	0.0442738621728
0.1620875138	0.0560802254189
0.16310391485	0.0541124982112
0.1641203159	0.0413222713613
0.16513671695	0.0541124982112
0.166153118	0.0462415893805
0.16716951905	0.0403384077574
0.1681859201	0.0482093165882
0.16920232115	0.0600156798343
0.1702187222	0.0423061349651
0.17123512325	0.0393545441536
0.1722515243	0.0373868169459
0.17326792535	0.0383706805498
0.1742843264	0.0511609073997
0.17530072745	0.0403384077574
0.1763171285	0.0442738621728
0.17733352955	0.0344352261344
0.1783499306	0.0560802254189
0.17936633165	0.0462415893805
0.1803827327	0.0442738621728
0.18139913375	0.0531286346074
0.1824155348	0.0511609073997
0.18343193585	0.0531286346074
0.1844483369	0.0364029533421
0.18546473795	0.0462415893805
0.186481139	0.0364029533421
0.18749754005	0.043289998569
0.1885139411	0.0423061349651
0.18953034215	0.0541124982112
0.1905467432	0.0452577257767
0.19156314425	0.0442738621728
0.1925795453	0.0413222713613
0.19359594635	0.030499771719
0.1946123474	0.049193180192
0.19562874845	0.0383706805498
0.1966451495	0.0442738621728
0.19766155055	0.0462415893805
0.1986779516	0.0383706805498
0.19969435265	0.0383706805498
0.2007107537	0.0423061349651
0.20172715475	0.0383706805498
0.2027435558	0.0383706805498
0.20375995685	0.0354190897382
0.2047763579	0.0423061349651
0.20579275895	0.0442738621728
0.20680916	0.0590318162304
0.20782556105	0.0482093165882
0.2088419621	0.0324674989267
0.20985836315	0.0285320445114
0.2108747642	0.0393545441536
0.21189116525	0.0383706805498
0.2129075663	0.0511609073997
0.21392396735	0.049193180192
0.2149403684	0.0482093165882
0.21595676945	0.0501770437959
0.2169731705	0.0550963618151
0.21798957155	0.0609995434381
0.2190059726	0.0442738621728
0.22002237365	0.043289998569
0.2210387747	0.0600156798343
0.22205517575	0.0452577257767
0.2230715768	0.0423061349651
0.22408797785	0.0629672706458
0.2251043789	0.0482093165882
0.22612077995	0.0619834070419
0.227137181	0.0511609073997
0.22815358205	0.0659188614573
0.2291699831	0.0600156798343
0.23018638415	0.0560802254189
0.2312027852	0.0609995434381
0.23221918625	0.0767413610995
0.2332355873	0.0619834070419
0.23425198835	0.0669027250611
0.2352683894	0.0501770437959
0.23628479045	0.0669027250611
0.2373011915	0.0777252247034
0.23831759255	0.0698543158727
0.2393339936	0.067886588665
0.24035039465	0.0688704522688
0.2413667957	0.0718220430803
0.24238319675	0.0590318162304
0.2433995978	0.0777252247034
0.24441599885	0.0875638607418
0.2454323999	0.0708381794765
0.24644880095	0.0846122699303
0.247465202	0.0905154515533
0.24848160305	0.102321814799
0.2494980041	0.067886588665
0.25051440515	0.0639511342496
0.2515308062	0.0855961335341
0.25254720725	0.0875638607418
0.2535636083	0.0777252247034
0.25458000935	0.0698543158727
0.2555964104	0.0895315879495
0.25661281145	0.0747736338919
0.2576292125	0.0885477243456
0.25864561355	0.0846122699303
0.2596620146	0.0846122699303
0.26067841565	0.0934670423648
0.2616948167	0.0826445427226
0.26271121775	0.0885477243456
0.2637276188	0.0767413610995
0.26474401985	0.092483178761
0.2657604209	0.0855961335341
0.26677682195	0.105273405611
0.267793223	0.0905154515533
0.26880962405	0.113144314442
0.2698260251	0.0777252247034
0.27084242615	0.0708381794765
0.2718588272	0.0777252247034
0.27287522825	0.0757574974957
0.2738916293	0.0796929519111
0.27490803035	0.0757574974957
0.2759244314	0.0747736338919
0.27694083245	0.098386360384
0.2779572335	0.100354087592
0.27897363455	0.0885477243456
0.2799900356	0.0767413610995
0.28100643665	0.0905154515533
0.2820228377	0.0757574974957
0.28303923875	0.0865799971379
0.2840556398	0.0865799971379
0.28507204085	0.0836284063264
0.2860884419	0.0816606791187
0.28710484295	0.0649349978535
0.288121244	0.0836284063264
0.28913764505	0.0855961335341
0.2901540461	0.0875638607418
0.29117044715	0.0659188614573
0.2921868482	0.0855961335341
0.29320324925	0.0777252247034
0.2942196503	0.0777252247034
0.29523605135	0.0757574974957
0.2962524524	0.0796929519111
0.29726885345	0.0747736338919
0.2982852545	0.0875638607418
0.29930165555	0.0767413610995
0.3003180566	0.0885477243456
0.30133445765	0.0816606791187
0.3023508587	0.0885477243456
0.30336725975	0.0816606791187
0.3043836608	0.0698543158727
0.30540006185	0.0875638607418
0.3064164629	0.0728059066842
0.30743286395	0.0757574974957
0.308449265	0.0885477243456
0.30946566605	0.0846122699303
0.3104820671	0.0993702239879
0.31149846815	0.106257269215
0.3125148692	0.100354087592
0.31353127025	0.0865799971379
0.3145476713	0.0708381794765
0.31556407235	0.0905154515533
0.3165804734	0.0914993151571
0.31759687445	0.0796929519111
0.3186132755	0.0964186331763
0.31962967655	0.092483178761
0.3206460776	0.0885477243456
0.32166247865	0.102321814799
0.3226788797	0.0993702239879
0.32369528075	0.100354087592
0.3247116818	0.115112041649
0.32572808285	0.0787090883072
0.3267444839	0.126918404895
0.32776088495	0.103305678403
0.328777286	0.107241132819
0.32979368705	0.101337951196
0.3308100881	0.098386360384
0.33182648915	0.101337951196
0.3328428902	0.092483178761
0.33385929125	0.121015223272
0.3348756923	0.112160450838
0.33589209335	0.098386360384
0.3369084944	0.116095905253
0.33792489545	0.114128178045
0.3389412965	0.0974024967802
0.33995769755	0.101337951196
0.3409740986	0.109208860026
0.34199049965	0.115112041649
0.3430069007	0.11019272363
0.34402330175	0.0816606791187
0.3450397028	0.107241132819
0.34605610385	0.111176587234
0.3470725049	0.107241132819
0.34808890595	0.111176587234
0.349105307	0.118063632461
0.35012170805	0.0954347695725
0.3511381091	0.109208860026
0.35215451015	0.115112041649
0.3531709112	0.12298295048
0.35418731225	0.103305678403
0.3552037133	0.105273405611
0.35622011435	0.12298295048
0.3572365154	0.115112041649
0.35825291645	0.111176587234
0.3592693175	0.120031359669
0.36028571855	0.112160450838
0.3613021196	0.108224996422
0.36231852065	0.117079768857
0.3633349217	0.117079768857
0.36435132275	0.124950677688
0.3653677238	0.130853859311
0.36638412485	0.115112041649
0.3674005259	0.134789313726
0.36841692695	0.138724768141
0.369433328	0.131837722915
0.37044972905	0.130853859311
0.3714661301	0.124950677688
0.37248253115	0.139708631745
0.3734989322	0.119047496065
0.37451533325	0.129869995707
0.3755317343	0.152498858595
0.37654813535	0.139708631745
0.3775645364	0.120031359669
0.37858093745	0.124950677688
0.3795973385	0.145611813368
0.38061373955	0.117079768857
0.3816301406	0.140692495349
0.38264654165	0.137740904538
0.3836629427	0.128886132103
0.38467934375	0.154466585803
0.3856957448	0.139708631745
0.38671214585	0.140692495349
0.3877285469	0.145611813368
0.38874494795	0.131837722915
0.389761349	0.133805450122
0.39077775005	0.133805450122
0.3917941511	0.159385903822
0.39281055215	0.149547267784
0.3938269532	0.154466585803
0.39484335425	0.143644086161
0.3958597553	0.127902268499
0.39687615635	0.132821586518
0.3978925574	0.127902268499
0.39890895845	0.132821586518
0.3999253595	0.130853859311
0.40094176055	0.151514994991
0.4019581616	0.116095905253
0.40297456265	0.121015223272
0.4039909637	0.134789313726
0.40500736475	0.144627949765
0.4060237658	0.141676358953
0.40704016685	0.158402040218
0.4080565679	0.143644086161
0.40907296895	0.155450449407
0.41008937	0.126918404895
0.41110577105	0.13577317733
0.4121221721	0.138724768141
0.41313857315	0.101337951196
0.4141549742	0.134789313726
0.41517137525	0.131837722915
0.4161877763	0.139708631745
0.41720417735	0.11019272363
0.4182205784	0.139708631745
0.41923697945	0.129869995707
0.4202533805	0.169224539861
0.42126978155	0.146595676972
0.4222861826	0.146595676972
0.42330258365	0.144627949765
0.4243189847	0.116095905253
0.42533538575	0.150531131388
0.4263517868	0.158402040218
0.42736818785	0.124950677688
0.4283845889	0.121999086876
0.42940098995	0.123966814084
0.430417391	0.160369767426
0.43143379205	0.14856340418
0.4324501931	0.133805450122
0.43346659415	0.140692495349
0.4344829952	0.160369767426
0.43549939625	0.154466585803
0.4365157973	0.14856340418
0.43753219835	0.156434313011
0.4385485994	0.133805450122
0.43956500045	0.138724768141
0.4405814015	0.153482722199
0.44159780255	0.152498858595
0.4426142036	0.150531131388
0.44363060465	0.133805450122
0.4446470057	0.162337494634
0.44566340675	0.14856340418
0.4466798078	0.151514994991
0.44769620885	0.138724768141
0.4487126099	0.156434313011
0.44972901095	0.154466585803
0.450745412	0.173159994276
0.45176181305	0.147579540576
0.4527782141	0.152498858595
0.45379461515	0.154466585803
0.4548110162	0.16135363103
0.45582741725	0.157418176614
0.4568438183	0.166272949049
0.45786021935	0.183982493918
0.4588766204	0.168240676257
0.45989302145	0.18693408473
0.4609094225	0.18693408473
0.46192582355	0.168240676257
0.4629422246	0.150531131388
0.46395862565	0.160369767426
0.4649750267	0.159385903822
0.46599142775	0.159385903822
0.4670078288	0.154466585803
0.46802422985	0.163321358237
0.4690406309	0.183982493918
0.47005703195	0.188901811937
0.471073433	0.178079312295
0.47208983405	0.163321358237
0.4731062351	0.185950221126
0.47412263615	0.191853402749
0.4751390372	0.193821129957
0.47615543825	0.16135363103
0.4771718393	0.178079312295
0.47818824035	0.163321358237
0.4792046414	0.179063175899
0.48022104245	0.190869539145
0.4812374435	0.172176130672
0.48225384455	0.18201476671
0.4832702456	0.157418176614
0.48428664665	0.189885675541
0.4853030477	0.17414385788
0.48631944875	0.160369767426
0.4873358498	0.183982493918
0.48835225085	0.189885675541
0.4893686519	0.204643629599
0.49038505295	0.165289085445
0.491401454	0.143644086161
0.49241785505	0.183982493918
0.4934342561	0.193821129957
0.49445065715	0.163321358237
0.4954670582	0.178079312295
0.49648345925	0.141676358953
0.4974998603	0.18693408473
0.49851626135	0.181030903107
0.4995326624	0.188901811937
0.50054906345	0.172176130672
0.5015654645	0.168240676257
0.50258186555	0.170208403464
0.5035982666	0.168240676257
0.50461466765	0.177095448691
0.5056310687	0.171192267068
0.50664746975	0.146595676972
0.5076638708	0.170208403464
0.50868027185	0.18201476671
0.5096966729	0.171192267068
0.51071307395	0.180047039503
0.511729475	0.181030903107
0.51274587605	0.187917948333
0.5137622771	0.176111585087
0.51477867815	0.166272949049
0.5157950792	0.153482722199
0.51681148025	0.175127721484
0.5178278813	0.17414385788
0.51884428235	0.160369767426
0.5198606834	0.171192267068
0.52087708445	0.211530674826
0.5218934855	0.171192267068
0.52290988655	0.172176130672
0.5239262876	0.18201476671
0.52494268865	0.187917948333
0.5259590897	0.176111585087
0.52697549075	0.179063175899
0.5279918918	0.151514994991
0.52900829285	0.166272949049
0.5300246939	0.18693408473
0.53104109495	0.189885675541
0.532057496	0.201692038787
0.53307389705	0.188901811937
0.5340902981	0.206611356806
0.53510669915	0.184966357522
0.5361231002	0.192837266353
0.53713950125	0.196772720768
0.5381559023	0.215466129241
0.53917230335	0.229240219695
0.5401887044	0.187917948333
0.54120510545	0.19480499356
0.5422215065	0.219401583656
0.54323790755	0.218417720053
0.5442543086	0.203659765995
0.54527070965	0.215466129241
0.5462871107	0.200708175183
0.54730351175	0.215466129241
0.5483199128	0.225304765279
0.54933631385	0.205627493203
0.5503527149	0.198740447976
0.55136911595	0.212514538429
0.552385517	0.196772720768
0.55340191805	0.211530674826
0.5544183191	0.210546811222
0.55543472015	0.17414385788
0.5564511212	0.208579084014
0.55746752225	0.202675902391
0.5584839233	0.197756584372
0.55950032435	0.201692038787
0.5605167254	0.213498402033
0.56153312645	0.193821129957
0.5625495275	0.222353174468
0.56356592855	0.203659765995
0.5645823296	0.229240219695
0.56559873065	0.216449992845
0.5666151317	0.175127721484
0.56763153275	0.221369310864
0.5686479338	0.19480499356
0.56966433485	0.189885675541
0.5706807359	0.208579084014
0.57169713695	0.206611356806
0.572713538	0.197756584372
0.57372993905	0.208579084014
0.5747463401	0.206611356806
0.57576274115	0.216449992845
0.5767791422	0.20759522041
0.57779554325	0.229240219695
0.5788119443	0.196772720768
0.57982834535	0.206611356806
0.5808447464	0.193821129957
0.58186114745	0.23317567411
0.5828775485	0.241046582941
0.58389394955	0.202675902391
0.5849103506	0.227272492487
0.58592675165	0.226288628883
0.5869431527	0.223337038072
0.58795955375	0.178079312295
0.5889759548	0.209562947618
0.58999235585	0.244982037356
0.5910087569	0.217433856449
0.59202515795	0.202675902391
0.593041559	0.198740447976
0.59405796005	0.218417720053
0.5950743611	0.189885675541
0.59609076215	0.218417720053
0.5971071632	0.248917491772
0.59812356425	0.228256356091
0.5991399653	0.237111128525
0.60015636635	0.189885675541
0.6011727674	0.184966357522
0.60218916845	0.257772264206
0.6032055695	0.231207946902
0.60422197055	0.22038544726
0.6052383716	0.221369310864
0.60625477265	0.235143401318
0.6072711737	0.216449992845
0.60828757475	0.215466129241
0.6093039758	0.235143401318
0.61032037685	0.272530218264
0.6113367779	0.224320901676
0.61235317895	0.214482265637
0.61336958	0.226288628883
0.61438598105	0.222353174468
0.6154023821	0.230224083299
0.61641878315	0.24596590096
0.6174351842	0.224320901676
0.61845158525	0.244982037356
0.6194679863	0.236127264922
0.62048438735	0.241046582941
0.6215007884	0.22038544726
0.62251718945	0.223337038072
0.6235335905	0.209562947618
0.62454999155	0.24596590096
0.6255663926	0.259739991414
0.62658279365	0.234159537714
0.6275991947	0.240062719337
0.62861559575	0.210546811222
0.6296319968	0.227272492487
0.63064839785	0.247933628168
0.6316647989	0.219401583656
0.63268119995	0.255804536998
0.633697601	0.216449992845
0.63471400205	0.217433856449
0.6357304031	0.215466129241
0.63674680415	0.243014310149
0.6377632052	0.212514538429
0.63877960625	0.212514538429
0.6397960073	0.223337038072
0.64081240835	0.234159537714
0.6418288094	0.225304765279
0.64284521045	0.252852946187
0.6438616115	0.247933628168
0.64487801255	0.247933628168
0.6458944136	0.224320901676
0.64691081465	0.23317567411
0.6479272157	0.260723855018
0.64894361675	0.274497945471
0.6499600178	0.234159537714
0.65097641885	0.244982037356
0.6519928199	0.237111128525
0.65300922095	0.225304765279
0.654025622	0.227272492487
0.65504202305	0.225304765279
0.6560584241	0.246949764564
0.65707482515	0.255804536998
0.6580912262	0.243014310149
0.65910762725	0.243998173752
0.6601240283	0.232191810506
0.66114042935	0.239078855733
0.6621568304	0.251869082583
0.66317323145	0.243014310149
0.6641896325	0.23317567411
0.66520603355	0.274497945471
0.6662224346	0.266627036641
0.66723883565	0.238094992129
0.6682552367	0.262691582225
0.66927163775	0.226288628883
0.6702880388	0.241046582941
0.67130443985	0.229240219695
0.6723208409	0.277449536283
0.67333724195	0.24596590096
0.674353643	0.259739991414
0.67537004405	0.266627036641
0.6763864451	0.244982037356
0.67740284615	0.25875612781
0.6784192472	0.24596590096
0.67943564825	0.228256356091
0.6804520493	0.23317567411
0.68146845035	0.255804536998
0.6824848514	0.227272492487
0.68350125245	0.239078855733
0.6845176535	0.238094992129
0.68553405455	0.256788400602
0.6865504556	0.260723855018
0.68756685665	0.256788400602
0.6885832577	0.277449536283
0.68959965875	0.277449536283
0.6906160598	0.255804536998
0.69163246085	0.282368854302
0.6926488619	0.255804536998
0.69366526295	0.270562491056
0.694681664	0.251869082583
0.69569806505	0.274497945471
0.6967144661	0.227272492487
0.69773086715	0.295159081152
0.6987472682	0.263675445829
0.69976366925	0.231207946902
0.7007800703	0.265643173037
0.70179647135	0.242030446545
0.7028128724	0.278433399887
0.70382927345	0.301062262775
0.7048456745	0.295159081152
0.70586207555	0.27154635466
0.7068784766	0.282368854302
0.70789487765	0.254820673395
0.7089112787	0.240062719337
0.70992767975	0.300078399171
0.7109440808	0.249901355375
0.71196048185	0.287288172321
0.7129768829	0.269578627452
0.71399328395	0.287288172321
0.715009685	0.281384990698
0.71602608605	0.289255899529
0.7170424871	0.272530218264
0.71805888815	0.267610900245
0.7190752892	0.279417263491
0.72009169025	0.267610900245
0.7211080913	0.279417263491
0.72212449235	0.306965444398
0.7231408934	0.291223626737
0.72415729445	0.265643173037
0.7251736955	0.281384990698
0.72619009655	0.293191353944
0.7272064976	0.272530218264
0.72822289865	0.301062262775
0.7292392997	0.306965444398
0.73025570075	0.273514081868
0.7312721018	0.270562491056
0.73228850285	0.294175217548
0.7333049039	0.262691582225
0.73432130495	0.293191353944
0.735337706	0.281384990698
0.73635410705	0.294175217548
0.7373705081	0.29712680836
0.73838690915	0.274497945471
0.7394033102	0.306965444398
0.74041971125	0.288272035925
0.7414361123	0.307949308002
0.74245251335	0.350255442967
0.7434689144	0.300078399171
0.74448531545	0.277449536283
0.7455017165	0.316804080437
0.74651811755	0.320739534852
0.7475345186	0.30499771719
0.74855091965	0.329594307286
0.7495673207	0.301062262775
0.75058372175	0.325658852871
0.7516001228	0.315820216833
0.75261652385	0.312868626021
0.7536329249	0.321723398456
0.75464932595	0.33057817089
0.755665727	0.329594307286
0.75668212805	0.319755671248
0.7576985291	0.315820216833
0.75871493015	0.340416806929
0.7597313312	0.333529761702
0.76074773225	0.328610443683
0.7617641333	0.339432943325
0.76278053435	0.332545898098
0.7637969354	0.339432943325
0.76481333645	0.337465216117
0.7658297375	0.325658852871
0.76684613855	0.371900442252
0.7678625396	0.375835896667
0.76887894065	0.359110215402
0.7698953417	0.315820216833
0.77091174275	0.365013397025
0.7719281438	0.347303852156
0.77294454485	0.348287715759
0.7739609459	0.345336124948
0.77497734695	0.366981124232
0.775993748	0.33057817089
0.77701014905	0.362061806213
0.7780265501	0.344352261344
0.77904295115	0.341400670533
0.7800593522	0.346319988552
0.78107575325	0.357142488194
0.7820921543	0.375835896667
0.78310855535	0.352223170175
0.7841249564	0.404367941178
0.78514135745	0.404367941178
0.7861577585	0.359110215402
0.78717415955	0.398464759555
0.7881905606	0.362061806213
0.78920696165	0.376819760271
0.7902233627	0.392561577932
0.79123976375	0.353207033779
0.7922561648	0.412238850009
0.79327256585	0.384690669102
0.7942889669	0.406335668386
0.79530536795	0.365997260629
0.796321769	0.403384077574
0.79733817005	0.403384077574
0.7983545711	0.429948394878
0.79937097215	0.429948394878
0.8003873732	0.43289998569
0.80140377425	0.389609987121
0.8024201753	0.426996804067
0.80343657635	0.408303395594
0.8044529774	0.411254986405
0.80546937845	0.459464302993
0.8064857795	0.423061349651
0.80750218055	0.424045213255
0.8085185816	0.452577257767
0.80953498265	0.389609987121
0.8105513837	0.435851576501
0.81156778475	0.46635134822
0.8125841858	0.44569021254
0.81360058685	0.425029076859
0.8146169879	0.465367484616
0.81563338895	0.45356112137
0.81664979	0.487012483901
0.81766619105	0.476189984259
0.8186825921	0.454544984974
0.81969899315	0.49193180192
0.8207153942	0.509641346789
0.82173179525	0.490947938316
0.8227481963	0.536205664093
0.82376459735	0.552931345358
0.8247809984	0.513576801205
0.82579739945	0.477173847863
0.8268138005	0.529318618866
0.82783020155	0.487996347505
0.8288466026	0.529318618866
0.82986300365	0.554899072566
0.8308794047	0.54309270932
0.83189580575	0.55588293617
0.8329122068	0.585398844285
0.83392860785	0.584414980681
0.8349450089	0.559818390585
0.83596140995	0.575560208247
0.836977811	0.560802254189
0.83799421205	0.534237936885
0.8390106131	0.567689299416
0.84002701415	0.541124982112
0.8410434152	0.619834070419
0.84205981625	0.616882479608
0.8430762173	0.605076116362
0.84409261835	0.618850206816
0.8451090194	0.590318162304
0.84612542045	0.619834070419
0.8471418215	0.601140661946
0.84815822255	0.645414524119
0.8491746236	0.649349978535
0.85019102465	0.639511342496
0.8512074257	0.646398387723
0.85222382675	0.701494749538
0.8532402278	0.631640433665
0.85425662885	0.651317705742
0.8552730299	0.630656570062
0.85628943095	0.714284976388
0.857305832	0.677882023046
0.85832223305	0.694607704311
0.8593386341	0.70444634035
0.86035503515	0.703462476746
0.8613714362	0.706414067557
0.86238783725	0.741833157296
0.8634042383	0.759542702165
0.86442063935	0.738881566484
0.8654370404	0.773316792618
0.86645344145	0.727075203238
0.8674698425	0.786107019468
0.86848624355	0.760526565769
0.8695026446	0.807752018753
0.87051904565	0.784139292261
0.8715354467	0.782171565053
0.87255184775	0.857929062549
0.8735682488	0.772332929015
0.87458464985	0.861864516964
0.8756010509	0.842187244887
0.87661745195	0.83530019966
0.877633853	0.892364288683
0.87865025405	0.922864060402
0.8796666551	0.917944742383
0.88068305615	0.908106106345
0.8816994572	0.902202924721
0.88271585825	0.944509059687
0.8837322593	0.909089969948
0.88474866035	0.911057697156
0.8857650614	0.962218604556
0.88678146245	0.956315422933
0.8877978635	0.991734512671
0.88881426455	1.02026655718
0.8898306656	1.0497824653
0.89084706665	1.00747633033
0.8918634677	1.03010519322
0.89287986875	1.09208860026
0.8938962698	1.09405632747
0.89491267085	1.10979814513
0.8959290719	1.06355655575
0.89694547295	1.05863723773
0.897961874	1.09307246387
0.89897827505	1.08716928224
0.8999946761	1.11274973594
0.90101107715	1.17079768857
0.9020274782	1.17670087019
0.90304387925	1.1521042801
0.9040602803	1.20916836912
0.90507668135	1.1540720073
0.9060930824	1.30853859311
0.90710948345	1.25049064048
0.9081258845	1.26032927652
0.90914228555	1.2809904122
0.9101586866	1.3331351832
0.91117508765	1.32428041077
0.9121914887	1.3321513196
0.91320788975	1.4098765443
0.9142242908	1.40594108989
0.91524069185	1.4079088171
0.9162570929	1.47481154216
0.91727349395	1.44037631602
0.918289895	1.42758608917
0.91930629605	1.50334358667
0.9203226971	1.52498858595
0.92133909815	1.60861699228
0.9223554992	1.51810154073
0.92337190025	1.64895540004
0.9243883013	1.60763312867
0.92540470235	1.65387471806
0.9264211034	1.66076176328
0.92743750445	1.66272949049
0.9284539055	1.68240676257
0.92947030655	1.77488994133
0.9304867076	1.71782585231
0.93150310865	1.7935833498
0.9325195097	1.79751880422
0.93353591075	1.78866403178
0.9345523118	1.86540539288
0.93556871285	1.894921301
0.9365851139	1.88114721054
0.93760151495	2.00806561544
0.938617916	2.00904947904
0.93963431705	2.04348470518
0.9406507181	2.13104856592
0.94166711915	2.13891947475
0.9426835202	2.14580651998
0.94369992125	2.16351606484
0.9447163223	2.25895083442
0.94573272335	2.3563533312
0.9467491244	2.32290196867
0.94776552545	2.3829176485
0.9487819265	2.48327173609
0.94979832755	2.55214218836
0.9508147286	2.56788400602
0.95183112965	2.64757695793
0.9528475307	2.68004445686
0.95386393175	2.76072127238
0.9548803328	2.7931887713
0.95589673385	2.88763967727
0.9569131349	2.92797808503
0.95792953595	2.9210910398
0.958945937	3.12376694219
0.95996233805	3.26347557394
0.9609787391	3.31955579936
0.96199514015	3.38744238802
0.9630115412	3.5606023823
0.96402794225	3.64226306142
0.9650443433	3.78492328397
0.96606074435	3.88822896238
0.9670771454	4.06532441107
0.96809354645	4.18240417992
0.9691099475	4.37720917349
0.97012634855	4.38508008232
0.9711427496	4.63498143769
0.97215915065	4.86618938459
0.9731755517	5.15544528412
0.97419195275	5.22923505441
0.9752083538	5.6355707228
0.97622475485	5.93761684918
0.9772411559	6.11176070706
0.97825755695	6.59287000933
0.979273958	6.87327113643
0.98029035905	7.32584839419
0.9813067601	7.89255383001
0.98232316115	8.07948791474
0.9833395622	8.75835380139
0.98435596325	9.41754241596
0.9853723643	10.2203751167
0.98638876535	10.9740146372
0.9874051664	11.8034116553
0.98842156745	12.8728713926
0.9894379685	13.8144288615
0.99045436955	15.4289490354
0.9914707706	16.9067121684
0.99248717165	19.1145020954
0.9935035727	22.0041094999
0.99451997375	26.2396423144
0.9955363748	31.3586846452
0.99655277585	39.4972043762
0.9975691769	54.9133631847
0.99858557795	90.3442592862
0.999601979	154.819792837
1.00061838005	0.0
1.0016347811	0.0
1.00265118215	0.0
1.0036675832	0.00098386360384
1.00468398425	0.0
1.0057003853	0.0
1.00671678635	0.0
1.0077331874	0.0
1.00874958845	0.0
1.0097659895	0.0
1.01078239055	0.0
1.0117987916	0.0
1.01281519265	0.0
1.0138315937	0.0
1.01484799475	0.0
1.0158643958	0.0
1.01688079685	0.0
1.0178971979	0.0
1.01891359895	0.00196772720768


==> figs/posterior_var_plots/binneddata_nu_0.03290344774723053.dat <==
0.00332438	0.00500933931203
0.00432251562	0.0180336215233
0.00532065124	0.0100186786241
0.00631878686	0.0130242822113
0.00731692248	0.0120224143489
0.0083150581	0.0230429608353
0.00931319372	0.0200373572481
0.01031132934	0.0180336215233
0.01130946496	0.00801494289924
0.01230760058	0.0160298857985
0.0133057362	0.0130242822113
0.01430387182	0.0180336215233
0.01530200744	0.0110205464865
0.01630014306	0.0110205464865
0.01729827868	0.00601120717443
0.0182964143	0.00601120717443
0.01929454992	0.0110205464865
0.02029268554	0.0110205464865
0.02129082116	0.0100186786241
0.02228895678	0.00701307503684
0.0232870924	0.0270504322849
0.02428522802	0.0290541680098
0.02528336364	0.0260485644225
0.02628149926	0.0400747144962
0.02727963488	0.0270504322849
0.0282777705	0.0290541680098
0.02927590612	0.0410765823586
0.03027404174	0.0400747144962
0.03127217736	0.042078450221
0.03227031298	0.0510952609827
0.0332684486	0.0460859216706
0.03426658422	0.0510952609827
0.03526471984	0.0430803180834
0.03626285546	0.0641195431939
0.03726099108	0.0530989967075
0.0382591267	0.0611139396067
0.03925726232	0.0601120717443
0.04025539794	0.0591102038819
0.04125353356	0.0571064681571
0.04225166918	0.0480896573955
0.0432498048	0.0671251467812
0.04424794042	0.0520971288451
0.04524607604	0.074138221818
0.04624421166	0.112209200589
0.04724234728	0.493920856166
0.0482404829	0.0541008645699
0.04923861852	0.0500933931203
0.05023675414	0.0571064681571
0.05123488976	0.0641195431939
0.05223302538	0.0701307503684
0.053231161	0.0651214110563
0.05422929662	0.0881643718917
0.05522743224	0.0721344860932
0.05622556786	0.069128882506
0.05722370348	0.0801494289924
0.0582218391	0.0971811826533
0.05921997472	0.0831550325796
0.06021811034	0.0881643718917
0.06121624596	0.0951774469285
0.06221438158	0.0921718433413
0.0632125172	0.100186786241
0.06421065282	0.106197993415
0.06520878844	0.0941755790661
0.06620692406	0.109203597002
0.06720505968	0.0961793147909
0.0682031953	0.0981830505157
0.06920133092	0.105196125553
0.07019946654	0.105196125553
0.07119760216	0.10820172914
0.07219573778	0.118220407764
0.0731938734	0.113211068452
0.07419200902	0.1332484257
0.07519014464	0.148276443636
0.07618828026	0.150280179361
0.07718641588	0.184343686683
0.0781845515	0.177330611646
0.07918268712	0.200373572481
0.08018082274	0.248463229877
0.08117895836	0.275513662161
0.08217709398	0.351655619704
0.0831752296	0.390728466338
0.08417336522	0.421786370073
0.08517150084	0.505943270515
0.08616963646	0.653217846288
0.08716777208	0.815520439998
0.0881659077	1.31745623906
0.08916404332	3.32019009601
0.09016217894	23.3665641549
0.09116031456	0.0951774469285
0.09215845018	0.0631176753315
0.0931565858	0.0621158074691
0.09415472142	0.0761419575428
0.09515285704	0.0801494289924
0.09615099266	0.0771438254052
0.09714912828	0.0981830505157
0.0981472639	0.0901681076165
0.09914539952	0.0821531647172
0.10014353514	0.10419425769
0.10114167076	0.0811512968548
0.10213980638	0.0651214110563
0.103137942	0.0721344860932
0.10413607762	0.074138221818
0.10513421324	0.0771438254052
0.10613234886	0.0851587683045
0.10713048448	0.0701307503684
0.1081286201	0.0911699754789
0.10912675572	0.0781456932676
0.11012489134	0.0681270146436
0.11112302696	0.0771438254052
0.11212116258	0.0711326182308
0.1131192982	0.0801494289924
0.11411743382	0.0761419575428
0.11511556944	0.0781456932676
0.11611370506	0.074138221818
0.11711184068	0.0811512968548
0.1181099763	0.0881643718917
0.11910811192	0.0961793147909
0.12010624754	0.0661232789188
0.12110438316	0.0711326182308
0.12210251878	0.0921718433413
0.1231006544	0.069128882506
0.12409879002	0.0631176753315
0.12509692564	0.0761419575428
0.12609506126	0.069128882506
0.12709319688	0.0641195431939
0.1280913325	0.0601120717443
0.12908946812	0.0731363539556
0.13008760374	0.0641195431939
0.13108573936	0.0771438254052
0.13208387498	0.0661232789188
0.1330820106	0.0671251467812
0.13408014622	0.074138221818
0.13507828184	0.0701307503684
0.13607641746	0.0631176753315
0.13707455308	0.0631176753315
0.1380726887	0.0651214110563
0.13907082432	0.0641195431939
0.14006895994	0.074138221818
0.14106709556	0.0611139396067
0.14206523118	0.0621158074691
0.1430633668	0.0571064681571
0.14406150242	0.0701307503684
0.14505963804	0.0651214110563
0.14605777366	0.0530989967075
0.14705590928	0.0621158074691
0.1480540449	0.0761419575428
0.14905218052	0.0601120717443
0.15005031614	0.0681270146436
0.15104845176	0.0761419575428
0.15204658738	0.074138221818
0.153044723	0.0771438254052
0.15404285862	0.0731363539556
0.15504099424	0.0641195431939
0.15603912986	0.0551027324323
0.15703726548	0.0661232789188
0.1580354011	0.0551027324323
0.15903353672	0.0641195431939
0.16003167234	0.0681270146436
0.16102980796	0.0711326182308
0.16202794358	0.0661232789188
0.1630260792	0.0771438254052
0.16402421482	0.0470877895331
0.16502235044	0.0611139396067
0.16602048606	0.0651214110563
0.16701862168	0.0551027324323
0.1680167573	0.0581083360195
0.16901489292	0.0671251467812
0.17001302854	0.0671251467812
0.17101116416	0.0520971288451
0.17200929978	0.0490915252579
0.1730074354	0.0641195431939
0.17400557102	0.0450840538082
0.17500370664	0.0561046002947
0.17600184226	0.0470877895331
0.17699997788	0.0571064681571
0.1779981135	0.0530989967075
0.17899624912	0.0460859216706
0.17999438474	0.0490915252579
0.18099252036	0.0591102038819
0.18199065598	0.0581083360195
0.1829887916	0.0571064681571
0.18398692722	0.0671251467812
0.18498506284	0.0490915252579
0.18598319846	0.0631176753315
0.18698133408	0.0520971288451
0.1879794697	0.0530989967075
0.18897760532	0.0561046002947
0.18997574094	0.0551027324323
0.19097387656	0.0581083360195
0.19197201218	0.0530989967075
0.1929701478	0.0490915252579
0.19396828342	0.0510952609827
0.19496641904	0.0631176753315
0.19596455466	0.0621158074691
0.19696269028	0.0490915252579
0.1979608259	0.0551027324323
0.19895896152	0.0671251467812
0.19995709714	0.0470877895331
0.20095523276	0.0541008645699
0.20195336838	0.0440821859458
0.202951504	0.0500933931203
0.20394963962	0.0681270146436
0.20494777524	0.0480896573955
0.20594591086	0.0661232789188
0.20694404648	0.0520971288451
0.2079421821	0.0621158074691
0.20894031772	0.0751400896804
0.20993845334	0.0591102038819
0.21093658896	0.0671251467812
0.21193472458	0.0510952609827
0.2129328602	0.0581083360195
0.21393099582	0.0651214110563
0.21492913144	0.0551027324323
0.21592726706	0.0651214110563
0.21692540268	0.0751400896804
0.2179235383	0.0561046002947
0.21892167392	0.0651214110563
0.21991980954	0.069128882506
0.22091794516	0.069128882506
0.22191608078	0.0701307503684
0.2229142164	0.0751400896804
0.22391235202	0.0641195431939
0.22491048764	0.0881643718917
0.22590862326	0.0811512968548
0.22690675888	0.07914756113
0.2279048945	0.0811512968548
0.22890303012	0.107199861277
0.22990116574	0.0781456932676
0.23089930136	0.0821531647172
0.23189743698	0.0961793147909
0.2328955726	0.0961793147909
0.23389370822	0.0931737112037
0.23489184384	0.0831550325796
0.23588997946	0.0871625040293
0.23688811508	0.0901681076165
0.2378862507	0.0981830505157
0.23888438632	0.0861606361669
0.23988252194	0.115214804177
0.24088065756	0.0931737112037
0.24187879318	0.0961793147909
0.2428769288	0.0881643718917
0.24387506442	0.0871625040293
0.24487320004	0.0931737112037
0.24587133566	0.0971811826533
0.24686947128	0.0831550325796
0.2478676069	0.0951774469285
0.24886574252	0.121226011351
0.24986387814	0.110205464865
0.25086201376	0.0981830505157
0.25186014938	0.102190521965
0.252858285	0.10820172914
0.25385642062	0.127237218525
0.25485455624	0.114212936314
0.25585269186	0.113211068452
0.25685082748	0.110205464865
0.2578489631	0.112209200589
0.25884709872	0.0881643718917
0.25984523434	0.123229747076
0.26084336996	0.0961793147909
0.26184150558	0.110205464865
0.2628396412	0.120224143489
0.26383777682	0.109203597002
0.26483591244	0.103192389828
0.26583404806	0.107199861277
0.26683218368	0.112209200589
0.2678303193	0.0961793147909
0.26882845492	0.10820172914
0.26982659054	0.0921718433413
0.27082472616	0.100186786241
0.27182286178	0.121226011351
0.2728209974	0.0911699754789
0.27381913302	0.109203597002
0.27481726864	0.105196125553
0.27581540426	0.112209200589
0.27681353988	0.114212936314
0.2778116755	0.114212936314
0.27880981112	0.100186786241
0.27980794674	0.132246557838
0.28080608236	0.0911699754789
0.28180421798	0.102190521965
0.2828023536	0.109203597002
0.28380048922	0.0991849183781
0.28479862484	0.100186786241
0.28579676046	0.0931737112037
0.28679489608	0.10820172914
0.2877930317	0.123229747076
0.28879116732	0.0851587683045
0.28978930294	0.100186786241
0.29078743856	0.0931737112037
0.29178557418	0.109203597002
0.2927837098	0.126235350663
0.29378184542	0.112209200589
0.29477998104	0.118220407764
0.29577811666	0.0991849183781
0.29677625228	0.117218539901
0.2977743879	0.113211068452
0.29877252352	0.107199861277
0.29977065914	0.0941755790661
0.30076879476	0.116216672039
0.30176693038	0.109203597002
0.302765066	0.139259632874
0.30376320162	0.111207332727
0.30476133724	0.119222275626
0.30575947286	0.105196125553
0.30675760848	0.0921718433413
0.3077557441	0.112209200589
0.30875387972	0.1332484257
0.30975201534	0.103192389828
0.31075015096	0.124231614938
0.31174828658	0.111207332727
0.3127464222	0.117218539901
0.31374455782	0.116216672039
0.31474269344	0.117218539901
0.31574082906	0.128239086388
0.31673896468	0.12924095425
0.3177371003	0.124231614938
0.31873523592	0.105196125553
0.31973337154	0.12924095425
0.32073150716	0.126235350663
0.32172964278	0.111207332727
0.3227277784	0.126235350663
0.32372591402	0.142265236462
0.32472404964	0.114212936314
0.32572218526	0.122227879213
0.32672032088	0.128239086388
0.3277184565	0.130242822113
0.32871659212	0.125233482801
0.32971472774	0.135252161425
0.33071286336	0.141263368599
0.33171099898	0.128239086388
0.3327091346	0.132246557838
0.33370727022	0.130242822113
0.33470540584	0.13725589715
0.33570354146	0.140261500737
0.33670167708	0.168313800884
0.3376998127	0.145270840049
0.33869794832	0.121226011351
0.33969608394	0.138257765012
0.34069421956	0.150280179361
0.34169235518	0.114212936314
0.3426904908	0.140261500737
0.34368862642	0.149278311498
0.34468676204	0.15428765081
0.34568489766	0.148276443636
0.34668303328	0.13725589715
0.3476811689	0.169315668747
0.34867930452	0.152283915086
0.34967744014	0.135252161425
0.35067557576	0.12924095425
0.35167371138	0.165308197297
0.352671847	0.132246557838
0.35366998262	0.144268972186
0.35466811824	0.139259632874
0.35566625386	0.178332479508
0.35666438948	0.168313800884
0.3576625251	0.148276443636
0.35866066072	0.153285782948
0.35965879634	0.153285782948
0.36065693196	0.185345554545
0.36165506758	0.142265236462
0.3626532032	0.15428765081
0.36365133882	0.152283915086
0.36464947444	0.151282047223
0.36564761006	0.151282047223
0.36664574568	0.171319404471
0.3676438813	0.192358629582
0.36864201692	0.166310065159
0.36964015254	0.16230259371
0.37063828816	0.166310065159
0.37163642378	0.180336215233
0.3726345594	0.184343686683
0.37363269502	0.165308197297
0.37463083064	0.191356761719
0.37562896626	0.182339950958
0.37662710188	0.152283915086
0.3776252375	0.164306329434
0.37862337312	0.184343686683
0.37962150874	0.182339950958
0.38061964436	0.173323140196
0.38161777998	0.147274575774
0.3826159156	0.153285782948
0.38361405122	0.186347422407
0.38461218684	0.167311933022
0.38561032246	0.161300725847
0.38660845808	0.18734929027
0.3876065937	0.174325008059
0.38860472932	0.190354893857
0.38960286494	0.191356761719
0.39060100056	0.149278311498
0.39159913618	0.180336215233
0.3925972718	0.172321272334
0.39359540742	0.15829512226
0.39459354304	0.175326875921
0.39559167866	0.185345554545
0.39658981428	0.179334347371
0.3975879499	0.194362365307
0.39858608552	0.207386647518
0.39958422114	0.166310065159
0.40058235676	0.189353025995
0.40158049238	0.149278311498
0.402578628	0.145270840049
0.40357676362	0.176328743783
0.40457489924	0.166310065159
0.40557303486	0.195364233169
0.40657117048	0.197367968894
0.4075693061	0.181338083095
0.40856744172	0.196366101031
0.40956557734	0.169315668747
0.41056371296	0.181338083095
0.41156184858	0.188351158132
0.4125599842	0.170317536609
0.41355811982	0.170317536609
0.41455625544	0.182339950958
0.41555439106	0.18334181882
0.41655252668	0.160298857985
0.4175506623	0.165308197297
0.41854879792	0.173323140196
0.41954693354	0.168313800884
0.42054506916	0.180336215233
0.42154320478	0.184343686683
0.4225413404	0.181338083095
0.42353947602	0.170317536609
0.42453761164	0.18334181882
0.42553574726	0.179334347371
0.42653388288	0.151282047223
0.4275320185	0.171319404471
0.42853015412	0.166310065159
0.42952828974	0.168313800884
0.43052642536	0.205382911793
0.43152456098	0.192358629582
0.4325226966	0.172321272334
0.43352083222	0.178332479508
0.43451896784	0.178332479508
0.43551710346	0.182339950958
0.43651523908	0.167311933022
0.4375133747	0.181338083095
0.43851151032	0.197367968894
0.43950964594	0.176328743783
0.44050778156	0.188351158132
0.44150591718	0.192358629582
0.4425040528	0.195364233169
0.44350218842	0.176328743783
0.44450032404	0.174325008059
0.44549845966	0.185345554545
0.44649659528	0.199371704619
0.4474947309	0.206384779655
0.44849286652	0.190354893857
0.44949100214	0.171319404471
0.45048913776	0.207386647518
0.45148727338	0.198369836756
0.452485409	0.20838851538
0.45348354462	0.20838851538
0.45448168024	0.222414665454
0.45547981586	0.199371704619
0.45647795148	0.211394118968
0.4574760871	0.231431476216
0.45847422272	0.230429608353
0.45947235834	0.250466965601
0.46047049396	0.204381043931
0.46146862958	0.224418401179
0.4624667652	0.227424004766
0.46346490082	0.202377308206
0.46446303644	0.20838851538
0.46546117206	0.229427740491
0.46645930768	0.223416533316
0.4674574433	0.229427740491
0.46845557892	0.21239598683
0.46945371454	0.21239598683
0.47045185016	0.224418401179
0.47144998578	0.230429608353
0.4724481214	0.247461362014
0.47344625702	0.235438947665
0.47444439264	0.220410929729
0.47544252826	0.217405326142
0.47644066388	0.221412797592
0.4774387995	0.231431476216
0.47843693512	0.218407194004
0.47943507074	0.204381043931
0.48043320636	0.224418401179
0.48143134198	0.207386647518
0.4824294776	0.242452022702
0.48342761322	0.210392251105
0.48442574884	0.217405326142
0.48542388446	0.215401590417
0.48642202008	0.20838851538
0.4874201557	0.210392251105
0.48841829132	0.224418401179
0.48941642694	0.227424004766
0.49041456256	0.223416533316
0.49141269818	0.245457626289
0.4924108338	0.232433344078
0.49340896942	0.24145015484
0.49440710504	0.228425872628
0.49540524066	0.220410929729
0.49640337628	0.228425872628
0.4974015119	0.201375440343
0.49839964752	0.199371704619
0.49939778314	0.213397854692
0.50039591876	0.213397854692
0.50139405438	0.200373572481
0.50239219	0.205382911793
0.50339032562	0.215401590417
0.50438846124	0.234437079803
0.50538659686	0.227424004766
0.50638473248	0.24145015484
0.5073828681	0.223416533316
0.50838100372	0.209390383243
0.50937913934	0.225420269041
0.51037727496	0.224418401179
0.51137541058	0.214399722555
0.5123735462	0.243453890564
0.51337168182	0.218407194004
0.51436981744	0.222414665454
0.51536795306	0.221412797592
0.51636608868	0.215401590417
0.5173642243	0.253472569189
0.51836235992	0.225420269041
0.51936049554	0.250466965601
0.52035863116	0.261487512088
0.52135676678	0.24145015484
0.5223549024	0.236440815528
0.52335303802	0.257480040638
0.52435117364	0.224418401179
0.52534930926	0.221412797592
0.52634744488	0.23343521194
0.5273455805	0.260485644225
0.52834371612	0.225420269041
0.52934185174	0.260485644225
0.53033998736	0.232433344078
0.53133812298	0.229427740491
0.5323362586	0.268500587125
0.53333439422	0.246459494152
0.53433252984	0.280523001473
0.53533066546	0.226422136904
0.53632880108	0.254474437051
0.5373269367	0.250466965601
0.53832507232	0.260485644225
0.53932320794	0.249465097739
0.54032134356	0.274511794299
0.54131947918	0.226422136904
0.5423176148	0.275513662161
0.54331575042	0.242452022702
0.54431388604	0.239446419115
0.54531202166	0.257480040638
0.54631015728	0.249465097739
0.5473082929	0.2664968514
0.54830642852	0.238444551252
0.54930456414	0.257480040638
0.55030269976	0.304567830171
0.55130083538	0.252470701326
0.552298971	0.243453890564
0.55329710662	0.242452022702
0.55429524224	0.265494983537
0.55529337786	0.275513662161
0.55629151348	0.252470701326
0.5572896491	0.270504322849
0.55828778472	0.261487512088
0.55928592034	0.258481908501
0.56028405596	0.258481908501
0.56128219158	0.23343521194
0.5622803272	0.259483776363
0.56327846282	0.271506190712
0.56427659844	0.243453890564
0.56527473406	0.254474437051
0.56627286968	0.269502454987
0.5672710053	0.261487512088
0.56826914092	0.278519265749
0.56926727654	0.278519265749
0.57026541216	0.247461362014
0.57126354778	0.253472569189
0.5722616834	0.243453890564
0.57325981902	0.271506190712
0.57425795464	0.289539812235
0.57525609026	0.235438947665
0.57625422588	0.252470701326
0.5772523615	0.284530472923
0.57825049712	0.246459494152
0.57924863274	0.267498719262
0.58024676836	0.283528605061
0.58124490398	0.253472569189
0.5822430396	0.250466965601
0.58324117522	0.253472569189
0.58423931084	0.270504322849
0.58523744646	0.258481908501
0.58623558208	0.276515530024
0.5872337177	0.280523001473
0.58823185332	0.239446419115
0.58922998894	0.279521133611
0.59022812456	0.265494983537
0.59122626018	0.227424004766
0.5922243958	0.269502454987
0.59322253142	0.269502454987
0.59422066704	0.279521133611
0.59521880266	0.274511794299
0.59621693828	0.278519265749
0.5972150739	0.281524869336
0.59821320952	0.265494983537
0.59921134514	0.263491247813
0.60020948076	0.254474437051
0.60120761638	0.258481908501
0.602205752	0.280523001473
0.60320388762	0.264493115675
0.60420202324	0.28753607651
0.60520015886	0.245457626289
0.60619829448	0.277517397886
0.6071964301	0.284530472923
0.60819456572	0.271506190712
0.60919270134	0.279521133611
0.61019083696	0.283528605061
0.61118897258	0.247461362014
0.6121871082	0.314586508795
0.61318524382	0.313584640933
0.61418337944	0.277517397886
0.61518151506	0.274511794299
0.61617965068	0.275513662161
0.6171777863	0.324605187419
0.61817592192	0.310579037346
0.61917405754	0.303565962309
0.62017219316	0.299558490859
0.62117032878	0.29154354796
0.6221684644	0.298556622997
0.62316660002	0.296552887272
0.62416473564	0.258481908501
0.62516287126	0.297554755134
0.62616100688	0.29154354796
0.6271591425	0.292545415822
0.62815727812	0.334623866043
0.62915541374	0.302564094446
0.63015354936	0.29154354796
0.63115168498	0.305569698034
0.6321498206	0.306571565896
0.63314795622	0.275513662161
0.63414609184	0.302564094446
0.63514422746	0.289539812235
0.63614236308	0.31659024452
0.6371404987	0.29154354796
0.63813863432	0.294549151547
0.63913676994	0.301562226584
0.64013490556	0.313584640933
0.64113304118	0.296552887272
0.6421311768	0.292545415822
0.64312931242	0.299558490859
0.64412744804	0.267498719262
0.64512558366	0.309577169483
0.64612371928	0.297554755134
0.6471218549	0.294549151547
0.64811999052	0.292545415822
0.64911812614	0.322601451695
0.65011626176	0.304567830171
0.65111439738	0.280523001473
0.652112533	0.314586508795
0.65311066862	0.297554755134
0.65410880424	0.317592112382
0.65510693986	0.292545415822
0.65610507548	0.288537944373
0.6571032111	0.324605187419
0.65810134672	0.300560358722
0.65909948234	0.313584640933
0.66009761796	0.292545415822
0.66109575358	0.328612658869
0.6620938892	0.315588376658
0.66309202482	0.299558490859
0.66409016044	0.333621998181
0.66508829606	0.31258277307
0.66608643168	0.329614526731
0.6670845673	0.282526737198
0.66808270292	0.305569698034
0.66908083854	0.290541680098
0.67007897416	0.294549151547
0.67107710978	0.310579037346
0.6720752454	0.297554755134
0.67307338102	0.273509926437
0.67407151664	0.339633205355
0.67506965226	0.319595848107
0.67606778788	0.354661223291
0.6770659235	0.32059771597
0.67806405912	0.322601451695
0.67906219474	0.326608923144
0.68006033036	0.305569698034
0.68105846598	0.29154354796
0.6820566016	0.300560358722
0.68305473722	0.327610791007
0.68405287284	0.329614526731
0.68505100846	0.325607055282
0.68604914408	0.332620130319
0.6870472797	0.336627601768
0.68804541532	0.296552887272
0.68904355094	0.298556622997
0.69004168656	0.331618262456
0.69103982218	0.331618262456
0.6920379578	0.315588376658
0.69303609342	0.324605187419
0.69403422904	0.340635073218
0.69503236466	0.321599583832
0.69603050028	0.336627601768
0.6970286359	0.348650016117
0.69802677152	0.313584640933
0.69902490714	0.348650016117
0.70002304276	0.335625733906
0.70102117838	0.335625733906
0.702019314	0.303565962309
0.70301744962	0.299558490859
0.70401558524	0.334623866043
0.70501372086	0.390728466338
0.70601185648	0.339633205355
0.7070099921	0.358668694741
0.70800812772	0.335625733906
0.70900626334	0.288537944373
0.71000439896	0.353659355429
0.71100253458	0.338631337493
0.7120006702	0.408762087861
0.71299880582	0.325607055282
0.71399694144	0.363678034053
0.71499507706	0.330616394594
0.71599321268	0.331618262456
0.7169913483	0.353659355429
0.71798948392	0.327610791007
0.71898761954	0.354661223291
0.71998575516	0.359670562604
0.72098389078	0.343640676805
0.7219820264	0.343640676805
0.72298016202	0.354661223291
0.72397829764	0.365681769778
0.72497643326	0.328612658869
0.72597456888	0.358668694741
0.7269727045	0.360672430466
0.72797084012	0.314586508795
0.72896897574	0.352657487567
0.72996711136	0.372694844815
0.73096524698	0.407760219999
0.7319633826	0.388724730613
0.73296151822	0.373696712677
0.73395965384	0.367685505503
0.73495778946	0.367685505503
0.73595592508	0.389726598476
0.7369540607	0.407760219999
0.73795219632	0.371692976952
0.73895033194	0.378706051989
0.73994846756	0.380709787714
0.74094660318	0.376702316264
0.7419447388	0.382713523439
0.74294287442	0.375700448402
0.74394101004	0.335625733906
0.74493914566	0.380709787714
0.74593728128	0.372694844815
0.7469354169	0.42078450221
0.74793355252	0.382713523439
0.74893168814	0.431805048697
0.74992982376	0.3917303342
0.75092795938	0.434810652284
0.751926095	0.409763955724
0.75292423062	0.382713523439
0.75392236624	0.379707919852
0.75492050186	0.3997452771
0.75591863748	0.45384614167
0.7569167731	0.425793841522
0.75791490872	0.419782634348
0.75891304434	0.390728466338
0.75991117996	0.429801312972
0.76090931558	0.436814388009
0.7619074512	0.406758352137
0.76290558682	0.372694844815
0.76390372244	0.405756484274
0.76490185806	0.400747144962
0.76589999368	0.466870423881
0.7668981293	0.376702316264
0.76789626492	0.416777030761
0.76889440054	0.469876027468
0.76989253616	0.464866688156
0.77089067178	0.400747144962
0.7718888074	0.418780766485
0.77288694302	0.417778898623
0.77388507864	0.437816255871
0.77488321426	0.435812520146
0.77588134988	0.419782634348
0.7768794855	0.438818123734
0.77787762112	0.472881631055
0.77887575674	0.464866688156
0.77987389236	0.504941402652
0.78087202798	0.432806916559
0.7818701636	0.439819991596
0.78286829922	0.463864820294
0.78386643484	0.469876027468
0.78486457046	0.497928327615
0.78586270608	0.506945138377
0.7868608417	0.498930195478
0.78785897732	0.484904045404
0.78885711294	0.487909648991
0.78985524856	0.483902177542
0.79085338418	0.505943270515
0.7918515198	0.482900309679
0.79284965542	0.506945138377
0.79384779104	0.516963817001
0.79484592666	0.504941402652
0.79584406228	0.5249787599
0.7968421979	0.493920856166
0.79784033352	0.573068417296
0.79883846914	0.599116981718
0.79983660476	0.521973156313
0.80083474038	0.519969420588
0.801832876	0.523976892038
0.80283101162	0.570062813709
0.80382914724	0.55804039936
0.80482728286	0.530989967075
0.80582541848	0.5329937028
0.8068235541	0.502937666927
0.80782168972	0.559042267222
0.80881982534	0.542010513561
0.80981796096	0.581083360195
0.81081609658	0.546017985011
0.8118142322	0.530989967075
0.81281236782	0.550025456461
0.81381050344	0.582085228057
0.81480863906	0.549023588598
0.81580677468	0.545016117148
0.8168049103	0.616148735379
0.81780304592	0.641195431939
0.81880118154	0.595109510269
0.81979931716	0.645202903389
0.82079745278	0.664238392775
0.8217955884	0.649210374839
0.82279372402	0.603124453168
0.82379185964	0.66223465705
0.82478999526	0.638189828352
0.82578813088	0.642197299802
0.8267862665	0.682272014298
0.82778440212	0.610137528205
0.82878253774	0.652215978426
0.82978067336	0.671251467812
0.83077880898	0.653217846288
0.8317769446	0.635184224765
0.83277508022	0.688283221472
0.83377321584	0.723348596657
0.83477135146	0.706316842996
0.83576948708	0.724350464519
0.8367676227	0.694294428647
0.83776575832	0.731363539556
0.83876389394	0.733367275281
0.83976202956	0.757412103978
0.84076016518	0.755408368254
0.8417583008	0.742384086042
0.84275643642	0.727356068106
0.84375457204	0.776447593364
0.84475270766	0.756410236116
0.84575084328	0.805501761374
0.8467489789	0.783460668401
0.84774711452	0.788470007713
0.84874525014	0.793479347025
0.84974338576	0.77043638619
0.85074152138	0.804499893511
0.851739657	0.807505497099
0.85273779262	0.802496157787
0.85373592824	0.828544722209
0.85473406386	0.893666133266
0.85573219948	0.848582079457
0.8567303351	0.871625040293
0.85772847072	0.872626908155
0.85872660634	0.883647454642
0.85972474196	0.890660529678
0.86072287758	0.896671736853
0.8617210132	0.878638115329
0.86271914882	0.943759526386
0.86371728444	0.955781940735
0.86471542006	0.87463064388
0.86571355568	0.986839844469
0.8667116913	0.964798751496
0.86770982692	0.991849183781
0.86870796254	1.00787906958
0.86970609816	0.959789412184
0.87070423378	1.00086599454
0.8717023694	1.0740023485
0.87270050502	1.01389027675
0.87369864064	1.02491082324
0.87469677626	1.0740023485
0.87569491188	1.05997619842
0.8766930475	1.08001355567
0.87769118312	1.09203597002
0.87868931874	1.09504157361
0.87968745436	1.0980471772
0.88068558998	1.11307519513
0.8816837256	1.11307519513
0.88268186122	1.15214804177
0.88367999684	1.07199861277
0.88467813246	1.11507893086
0.88567626808	1.17418913474
0.8866744037	1.16116485253
0.88767253932	1.22929186717
0.88867067494	1.2393105458
0.88966881056	1.2763796567
0.89066694618	1.21827132068
0.8916650818	1.28239086388
0.89266321742	1.24832735656
0.89366135304	1.27537778884
0.89465948866	1.32246557838
0.89565762428	1.27237218525
0.8966557599	1.32346744624
0.89765389552	1.31945997479
0.89865203114	1.38959072516
0.89965016676	1.40261500737
0.90064830238	1.33148238914
0.901646438	1.37456270722
0.90264457362	1.4737476256
0.90364270924	1.51983354727
0.90464084486	1.45972147552
0.90563898048	1.49679058643
0.9066371161	1.49679058643
0.90763525172	1.4737476256
0.90863338734	1.52684662231
0.90963152296	1.52784849017
0.91062965858	1.64707076579
0.9116277942	1.5989811084
0.91262592982	1.61100352275
0.91362406544	1.63204274786
0.91462220106	1.70718283754
0.91562033668	1.6761249338
0.9166184723	1.75326875921
0.91761660792	1.73022579837
0.91861474354	1.76929864501
0.91961287916	1.79234160584
0.92061101478	1.79033787012
0.9216091504	1.8173883024
0.92260728602	1.8334181882
0.92360542164	1.87850224201
0.92460355726	1.83842752751
0.92560169288	1.98670397115
0.9265998285	1.93761244589
0.92759796412	1.98069276398
0.92859609974	2.04781791076
0.92959423536	2.04280857144
0.93059237098	2.11093558609
0.9315905066	2.12696547189
0.93258864222	2.14199348982
0.93358677784	2.2331634653
0.93458491346	2.18407194004
0.93558304908	2.22615039026
0.9365811847	2.2171335795
0.93757932032	2.35939881596
0.93857745594	2.35939881596
0.93957559156	2.34036332658
0.94057372718	2.50466965601
0.9415718628	2.37142123031
0.94256999842	2.44155198068
0.94356813404	2.57079293493
0.94456626966	2.52570888112
0.94556440528	2.58481908501
0.9465625409	2.72908805719
0.94756067652	2.71906937857
0.94855881214	2.90140932953
0.94955694776	2.92745789395
0.95055508338	2.95350645837
0.951553219	3.02564094446
0.95255135462	3.12382399498
0.95354949024	3.18393606672
0.95454762586	3.28211911724
0.95554576148	3.34924426402
0.9565438971	3.34323305685
0.95754203272	3.48950576476
0.95854016834	3.61974858687
0.95953830396	3.56965519375
0.96053643958	3.8161146879
0.9615345752	3.86220060957
0.96253271082	3.98843596024
0.96353084644	3.917303342
0.96452898206	4.23790105797
0.96552711768	4.27096269743
0.9665252533	4.39419244451
0.96752338892	4.54848009532
0.96852152454	4.6797247853
0.96951966016	4.92418054372
0.97051779578	4.97427393684
0.9715159314	5.24277452397
0.97251406702	5.51428071468
0.97351220264	5.74370845517
0.97451033826	5.78879250898
0.97550847388	6.29072830804
0.9765066095	6.42397673374
0.97750474512	6.88483595045
0.97850288074	7.19842059138
0.97950101636	7.52402764666
0.98049915198	8.07505497099
0.9814972876	8.34355555811
0.98249542322	8.54793660204
0.98349355884	9.23421608779
0.98449169446	9.82631999447
0.98548983008	10.4625060871
0.9864879657	11.2289350018
0.98748610132	11.8921715268
0.98848423694	12.8760057676
0.98948237256	13.8317877084
0.99048050818	15.1823055869
0.9914786438	16.7502287916
0.99247677942	18.4794527221
0.99347491504	20.5974013832
0.99447305066	23.503820052
0.99547118628	27.8409060284
0.9964693219	33.6928162127
0.99746745752	42.4902179125
0.99846559314	60.7232111404
0.99946372876	131.296787104
1.00046186438	0.00200373572481


==> figs/posterior_var_plots/binneddata_nu_0.041753191500902176.dat <==
0.00310577	0.00478091810896
0.00415159423	0.0200798560576
0.00519741846	0.0162551215705
0.00624324269	0.032510243141
0.00728906692	0.0315540595192
0.00833489115	0.0191236724359
0.00938071538	0.0258169577884
0.01042653961	0.0152989379487
0.01147236384	0.00860565259613
0.01251818807	0.0152989379487
0.0135640123	0.0143427543269
0.01460983653	0.0133865707051
0.01565566076	0.0105180198397
0.01670148499	0.00764946897434
0.01774730922	0.00956183621793
0.01879313345	0.00956183621793
0.01983895768	0.00860565259613
0.02088478191	0.0124303870833
0.02193060614	0.0172113051923
0.02297643037	0.0267731414102
0.0240222546	0.0248607741666
0.02506807883	0.0239045905448
0.02611390306	0.0344226103845
0.02715972729	0.0344226103845
0.02820555152	0.0430282629807
0.02925137575	0.050677731955
0.03029719998	0.0573710173076
0.03134302421	0.0621519354165
0.03238884844	0.0707575880127
0.03343467267	0.0764946897434
0.0344804969	0.0870127095831
0.03552632113	0.0851003423396
0.03657214536	0.0793632406088
0.03761796959	0.0659766699037
0.03866379382	0.0822317914742
0.03970961805	0.0745823224998
0.04075544228	0.0870127095831
0.04180126651	0.0860565259613
0.04284709074	0.083187975096
0.04389291497	0.0812756078524
0.0449387392	0.10135546391
0.04598456343	0.137690441538
0.04703038766	0.706619696505
0.04807621189	0.0774508733652
0.04912203612	0.0870127095831
0.05016786035	0.0927498113139
0.05121368458	0.0812756078524
0.05225950881	0.0946621785575
0.05330533304	0.0927498113139
0.05435115727	0.0917936276921
0.0553969815	0.0879688932049
0.05644280573	0.105180198397
0.05748862996	0.105180198397
0.05853445419	0.109961116506
0.05958027842	0.106136382019
0.06062610265	0.126216238077
0.06167192688	0.105180198397
0.06271775111	0.123347687211
0.06376357534	0.127172421698
0.06480939957	0.109961116506
0.0658552238	0.124303870833
0.06690104803	0.122391503589
0.06794687226	0.130040972564
0.06899269649	0.142471359647
0.07003852072	0.133865707051
0.07108434495	0.157770297596
0.07213016918	0.173069235544
0.07317599341	0.151077012243
0.07422181764	0.178806337275
0.07526764187	0.219922233012
0.0763134661	0.257213394262
0.07735929033	0.271556148589
0.07840511456	0.295460739134
0.07945093879	0.369086878012
0.08049676302	0.33083953314
0.08154258725	0.452274853108
0.08258841148	0.531638093717
0.08363423571	0.610045150704
0.08468005994	0.745823224998
0.08572588417	0.901681155351
0.0867717084	1.14742034615
0.08781753263	1.74885984426
0.08886335686	3.69756206547
0.08990918109	27.3191222582
0.09095500532	0.109004932884
0.09200082955	0.102311647532
0.09304665378	0.0927498113139
0.09409247801	0.100399280288
0.09513830224	0.121435319968
0.09618412647	0.127172421698
0.0972299507	0.127172421698
0.09827577493	0.112829667372
0.09932159916	0.107092565641
0.10036742339	0.117610585481
0.10141324762	0.0994430966664
0.10245907185	0.112829667372
0.10350489608	0.116654401859
0.10455072031	0.109004932884
0.10559654454	0.109961116506
0.10664236877	0.109961116506
0.107688193	0.107092565641
0.10873401723	0.103267831154
0.10977984146	0.110917300128
0.11082566569	0.0975307294229
0.11187148992	0.106136382019
0.11291731415	0.0994430966664
0.11396313838	0.0898812604485
0.11500896261	0.104224014775
0.11605478684	0.109961116506
0.11710061107	0.0994430966664
0.1181464353	0.106136382019
0.11919225953	0.109961116506
0.12023808376	0.0764946897434
0.12128390799	0.073626138878
0.12232973222	0.0860565259613
0.12337555645	0.100399280288
0.12442138068	0.0908374440703
0.12546720491	0.0908374440703
0.12651302914	0.0956183621793
0.12755885337	0.0841441587178
0.1286046776	0.0860565259613
0.12965050183	0.0870127095831
0.13069632606	0.0898812604485
0.13174215029	0.0860565259613
0.13278797452	0.0860565259613
0.13383379875	0.0946621785575
0.13487962298	0.0984869130447
0.13592544721	0.0755385061216
0.13697127144	0.0898812604485
0.13801709567	0.0764946897434
0.1390629199	0.0917936276921
0.14010874413	0.0793632406088
0.14115456836	0.0946621785575
0.14220039259	0.0927498113139
0.14324621682	0.0870127095831
0.14429204105	0.078407056987
0.14533786528	0.0841441587178
0.14638368951	0.0984869130447
0.14742951374	0.0812756078524
0.14847533797	0.0745823224998
0.1495211622	0.106136382019
0.15056698643	0.0956183621793
0.15161281066	0.0726699552562
0.15265863489	0.0898812604485
0.15370445912	0.0717137716345
0.15475028335	0.0717137716345
0.15579610758	0.0822317914742
0.15684193181	0.0803194242306
0.15788775604	0.0688452207691
0.15893358027	0.0822317914742
0.1599794045	0.0774508733652
0.16102522873	0.0707575880127
0.16207105296	0.078407056987
0.16311687719	0.0898812604485
0.16416270142	0.0698014043909
0.16520852565	0.0870127095831
0.16625434988	0.0851003423396
0.16730017411	0.073626138878
0.16834599834	0.0640643026601
0.16939182257	0.073626138878
0.1704376468	0.0669328535255
0.17148347103	0.083187975096
0.17252929526	0.0812756078524
0.17357511949	0.0793632406088
0.17462094372	0.073626138878
0.17566676795	0.0860565259613
0.17671259218	0.0745823224998
0.17775841641	0.0650204862819
0.17880424064	0.0726699552562
0.17985006487	0.0812756078524
0.1808958891	0.0803194242306
0.18194171333	0.0497215483332
0.18298753756	0.0879688932049
0.18403336179	0.0698014043909
0.18507918602	0.0659766699037
0.18612501025	0.0717137716345
0.18717083448	0.0755385061216
0.18821665871	0.055458650064
0.18926248294	0.0611957517947
0.19030830717	0.0764946897434
0.1913541314	0.0602395681729
0.19239995563	0.0688452207691
0.19344577986	0.0774508733652
0.19449160409	0.0688452207691
0.19553742832	0.0717137716345
0.19658325255	0.0659766699037
0.19762907678	0.0650204862819
0.19867490101	0.0726699552562
0.19972072524	0.0640643026601
0.20076654947	0.0669328535255
0.2018123737	0.0764946897434
0.20285819793	0.073626138878
0.20390402216	0.0717137716345
0.20494984639	0.0678890371473
0.20599567062	0.100399280288
0.20704149485	0.0793632406088
0.20808731908	0.0879688932049
0.20913314331	0.0621519354165
0.21017896754	0.0879688932049
0.21122479177	0.0822317914742
0.212270616	0.0726699552562
0.21331644023	0.0870127095831
0.21436226446	0.0841441587178
0.21540808869	0.0965745458011
0.21645391292	0.0860565259613
0.21749973715	0.0726699552562
0.21854556138	0.0965745458011
0.21959138561	0.0812756078524
0.22063720984	0.104224014775
0.22168303407	0.102311647532
0.2227288583	0.0994430966664
0.22377468253	0.109004932884
0.22482050676	0.0927498113139
0.22586633099	0.118566769102
0.22691215522	0.104224014775
0.22795797945	0.109004932884
0.22900380368	0.125260054455
0.23004962791	0.116654401859
0.23109545214	0.10135546391
0.23214127637	0.130040972564
0.2331871006	0.0975307294229
0.23423292483	0.126216238077
0.23527874906	0.125260054455
0.23632457329	0.114742034615
0.23737039752	0.123347687211
0.23841622175	0.129084788942
0.23946204598	0.122391503589
0.24050787021	0.13864662516
0.24155369444	0.118566769102
0.24259951867	0.133865707051
0.2436453429	0.129084788942
0.24469116713	0.136734257916
0.24573699136	0.122391503589
0.24678281559	0.144383726891
0.24782863982	0.140558992404
0.24887446405	0.117610585481
0.24992028828	0.12812860532
0.25096611251	0.133865707051
0.25201193674	0.144383726891
0.25305776097	0.133865707051
0.2541035852	0.156814113974
0.25514940943	0.145339910512
0.25619523366	0.149164645
0.25724105789	0.146296094134
0.25828688212	0.122391503589
0.25933270635	0.131953339807
0.26037853058	0.139602808782
0.26142435481	0.146296094134
0.26247017904	0.136734257916
0.26351600327	0.137690441538
0.2645618275	0.132909523429
0.26560765173	0.143427543269
0.26665347596	0.145339910512
0.26769930019	0.143427543269
0.26874512442	0.129084788942
0.26979094865	0.147252277756
0.27083677288	0.131953339807
0.27188259711	0.142471359647
0.27292842134	0.123347687211
0.27397424557	0.149164645
0.2750200698	0.129084788942
0.27606589403	0.149164645
0.27711171826	0.139602808782
0.27815754249	0.136734257916
0.27920336672	0.126216238077
0.28024919095	0.140558992404
0.28129501518	0.15490174673
0.28234083941	0.133865707051
0.28338666364	0.152989379487
0.28443248787	0.113785850993
0.2854783121	0.141515176025
0.28652413633	0.133865707051
0.28756996056	0.144383726891
0.28861578479	0.133865707051
0.28966160902	0.139602808782
0.29070743325	0.131953339807
0.29175325748	0.141515176025
0.29279908171	0.130997156186
0.29384490594	0.148208461378
0.29489073017	0.143427543269
0.2959365544	0.126216238077
0.29698237863	0.126216238077
0.29802820286	0.149164645
0.29907402709	0.150120828621
0.30011985132	0.121435319968
0.30116567555	0.135778074295
0.30221149978	0.16541976657
0.30325732401	0.155857930352
0.30430314824	0.139602808782
0.30534897247	0.146296094134
0.3063947967	0.141515176025
0.30744062093	0.149164645
0.30848644516	0.171156868301
0.30953226939	0.164463582948
0.31057809362	0.139602808782
0.31162391785	0.150120828621
0.31266974208	0.144383726891
0.31371556631	0.173069235544
0.31476139054	0.141515176025
0.31580721477	0.15490174673
0.316853039	0.157770297596
0.31789886323	0.170200684679
0.31894468746	0.157770297596
0.31999051169	0.173069235544
0.32103633592	0.166375950192
0.32208216015	0.171156868301
0.32312798438	0.161595032083
0.32417380861	0.156814113974
0.32521963284	0.157770297596
0.32626545707	0.166375950192
0.3273112813	0.176893970032
0.32835710553	0.169244501057
0.32940292976	0.181674888141
0.33044875399	0.167332133814
0.33149457822	0.182631071762
0.33254040245	0.166375950192
0.33358622668	0.163507399327
0.33463205091	0.185499622628
0.33567787514	0.156814113974
0.33672369937	0.199842376955
0.3377695236	0.190280540737
0.33881534783	0.18645580625
0.33986117206	0.171156868301
0.34090699629	0.174981602788
0.34195282052	0.206535662307
0.34299864475	0.18645580625
0.34404446898	0.162551215705
0.34509029321	0.194105275224
0.34613611744	0.189324357115
0.34718194167	0.197930009711
0.3482277659	0.216097498525
0.34927359013	0.185499622628
0.35031941436	0.179762520897
0.35136523859	0.199842376955
0.35241106282	0.194105275224
0.35345688705	0.201754744198
0.35450271128	0.174981602788
0.35554853551	0.200798560576
0.35659435974	0.205579478685
0.35764018397	0.198886193333
0.3586860082	0.196973826089
0.35973183243	0.208448029551
0.36077765666	0.209404213173
0.36182348089	0.196973826089
0.36286930512	0.211316580416
0.36391512935	0.191236724359
0.36496095358	0.221834600256
0.36600677781	0.216097498525
0.36705260204	0.232352620096
0.36809842627	0.22948406923
0.3691442505	0.200798560576
0.37019007473	0.208448029551
0.37123589896	0.234264987339
0.37228172319	0.215141314903
0.37332754742	0.2237469675
0.37437337165	0.212272764038
0.37541919588	0.203667111442
0.37646502011	0.244783007179
0.37751084434	0.236177354583
0.37855666857	0.228527885608
0.3796024928	0.219922233012
0.38064831703	0.242870639935
0.38169414126	0.217053682147
0.38273996549	0.200798560576
0.38378578972	0.242870639935
0.38483161395	0.196973826089
0.38587743818	0.212272764038
0.38692326241	0.204623295064
0.38796908664	0.237133538205
0.38901491087	0.190280540737
0.3900607351	0.2237469675
0.39110655933	0.204623295064
0.39215238356	0.231396436474
0.39319820779	0.227571701987
0.39424403202	0.2237469675
0.39528985625	0.204623295064
0.39633568048	0.236177354583
0.39738150471	0.22948406923
0.39842732894	0.226615518365
0.39947315317	0.227571701987
0.4005189774	0.228527885608
0.40156480163	0.219922233012
0.40261062586	0.226615518365
0.40365645009	0.243826823557
0.40470227432	0.231396436474
0.40574809855	0.218009865769
0.40679392278	0.228527885608
0.40783974701	0.215141314903
0.40888557124	0.249563925288
0.40993139547	0.257213394262
0.4109772197	0.22948406923
0.41202304393	0.196973826089
0.41306886816	0.219922233012
0.41411469239	0.238089721826
0.41516051662	0.222790783878
0.41620634085	0.204623295064
0.41725216508	0.214185131282
0.41829798931	0.209404213173
0.41934381354	0.239045905448
0.42038963777	0.2237469675
0.421435462	0.194105275224
0.42248128623	0.212272764038
0.42352711046	0.212272764038
0.42457293469	0.203667111442
0.42561875892	0.242870639935
0.42666458315	0.24000208907
0.42771040738	0.24000208907
0.42875623161	0.242870639935
0.42980205584	0.24000208907
0.43084788007	0.24000208907
0.4318937043	0.243826823557
0.43293952853	0.285898902916
0.43398535276	0.243826823557
0.43503117699	0.24000208907
0.43607700122	0.255301027019
0.43712282545	0.246695374423
0.43816864968	0.228527885608
0.43921447391	0.253388659775
0.44026029814	0.265819046858
0.44130612237	0.242870639935
0.4423519466	0.261994312371
0.44339777083	0.240958272692
0.44444359506	0.233308803717
0.44548941929	0.258169577884
0.44653524352	0.246695374423
0.44758106775	0.263906679615
0.44862689198	0.284942719294
0.44967271621	0.224703151121
0.45071854044	0.255301027019
0.45176436467	0.253388659775
0.4528101889	0.274424699455
0.45385601313	0.260081945128
0.45490183736	0.27729325032
0.45594766159	0.268687597724
0.45699348582	0.302154024487
0.45803931005	0.262950495993
0.45908513428	0.25625721064
0.46013095851	0.258169577884
0.46117678274	0.274424699455
0.46222260697	0.268687597724
0.4632684312	0.279205617563
0.46431425543	0.246695374423
0.46536007966	0.273468515833
0.46640590389	0.244783007179
0.46745172812	0.281117984807
0.46849755235	0.312672044326
0.46954337658	0.278249433942
0.47058920081	0.242870639935
0.47163502504	0.261038128749
0.47268084927	0.260081945128
0.4737266735	0.286855086538
0.47477249773	0.25625721064
0.47581832196	0.283030352051
0.47686414619	0.252432476153
0.47790997042	0.298329289999
0.47895579465	0.333708084006
0.48000161888	0.261038128749
0.48104744311	0.273468515833
0.48209326734	0.275380883076
0.48313909157	0.274424699455
0.4841849158	0.289723637403
0.48523074003	0.25052010891
0.48627656426	0.283986535672
0.48732238849	0.24000208907
0.48836821272	0.289723637403
0.48941403695	0.305022575352
0.49045986118	0.283030352051
0.49150568541	0.269643781346
0.49255150964	0.268687597724
0.49359733387	0.258169577884
0.4946431581	0.244783007179
0.49568898233	0.263906679615
0.49673480656	0.282074168429
0.49778063079	0.282074168429
0.49882645502	0.279205617563
0.49987227925	0.27729325032
0.50091810348	0.278249433942
0.50196392771	0.286855086538
0.50300975194	0.272512332211
0.50405557617	0.311715860704
0.5051014004	0.282074168429
0.50614722463	0.289723637403
0.50719304886	0.28781127016
0.50823887309	0.301197840865
0.50928469732	0.295460739134
0.51033052155	0.27729325032
0.51137634578	0.260081945128
0.51242217001	0.289723637403
0.51346799424	0.305022575352
0.51451381847	0.27729325032
0.5155596427	0.296416922756
0.51660546693	0.262950495993
0.51765129116	0.295460739134
0.51869711539	0.263906679615
0.51974293962	0.32510243141
0.52078876385	0.283030352051
0.52183458808	0.299285473621
0.52288041231	0.28781127016
0.52392623654	0.338489002115
0.52497206077	0.298329289999
0.526017885	0.313628227948
0.52706370923	0.276337066698
0.52810953346	0.275380883076
0.52915535769	0.290679821025
0.53020118192	0.30406639173
0.53124700615	0.33083953314
0.53229283038	0.290679821025
0.53333865461	0.319365329679
0.53438447884	0.306934942595
0.53543030307	0.303110208108
0.5364761273	0.321277696922
0.53752195153	0.299285473621
0.53856777576	0.324146247788
0.53961359999	0.319365329679
0.54065942422	0.315540595192
0.54170524845	0.335620451249
0.54275107268	0.299285473621
0.54379689691	0.316496778813
0.54484272114	0.290679821025
0.54588854537	0.321277696922
0.5469343696	0.333708084006
0.54798019383	0.30406639173
0.54902601806	0.343269920224
0.55007184229	0.30406639173
0.55111766652	0.305978758974
0.55216349075	0.34135755298
0.55320931498	0.323190064166
0.55425513921	0.310759677083
0.55530096344	0.33083953314
0.55634678767	0.318409146057
0.5573926119	0.317452962435
0.55843843613	0.284942719294
0.55948426036	0.333708084006
0.56053008459	0.318409146057
0.56157590882	0.318409146057
0.56262173305	0.32510243141
0.56366755728	0.340401369358
0.56471338151	0.329883349518
0.56575920574	0.354744123685
0.56680502997	0.31458441157
0.5678508542	0.319365329679
0.56889667843	0.327014798653
0.56994250266	0.320321513301
0.57098832689	0.336576634871
0.57203415112	0.305978758974
0.57307997535	0.310759677083
0.57412579958	0.316496778813
0.57517162381	0.329883349518
0.57621744804	0.33083953314
0.57726327227	0.339445185736
0.5783090965	0.299285473621
0.57935492073	0.329883349518
0.58040074496	0.346138471089
0.58144656919	0.31458441157
0.58249239342	0.337532818493
0.58353821765	0.34135755298
0.58458404188	0.34135755298
0.58562986611	0.334664267627
0.58667569034	0.301197840865
0.58772151457	0.33083953314
0.5887673388	0.327970982275
0.58981316303	0.309803493461
0.59085898726	0.343269920224
0.59190481149	0.350919389198
0.59295063572	0.328927165897
0.59399645995	0.344226103845
0.59504228418	0.31458441157
0.59608810841	0.355700307307
0.59713393264	0.344226103845
0.59817975687	0.346138471089
0.5992255811	0.352831756442
0.60027140533	0.350919389198
0.60131722956	0.365262143525
0.60236305379	0.327970982275
0.60340887802	0.35761267455
0.60445470225	0.350919389198
0.60550052648	0.375780163365
0.60654635071	0.332751900384
0.60759217494	0.364305959903
0.60863799917	0.375780163365
0.6096838234	0.347094654711
0.61072964763	0.320321513301
0.61177547186	0.369086878012
0.61282129609	0.340401369358
0.61386712032	0.359525041794
0.61491294455	0.371955428877
0.61595876878	0.390122917691
0.61700459301	0.333708084006
0.61805041724	0.388210550448
0.61909624147	0.324146247788
0.6201420657	0.318409146057
0.62118788993	0.348050838333
0.62223371416	0.370999245256
0.62327953839	0.364305959903
0.62432536262	0.369086878012
0.62537118685	0.346138471089
0.62641701108	0.36813069439
0.62746283531	0.373867796121
0.62850865954	0.362393592659
0.62955448377	0.362393592659
0.630600308	0.336576634871
0.63164613223	0.369086878012
0.63269195646	0.354744123685
0.63373778069	0.35187557282
0.63478360492	0.375780163365
0.63582942915	0.340401369358
0.63687525338	0.361437409038
0.63792107761	0.328927165897
0.63896690184	0.366218327147
0.64001272607	0.410202773749
0.6410585503	0.35187557282
0.64210437453	0.392035284935
0.64315019876	0.35761267455
0.64419602299	0.317452962435
0.64524184722	0.353787940063
0.64628767145	0.366218327147
0.64733349568	0.370999245256
0.64837931991	0.37864871423
0.64942514414	0.353787940063
0.65047096837	0.365262143525
0.6515167926	0.38916673407
0.65256261683	0.373867796121
0.65360844106	0.38916673407
0.65465426529	0.381517265095
0.65570008952	0.365262143525
0.65674591375	0.349963205576
0.65779173798	0.340401369358
0.65883756221	0.391079101313
0.65988338644	0.35187557282
0.66092921067	0.363349776281
0.6619750349	0.381517265095
0.66302085913	0.370999245256
0.66406668336	0.370043061634
0.66511250759	0.37864871423
0.66615833182	0.382473448717
0.66720415605	0.396816203044
0.66824998028	0.397772386666
0.66929580451	0.370043061634
0.67034162874	0.353787940063
0.67138745297	0.374823979743
0.6724332772	0.398728570288
0.67347910143	0.395860019422
0.67452492566	0.347094654711
0.67557074989	0.372911612499
0.67661657412	0.354744123685
0.67766239835	0.418808426345
0.67870822258	0.396816203044
0.67975404681	0.401597121153
0.68079987104	0.42645789532
0.68184569527	0.391079101313
0.6828915195	0.37864871423
0.68393734373	0.397772386666
0.68498316796	0.3949038358
0.68602899219	0.435063547916
0.68707481642	0.380561081474
0.68812064065	0.365262143525
0.68916646488	0.419764609967
0.69021228911	0.414027508236
0.69125811334	0.395860019422
0.69230393757	0.407334222884
0.6933497618	0.411158957371
0.69439558603	0.409246590127
0.69544141026	0.390122917691
0.69648723449	0.374823979743
0.69753305872	0.392035284935
0.69857888295	0.428370262563
0.69962470718	0.397772386666
0.70067053141	0.425501711698
0.70171635564	0.433151180672
0.70276217987	0.462792872948
0.7038080041	0.428370262563
0.70485382833	0.439844466025
0.70589965256	0.399684753909
0.70694547679	0.406378039262
0.70799130102	0.40542185564
0.70903712525	0.435063547916
0.71008294948	0.430282629807
0.71112877371	0.410202773749
0.71217459794	0.403509488397
0.71322042217	0.441756833268
0.7142662464	0.457055771217
0.71531207063	0.451318669486
0.71635789486	0.42645789532
0.71740371909	0.440800649646
0.71844954332	0.421676977211
0.71949536755	0.464705240191
0.72054119178	0.424545528076
0.72158701601	0.484785096249
0.72263284024	0.481916545384
0.72367866447	0.430282629807
0.7247244887	0.455143403973
0.72577031293	0.423589344454
0.72681613716	0.437932098781
0.72786196139	0.438888282403
0.72890778562	0.460880505704
0.72995360985	0.451318669486
0.73099943408	0.441756833268
0.73204525831	0.457055771217
0.73309108254	0.475223260031
0.73413690677	0.458968138461
0.735182731	0.383429632339
0.73622855523	0.460880505704
0.73727437946	0.440800649646
0.73832020369	0.458011954839
0.73936602792	0.44271301689
0.74041185215	0.436975915159
0.74145767638	0.492434565223
0.74250350061	0.478091810896
0.74354932484	0.487653647114
0.74459514907	0.460880505704
0.7456409733	0.499127850576
0.74668679753	0.474267076409
0.74773262176	0.49625929971
0.74877844599	0.473310892787
0.74982427022	0.492434565223
0.75087009445	0.487653647114
0.75191591868	0.519207706633
0.75296174291	0.459924322082
0.75400756714	0.492434565223
0.75505339137	0.49052219798
0.7560992156	0.494346932467
0.75714503983	0.491478381601
0.75819086406	0.497215483332
0.75923668829	0.473310892787
0.76028251252	0.522076257499
0.76132833675	0.468529974678
0.76237416098	0.508689686794
0.76341998521	0.518251523012
0.76446580944	0.530681910095
0.76551163367	0.551717949774
0.7665574579	0.548849398909
0.76760328213	0.501996401441
0.76864910636	0.523032441121
0.76969493059	0.511558237659
0.77074075482	0.552674133396
0.77178657905	0.521120073877
0.77283240328	0.560323602371
0.77387822751	0.523988624742
0.77492405174	0.57084162221
0.77596987597	0.602395681729
0.7770157002	0.52781335923
0.77806152443	0.561279785992
0.77910734866	0.492434565223
0.78015317289	0.546937031665
0.78119899712	0.561279785992
0.78224482135	0.572753989454
0.78329064558	0.563192153236
0.78433646981	0.604308048973
0.78538229404	0.610045150704
0.78642811827	0.610045150704
0.7874739425	0.592833845511
0.78851976673	0.598570947242
0.78956559096	0.572753989454
0.79061141519	0.612913701569
0.79165723942	0.556498867883
0.79270306365	0.630125006761
0.79374888788	0.630125006761
0.79479471211	0.648292495575
0.79584053634	0.639686842979
0.79688636057	0.60813278346
0.7979321848	0.68271510596
0.79897800903	0.638730659358
0.80002383326	0.619606986922
0.80106965749	0.641599210223
0.80211548172	0.711400614614
0.80316130595	0.719050083588
0.80420713018	0.676978004229
0.80525295441	0.691320758556
0.80629877864	0.687496024069
0.80734460287	0.641599210223
0.8083904271	0.704707329261
0.80943625133	0.708532063748
0.81048207556	0.676021820607
0.81152789979	0.66645998439
0.81257372402	0.641599210223
0.81361954825	0.743910857755
0.81466537248	0.74677940862
0.81571119671	0.722874818075
0.81675702094	0.72000626721
0.81780284517	0.723831001697
0.8188486694	0.758253612082
0.81989449363	0.787895304357
0.82094031786	0.720962450832
0.82198614209	0.811799894902
0.82303196632	0.785026753492
0.82407779055	0.772596366409
0.82512361478	0.74677940862
0.82616943901	0.798413324197
0.82721526324	0.771640182787
0.82826108747	0.780245835383
0.8293069117	0.812756078524
0.83035273593	0.816580813011
0.83139856016	0.819449363876
0.83244438439	0.803194242306
0.83349020862	0.834748301825
0.83453603285	0.878732748428
0.83558185708	0.840485403556
0.83662768131	0.860565259613
0.83767350554	0.889250768267
0.83871932977	0.87490801394
0.839765154	0.871083279453
0.84081097823	0.890206951889
0.84185680246	0.849091056152
0.84290262669	0.88542603378
0.84394845092	0.951402703684
0.84499427515	0.91219917519
0.84604009938	0.958095989036
0.84708592361	0.927498113139
0.84813174784	0.969570192498
0.84917757207	0.991562415799
0.8502233963	1.0049489865
0.85126922053	0.995387150286
0.85231504476	1.00590517013
0.85336086899	1.01833555721
0.85440669322	1.04606488224
0.85545251745	1.02120410807
0.85649834168	1.079531309
0.85754416591	1.02024792445
0.85858999014	1.04606488224
0.85963581437	1.09769879782
0.8606816386	1.1101291849
0.86172746283	1.09387406333
0.86277328706	1.12542812285
0.86381911129	1.14455179529
0.86486493552	1.13785850993
0.86591075975	1.12160338836
0.86695658398	1.05562671846
0.86800240821	1.17706203843
0.86904823244	1.16367546772
0.87009405667	1.11777865388
0.8711398809	1.24399489195
0.87218570513	1.2067037307
0.87323152936	1.29658499115
0.87427735359	1.15124508064
0.87532317782	1.228695954
0.87636900205	1.25833764628
0.87741482628	1.32431431618
0.87846065051	1.32144576532
0.87950647474	1.28032986958
0.88055229897	1.26216238077
0.8815981232	1.38933480246
0.88264394743	1.36925494641
0.88368977166	1.36638639554
0.88473559589	1.36638639554
0.88578142012	1.35969311019
0.88682724435	1.43427543269
0.88787306858	1.39029098609
0.88891889281	1.42566978009
0.88996471704	1.50025210259
0.89101054127	1.42853833096
0.8920563655	1.49451500086
0.89310218973	1.49642736811
0.89414801396	1.56049167077
0.89519383819	1.51746340779
0.89623966242	1.5576231199
0.89728548665	1.61116940272
0.89833131088	1.5490174673
0.89937713511	1.65897858381
0.90042295934	1.50598920432
0.90146878357	1.61977505532
0.9025146078	1.6322054424
0.90356043203	1.70965631577
0.90460625626	1.67332133814
0.90565208049	1.68862027609
0.90669790472	1.77945772016
0.90774372895	1.77658916929
0.90878955318	1.76224641496
0.90983537741	1.86742661336
0.91088120164	1.85212767541
0.91192702587	1.82152979952
0.9129728501	1.93531565051
0.91401867433	1.92862236516
0.91506449856	1.95539550657
0.91611032279	1.95443932294
0.91715614702	2.01945980923
0.91820197125	2.02041599285
0.91924779548	2.07683082653
0.92029361971	2.04240821615
0.92133944394	2.05388241961
0.92238526817	2.08256792826
0.9234310924	2.12177145676
0.92447691663	2.07491845929
0.92552274086	2.09117358086
0.92656856509	2.26137426554
0.92761438932	2.24798769483
0.92866021355	2.30822726301
0.92970603778	2.34647460788
0.93075186201	2.24798769483
0.93179768624	2.49277070201
0.93284351047	2.51954384342
0.9338893347	2.42105693038
0.93493515893	2.44591770455
0.93598098316	2.53579896499
0.93702680739	2.62854877631
0.93807263162	2.60081945128
0.93911845585	2.69930636432
0.94016428008	2.80257419547
0.94121010431	2.75476501438
0.94225592854	2.84082154035
0.94330175277	2.85707666192
0.944347577	2.89532400679
0.94539340123	2.93070280079
0.94643922546	3.00815367416
0.94748504969	2.99189855259
0.94853087392	3.15444976829
0.94957669815	3.16592397176
0.95062252238	3.25676141583
0.95166834661	3.20034658214
0.95271417084	3.55126597134
0.95375999507	3.55317833858
0.9548058193	3.48528930143
0.95585164353	3.71572955429
0.95689746776	3.75302071554
0.95794329199	3.85915709756
0.95898911622	3.99589135547
0.96003494045	4.11254575733
0.96108076468	4.01501502791
0.96212658891	4.21103267038
0.96317241314	4.33820509207
0.96421823737	4.51223051124
0.9652640616	4.61932307688
0.96630988583	4.85741279871
0.96735571006	4.98745377127
0.96840153429	5.15478590508
0.96944735852	5.26665938883
0.97049318275	5.34793499669
0.97153900698	5.59176182024
0.97258483121	5.78108617736
0.97363065544	6.01726353194
0.97467647967	6.30411861848
0.9757223039	6.65216945681
0.97676812813	6.74970018623
0.97781395236	6.9849213572
0.97885977659	7.379825193
0.97990560082	7.6035721605
0.98095142505	8.08262015501
0.98199724928	8.5559310478
0.98304307351	9.01298681902
0.98408889774	9.3457387194
0.98513472197	9.96725807357
0.9861805462	10.590689795
0.98722637043	10.9616890402
0.98827219466	11.7935687912
0.98931801889	12.848239326
0.99036384312	13.6122300398
0.99140966735	14.6707253092
0.99245549158	16.4195851534
0.99350131581	18.1913934046
0.99454714004	20.1898171742
0.99559296427	22.9933475532
0.9966387885	27.0475661097
0.99768461273	33.177659309
0.99873043696	49.5379610778
0.99977626119	78.8841926143
1.00082208542	0.0
1.00186790965	0.0
1.00291373388	0.0
1.00395955811	0.0
1.00500538234	0.0
1.00605120657	0.000956183621793
1.0070970308	0.0
1.00814285503	0.0
1.00918867926	0.0
1.01023450349	0.0
1.01128032772	0.0
1.01232615195	0.000956183621793
1.01337197618	0.0
1.01441780041	0.0
1.01546362464	0.0
1.01650944887	0.0
1.0175552731	0.0
1.01860109733	0.0
1.01964692156	0.0
1.02069274579	0.0
1.02173857002	0.0
1.02278439425	0.0
1.02383021848	0.0
1.02487604271	0.0
1.02592186694	0.0
1.02696769117	0.0
1.0280135154	0.0
1.02905933963	0.0
1.03010516386	0.0
1.03115098809	0.0
1.03219681232	0.0
1.03324263655	0.0
1.03428846078	0.0
1.03533428501	0.0
1.03638010924	0.0
1.03742593347	0.0
1.0384717577	0.0
1.03951758193	0.0
1.04056340616	0.0
1.04160923039	0.0
1.04265505462	0.0
1.04370087885	0.0
1.04474670308	0.0
1.04579252731	0.0
1.04683835154	0.0
1.04788417577	0.000956183621793


==> figs/posterior_var_plots/binneddata_nu_0.052983172237873077.dat <==
0.00195261	0.00200391286029
0.00295065739	0.00701369501102
0.00394870478	0.0240469543235
0.00494675217	0.0200391286029
0.00594479956	0.0320626057646
0.00694284695	0.0300586929044
0.00794089434	0.0280547800441
0.00893894173	0.0430841264962
0.00993698912	0.0240469543235
0.01093503651	0.014027390022
0.0119330839	0.0120234771617
0.01293113129	0.0190371721728
0.01392917868	0.0260508671838
0.01492722607	0.021041085033
0.01592527346	0.0250489107536
0.01692332085	0.0120234771617
0.01792136824	0.00901760787131
0.01891941563	0.014027390022
0.01991746302	0.0130254335919
0.02091551041	0.0100195643015
0.0219135578	0.0250489107536
0.02291160519	0.0310606493345
0.02390965258	0.0250489107536
0.02490769997	0.0470919522168
0.02590574736	0.0581134729484
0.02690379475	0.0521017343675
0.02790184214	0.0581134729484
0.02889988953	0.0741447758307
0.02989793692	0.06913499368
0.03089598431	0.0721408629704
0.0318940317	0.102199555875
0.03289207909	0.0911780351432
0.03389012648	0.0801565144116
0.03488817387	0.0871702094226
0.03588622126	0.0961878172939
0.03688426865	0.100195643015
0.03788231604	0.0991936865844
0.03888036343	0.105205425165
0.03987841082	0.0941839044336
0.04087645821	0.102199555875
0.0418745056	0.102199555875
0.04287255299	0.129252379489
0.04387060038	0.128250423059
0.04486864777	0.153299333812
0.04586669516	0.215420632481
0.04686474255	1.12219120176
0.04786278994	0.0801565144116
0.04886083733	0.13526411807
0.04985888472	0.116226945897
0.05085693211	0.100195643015
0.0518549795	0.133260205209
0.05285302689	0.118230858757
0.05385107428	0.124242597338
0.05484912167	0.132258248779
0.05584716906	0.131256292349
0.05684521645	0.173338462415
0.05784326384	0.13726803093
0.05884131123	0.154301290242
0.05983935862	0.162316941683
0.06083740601	0.173338462415
0.0618354534	0.152297377382
0.06283350079	0.169330636695
0.06383154818	0.175342375275
0.06482959557	0.180352157426
0.06582764296	0.167326723834
0.06682569035	0.171334549555
0.06782373774	0.189369765297
0.06882178513	0.202395198889
0.06981983252	0.215420632481
0.07081787991	0.232453891794
0.0718159273	0.257502802547
0.07281397469	0.258504758977
0.07381202208	0.240469543235
0.07481006947	0.295577146893
0.07580811686	0.325635839797
0.07680616425	0.363710184143
0.07780421164	0.438856916404
0.07880225903	0.536046690128
0.07980030642	0.527029082256
0.08079835381	0.572117121613
0.0817964012	0.773510364072
0.08279444859	0.823608185579
0.08379249598	0.993940778704
0.08479054337	1.11317359389
0.08578859076	1.40574487149
0.08678663815	1.68729462836
0.08778468554	2.58805345906
0.08878273293	5.09995822944
0.08978078032	17.6845309921
0.09077882771	15.5152953208
0.0917768751	0.146285638801
0.09277492249	0.128250423059
0.09377296988	0.129252379489
0.09477101727	0.134262161639
0.09576906466	0.146285638801
0.09676711205	0.156305203103
0.09776515944	0.130254335919
0.09876320683	0.157307159533
0.09976125422	0.156305203103
0.10075930161	0.148289551661
0.101757349	0.13927194379
0.10275539639	0.13927194379
0.10375344378	0.122238684478
0.10475149117	0.147287595231
0.10574953856	0.128250423059
0.10674758595	0.128250423059
0.10774563334	0.13726803093
0.10874368073	0.142277813081
0.10974172812	0.130254335919
0.11073977551	0.13826998736
0.1117378229	0.147287595231
0.11273587029	0.133260205209
0.11373391768	0.142277813081
0.11473196507	0.160313028823
0.11573001246	0.115224989467
0.11672805985	0.112219120176
0.11772610724	0.122238684478
0.11872415463	0.117228902327
0.11972220202	0.117228902327
0.12072024941	0.13826998736
0.1217182968	0.154301290242
0.12271634419	0.1362660745
0.12371439158	0.134262161639
0.12471243897	0.131256292349
0.12571048636	0.111217163746
0.12670853375	0.117228902327
0.12770658114	0.114223033037
0.12870462853	0.116226945897
0.12970267592	0.113221076606
0.13070072331	0.13726803093
0.1316987707	0.114223033037
0.13269681809	0.108211294456
0.13369486548	0.0981917301542
0.13469291287	0.0991936865844
0.13569096026	0.0981917301542
0.13668900765	0.108211294456
0.13768705504	0.111217163746
0.13868510243	0.125244553768
0.13968314982	0.0951858608638
0.14068119721	0.119232815187
0.1416792446	0.131256292349
0.14267729199	0.111217163746
0.14367533938	0.113221076606
0.14467338677	0.0791545579815
0.14567143416	0.113221076606
0.14666948155	0.110215207316
0.14766752894	0.0961878172939
0.14866557633	0.121236728048
0.14966362372	0.0901760787131
0.15066167111	0.111217163746
0.1516597185	0.104203468735
0.15265776589	0.115224989467
0.15365581328	0.107209338026
0.15465386067	0.109213250886
0.15565190806	0.107209338026
0.15664995545	0.0961878172939
0.15764800284	0.102199555875
0.15864605023	0.108211294456
0.15964409762	0.110215207316
0.16064214501	0.101197599445
0.1616401924	0.118230858757
0.16263823979	0.105205425165
0.16363628718	0.122238684478
0.16463433457	0.0731428194006
0.16563238196	0.0851662965623
0.16663042935	0.108211294456
0.16762847674	0.0991936865844
0.16862652413	0.0911780351432
0.16962457152	0.108211294456
0.17062261891	0.111217163746
0.1716206663	0.0881721658528
0.17261871369	0.103201512305
0.17361676108	0.0701369501102
0.17461480847	0.100195643015
0.17561285586	0.104203468735
0.17661090325	0.114223033037
0.17760895064	0.0861682529925
0.17860699803	0.107209338026
0.17960504542	0.106207381595
0.18060309281	0.100195643015
0.1816011402	0.0991936865844
0.18259918759	0.0851662965623
0.18359723498	0.0861682529925
0.18459528237	0.108211294456
0.18559332976	0.0941839044336
0.18659137715	0.101197599445
0.18758942454	0.0991936865844
0.18858747193	0.102199555875
0.18958551932	0.100195643015
0.19058356671	0.0821604272719
0.1915816141	0.0991936865844
0.19257966149	0.0961878172939
0.19357770888	0.0991936865844
0.19457575627	0.0931819480035
0.19557380366	0.100195643015
0.19657185105	0.0941839044336
0.19756989844	0.0601173858087
0.19856794583	0.0961878172939
0.19956599322	0.102199555875
0.20056404061	0.0901760787131
0.201562088	0.108211294456
0.20256013539	0.0911780351432
0.20355818278	0.102199555875
0.20455623017	0.0961878172939
0.20555427756	0.107209338026
0.20655232495	0.0961878172939
0.20755037234	0.105205425165
0.20854841973	0.0911780351432
0.20954646712	0.113221076606
0.21054451451	0.113221076606
0.2115425619	0.118230858757
0.21254060929	0.115224989467
0.21353865668	0.120234771617
0.21453670407	0.113221076606
0.21553475146	0.123240640908
0.21653279885	0.131256292349
0.21753084624	0.134262161639
0.21852889363	0.111217163746
0.21952694102	0.123240640908
0.22052498841	0.13526411807
0.2215230358	0.121236728048
0.22252108319	0.13927194379
0.22351913058	0.151295420952
0.22451717797	0.122238684478
0.22551522536	0.13526411807
0.22651327275	0.143279769511
0.22751132014	0.145283682371
0.22850936753	0.169330636695
0.22950741492	0.151295420952
0.23050546231	0.160313028823
0.2315035097	0.190371721728
0.23250155709	0.156305203103
0.23349960448	0.154301290242
0.23449765187	0.129252379489
0.23549569926	0.148289551661
0.23649374665	0.178348244566
0.23749179404	0.150293464522
0.23848984143	0.176344331706
0.23948788882	0.151295420952
0.24048593621	0.181354113856
0.2414839836	0.173338462415
0.24248203099	0.164320854544
0.24348007838	0.183358026717
0.24447812577	0.180352157426
0.24547617316	0.179350200996
0.24647422055	0.142277813081
0.24747226794	0.154301290242
0.24847031533	0.178348244566
0.24946836272	0.188367808867
0.25046641011	0.201393242459
0.2514644575	0.183358026717
0.25246250489	0.178348244566
0.25346055228	0.194379547448
0.25445859967	0.176344331706
0.25545664706	0.2094088939
0.25645469445	0.194379547448
0.25745274184	0.191373678158
0.25845078923	0.183358026717
0.25944883662	0.183358026717
0.26044688401	0.171334549555
0.2614449314	0.169330636695
0.26244297879	0.171334549555
0.26344102618	0.181354113856
0.26443907357	0.172336505985
0.26543712096	0.176344331706
0.26643516835	0.178348244566
0.26743321574	0.164320854544
0.26843126313	0.171334549555
0.26942931052	0.163318898114
0.27042735791	0.157307159533
0.2714254053	0.20439911175
0.27242345269	0.173338462415
0.27342150008	0.176344331706
0.27441954747	0.190371721728
0.27541759486	0.171334549555
0.27641564225	0.178348244566
0.27741368964	0.173338462415
0.27841173703	0.20640302461
0.27940978442	0.197385416739
0.28040783181	0.174340418845
0.2814058792	0.177346288136
0.28240392659	0.175342375275
0.28340197398	0.178348244566
0.28440002137	0.177346288136
0.28539806876	0.181354113856
0.28639611615	0.177346288136
0.28739416354	0.159311072393
0.28839221093	0.215420632481
0.28939025832	0.211412806761
0.29038830571	0.196383460308
0.2913863531	0.183358026717
0.29238440049	0.192375634588
0.29338244788	0.222434327492
0.29438049527	0.194379547448
0.29537854266	0.196383460308
0.29637659005	0.190371721728
0.29737463744	0.196383460308
0.29837268483	0.189369765297
0.29937073222	0.192375634588
0.30036877961	0.179350200996
0.301366827	0.194379547448
0.30236487439	0.190371721728
0.30336292178	0.194379547448
0.30436096917	0.196383460308
0.30535901656	0.191373678158
0.30635706395	0.215420632481
0.30735511134	0.226442153213
0.30835315873	0.212414763191
0.30935120612	0.20540106818
0.31034925351	0.202395198889
0.3113473009	0.217424545341
0.31234534829	0.219428458202
0.31334339568	0.237463673944
0.31434144307	0.200391286029
0.31533949046	0.202395198889
0.31633753785	0.211412806761
0.31733558524	0.196383460308
0.31833363263	0.224438240352
0.31933168002	0.2094088939
0.32032972741	0.214418676051
0.3213277748	0.218426501772
0.32232582219	0.213416719621
0.32332386958	0.236461717514
0.32432191697	0.222434327492
0.32531996436	0.239467586805
0.32631801175	0.238465630375
0.32731605914	0.214418676051
0.32831410653	0.245479325386
0.32931215392	0.228446066073
0.33031020131	0.233455848224
0.3313082487	0.258504758977
0.33230629609	0.216422588911
0.33330434348	0.235459761084
0.33430239087	0.258504758977
0.33530043826	0.246481281816
0.33629848565	0.237463673944
0.33729653304	0.246481281816
0.33829458043	0.233455848224
0.33929262782	0.20540106818
0.34029067521	0.237463673944
0.3412887226	0.258504758977
0.34228676999	0.240469543235
0.34328481738	0.228446066073
0.34428286477	0.255498889687
0.34528091216	0.245479325386
0.34627895955	0.252493020397
0.34727700694	0.259506715408
0.34827505433	0.270528236139
0.34927310172	0.242473456095
0.35027114911	0.267522366849
0.3512691965	0.254496933257
0.35226724389	0.263514541128
0.35326529128	0.263514541128
0.35426333867	0.242473456095
0.35526138606	0.238465630375
0.35625943345	0.251491063966
0.35725748084	0.27653997472
0.35825552823	0.262512584698
0.35925357562	0.261510628268
0.36025162301	0.256500846117
0.3612496704	0.269526279709
0.36224771779	0.251491063966
0.36324576518	0.239467586805
0.36424381257	0.263514541128
0.36524185996	0.282551713301
0.36623990735	0.240469543235
0.36723795474	0.265518453988
0.36823600213	0.269526279709
0.36923404952	0.287561495452
0.37023209691	0.264516497558
0.3712301443	0.295577146893
0.37222819169	0.283553669731
0.37322623908	0.232453891794
0.37422428647	0.27854388758
0.37522233386	0.314614319066
0.37622038125	0.239467586805
0.37721842864	0.316618231926
0.37821647603	0.27453606186
0.37921452342	0.296579103323
0.38021257081	0.284555626161
0.3812106182	0.292571277602
0.38220866559	0.283553669731
0.38320671298	0.298583016183
0.38420476037	0.270528236139
0.38520280776	0.272532148999
0.38620085515	0.270528236139
0.38719890254	0.304594754764
0.38819694993	0.229448022503
0.38919499732	0.298583016183
0.39019304471	0.301588885474
0.3911910921	0.313612362635
0.39218913949	0.269526279709
0.39318718688	0.302590841904
0.39418523427	0.297581059753
0.39518328166	0.27653997472
0.39618132905	0.27754193115
0.39717937644	0.280547800441
0.39817742383	0.304594754764
0.39917547122	0.290567364742
0.40017351861	0.284555626161
0.401171566	0.301588885474
0.40216961339	0.27754193115
0.40316766078	0.269526279709
0.40416570817	0.27754193115
0.40516375556	0.291569321172
0.40616180295	0.251491063966
0.40715985034	0.262512584698
0.40815789773	0.260508671838
0.40915594512	0.298583016183
0.41015399251	0.266520410419
0.4111520399	0.306598667624
0.41215008729	0.288563451882
0.41314813468	0.266520410419
0.41414618207	0.253494976827
0.41514422946	0.283553669731
0.41614227685	0.269526279709
0.41714032424	0.271530192569
0.41813837163	0.254496933257
0.41913641902	0.292571277602
0.42013446641	0.283553669731
0.4211325138	0.27954584401
0.42213056119	0.280547800441
0.42312860858	0.27854388758
0.42412665597	0.268524323279
0.42512470336	0.298583016183
0.42612275075	0.316618231926
0.42712079814	0.272532148999
0.42811884553	0.285557582591
0.42911689292	0.326637796227
0.43011494031	0.304594754764
0.4311129877	0.301588885474
0.43211103509	0.270528236139
0.43310908248	0.332649534808
0.43410712987	0.300586929044
0.43510517726	0.271530192569
0.43610322465	0.321628014077
0.43710127204	0.308602580485
0.43809931943	0.312610406205
0.43909736682	0.317620188356
0.44009541421	0.34467301197
0.4410934616	0.290567364742
0.44209150899	0.336657360529
0.44308955638	0.289565408312
0.44408760377	0.291569321172
0.44508565116	0.335655404099
0.44608369855	0.321628014077
0.44708174594	0.319624101216
0.44807979333	0.339663229819
0.44907784072	0.332649534808
0.45007588811	0.303592798334
0.4510739355	0.358700401992
0.45207198289	0.308602580485
0.45307003028	0.321628014077
0.45406807767	0.334653447668
0.45506612506	0.324633883367
0.45606417245	0.34767888126
0.45706221984	0.332649534808
0.45806026723	0.372727792014
0.45905831462	0.293573234033
0.46005636201	0.302590841904
0.4610544094	0.3456749684
0.46205245679	0.338661273389
0.46305050418	0.34868083769
0.46404855157	0.330645621948
0.46504659896	0.34266909911
0.46604464635	0.327639752657
0.46704269374	0.306598667624
0.46804074113	0.359702358422
0.46903878852	0.366716053433
0.47003683591	0.378739530595
0.4710348833	0.355694532701
0.47203293069	0.334653447668
0.47303097808	0.364712140573
0.47402902547	0.334653447668
0.47502707286	0.330645621948
0.47602512025	0.356696489132
0.47702316764	0.326637796227
0.47802121503	0.34266909911
0.47901926242	0.370723879154
0.48001730981	0.354692576271
0.4810153572	0.367718009863
0.48201340459	0.34367105554
0.48301145198	0.34467301197
0.48400949937	0.370723879154
0.48500754676	0.367718009863
0.48600559415	0.353690619841
0.48700364154	0.319624101216
0.48800168893	0.352688663411
0.48899973632	0.332649534808
0.48999778371	0.339663229819
0.4909958311	0.362708227713
0.49199387849	0.323631926937
0.49299192588	0.326637796227
0.49398997327	0.365714097003
0.49498802066	0.319624101216
0.49598606805	0.389761051326
0.49698411544	0.34667692483
0.49798216283	0.364712140573
0.49898021022	0.371725835584
0.49997825761	0.330645621948
0.500976305	0.368719966293
0.50197435239	0.339663229819
0.50297239978	0.339663229819
0.50397044717	0.375733661304
0.50496849456	0.350684750551
0.50596654195	0.389761051326
0.50696458934	0.373729748444
0.50796263673	0.34667692483
0.50896068412	0.349682794121
0.50995873151	0.361706271282
0.5109567789	0.365714097003
0.51195482629	0.355694532701
0.51295287368	0.371725835584
0.51395092107	0.399780615628
0.51494896846	0.341667142679
0.51594701585	0.34767888126
0.51694506324	0.362708227713
0.51794311063	0.337659316959
0.51894115802	0.359702358422
0.51993920541	0.360704314852
0.5209372528	0.377737574165
0.52193530019	0.370723879154
0.52293334758	0.339663229819
0.52393139497	0.353690619841
0.52492944236	0.371725835584
0.52592748975	0.354692576271
0.52692553714	0.398778659198
0.52792358453	0.397776702768
0.52892163192	0.366716053433
0.52991967931	0.387757138466
0.5309177267	0.368719966293
0.53191577409	0.387757138466
0.53291382148	0.379741487025
0.53391186887	0.364712140573
0.53490991626	0.395772789907
0.53590796365	0.390763007757
0.53690601104	0.41280604922
0.53790405843	0.385753225606
0.53890210582	0.370723879154
0.53990015321	0.398778659198
0.5408982006	0.391764964187
0.54189624799	0.359702358422
0.54289429538	0.364712140573
0.54389234277	0.383749312746
0.54489039016	0.363710184143
0.54588843755	0.388759094896
0.54688648494	0.390763007757
0.54788453233	0.390763007757
0.54888257972	0.444868654984
0.54988062711	0.403788441348
0.5508786745	0.398778659198
0.55187672189	0.409800179929
0.55287476928	0.404790397779
0.55387281667	0.392766920617
0.55487086406	0.381745399885
0.55586891145	0.391764964187
0.55686695884	0.370723879154
0.55786500623	0.378739530595
0.55886305362	0.406794310639
0.55986110101	0.399780615628
0.5608591484	0.41681387494
0.56185719579	0.383749312746
0.56285524318	0.402786484918
0.56385329057	0.369721922724
0.56485133796	0.423827569951
0.56584938535	0.373729748444
0.56684743274	0.403788441348
0.56784548013	0.418817787801
0.56884352752	0.458896045006
0.56984157491	0.406794310639
0.5708396223	0.369721922724
0.57183766969	0.398778659198
0.57283571708	0.41581191851
0.57383376447	0.393768877047
0.57483181186	0.375733661304
0.57582985925	0.438856916404
0.57682790664	0.41681387494
0.57782595403	0.438856916404
0.57882400142	0.401784528488
0.57982204881	0.400782572058
0.5808200962	0.386755182036
0.58181814359	0.41480996208
0.58281619098	0.41280604922
0.58381423837	0.408798223499
0.58481228576	0.424829526382
0.58581033315	0.400782572058
0.58680838054	0.410802136359
0.58780642793	0.407796267069
0.58880447532	0.406794310639
0.58980252271	0.389761051326
0.5908005701	0.41581191851
0.59179861749	0.41581191851
0.59279666488	0.396774746337
0.59379471227	0.41681387494
0.59479275966	0.41581191851
0.59579080705	0.399780615628
0.59678885444	0.409800179929
0.59778690183	0.398778659198
0.59878494922	0.428837352102
0.59978299661	0.449878437135
0.600781044	0.441862785694
0.60177909139	0.41681387494
0.60277713878	0.445870611415
0.60377518617	0.441862785694
0.60477323356	0.452884306426
0.60577128095	0.438856916404
0.60676932834	0.394770833477
0.60776737573	0.41480996208
0.60876542312	0.41681387494
0.60976347051	0.447874524275
0.6107615179	0.438856916404
0.61175956529	0.434849090683
0.61275761268	0.426833439242
0.61375566007	0.427835395672
0.61475370746	0.446872567845
0.61575175485	0.452884306426
0.61674980224	0.409800179929
0.61774784963	0.438856916404
0.61874589702	0.41681387494
0.61974394441	0.432845177823
0.6207419918	0.436853003543
0.62174003919	0.430841264962
0.62273808658	0.443866698554
0.62373613397	0.420821700661
0.62473418136	0.425831482812
0.62573222875	0.447874524275
0.62673027614	0.442864742124
0.62772832353	0.41380800565
0.62872637092	0.455890175716
0.62972441831	0.437854959973
0.6307224657	0.41781583137
0.63172051309	0.467913652878
0.63271856048	0.428837352102
0.63371660787	0.428837352102
0.63471465526	0.470919522168
0.63571270265	0.462903870727
0.63671075004	0.429839308532
0.63770879743	0.457894088576
0.63870684482	0.410802136359
0.63970489221	0.460899957867
0.6407029396	0.432845177823
0.64170098699	0.458896045006
0.64269903438	0.438856916404
0.64369708177	0.426833439242
0.64469512916	0.472923435028
0.64569317655	0.443866698554
0.64669122394	0.464907783587
0.64768927133	0.422825613521
0.64868731872	0.463905827157
0.64968536611	0.404790397779
0.6506834135	0.455890175716
0.65168146089	0.455890175716
0.65267950828	0.442864742124
0.65367755567	0.454888219286
0.65467560306	0.491960607201
0.65567365045	0.462903870727
0.65667169784	0.445870611415
0.65766974523	0.495968432922
0.65866779262	0.472923435028
0.65966584001	0.476931260749
0.6606638874	0.439858872834
0.66166193479	0.501980171503
0.66265998218	0.508993866514
0.66365802957	0.41781583137
0.66465607696	0.4819410429
0.66565412435	0.48394495576
0.66665217174	0.449878437135
0.66765021913	0.492962563631
0.66864826652	0.464907783587
0.66964631391	0.421823657091
0.6706443613	0.489956694341
0.67164240869	0.464907783587
0.67264045608	0.518011474385
0.67363850347	0.48093908647
0.67463655086	0.450880393565
0.67563459825	0.48093908647
0.67663264564	0.492962563631
0.67763069303	0.470919522168
0.67862874042	0.452884306426
0.67962678781	0.466911696448
0.6806248352	0.467913652878
0.68162288259	0.495968432922
0.68262092998	0.510997779374
0.68361897737	0.439858872834
0.68461702476	0.498974302212
0.68561507215	0.507991910084
0.68661311954	0.462903870727
0.68761116693	0.506989953653
0.68860921432	0.454888219286
0.68960726171	0.510997779374
0.6906053091	0.525025169396
0.69160335649	0.48695082505
0.69260140388	0.494966476492
0.69359945127	0.48394495576
0.69459749866	0.48594886862
0.69559554605	0.470919522168
0.69659359344	0.470919522168
0.69759164083	0.497972345782
0.69858968822	0.471921478598
0.69958773561	0.517009517955
0.700585783	0.48594886862
0.70158383039	0.515005605095
0.70258187778	0.508993866514
0.70357992517	0.473925391459
0.70457797256	0.493964520062
0.70557601995	0.532038864407
0.70657406734	0.508993866514
0.70757211473	0.463905827157
0.70857016212	0.495968432922
0.70956820951	0.537048646558
0.7105662569	0.539052559418
0.71156430429	0.523021256536
0.71256235168	0.524023212966
0.71356039907	0.506989953653
0.71455844646	0.530034951547
0.71555649385	0.507991910084
0.71655454124	0.48594886862
0.71755258863	0.521017343675
0.71855063602	0.537048646558
0.71954868341	0.558089731591
0.7205467308	0.55408190587
0.72154477819	0.499976258642
0.72254282558	0.525025169396
0.72354087297	0.5550838623
0.72453892036	0.498974302212
0.72553696775	0.548070167289
0.72653501514	0.531036907977
0.72753306253	0.509995822944
0.72853110992	0.571115165183
0.72952915731	0.606183640238
0.7305272047	0.499976258642
0.73152525209	0.530034951547
0.73252329948	0.565103426602
0.73352134687	0.568109295892
0.73451939426	0.565103426602
0.73551744165	0.55107603658
0.73651548904	0.534042777267
0.73751353643	0.536046690128
0.73851158382	0.563099513742
0.73950963121	0.534042777267
0.7405076786	0.615201248109
0.74150572599	0.5550838623
0.74250377338	0.599169945227
0.74350182077	0.55107603658
0.74449986816	0.598167988797
0.74549791555	0.602175814517
0.74649596294	0.563099513742
0.74749401033	0.593158206646
0.74849205772	0.604179727377
0.74949010511	0.629228638131
0.7504881525	0.581134729484
0.75148619989	0.559091688021
0.75248424728	0.617205160969
0.75348229467	0.607185596668
0.75448034206	0.565103426602
0.75547838945	0.589150380925
0.75647643684	0.616203204539
0.75747448423	0.613197335249
0.75847253162	0.602175814517
0.75947057901	0.629228638131
0.7604686264	0.614199291679
0.76146667379	0.651271679594
0.76246472118	0.637244289572
0.76346276857	0.630230594561
0.76446081596	0.644257984583
0.76545886335	0.628226681701
0.76645691074	0.633236463852
0.76745495813	0.6182071174
0.76845300552	0.676320590348
0.76945105291	0.680328416068
0.7704491003	0.669306895337
0.77144714769	0.628226681701
0.77244519508	0.669306895337
0.77344324247	0.650269723164
0.77444128986	0.645259941013
0.77543933725	0.696359718951
0.77643738464	0.645259941013
0.77743543203	0.694355806091
0.77843347942	0.720406673274
0.77943152681	0.715396891124
0.7804295742	0.69335384966
0.78142762159	0.75747906119
0.78242566898	0.736437976157
0.78342371637	0.711389065403
0.78442176376	0.717400803984
0.78541981115	0.716398847554
0.78641785854	0.700367544671
0.78741590593	0.717400803984
0.78841395332	0.715396891124
0.78941200071	0.763490799771
0.7904100481	0.764492756201
0.79140809549	0.742449714737
0.79240614288	0.736437976157
0.79340419027	0.728422324715
0.79440223766	0.744453627598
0.79540028505	0.749463409749
0.79639833244	0.780524059083
0.79739637983	0.75848101762
0.79839442722	0.794551449105
0.79939247461	0.792547536245
0.800390522	0.812586664848
0.80138856939	0.75647710476
0.80238661678	0.834629706311
0.80338466417	0.824610142009
0.80438271156	0.798559274826
0.80538075895	0.849659052763
0.80637880634	0.885729484248
0.80737685373	0.839639488462
0.80837490112	0.843647314182
0.80937294851	0.874707963517
0.8103709959	0.907772525711
0.81136904329	0.851662965623
0.81236709068	0.872704050656
0.81336513807	0.832625793451
0.81436318546	0.956868390789
0.81536123285	0.843647314182
0.81635928024	0.9007588307
0.81735732763	0.904766656421
0.81835537502	0.885729484248
0.81935342241	0.83162383702
0.8203514698	0.893745135689
0.82134951719	0.936829262186
0.82234756458	0.948852739347
0.82334561197	0.946848826487
0.82434365936	0.943842957197
0.82534170675	1.00396034301
0.82633975414	0.991936865844
0.82733780153	0.921799915733
0.82833584892	0.995944691564
0.82933389631	0.934825349325
0.8303319437	0.989932952983
0.83132999109	1.02099360232
0.83232803848	1.03401903591
0.83332608587	1.00396034301
0.83432413326	1.0670835981
0.83532218065	1.03401903591
0.83632022804	1.05806599023
0.83731827543	1.04103273092
0.83831632282	1.07509924955
0.83931437021	1.07409729312
0.8403124176	1.0801090317
0.84131046499	1.05405816451
0.84230851238	1.09313446529
0.84330655977	1.11417555032
0.84430460716	1.14924402538
0.84530265455	1.10916576817
0.84630070194	1.21837901906
0.84729874933	1.13521663535
0.84829679672	1.17930271828
0.84929484411	1.17529489256
0.8502928915	1.12619902748
0.85129093889	1.18230858757
0.85228898628	1.19633597759
0.85328703367	1.16427337183
0.85428508106	1.19433206473
0.85528312845	1.24342792981
0.85628117584	1.23240640908
0.85727922323	1.25945923269
0.85827727062	1.23741619123
0.85927531801	1.2794983613
0.8602733654	1.25545140697
0.86127141279	1.25945923269
0.86226946018	1.2464337991
0.86326750757	1.28851596917
0.86426555496	1.3526411807
0.86526360235	1.36767052715
0.86626164974	1.29252379489
0.86725969713	1.35364313713
0.86825774452	1.35564704999
0.86925579191	1.35865291928
0.8702538393	1.39472335076
0.87125188669	1.46085247515
0.87224993408	1.40073508934
0.87324798147	1.47688377803
0.87424602886	1.4458231287
0.87524407625	1.40374095863
0.87624212364	1.41476247936
0.87724017103	1.44482117227
0.87823821842	1.44782704156
0.87923626581	1.49191312449
0.8802343132	1.51796399167
0.88123236059	1.60613615752
0.88223040798	1.61615572182
0.88322845537	1.60713811395
0.88422650276	1.55403442315
0.88522455015	1.55603833602
0.88622259754	1.57908333391
0.88722064493	1.61815963468
0.88821869232	1.65823789189
0.88921673971	1.60713811395
0.8902147871	1.7183552777
0.89121283449	1.70933766983
0.89221088188	1.69931810553
0.89320892927	1.76544722992
0.89420697666	1.78849222781
0.89520502405	1.71033962626
0.89620307144	1.728374842
0.89720111883	1.82155679
0.89819916622	1.75141983989
0.89919721361	1.76544722992
0.900195261	1.81053526927
0.90119330839	1.78949418424
0.90219135578	1.88367808867
0.90318940317	1.96283264665
0.90418745056	1.91373678158
0.90518549795	1.89970939156
0.90618354534	1.86664482936
0.90718159273	2.03898133535
0.90817964012	1.91173286872
0.90917768751	2.02495394532
0.9101757349	2.00190894743
0.91117378229	2.09709480829
0.91217182968	2.15120045552
0.91316987707	2.14318480408
0.91416792446	2.13416719621
0.91516597185	2.12615154477
0.91616401924	2.1171339369
0.91716206663	2.28646457359
0.91816011402	2.09509089543
0.91915816141	2.23235892636
0.9201562088	2.27744696572
0.92115425619	2.30550174576
0.92215230358	2.32253500508
0.92315035097	2.38565826018
0.92414839836	2.37964652159
0.92514644575	2.46982260031
0.92614449314	2.35960739299
0.92714254053	2.3566015237
0.92814058792	2.42874238667
0.92913863531	2.51891846538
0.9301366827	2.52292629111
0.93113473009	2.50689498822
0.93213277748	2.53394781184
0.93313082487	2.5559908533
0.93412887226	2.69325888423
0.93512691965	2.64316106272
0.93612496704	2.74235474931
0.93712301443	2.78143105008
0.93812106182	2.75938800862
0.93911910921	2.97581059753
0.9401171566	2.98983798755
0.94111520399	3.03292211405
0.94211325138	2.95777538179
0.94311129877	3.05095732979
0.94410934616	3.11307862846
0.94510739355	3.21828405363
0.94610544094	3.10406102059
0.94710348833	3.24533687724
0.94810153572	3.23932513866
0.94909958311	3.30445230662
0.9500976305	3.40164208034
0.95109567789	3.24433492081
0.95209372528	3.52588467768
0.95309177267	3.46476533544
0.95408982006	3.53390032912
0.95508786745	3.71625639941
0.95608591484	3.80943834741
0.95708396223	3.81044030384
0.95808200962	3.93368094475
0.95908005701	4.04990789065
0.9600781044	4.25831482812
0.96107615179	4.16212701082
0.96207419918	4.47974719918
0.96307224657	4.56090567002
0.96407029396	4.58094479862
0.96506834135	4.49477654563
0.96606638874	4.79937130039
0.96706443613	4.77532434607
0.96806248352	5.05487019008
0.96906053091	5.09795431658
0.9700585783	5.32740233908
0.97105662569	5.36647863986
0.97205467308	5.69512034894
0.97305272047	5.74922599617
0.97405076786	5.82637664129
0.97504881525	6.18407508686
0.97604686264	6.24118660337
0.97704491003	6.49167571091
0.97804295742	6.6940709098
0.97904100481	6.8403565486
0.9800390522	7.09184761257
0.98103709959	7.42249323451
0.98203514698	7.93850079604
0.98303319437	8.02967883118
0.98403124176	8.15492338495
0.98502928915	8.64287616643
0.98602733654	8.96250026765
0.98702538393	9.36328283971
0.98802343132	9.79212019181
0.98902147871	10.6137244645
0.9900195261	11.0285344266
0.99101757349	11.6687845855
0.99201562088	12.4302714724
0.99301366827	13.7258011366
0.99401171566	14.493299762
0.99500976305	15.9731894094
0.99600781044	17.9881237904
0.99700585783	19.8858292691
0.99800390522	23.6982734858
0.99900195261	98.0634797312


==> figs/posterior_var_plots/binneddata_nu_0.067233577370643616.dat <==
0.00250178	0.00476876186299
0.00375996822	0.0158958728766
0.00501815644	0.0389448885478
0.00627634466	0.0453032376984
0.00753453288	0.0341761266848
0.0087927211	0.0453032376984
0.01005090932	0.0246386029588
0.01130909754	0.0206646347396
0.01256728576	0.0373553012601
0.01382547398	0.0317917457533
0.0150836622	0.0214594283835
0.01634185042	0.0246386029588
0.01760003864	0.0174854601643
0.01885822686	0.0230490156711
0.02011641508	0.0286125711779
0.0213746033	0.0294073648218
0.02263279152	0.0453032376984
0.02389097974	0.0556355550682
0.02514916796	0.0619939042189
0.02640735618	0.0810689516708
0.0276655444	0.0770949834517
0.02892373262	0.10173358641
0.03018192084	0.100938792767
0.03144010906	0.131140951232
0.03269829728	0.125577395725
0.0339564855	0.110476316493
0.03521467372	0.118424252931
0.03647286194	0.120808633862
0.03773105016	0.147831617753
0.03898923838	0.151010792328
0.0402474266	0.156574347835
0.04150561482	0.154189966903
0.04276380304	0.172470220711
0.04402199126	0.236848505862
0.04528017948	0.311559108382
0.0465383677	1.49580163769
0.04779655592	0.140678474958
0.04905474414	0.14942120504
0.05031293236	0.170880633424
0.05157112058	0.179623363506
0.0528293088	0.193134855451
0.05408749702	0.174059807999
0.05534568524	0.202672379177
0.05660387346	0.203467172821
0.05786206168	0.220952632985
0.0591202499	0.196314030026
0.06037843812	0.226516188492
0.06163662634	0.245591235944
0.06289481456	0.228900569424
0.06415300278	0.249565204163
0.065411191	0.272614219834
0.06666937922	0.268640251615
0.06792756744	0.268640251615
0.06918575566	0.332223743122
0.07044394388	0.32348101304
0.0717021321	0.365605076163
0.07296032032	0.373553012601
0.07421850854	0.441110472327
0.07547669676	0.495156440107
0.07673488498	0.5476128206
0.0779930732	0.661268311668
0.07925126142	0.781282151887
0.08050944964	0.990312880214
0.08176763786	1.11271110136
0.08302582608	1.34876481358
0.0842840143	1.66509268383
0.08554220252	2.13084175911
0.08680039074	2.74919121401
0.08805857896	4.8903652905
0.08931676718	14.3984816517
0.0905749554	18.1244742539
0.09183314362	0.188366093588
0.09309133184	0.155779554191
0.09434952006	0.171675427068
0.09560770828	0.197903617314
0.0968658965	0.178828569862
0.09812408472	0.196314030026
0.09938227294	0.188366093588
0.10064046116	0.200287998246
0.10189864938	0.183597331725
0.1031568376	0.174854601643
0.10441502582	0.189955680876
0.10567321404	0.171675427068
0.10693140226	0.184392125369
0.10818959048	0.184392125369
0.1094477787	0.181212950794
0.11070596692	0.184392125369
0.11196415514	0.172470220711
0.11322234336	0.175649395287
0.11448053158	0.173265014355
0.1157387198	0.195519236383
0.11699690802	0.164522284273
0.11825509624	0.178828569862
0.11951328446	0.155779554191
0.12077147268	0.169291046136
0.1220296609	0.165317077917
0.12328784912	0.174059807999
0.12454603734	0.162137903342
0.12580422556	0.160548316054
0.12706241378	0.170880633424
0.128320602	0.163727490629
0.12957879022	0.175649395287
0.13083697844	0.168496252492
0.13209516666	0.155779554191
0.13335335488	0.158163935123
0.1346115431	0.141473268602
0.13586973132	0.155779554191
0.13712791954	0.141473268602
0.13838610776	0.158958728766
0.13964429598	0.137499300383
0.1409024842	0.131935744876
0.14216067242	0.135909713095
0.14341886064	0.14306285589
0.14467704886	0.15975352241
0.14593523708	0.139883681314
0.1471934253	0.146242030465
0.14845161352	0.14942120504
0.14970980174	0.130346157588
0.15096798996	0.161343109698
0.15222617818	0.141473268602
0.1534843664	0.13273053852
0.15474255462	0.12239822115
0.15600074284	0.126372189369
0.15725893106	0.147036824109
0.15851711928	0.141473268602
0.1597753075	0.131935744876
0.16103349572	0.123193014794
0.16229168394	0.14942120504
0.16354987216	0.136704506739
0.16480806038	0.136704506739
0.1660662486	0.117629459287
0.16732443682	0.120013840219
0.16858262504	0.142268062246
0.16984081326	0.126372189369
0.17109900148	0.127961776657
0.1723571897	0.131140951232
0.17361537792	0.125577395725
0.17487356614	0.137499300383
0.17613175436	0.147831617753
0.17738994258	0.154189966903
0.1786481308	0.151805585972
0.17990631902	0.121603427506
0.18116450724	0.151010792328
0.18242269546	0.123193014794
0.18368088368	0.146242030465
0.1849390719	0.127961776657
0.18619726012	0.131935744876
0.18745544834	0.140678474958
0.18871363656	0.142268062246
0.18997182478	0.131140951232
0.191230013	0.137499300383
0.19248820122	0.150215998684
0.19374638944	0.133525332164
0.19500457766	0.138294094027
0.19626276588	0.139883681314
0.1975209541	0.14942120504
0.19877914232	0.139883681314
0.20003733054	0.144652443177
0.20129551876	0.157369141479
0.20255370698	0.142268062246
0.2038118952	0.150215998684
0.20507008342	0.128756570301
0.20632827164	0.160548316054
0.20758645986	0.151010792328
0.20884464808	0.157369141479
0.2101028363	0.147036824109
0.21136102452	0.166111871561
0.21261921274	0.178828569862
0.21387740096	0.168496252492
0.21513558918	0.167701458849
0.2163937774	0.174854601643
0.21765196562	0.191545268163
0.21891015384	0.184392125369
0.22016834206	0.193929649095
0.22142653028	0.191545268163
0.2226847185	0.204261966465
0.22394290672	0.182802538081
0.22520109494	0.214594283835
0.22645928316	0.206646347396
0.22771747138	0.202672379177
0.2289756596	0.220157839341
0.23023384782	0.213799490191
0.23149203604	0.198698410958
0.23275022426	0.224131807561
0.23400841248	0.214594283835
0.2352666007	0.19075047452
0.23652478892	0.213004696547
0.23778297714	0.228900569424
0.23904116536	0.209030728328
0.24029935358	0.211415109259
0.2415575418	0.2447964423
0.24281573002	0.224926601204
0.24407391824	0.216183871122
0.24533210646	0.253539172382
0.24659029468	0.237643299506
0.2478484829	0.224131807561
0.24910667112	0.235258918574
0.25036485934	0.245591235944
0.25162304756	0.239232886793
0.25288123578	0.247180823232
0.254139424	0.259897521533
0.25539761222	0.258307934245
0.25665580044	0.250359997807
0.25791398866	0.215389077478
0.25917217688	0.236053712218
0.2604303651	0.247180823232
0.26168855332	0.247975616876
0.26294674154	0.248770410519
0.26420492976	0.240027680437
0.26546311798	0.249565204163
0.2667213062	0.236848505862
0.26797949442	0.267845457971
0.26923768264	0.232874537643
0.27049587086	0.243206855013
0.27175405908	0.259897521533
0.2730122473	0.243206855013
0.27427043552	0.23843809315
0.27552862374	0.239232886793
0.27678681196	0.263076696108
0.27804500018	0.245591235944
0.2793031884	0.227310982136
0.28056137662	0.233669331287
0.28181956484	0.220157839341
0.28307775306	0.2447964423
0.28433594128	0.237643299506
0.2855941295	0.2447964423
0.28685231772	0.264666283396
0.28811050594	0.239232886793
0.28936869416	0.243206855013
0.29062688238	0.232079743999
0.2918850706	0.220952632985
0.29314325882	0.240822474081
0.29440144704	0.260692315177
0.29565963526	0.280562156273
0.29691782348	0.286125711779
0.2981760117	0.243206855013
0.29943419992	0.263871489752
0.30069238814	0.254333966026
0.30195057636	0.263871489752
0.30320876458	0.271024632547
0.3044669528	0.287715299067
0.30572514102	0.290894473642
0.30698332924	0.258307934245
0.30824151746	0.27181942619
0.30949970568	0.257513140601
0.3107578939	0.274203807122
0.31201608212	0.273409013478
0.31327427034	0.286920505423
0.31453245856	0.295663235505
0.31579064678	0.27181942619
0.317048835	0.286125711779
0.31830702322	0.298047616437
0.31956521144	0.271024632547
0.32082339966	0.298842410081
0.32208158788	0.287715299067
0.3233397761	0.3028163783
0.32459796432	0.298047616437
0.32585615254	0.3028163783
0.32711434076	0.306790346519
0.32837252898	0.335402917697
0.3296307172	0.328249774903
0.33088890542	0.284536124492
0.33214709364	0.290894473642
0.33340528186	0.290099679999
0.33466347008	0.315533076601
0.3359216583	0.309969521094
0.33717984652	0.321891425752
0.33843803474	0.338582092272
0.33969622296	0.317917457533
0.34095441118	0.313943489314
0.3422125994	0.315533076601
0.34347078762	0.339376885916
0.34472897584	0.328249774903
0.34598716406	0.325865393971
0.34724535228	0.321096632108
0.3485035405	0.361631107943
0.34976172872	0.325865393971
0.35101991694	0.303611171944
0.35227810516	0.334608124053
0.35353629338	0.32983936219
0.3547944816	0.312353902026
0.35605266982	0.3608363143
0.35731085804	0.322686219396
0.35856904626	0.34017167956
0.35982723448	0.34017167956
0.3610854227	0.364810282519
0.36234361092	0.315533076601
0.36360179914	0.325865393971
0.36485998736	0.330634155834
0.36611817558	0.35050399693
0.3673763638	0.369579044382
0.36863455202	0.321096632108
0.36989274024	0.383885329971
0.37115092846	0.36719466345
0.37240911668	0.364015488875
0.3736673049	0.345735235067
0.37492549312	0.379116568108
0.37618368134	0.347324822354
0.37744186956	0.324275806683
0.37870005778	0.351298790574
0.379958246	0.345735235067
0.38121643422	0.359246727012
0.38247462244	0.368784250738
0.38373281066	0.383885329971
0.38499099888	0.341761266848
0.3862491871	0.374347806245
0.38750737532	0.375142599889
0.38876556354	0.347324822354
0.39002375176	0.321891425752
0.39128193998	0.347324822354
0.3925401282	0.362425901587
0.39379831642	0.339376885916
0.39505650464	0.355272758793
0.39631469286	0.346530028711
0.39757288108	0.362425901587
0.3988310693	0.375142599889
0.40008925752	0.35050399693
0.40134744574	0.359246727012
0.40260563396	0.344145647779
0.40386382218	0.370373838026
0.4051220104	0.372758218957
0.40638019862	0.388654091834
0.40763838684	0.346530028711
0.40889657506	0.380706155395
0.41015476328	0.379911361752
0.4114129515	0.370373838026
0.41267113972	0.3608363143
0.41392932794	0.381500949039
0.41518751616	0.364810282519
0.41644570438	0.325070600327
0.4177038926	0.391833266409
0.41896208082	0.375142599889
0.42022026904	0.394217647341
0.42147845726	0.387064504546
0.42273664548	0.375937393532
0.4239948337	0.414087488436
0.42525302192	0.38785929819
0.42651121014	0.359246727012
0.42776939836	0.383090536327
0.42902758658	0.414087488436
0.4302857748	0.37752698082
0.43154396302	0.384680123615
0.43280215124	0.397396821916
0.43406033946	0.402960377423
0.43531852768	0.455416757916
0.4365767159	0.397396821916
0.43783490412	0.405344758354
0.43909309234	0.381500949039
0.44035128056	0.39819161556
0.44160946878	0.413292694793
0.442867657	0.394217647341
0.44412584522	0.44190526597
0.44538403344	0.443494853258
0.44664222166	0.450647996053
0.44790040988	0.412497901149
0.4491585981	0.414087488436
0.45041678632	0.403755171067
0.45167497454	0.418856250299
0.45293316276	0.439520885039
0.45419135098	0.43554691682
0.4554495392	0.423625012162
0.45670772742	0.414087488436
0.45796591564	0.430778154957
0.45922410386	0.420445837587
0.46048229208	0.428393774025
0.4617404803	0.440315678683
0.46299866852	0.409318726573
0.46425685674	0.376732187176
0.46551504496	0.437136504107
0.46677323318	0.437136504107
0.4680314214	0.426009393094
0.46928960962	0.428393774025
0.47054779784	0.419651043943
0.47180598606	0.484824122737
0.47306417428	0.439520885039
0.4743223625	0.434752123176
0.47558055072	0.413292694793
0.47683873894	0.43554691682
0.47809692716	0.430778154957
0.47935511538	0.436341710464
0.4806133036	0.433957329532
0.48187149182	0.412497901149
0.48312968004	0.413292694793
0.48438786826	0.429188567669
0.48564605648	0.440315678683
0.4869042447	0.437136504107
0.48816243292	0.448263615121
0.48942062114	0.418061456656
0.49067880936	0.441110472327
0.49193699758	0.438726091395
0.4931951858	0.42521459945
0.49445337402	0.427598980381
0.49571156224	0.44190526597
0.49696975046	0.457801138847
0.49822793868	0.460185519779
0.4994861269	0.420445837587
0.50074431512	0.438726091395
0.50200250334	0.439520885039
0.50326069156	0.40852393293
0.50451887978	0.467338662573
0.505777068	0.437136504107
0.50703525622	0.426804186738
0.50829344444	0.455416757916
0.50955163266	0.449853202409
0.51080982088	0.442700059614
0.5120680091	0.44587923419
0.51332619732	0.476876186299
0.51458438554	0.476876186299
0.51584257376	0.460980313422
0.51710076198	0.433957329532
0.5183589502	0.460980313422
0.51961713842	0.474491805368
0.52087532664	0.436341710464
0.52213351486	0.484029329094
0.52339170308	0.457801138847
0.5246498913	0.477670979943
0.52590807952	0.522179423997
0.52716626774	0.474491805368
0.52842445596	0.44587923419
0.52968264418	0.469723043505
0.5309408324	0.460980313422
0.53219902062	0.484824122737
0.53345720884	0.48323453545
0.53471539706	0.488798090957
0.53597358528	0.475286599011
0.5372317735	0.465749075285
0.53848996172	0.459390726135
0.53974814994	0.488798090957
0.54100633816	0.524563804929
0.54226452638	0.472107424436
0.5435227146	0.494361646463
0.54478090282	0.479260567231
0.54603909104	0.49992520197
0.54729727926	0.47290221808
0.54855546748	0.471312630792
0.5498136557	0.522974217641
0.55107184392	0.468928249861
0.55233003214	0.487208503669
0.55358822036	0.481644948162
0.55484640858	0.464159487998
0.5561045968	0.455416757916
0.55736278502	0.496746027395
0.55862097324	0.495951233751
0.55987916146	0.449058408765
0.56113734968	0.521384630354
0.5623955379	0.473697011724
0.56365372612	0.49356685282
0.56491191434	0.491182471888
0.56617010256	0.496746027395
0.56742829078	0.496746027395
0.568686479	0.499130408326
0.56994466722	0.48323453545
0.57120285544	0.492772059176
0.57246104366	0.460185519779
0.57371923188	0.475286599011
0.5749774201	0.538075296874
0.57623560832	0.511847106628
0.57749379654	0.501514789258
0.57875198476	0.496746027395
0.58001017298	0.492772059176
0.5812683612	0.491182471888
0.58252654942	0.495156440107
0.58378473764	0.484029329094
0.58504292586	0.517410662134
0.58630111408	0.565098280764
0.5875593023	0.467338662573
0.58881749052	0.522974217641
0.59007567874	0.515026281203
0.59133386696	0.538075296874
0.59259205518	0.516615868491
0.5938502434	0.474491805368
0.59510843162	0.519000249422
0.59636661984	0.485618916381
0.59762480806	0.57463580449
0.59888299628	0.519000249422
0.6001411845	0.553176376107
0.60139937272	0.535690915943
0.60265756094	0.534896122299
0.60391574916	0.530127360436
0.60517393738	0.521384630354
0.6064321256	0.49356685282
0.60769031382	0.524563804929
0.60894850204	0.506283551121
0.61020669026	0.518205455778
0.61146487848	0.529332566792
0.6127230667	0.531716947723
0.61398125492	0.506283551121
0.61523944314	0.508667932052
0.61649763136	0.523769011285
0.61775581958	0.523769011285
0.6190140078	0.527742979504
0.62027219602	0.51025751934
0.62153038424	0.546818026956
0.62278857246	0.507873138408
0.62404676068	0.529332566792
0.6253049489	0.506283551121
0.62656313712	0.551586788819
0.62782132534	0.519000249422
0.62907951356	0.503899170189
0.63033770178	0.515821074847
0.63159589	0.52058983671
0.63285407822	0.497540821039
0.63411226644	0.544433646025
0.63537045466	0.539664884162
0.63662864288	0.52058983671
0.6378868311	0.549997201532
0.63914501932	0.538075296874
0.64040320754	0.549202407888
0.64166139576	0.542844058737
0.64291958398	0.551586788819
0.6441777722	0.501514789258
0.64543596042	0.535690915943
0.64669414864	0.558739931614
0.64795233686	0.535690915943
0.64921052508	0.546818026956
0.6504687133	0.567482661696
0.65172690152	0.57463580449
0.65298508974	0.535690915943
0.65424327796	0.525358598573
0.65550146618	0.561919106189
0.6567596544	0.53728050323
0.65801784262	0.530127360436
0.65927603084	0.577814979066
0.66053421906	0.508667932052
0.66179240728	0.561919106189
0.6630505955	0.586557709148
0.66430878372	0.556355550682
0.66556697194	0.541254471449
0.66682516016	0.561124312545
0.66808334838	0.555560757038
0.6693415366	0.553971169751
0.67059972482	0.553971169751
0.67185791304	0.600863994737
0.67311610126	0.565893074408
0.67437428948	0.592121264655
0.6756324777	0.590531677367
0.67689066592	0.569072248984
0.67814885414	0.580199359997
0.67940704236	0.567482661696
0.68066523058	0.545228439669
0.6819234188	0.569072248984
0.68318160702	0.585762915504
0.68443979524	0.629476565915
0.68569798346	0.599274407449
0.68695617168	0.538870090518
0.6882143599	0.608017137531
0.68947254812	0.583378534573
0.69073073634	0.604837962956
0.69198892456	0.56827745534
0.69324711278	0.626297391339
0.694505301	0.546023233312
0.69576348922	0.618349454901
0.69702167744	0.614375486682
0.69827986566	0.618349454901
0.69953805388	0.619144248545
0.7007962421	0.615170280326
0.70205443032	0.602453582024
0.70331261854	0.635834915065
0.70457080676	0.665242279887
0.70582899498	0.606427550244
0.7070871832	0.671600629038
0.70834537142	0.591326471011
0.70960355964	0.577020185422
0.71086174786	0.625502597696
0.71211993608	0.626297391339
0.7133781243	0.633450534134
0.71463631252	0.625502597696
0.71589450074	0.648551613367
0.71715268896	0.649346407011
0.71841087718	0.642193264216
0.7196690654	0.667626660819
0.72092725362	0.650935994298
0.72218544184	0.6636526926
0.72344363006	0.683522533695
0.72470181828	0.636629708709
0.7259600065	0.627886978627
0.72721819472	0.672395422682
0.72847638294	0.704981962079
0.72973457116	0.6636526926
0.73099275938	0.693060057421
0.7322509476	0.692265263777
0.73350913582	0.65332037523
0.73476732404	0.63265574049
0.73602551226	0.655704756161
0.73728370048	0.693854851065
0.7385418887	0.644577645148
0.73980007692	0.685906914627
0.74105826514	0.687496501914
0.74231645336	0.711340311229
0.74357464158	0.671600629038
0.7448328298	0.702597581147
0.74609101802	0.745516437914
0.74734920624	0.747106025202
0.74860739446	0.731210152325
0.74986558268	0.704187168435
0.7511237709	0.739158088764
0.75238195912	0.788435294681
0.75364014734	0.732004945969
0.75489833556	0.739952882407
0.75615652378	0.700213200216
0.757414712	0.74472164427
0.75867290022	0.751079993421
0.75993108844	0.732799739613
0.76118927666	0.76538627901
0.76244746488	0.753464374353
0.7637056531	0.800357199339
0.76496384132	0.803536373914
0.76622202954	0.807510342133
0.76748021776	0.794793643832
0.76873840598	0.76538627901
0.7699965942	0.801151992982
0.77125478242	0.81307389764
0.77251297064	0.799562405695
0.77377115886	0.863145897201
0.77502934708	0.858377135338
0.7762875353	0.779692564599
0.77754572352	0.834533326023
0.77880391174	0.880631357366
0.78006209996	0.821021834078
0.78132028818	0.824201008654
0.7825784764	0.863145897201
0.78383666462	0.817047865859
0.78509485284	0.863940690845
0.78635304106	0.889374087448
0.78761122928	0.890963674735
0.7888694175	0.880631357366
0.79012760572	0.916397071338
0.79138579394	0.897322023886
0.79264398216	0.906064753968
0.79390217038	0.923550214133
0.7951603586	0.91878145227
0.79641854682	0.917191864982
0.79767673504	0.92513980142
0.79893492326	0.937856499721
0.80019311148	0.960905515393
0.8014512997	0.99349205479
0.80270948792	0.939446087009
0.80396767614	0.988723292927
0.80522586436	1.00382437216
0.80648405258	1.01495148317
0.8077422408	1.01415668953
0.80900042902	1.02528380054
0.81025861724	0.987928499283
0.81151680546	0.971237832762
0.81277499368	1.05945992723
0.8140331819	1.06422868909
0.81529137012	1.06740786367
0.81654955834	1.07297141917
0.81780774656	1.11032672043
0.81906593478	1.09999440306
0.820324123	1.10396837128
0.82158231122	1.13019656153
0.82284049944	1.0825089429
0.82409868766	1.14132367254
0.82535687588	1.1206590378
0.8266150641	1.10635275221
0.82787325232	1.16993624372
0.82913144054	1.18742170388
0.83038962876	1.18185814838
0.83164781698	1.19695922761
0.8329060052	1.1532455772
0.83416419342	1.15721954542
0.83542238164	1.21841865599
0.83668056986	1.22875097336
0.83793875808	1.26292710005
0.8391969463	1.27008024284
0.84045513452	1.23272494158
0.84171332274	1.31935744876
0.84297151096	1.25021040175
0.84422969918	1.27325941742
0.8454878874	1.28836049665
0.84674607562	1.29710322673
0.84800426384	1.32253662334
0.84926245206	1.33207414706
0.85052064028	1.29789802038
0.8517788285	1.33604811528
0.85303701672	1.40360557501
0.85429520494	1.47513700295
0.85555339316	1.39327325764
0.85681158138	1.39963160679
0.8580697696	1.44970360635
0.85932795782	1.41552747966
0.86058614604	1.42427020975
0.86184433426	1.48467452668
0.86310252248	1.42744938432
0.8643607107	1.48626411397
0.86561889892	1.52838817709
0.86687708714	1.54348925632
0.86813527536	1.53713090717
0.86939346358	1.51964544701
0.8706516518	1.51328709786
0.87190984002	1.59594563681
0.87316802824	1.62217382706
0.87442621646	1.59038208131
0.87568440468	1.57528100207
0.8769425929	1.59594563681
0.87820078112	1.57528100207
0.87945896934	1.6301217635
0.88071715756	1.6754250012
0.88197534578	1.74377725457
0.883233534	1.71198550881
0.88449172222	1.72867617533
0.88574991044	1.7843117304
0.88700809866	1.82405141259
0.88826628688	1.75093039736
0.8895244751	1.7914648732
0.89078266332	1.8622015075
0.89204085154	1.87094423758
0.89329903976	1.85266398377
0.89455722798	1.83438372996
0.8958154162	1.9655246812
0.89707360442	1.90988912613
0.89833179264	1.97426741128
0.89958998086	2.02274982355
0.90084816908	2.03864569643
0.9021063573	1.97347261763
0.90336454552	2.13163655276
0.90462273374	2.03864569643
0.90588092196	2.03546652185
0.90713911018	2.09746042607
0.9083972984	2.15945433029
0.90965548662	2.06248950574
0.91091367484	2.10540836251
0.91217186306	2.18965648876
0.91343005128	2.23893369467
0.9146882395	2.20078359977
0.91594642772	2.27708378958
0.91720461594	2.22542220273
0.91846280416	2.38199655056
0.91972099238	2.3192078527
0.9209791806	2.34305166202
0.92223736882	2.45034880393
0.92349555704	2.35338397939
0.92475374526	2.45750194673
0.92601193348	2.40345597895
0.9272701217	2.5385708984
0.92852830992	2.61089711999
0.92978649814	2.62758778651
0.93104468636	2.61725546914
0.93230287458	2.69514524623
0.9335610628	2.74601203944
0.93481925102	2.74760162673
0.93607743924	2.76588188053
0.93733562746	2.83264454662
0.93859381568	2.82072264196
0.9398520039	2.91053432371
0.94111019212	2.95583756141
0.94236838034	2.97809178344
0.94362656856	2.97411781522
0.94488475678	3.04247006859
0.946142945	3.144203655
0.94740113322	3.23163095582
0.94865932144	3.28408733631
0.94991750966	3.32780098672
0.95117569788	3.34846562146
0.9524338861	3.40966473204
0.95369207432	3.53842130234
0.95495026254	3.53842130234
0.95620845076	3.73791450694
0.95746663898	3.782422951
0.9587248272	3.7951396493
0.95998301542	3.87382422004
0.96124120364	3.89846282299
0.96249939186	4.17266663012
0.96375758008	4.19571564579
0.9650157683	4.17107704283
0.96627395652	4.32049824787
0.96753214474	4.46594548469
0.96879033296	4.65749075285
0.97004852118	4.70756275242
0.9713067094	4.82042344984
0.97256489762	4.95951233751
0.97382308584	5.14231487559
0.97508127406	5.41572388907
0.97633946228	5.5468648403
0.9775976505	5.60011601444
0.97885583872	5.83219575844
0.98011402694	5.98956489992
0.98137221516	6.1652142952
0.98263040338	6.48392654638
0.9838885916	6.7454136552
0.98514677982	6.96954546276
0.98640496804	7.32879218977
0.98766315626	7.64353047273
0.98892134448	8.00436678703
0.9901795327	8.45183560851
0.99143772092	8.86751268423
0.99269590914	9.40399839382
0.99395409736	10.1924336885
0.99521228558	11.1255214264
0.9964704738	12.1492156396
0.99772866202	14.1870665424
0.99898685024	62.6694788161
1.00024503846	0.0
1.00150322668	0.000794793643832
1.0027614149	0.0
1.00401960312	0.0
1.00527779134	0.0
1.00653597956	0.0
1.00779416778	0.0
1.009052356	0.0
1.01031054422	0.0
1.01156873244	0.0
1.01282692066	0.0
1.01408510888	0.0
1.0153432971	0.0
1.01660148532	0.0
1.01785967354	0.0
1.01911786176	0.0
1.02037604998	0.0
1.0216342382	0.0
1.02289242642	0.0
1.02415061464	0.0
1.02540880286	0.0
1.02666699108	0.0
1.0279251793	0.0
1.02918336752	0.0
1.03044155574	0.0
1.03169974396	0.0
1.03295793218	0.0
1.0342161204	0.0
1.03547430862	0.0
1.03673249684	0.0
1.03799068506	0.0
1.03924887328	0.0
1.0405070615	0.0
1.04176524972	0.0
1.04302343794	0.0
1.04428162616	0.0
1.04553981438	0.0
1.0467980026	0.0
1.04805619082	0.0
1.04931437904	0.0
1.05057256726	0.0
1.05183075548	0.0
1.0530889437	0.0
1.05434713192	0.0
1.05560532014	0.0
1.05686350836	0.0
1.05812169658	0.0
1.0593798848	0.0
1.06063807302	0.0
1.06189626124	0.0
1.06315444946	0.0
1.06441263768	0.0
1.0656708259	0.0
1.06692901412	0.0
1.06818720234	0.0
1.06944539056	0.0
1.07070357878	0.0
1.071961767	0.0
1.07321995522	0.0
1.07447814344	0.0
1.07573633166	0.0
1.07699451988	0.0
1.0782527081	0.0
1.07951089632	0.0
1.08076908454	0.0
1.08202727276	0.0
1.08328546098	0.0
1.0845436492	0.0
1.08580183742	0.0
1.08706002564	0.0
1.08831821386	0.0
1.08957640208	0.0
1.0908345903	0.0
1.09209277852	0.0
1.09335096674	0.0
1.09460915496	0.0
1.09586734318	0.0
1.0971255314	0.0
1.09838371962	0.0
1.09964190784	0.0
1.10090009606	0.0
1.10215828428	0.0
1.1034164725	0.0
1.10467466072	0.0
1.10593284894	0.0
1.10719103716	0.0
1.10844922538	0.0
1.1097074136	0.0
1.11096560182	0.0
1.11222379004	0.0
1.11348197826	0.0
1.11474016648	0.0
1.1159983547	0.0
1.11725654292	0.0
1.11851473114	0.0
1.11977291936	0.0
1.12103110758	0.0
1.1222892958	0.0
1.12354748402	0.0
1.12480567224	0.0
1.12606386046	0.0
1.12732204868	0.0
1.1285802369	0.0
1.12983842512	0.000794793643832
1.13109661334	0.0
1.13235480156	0.0
1.13361298978	0.0
1.134871178	0.0
1.13612936622	0.0
1.13738755444	0.0
1.13864574266	0.0
1.13990393088	0.0
1.1411621191	0.0
1.14242030732	0.0
1.14367849554	0.0
1.14493668376	0.0
1.14619487198	0.0
1.1474530602	0.0
1.14871124842	0.0
1.14996943664	0.0
1.15122762486	0.0
1.15248581308	0.0
1.1537440013	0.0
1.15500218952	0.0
1.15626037774	0.0
1.15751856596	0.0
1.15877675418	0.0
1.1600349424	0.0
1.16129313062	0.0
1.16255131884	0.0
1.16380950706	0.0
1.16506769528	0.0
1.1663258835	0.0
1.16758407172	0.0
1.16884225994	0.0
1.17010044816	0.0
1.17135863638	0.0
1.1726168246	0.0
1.17387501282	0.0
1.17513320104	0.0
1.17639138926	0.0
1.17764957748	0.0
1.1789077657	0.0
1.18016595392	0.0
1.18142414214	0.0
1.18268233036	0.0
1.18394051858	0.0
1.1851987068	0.0
1.18645689502	0.0
1.18771508324	0.0
1.18897327146	0.0
1.19023145968	0.0
1.1914896479	0.0
1.19274783612	0.0
1.19400602434	0.0
1.19526421256	0.0
1.19652240078	0.0
1.197780589	0.0
1.19903877722	0.000794793643832
1.20029696544	0.000794793643832
1.20155515366	0.0
1.20281334188	0.0
1.2040715301	0.0
1.20532971832	0.0
1.20658790654	0.0
1.20784609476	0.0
1.20910428298	0.0
1.2103624712	0.0
1.21162065942	0.0
1.21287884764	0.0
1.21413703586	0.0
1.21539522408	0.0
1.2166534123	0.0
1.21791160052	0.0
1.21916978874	0.0
1.22042797696	0.0
1.22168616518	0.0
1.2229443534	0.0
1.22420254162	0.0
1.22546072984	0.0
1.22671891806	0.0
1.22797710628	0.0
1.2292352945	0.0
1.23049348272	0.0
1.23175167094	0.0
1.23300985916	0.0
1.23426804738	0.0
1.2355262356	0.0
1.23678442382	0.0
1.23804261204	0.0
1.23930080026	0.0
1.24055898848	0.0
1.2418171767	0.0
1.24307536492	0.0
1.24433355314	0.0
1.24559174136	0.0
1.24684992958	0.0
1.2481081178	0.0
1.24936630602	0.0
1.25062449424	0.0
1.25188268246	0.0
1.25314087068	0.0
1.2543990589	0.0
1.25565724712	0.0
1.25691543534	0.0
1.25817362356	0.0
1.25943181178	0.000794793643832


==> figs/posterior_var_plots/binneddata_nu_0.085316792130470276.dat <==
0.00238988	0.00474392249448
0.00344386012	0.0123341984856
0.00449784024	0.0294123194658
0.00555182036	0.0436440869492
0.00660580048	0.0550295009359
0.0076597806	0.0426953024503
0.00871376072	0.0702100529183
0.00976774084	0.0550295009359
0.01082172096	0.0294123194658
0.01187570108	0.0322586729624
0.0129296812	0.0417465179514
0.01398366132	0.0341562419602
0.01503764144	0.0502855784415
0.01609162156	0.0294123194658
0.01714560168	0.0407977334525
0.0181995818	0.0294123194658
0.01925356192	0.0445928714481
0.02030754204	0.0483880094437
0.02136152216	0.0493367939426
0.02241550228	0.0578758544326
0.0234694824	0.0683124839205
0.02452346252	0.0796978979072
0.02557744264	0.104366294879
0.02663142276	0.104366294879
0.02768540288	0.104366294879
0.028739383	0.150856735324
0.02979336312	0.124290769355
0.03084734324	0.147061597329
0.03190132336	0.223913141739
0.03295530348	0.158447011316
0.0340092836	0.191654468777
0.03506326372	0.162242149311
0.03611724384	0.174576347797
0.03717122396	0.204937451761
0.03822520408	0.178371485792
0.0392791842	0.209681374256
0.04033316432	0.217271650247
0.04138714444	0.250479107708
0.04244112456	0.242888831717
0.04349510468	0.302662255148
0.0445490848	0.380462584057
0.04560306492	0.555987716353
0.04665704504	2.4023223512
0.04771102516	0.202091098265
0.04876500528	0.21442529675
0.0498189854	0.241940047218
0.05087296552	0.241940047218
0.05192694564	0.244786400715
0.05298092576	0.30076468615
0.05403490588	0.251427892207
0.055088886	0.264710875192
0.05614286612	0.296020763655
0.05719684624	0.288430487664
0.05825082636	0.289379272163
0.05930480648	0.324484298622
0.0603587866	0.316894022631
0.06141276672	0.297918332653
0.06246674684	0.301713470649
0.06352072696	0.349152695594
0.06457470708	0.313098884636
0.0656286872	0.366230816574
0.06668266732	0.38615529105
0.06773664744	0.422209102008
0.06879062756	0.48103374094
0.06984460768	0.485777663434
0.0708985878	0.558834069849
0.07195256792	0.513292413902
0.07300654804	0.609119648291
0.07406052816	0.668893071721
0.07511450828	0.727717710653
0.0761684884	0.885215937469
0.07722246852	0.93645030041
0.07827644864	1.13569504518
0.07933042876	1.287500565
0.08038440888	1.39945713587
0.081438389	1.57118713017
0.08249236912	1.86910546282
0.08354634924	2.20782152893
0.08460032936	2.46968605062
0.08565430948	2.98867117152
0.0867082896	3.8691431865
0.08776226972	5.78094395177
0.08881624984	10.5979228527
0.08987022996	34.6002731057
0.09092421008	0.241940047218
0.0919781902	0.2580693837
0.09303217032	0.242888831717
0.09408615044	0.237196124724
0.09514013056	0.226759495236
0.09619411068	0.252376676706
0.0972480908	0.259966952697
0.09830207092	0.256171814702
0.09935605104	0.223913141739
0.10041003116	0.248581538711
0.10146401128	0.260915737196
0.1025179914	0.261864521695
0.10357197152	0.222015572742
0.10462595164	0.244786400715
0.10567993176	0.243837616216
0.10673391188	0.236247340225
0.107787892	0.253325461205
0.10884187212	0.236247340225
0.10989585224	0.238144909223
0.11094983236	0.245735185214
0.11200381248	0.240991262719
0.1130577926	0.223913141739
0.11411177272	0.245735185214
0.11516575284	0.230554633232
0.11621973296	0.233400986728
0.11727371308	0.247632754212
0.1183276932	0.221066788243
0.11938167332	0.240991262719
0.12043565344	0.2580693837
0.12148963356	0.218220434746
0.12254361368	0.203039882764
0.1235975938	0.195449606772
0.12465157392	0.236247340225
0.12570555404	0.222015572742
0.12675953416	0.198295960269
0.12781351428	0.189756899779
0.1288674944	0.219169219245
0.12992147452	0.207783805258
0.13097545464	0.19734717577
0.13202943476	0.215374081249
0.13308341488	0.202091098265
0.134137395	0.181217839289
0.13519137512	0.20588623626
0.13624535524	0.199244744768
0.13729933536	0.212527727753
0.13835331548	0.202091098265
0.1394072956	0.193552037775
0.14046127572	0.192603253276
0.14151525584	0.18026905479
0.14256923596	0.186910546282
0.14362321608	0.19734717577
0.1446771962	0.194500822274
0.14573117632	0.178371485792
0.14678515644	0.175525132296
0.14783913656	0.189756899779
0.14889311668	0.174576347797
0.1499470968	0.179320270291
0.15100107692	0.19734717577
0.15205505704	0.198295960269
0.15310903716	0.164139718309
0.15416301728	0.173627563298
0.1552169974	0.189756899779
0.15627097752	0.204937451761
0.15732495764	0.1717299943
0.15837893776	0.177422701293
0.15943291788	0.185012977285
0.160486898	0.174576347797
0.16154087812	0.177422701293
0.16259485824	0.202091098265
0.16364883836	0.187859330781
0.16470281848	0.184064192786
0.1657567986	0.184064192786
0.16681077872	0.176473916795
0.16786475884	0.185012977285
0.16891873896	0.189756899779
0.16997271908	0.186910546282
0.1710266992	0.186910546282
0.17208067932	0.172678778799
0.17313465944	0.203039882764
0.17418863956	0.164139718309
0.17524261968	0.170781209801
0.1762965998	0.185961761784
0.17735057992	0.184064192786
0.17840456004	0.179320270291
0.17945854016	0.191654468777
0.18051252028	0.18026905479
0.1815665004	0.18026905479
0.18262048052	0.201142313766
0.18367446064	0.185961761784
0.18472844076	0.21442529675
0.18578242088	0.187859330781
0.186836401	0.207783805258
0.18789038112	0.174576347797
0.18894436124	0.194500822274
0.18999834136	0.217271650247
0.19105232148	0.199244744768
0.1921063016	0.184064192786
0.19316028172	0.208732589757
0.19421426184	0.204937451761
0.19526824196	0.216322865748
0.19632222208	0.174576347797
0.1973762022	0.23150341773
0.19843018232	0.202091098265
0.19948416244	0.223913141739
0.20053814256	0.196398391271
0.20159212268	0.22296435724
0.2026461028	0.235298555726
0.20370008292	0.216322865748
0.20475406304	0.228657064234
0.20580804316	0.219169219245
0.20686202328	0.227708279735
0.2079160034	0.23150341773
0.20896998352	0.210630158755
0.21002396364	0.245735185214
0.21107794376	0.228657064234
0.21213192388	0.239093693722
0.213185904	0.246683969713
0.21423988412	0.236247340225
0.21529386424	0.251427892207
0.21634784436	0.251427892207
0.21740182448	0.237196124724
0.2184558046	0.242888831717
0.21950978472	0.279891427174
0.22056376484	0.253325461205
0.22161774496	0.28368656517
0.22267172508	0.252376676706
0.2237257052	0.294123194658
0.22477968532	0.255223030203
0.22583366544	0.270403582185
0.22688764556	0.28368656517
0.22794162568	0.274198720181
0.2289956058	0.270403582185
0.23004958592	0.270403582185
0.23110356604	0.297918332653
0.23215754616	0.291276841161
0.23321152628	0.26660844419
0.2342655064	0.304559824145
0.23531948652	0.289379272163
0.23637346664	0.277993858176
0.23742744676	0.290328056662
0.23848142688	0.294123194658
0.239535407	0.314996453633
0.24058938712	0.320689160627
0.24164336724	0.273249935682
0.24269734736	0.33492092811
0.24375132748	0.321637945126
0.2448053076	0.302662255148
0.24585928772	0.313098884636
0.24691326784	0.30076468615
0.24796724796	0.315945238132
0.24902122808	0.296020763655
0.2500752082	0.285584134168
0.25112918832	0.311201315638
0.25218316844	0.319740376128
0.25323714856	0.286532918666
0.25429112868	0.303611039647
0.2553451088	0.303611039647
0.25639908892	0.297918332653
0.25745306904	0.318791591629
0.25850704916	0.296020763655
0.25956102928	0.321637945126
0.2606150094	0.342511204101
0.26166898952	0.314996453633
0.26272296964	0.314047669134
0.26377694976	0.342511204101
0.26483092988	0.279891427174
0.26588491	0.312150100137
0.26693889012	0.281788996172
0.26799287024	0.323535514123
0.26904685036	0.320689160627
0.27010083048	0.302662255148
0.2711548106	0.32638186762
0.27220879072	0.322586729624
0.27326277084	0.290328056662
0.27431675096	0.335869712609
0.27537073108	0.357691756084
0.2764247112	0.320689160627
0.27747869132	0.308354962141
0.27853267144	0.35199904909
0.27958665156	0.338716066106
0.28064063168	0.335869712609
0.2816946118	0.31784280713
0.28274859192	0.340613635103
0.28380257204	0.311201315638
0.28485655216	0.3434599886
0.28591053228	0.354845402587
0.2869645124	0.350101480092
0.28801849252	0.345357557598
0.28907247264	0.323535514123
0.29012645276	0.338716066106
0.29118043288	0.338716066106
0.292234413	0.328279436618
0.29328839312	0.327330652119
0.29434237324	0.332074574613
0.29539635336	0.346306342097
0.29645033348	0.33492092811
0.2975043136	0.35199904909
0.29855829372	0.318791591629
0.29961227384	0.357691756084
0.30066625396	0.374769877064
0.30172023408	0.372872308066
0.3027742142	0.341562419602
0.30382819432	0.339664850605
0.30488217444	0.349152695594
0.30593615456	0.357691756084
0.30699013468	0.338716066106
0.3080441148	0.370025954569
0.30909809492	0.370025954569
0.31015207504	0.350101480092
0.31120605516	0.388052860048
0.31226003528	0.366230816574
0.3133140154	0.402284627532
0.31436799552	0.394694351541
0.31542197564	0.38615529105
0.31647595576	0.389001644547
0.31752993588	0.352947833589
0.318583916	0.408926119024
0.31963789612	0.37761623056
0.32069187624	0.370974739068
0.32174585636	0.372872308066
0.32279983648	0.414618826017
0.3238538166	0.388052860048
0.32490779672	0.362435678578
0.32596177684	0.418413964013
0.32701575696	0.385206506552
0.32806973708	0.373821092565
0.3291237172	0.391847998044
0.33017769732	0.417465179514
0.33123167744	0.407028550026
0.33228565756	0.390899213545
0.33333963768	0.392796782543
0.3343936178	0.406079765527
0.33544759792	0.407028550026
0.33650157804	0.424106671006
0.33755555816	0.43833843849
0.33860953828	0.425055455505
0.3396635184	0.399438274035
0.34071749852	0.443082360984
0.34177147864	0.399438274035
0.34282545876	0.442133576485
0.34387943888	0.388052860048
0.344933419	0.374769877064
0.34598739912	0.434543300494
0.34704137924	0.45541655947
0.34809535936	0.430748162499
0.34914933948	0.428850593501
0.3502033196	0.434543300494
0.35125729972	0.44687749898
0.35231127984	0.413670041518
0.35336525996	0.467750757955
0.35441924008	0.442133576485
0.3554732202	0.439287222989
0.35652720032	0.425055455505
0.35758118044	0.46395561996
0.35863516056	0.457314128468
0.35968914068	0.454467774971
0.3607431208	0.403233412031
0.36179710092	0.456365343969
0.36285108104	0.457314128468
0.36390506116	0.423157886507
0.36495904128	0.429799378
0.3660130214	0.463006835461
0.36706700152	0.452570205973
0.36812098164	0.452570205973
0.36917496176	0.436440869492
0.37022894188	0.469648326953
0.371282922	0.439287222989
0.37233690212	0.468699542454
0.37339088224	0.447826283479
0.37444486236	0.420311533011
0.37549884248	0.485777663434
0.3765528226	0.487675232432
0.37760680272	0.474392249448
0.37866078284	0.44687749898
0.37971476296	0.431696946997
0.38076874308	0.449723852476
0.3818227232	0.444031145483
0.38287670332	0.470597111452
0.38393068344	0.483880094437
0.38498466356	0.453518990472
0.38603864368	0.407028550026
0.3870926238	0.486726447933
0.38814660392	0.445928714481
0.38920058404	0.464904404459
0.39025456416	0.470597111452
0.39130854428	0.452570205973
0.3923625244	0.470597111452
0.39341650452	0.435492084993
0.39447048464	0.461109266463
0.39552446476	0.432645731496
0.39657844488	0.491470370428
0.397632425	0.513292413902
0.39868640512	0.463006835461
0.39974038524	0.474392249448
0.40079436536	0.475341033947
0.40184834548	0.459211697465
0.4029023256	0.47249468045
0.40395630572	0.464904404459
0.40501028584	0.454467774971
0.40606426596	0.464904404459
0.40711824608	0.500009430918
0.4081722262	0.426953024503
0.40922620632	0.480084956441
0.41028018644	0.449723852476
0.41133416656	0.477238602944
0.41238814668	0.508548491408
0.4134421268	0.471545895951
0.41449610692	0.48103374094
0.41555008704	0.487675232432
0.41660406716	0.477238602944
0.41765804728	0.477238602944
0.4187120274	0.45541655947
0.41976600752	0.454467774971
0.42081998764	0.468699542454
0.42187396776	0.488624016931
0.42292794788	0.493367939426
0.423981928	0.465853188958
0.42503590812	0.526575396887
0.42608988824	0.476289818446
0.42714386836	0.494316723925
0.42819784848	0.477238602944
0.4292518286	0.5151899829
0.43030580872	0.491470370428
0.43135978884	0.478187387443
0.43241376896	0.533216888379
0.43346774908	0.495265508423
0.4345217292	0.486726447933
0.43557570932	0.561680423346
0.43662968944	0.493367939426
0.43768366956	0.488624016931
0.43873764968	0.531319319381
0.4397916298	0.483880094437
0.44084560992	0.509497275907
0.44189959004	0.474392249448
0.44295357016	0.553141362856
0.44400755028	0.503804568914
0.4450615304	0.512343629404
0.44611551052	0.538909595373
0.44716949064	0.518985120896
0.44822347076	0.518985120896
0.44927745088	0.537012026375
0.450331431	0.529421750384
0.45138541112	0.539858379872
0.45243939124	0.521831474393
0.45349337136	0.539858379872
0.45454735148	0.569270699337
0.4556013316	0.500958215417
0.45665531172	0.499060646419
0.45770929184	0.534165672878
0.45876327196	0.552192578357
0.45981725208	0.531319319381
0.4608712322	0.507599706909
0.46192521232	0.543653517867
0.46297919244	0.50665092241
0.46403317256	0.537012026375
0.46508715268	0.557885285351
0.4661411328	0.513292413902
0.46719511292	0.524677827889
0.46824909304	0.503804568914
0.46930307316	0.536063241876
0.47035705328	0.541755948869
0.4714110334	0.555038931854
0.47246501352	0.555987716353
0.47351899364	0.513292413902
0.47457297376	0.527524181386
0.47562695388	0.48103374094
0.476680934	0.52372904339
0.47773491412	0.533216888379
0.47878889424	0.487675232432
0.47984287436	0.49811186192
0.48089685448	0.509497275907
0.4819508346	0.524677827889
0.48300481472	0.48957280143
0.48405879484	0.559782854348
0.48511277496	0.545551086865
0.48616675508	0.54080716437
0.4872207352	0.542704733368
0.48827471532	0.574963406331
0.48932869544	0.562629207845
0.49038267556	0.562629207845
0.49143665568	0.535114457377
0.4924906358	0.581604897823
0.49354461592	0.528472965885
0.49459859604	0.542704733368
0.49565257616	0.597734234304
0.49670655628	0.565475561342
0.4977605364	0.560731638847
0.49881451652	0.580656113324
0.49986849664	0.548397440362
0.50092247676	0.576860975328
0.50197645688	0.556936500852
0.503030437	0.564526776843
0.50408441712	0.570219483836
0.50513839724	0.600580587801
0.50619237736	0.580656113324
0.50724635748	0.566424345841
0.5083003376	0.546499871364
0.50935431772	0.561680423346
0.51040829784	0.567373130339
0.51146227796	0.537960810874
0.51251625808	0.586348820317
0.5135702382	0.544602302366
0.51462421832	0.522780258891
0.51567819844	0.566424345841
0.51673217856	0.561680423346
0.51778615868	0.578758544326
0.5188401388	0.567373130339
0.51989411892	0.567373130339
0.52094809904	0.554090147355
0.52200207916	0.547448655863
0.52305605928	0.568321914838
0.5241100394	0.574963406331
0.52516401952	0.570219483836
0.52621799964	0.54934622486
0.52727197976	0.593939096309
0.52832595988	0.582553682322
0.52937994	0.519933905395
0.53043392012	0.551243793858
0.53148790024	0.571168268335
0.53254188036	0.52372904339
0.53359586048	0.542704733368
0.5346498406	0.600580587801
0.53570382072	0.598683018803
0.53675780084	0.579707328825
0.53781178096	0.567373130339
0.53886576108	0.603426941298
0.5399197412	0.587297604816
0.54097372132	0.574963406331
0.54202770144	0.537960810874
0.54308168156	0.594887880807
0.54413566168	0.547448655863
0.5451896418	0.568321914838
0.54624362192	0.614812355284
0.54729760204	0.53226810388
0.54835158216	0.583502466821
0.54940556228	0.518985120896
0.5504595424	0.578758544326
0.55151352252	0.605324510295
0.55256750264	0.563577992344
0.55362148276	0.582553682322
0.55467546288	0.643275890251
0.555729443	0.570219483836
0.55678342312	0.550295009359
0.55783740324	0.574014621832
0.55889138336	0.61006843279
0.55994536348	0.582553682322
0.5609993436	0.586348820317
0.56205332372	0.569270699337
0.56310730384	0.569270699337
0.56416128396	0.583502466821
0.56521526408	0.583502466821
0.5662692442	0.590143958313
0.56732322432	0.562629207845
0.56837720444	0.598683018803
0.56943118456	0.614812355284
0.57048516468	0.596785449805
0.5715391448	0.538909595373
0.57259312492	0.641378321253
0.57364710504	0.537960810874
0.57470108516	0.616709924282
0.57575506528	0.629044122768
0.5768090454	0.54080716437
0.57786302552	0.578758544326
0.57891700564	0.583502466821
0.57997098576	0.595836665306
0.58102496588	0.576860975328
0.582078946	0.590143958313
0.58313292612	0.582553682322
0.58418690624	0.597734234304
0.58524088636	0.569270699337
0.58629486648	0.603426941298
0.5873488466	0.616709924282
0.58840282672	0.645173459249
0.58945680684	0.599631803302
0.59051078696	0.61860749328
0.59156476708	0.595836665306
0.5926187472	0.586348820317
0.59367272732	0.611017217289
0.59472670744	0.585400035819
0.59578068756	0.57591219083
0.59683466768	0.622402631275
0.5978886478	0.553141362856
0.59894262792	0.554090147355
0.59999660804	0.620505062278
0.60105058816	0.609119648291
0.60210456828	0.636634398759
0.6031585484	0.591092742812
0.60421252852	0.634736829761
0.60526650864	0.6015293723
0.60632048876	0.613863570785
0.60737446888	0.564526776843
0.608428449	0.630941691765
0.60948242912	0.611017217289
0.61053640924	0.629044122768
0.61159038936	0.611966001788
0.61264436948	0.612914786286
0.6136983496	0.603426941298
0.61475232972	0.615761139783
0.61580630984	0.615761139783
0.61686028996	0.629044122768
0.61791427008	0.624300200273
0.6189682502	0.623351415774
0.62002223032	0.63568561426
0.62107621044	0.588246389315
0.62213019056	0.641378321253
0.62318417068	0.645173459249
0.6242381508	0.704946882679
0.62529213092	0.606273294794
0.62634611104	0.615761139783
0.62740009116	0.636634398759
0.62845407128	0.665097933726
0.6295080514	0.64422467475
0.63056203152	0.622402631275
0.63161601164	0.633788045262
0.63266999176	0.613863570785
0.63372397188	0.577809759827
0.634777952	0.649917381743
0.63583193212	0.622402631275
0.63688591224	0.6015293723
0.63793989236	0.645173459249
0.63899387248	0.61006843279
0.6400478526	0.643275890251
0.64110183272	0.609119648291
0.64215581284	0.6015293723
0.64320979296	0.602478156799
0.64426377308	0.663200364728
0.6453177532	0.653712519739
0.64637173332	0.577809759827
0.64742571344	0.641378321253
0.64847969356	0.639480752256
0.64953367368	0.648968597245
0.6505876538	0.586348820317
0.65164163392	0.642327105752
0.65269561404	0.664149149227
0.65374959416	0.629044122768
0.65480357428	0.694510253191
0.6558575544	0.676483347712
0.65691153452	0.664149149227
0.65796551464	0.636634398759
0.65901949476	0.624300200273
0.66007347488	0.649917381743
0.661127455	0.662251580229
0.66218143512	0.637583183258
0.66323541524	0.61860749328
0.66428939536	0.636634398759
0.66534337548	0.632839260763
0.6663973556	0.694510253191
0.66745133572	0.628095338269
0.66850531584	0.648019812746
0.66955929596	0.62714655377
0.67061327608	0.666995502724
0.6716672562	0.664149149227
0.67272123632	0.655610088737
0.67377521644	0.670790640719
0.67482919656	0.712537158671
0.67588317668	0.671739425218
0.6769371568	0.674585778715
0.67799113692	0.655610088737
0.67904511704	0.69545903769
0.68009909716	0.612914786286
0.68115307728	0.675534563214
0.6822070574	0.699254175686
0.68326103752	0.679329701209
0.68431501764	0.677432132211
0.68536899776	0.707793236176
0.68642297788	0.721076219161
0.687476958	0.673636994216
0.68853093812	0.672688209717
0.68958491824	0.707793236176
0.69063889836	0.737205555642
0.69169287848	0.706844451677
0.6927468586	0.708742020675
0.69380083872	0.66984185622
0.69485481884	0.703049313682
0.69590879896	0.726768926154
0.69696277908	0.721076219161
0.6980167592	0.727717710653
0.69907073932	0.691663899695
0.70012471944	0.746693400631
0.70117869956	0.766617875108
0.70223267968	0.743847047134
0.7032866598	0.718229865664
0.70434063992	0.693561468693
0.70539462004	0.736256771143
0.70644860016	0.713485943169
0.70750258028	0.717281081165
0.7085565604	0.766617875108
0.70961054052	0.734359202145
0.71066452064	0.727717710653
0.71171850076	0.735307986644
0.71277248088	0.737205555642
0.713826461	0.778003289094
0.71488044112	0.724871357156
0.71593442124	0.780849642591
0.71698840136	0.778003289094
0.71804238148	0.771361797602
0.7190963616	0.774208151099
0.72015034172	0.74764218513
0.72120432184	0.830186436534
0.72225830196	0.749539754127
0.72331228208	0.741949478136
0.7243662622	0.750488538626
0.72542024232	0.777054504595
0.72647422244	0.79033748758
0.72752820256	0.791286272079
0.72858218268	0.76472030611
0.7296361628	0.810261962057
0.73069014292	0.762822737112
0.73174412304	0.849162126511
0.73279810316	0.81595466905
0.73385208328	0.820698591545
0.7349060634	0.794132625576
0.73596004352	0.823544945041
0.73701402364	0.836827928026
0.73806800376	0.802671686066
0.73912198388	0.846315773015
0.740175964	0.815005884551
0.74122994412	0.791286272079
0.74228392424	0.817852238048
0.74333790436	0.862445109496
0.74439188448	0.844418204017
0.7454458646	0.810261962057
0.74649984472	0.809313177558
0.74755382484	0.851059695509
0.74860780496	0.843469419518
0.74966178508	0.822596160542
0.7507157652	0.851059695509
0.75176974532	0.845366988516
0.75282372544	0.820698591545
0.75387770556	0.821647376043
0.75493168568	0.889959859964
0.7559856658	0.891857428962
0.75703964592	0.8586499715
0.75809362604	0.905140411946
0.75914760616	0.946886929898
0.76020158628	0.889011075465
0.7612555664	0.855803618004
0.76230954652	0.876676876979
0.76336352664	0.925064886423
0.76441750676	0.894703782458
0.76547148688	0.932655162414
0.766525467	0.871932954485
0.76757944712	0.964913835377
0.76863342724	0.924116101924
0.76968740736	0.923167317425
0.77074138748	0.906089196445
0.7717953676	0.93645030041
0.77284934772	0.91937217943
0.77390332784	0.955425990388
0.77495730796	0.958272343884
0.77601128808	0.976299249363
0.7770652682	1.00666035333
0.77811924832	0.942143007403
0.77917322844	0.956374774887
0.78022720856	0.99622372384
0.78128118868	1.04745808678
0.7823351688	0.982940740856
0.78338914892	0.971555326869
0.78444312904	1.00855792233
0.78549710916	1.04081659529
0.78655108928	0.982940740856
0.7876050694	0.995274939341
0.78865904952	1.01614819832
0.78971302964	1.07117769925
0.79076700976	1.05220200928
0.79182098988	1.02278968981
0.79287497	1.04271416429
0.79392895012	0.98768466335
0.79498293024	1.05409957827
0.79603691036	1.03607267279
0.79709089048	0.995274939341
0.7981448706	1.06928013026
0.79919885072	1.12525841569
0.80025283084	1.14708045916
0.80130681096	1.13189990718
0.80236079108	1.12810476919
0.8034147712	1.07971675974
0.80446875132	1.1129242172
0.80552273144	1.14328532117
0.80657671156	1.07402405275
0.80763069168	1.1167193552
0.8086846718	1.13474626068
0.80973865192	1.14802924366
0.81079263204	1.17459520963
0.81184661216	1.21539294309
0.81290059228	1.21064902059
0.8139545724	1.16226101115
0.81500855252	1.15277316616
0.81606253264	1.18123670112
0.81711651276	1.2040075291
0.81817049288	1.23057349507
0.819224473	1.21254658959
0.82027845312	1.22298321908
0.82133243324	1.19262211511
0.82238641336	1.25713946104
0.82344039348	1.25239553854
0.8244943736	1.24195890905
0.82554835372	1.24860040055
0.82660233384	1.24006134006
0.82765631396	1.2922444875
0.82871029408	1.27137122852
0.8297642742	1.29793719449
0.83081825432	1.33778614344
0.83187223444	1.27232001302
0.83292621456	1.34632520393
0.83398019468	1.31311774647
0.8350341748	1.31311774647
0.83608815492	1.34063249694
0.83714213504	1.36624967841
0.83819611516	1.38522536839
0.83925009528	1.34253006594
0.8403040754	1.40989376536
0.84135805552	1.38807172188
0.84241203564	1.41463768785
0.84346601576	1.31216896197
0.84451999588	1.40799619636
0.845573976	1.40989376536
0.84662795612	1.43171580883
0.84768193624	1.4592305593
0.84873591636	1.45543542131
0.84978989648	1.38143023039
0.8508438766	1.48200138727
0.85189785672	1.48959166327
0.85295183684	1.47346232678
0.85400581696	1.51520884474
0.85505979708	1.48484774077
0.8561137772	1.55221144019
0.85716775732	1.55126265569
0.85822173744	1.52090155173
0.85927571756	1.53513331921
0.86032969768	1.51710641373
0.8613836778	1.59300917365
0.86243765792	1.65657773507
0.86349163804	1.56834077667
0.86454561816	1.57308469917
0.86559959828	1.60724094113
0.8666535784	1.62716541561
0.86770755852	1.64708989008
0.86876153864	1.57782862166
0.86981551876	1.68219491654
0.87086949888	1.55221144019
0.871923479	1.6281142001
0.87297745912	1.68693883904
0.87403143924	1.68883640803
0.87508541936	1.7201462965
0.87613939948	1.75430253846
0.8771933796	1.70496574452
0.87824735972	1.75240496946
0.87930133984	1.8064856859
0.88035531996	1.78371485792
0.88140930008	1.68883640803
0.8824632802	1.79510027191
0.88351726032	1.77707336643
0.88457124044	1.83779557436
0.88562522056	1.88238844581
0.88667920068	1.84159071236
0.8877331808	1.85582247984
0.88878716092	1.76663673694
0.88984114104	1.86720789383
0.89089512116	1.89567142879
0.89194910128	1.90800562728
0.8930030814	1.90421048928
0.89405706152	1.8928250753
0.89511104164	1.89851778229
0.89616502176	1.94405943824
0.89721900188	1.8880811528
0.898272982	2.00478164617
0.89932696212	1.93362280875
0.90038094224	1.91180076527
0.90143492236	1.95354728323
0.90248890248	1.94405943824
0.9035428826	2.05601600911
0.90459686272	2.08637711307
0.90565084284	2.0607599316
0.90670482296	1.96493269721
0.90775880308	2.0579135781
0.9088127832	2.03514275013
0.90986676332	2.03514275013
0.91092074344	2.04747694862
0.91197472356	2.20118003744
0.91302870368	2.23913141739
0.9140826838	2.16227987298
0.91513666392	2.25431196938
0.91619064404	2.21256545142
0.91724462416	2.34254892777
0.91829860428	2.29700727183
0.9193525844	2.29416091833
0.92040656452	2.2315411414
0.92146054464	2.27898036635
0.92251452476	2.33590743628
0.92356850488	2.38524423022
0.924622485	2.35867826425
0.92567646512	2.4051687047
0.92673044524	2.38524423022
0.92778442536	2.45071036065
0.92883840548	2.52376676706
0.9298923856	2.50953499958
0.93094636572	2.56456450051
0.93200034584	2.48391781811
0.93305432596	2.51712527557
0.93410830608	2.47253240412
0.9351622862	2.54558881054
0.93621626632	2.61295250996
0.93727024644	2.55128151753
0.93832422656	2.71352366684
0.93937820668	2.54084488804
0.9404321868	2.75527018479
0.94148616692	2.69834311486
0.94254014704	2.76286046078
0.94359412716	2.75527018479
0.94464810728	2.8349680827
0.9457020874	2.76950195228
0.94675606752	2.81788996172
0.94781004764	2.84255835869
0.94886402776	2.97064426604
0.94991800788	2.96684912805
0.950971988	3.02757133598
0.95202596812	3.04844459495
0.95307994824	3.05034216395
0.95413392836	3.07690812992
0.95518790848	3.18696713179
0.9562418886	3.14996453633
0.95729586872	3.19360862328
0.95834984884	3.17178657981
0.95940382896	3.31979696164
0.96045780908	3.33213116012
0.9615117892	3.37957038507
0.96256576932	3.59304689732
0.96361974944	3.57407120734
0.96467372956	3.65092275175
0.96572770968	3.67369357972
0.9667816898	3.79513799558
0.96783566992	3.74105727914
0.96888965004	3.74674998614
0.96994363016	3.81031854756
0.97099761028	3.87293832449
0.9720515904	3.92132633394
0.97310557052	4.04371953429
0.97415955064	4.0351804738
0.97521353076	4.05130981028
0.97626751088	4.17180544164
0.977321491	4.28471079701
0.97837547112	4.42607968735
0.97942945124	4.40615521287
0.98048343136	4.5560631637
0.98153741148	4.48395554178
0.9825913916	4.83121066838
0.98364537172	4.84734000486
0.98469935184	4.83785215987
0.98575333196	5.04658474963
0.98680731208	5.21357082143
0.9878612922	5.3255273923
0.98891527232	5.47353777413
0.98996925244	5.59687975898
0.99102323256	5.83122953021
0.99207721268	6.04755239596
0.9931311928	6.21928239026
0.99418517292	6.45552973048
0.99523915304	6.74680657165
0.99629313316	6.96407822189
0.99734711328	7.85973078885
0.9984010934	9.54382327439
0.99945507352	59.2544383095
1.00050905364	0.0
1.00156303376	0.0
1.00261701388	0.0
1.003670994	0.0
1.00472497412	0.0
1.00577895424	0.0
1.00683293436	0.0
1.00788691448	0.0
1.0089408946	0.0
1.00999487472	0.0
1.01104885484	0.0
1.01210283496	0.0
1.01315681508	0.0
1.0142107952	0.0
1.01526477532	0.0
1.01631875544	0.0
1.01737273556	0.0
1.01842671568	0.0
1.0194806958	0.0
1.02053467592	0.0
1.02158865604	0.0
1.02264263616	0.0
1.02369661628	0.0
1.0247505964	0.0
1.02580457652	0.0
1.02685855664	0.0
1.02791253676	0.0
1.02896651688	0.000948784498895
1.030020497	0.0
1.03107447712	0.0
1.03212845724	0.0
1.03318243736	0.0
1.03423641748	0.0
1.0352903976	0.0
1.03634437772	0.0
1.03739835784	0.0
1.03845233796	0.0
1.03950631808	0.0
1.0405602982	0.0
1.04161427832	0.0
1.04266825844	0.0
1.04372223856	0.0
1.04477621868	0.0
1.0458301988	0.0
1.04688417892	0.0
1.04793815904	0.0
1.04899213916	0.0
1.05004611928	0.0
1.0511000994	0.0
1.05215407952	0.0
1.05320805964	0.0
1.05426203976	0.0
1.05531601988	0.000948784498895


==> figs/posterior_var_plots/binneddata_nu_0.10826369374990463.dat <==
0.00265126	0.0170451912337
0.00364860874	0.0310824075438
0.00464595748	0.0441169655461
0.00564330622	0.0581541818562
0.00664065496	0.0691834232427
0.0076380037	0.0561488652405
0.00863535244	0.0802126646292
0.00963270118	0.0591568401641
0.01063004992	0.037098357391
0.01162739866	0.0441169655461
0.0126247474	0.0561488652405
0.01362209614	0.0631674733955
0.01461944488	0.0411089906225
0.01561679362	0.052138232009
0.01661414236	0.0461222821618
0.0176114911	0.0561488652405
0.01860883984	0.0350930407753
0.01960618858	0.0581541818562
0.02060353732	0.0631674733955
0.02160088606	0.0802126646292
0.0225982348	0.0902392477079
0.02359558354	0.100265830787
0.02459293228	0.12232431356
0.02559028102	0.125332288483
0.02658762976	0.139369504793
0.0275849785	0.157417354335
0.02858232724	0.216574194499
0.02957967598	0.168446595721
0.03057702472	0.205544953112
0.03157437346	0.339901166366
0.0325717222	0.228606094193
0.03356907094	0.241640652196
0.03456641968	0.250664576966
0.03556376842	0.23462204404
0.03656111716	0.246653943735
0.0375584659	0.265704451584
0.03855581464	0.272723059739
0.03955316338	0.287762934357
0.04055051212	0.324861291748
0.04154786086	0.374994207142
0.0425452096	0.39905800653
0.04354255834	0.481275987775
0.04453990708	0.655738533344
0.04553725582	0.965559950474
0.04653460456	2.64300729953
0.0475319533	1.32250630807
0.04852930204	0.287762934357
0.04952665078	0.325863950056
0.05052399952	0.337895849751
0.05152134826	0.366972940679
0.052518697	0.381010156989
0.05351604574	0.365970282371
0.05451339448	0.395047373299
0.05551074322	0.395047373299
0.05650809196	0.437159022229
0.0575054407	0.402065981454
0.05850278944	0.417105856072
0.05950013818	0.413095222841
0.06049748692	0.450193580232
0.06149483566	0.462225479926
0.0624921844	0.490299912546
0.06348953314	0.471249404697
0.06448688188	0.534416878092
0.06548423062	0.516369028551
0.06648157936	0.558480677481
0.0674789281	0.613626884414
0.06847627684	0.625658784108
0.06947362558	0.740964489512
0.07047097432	0.774052213672
0.07146832306	0.883341969229
0.0724656718	0.93949083447
0.07346302054	0.936482859546
0.07446036928	1.03073274049
0.07545771802	1.27036807607
0.07645506676	1.36261264039
0.0774524155	1.50799809503
0.07844976424	1.60525595089
0.07944711298	1.92610660941
0.08044446172	2.16473928668
0.08144181046	2.37228955641
0.0824391592	2.68712426508
0.08343650794	3.1744162027
0.08443385668	3.52334129384
0.08543120542	4.15200805287
0.08642855416	5.01228888102
0.0874259029	6.90129713304
0.08842325164	10.9570499884
0.08942060038	19.6821825834
0.09041794912	24.4498228373
0.09141529786	0.304808125591
0.0924126466	0.332882558211
0.09340999534	0.288765592665
0.09440734408	0.29578420082
0.09540469282	0.319848000209
0.09640204156	0.297789517436
0.0973993903	0.334887874827
0.09839673904	0.364967624063
0.09939408778	0.322855975133
0.10039143652	0.274728376355
0.10138878526	0.320850658517
0.102386134	0.340903824674
0.10338348274	0.29578420082
0.10438083148	0.30079749236
0.10537818022	0.321853316825
0.10637552896	0.332882558211
0.1073728777	0.318845341901
0.10837022644	0.280744326202
0.10936757518	0.279741667894
0.11036492392	0.30982141713
0.11136227266	0.261693818353
0.1123596214	0.271720401431
0.11335697014	0.310824075438
0.11435431888	0.30079749236
0.11535166762	0.286760276049
0.11634901636	0.318845341901
0.1173463651	0.299794834052
0.11834371384	0.293778884205
0.11934106258	0.256680526814
0.12033841132	0.296786859128
0.12133576006	0.280744326202
0.1223331088	0.28174698451
0.12333045754	0.269715084816
0.12432780628	0.294781542512
0.12532515502	0.289768250973
0.12632250376	0.299794834052
0.1273198525	0.243645968811
0.12831720124	0.259688501737
0.12931454998	0.247656602043
0.13031189872	0.288765592665
0.13130924746	0.268712426508
0.1323065962	0.268712426508
0.13330394494	0.259688501737
0.13430129368	0.255677868506
0.13529864242	0.263699134969
0.13629599116	0.233619385733
0.1372933399	0.251667235274
0.13829068864	0.238632677272
0.13928803738	0.248659260351
0.14028538612	0.268712426508
0.14128273486	0.268712426508
0.1422800836	0.268712426508
0.14327743234	0.245651285427
0.14427478108	0.238632677272
0.14527212982	0.244648627119
0.14626947856	0.240637993888
0.1472668273	0.250664576966
0.14826417604	0.215571536191
0.14926152478	0.23462204404
0.15025887352	0.231614069117
0.15125622226	0.265704451584
0.152253571	0.242643310503
0.15325091974	0.249661918658
0.15424826848	0.270717743124
0.15524561722	0.262696476661
0.15624296596	0.224595460962
0.1572403147	0.23462204404
0.15823766344	0.229608752501
0.15923501218	0.268712426508
0.16023236092	0.240637993888
0.16122970966	0.279741667894
0.1622270584	0.25367255189
0.16322440714	0.243645968811
0.16422175588	0.235624702348
0.16521910462	0.273725718047
0.16621645336	0.270717743124
0.1672138021	0.244648627119
0.16821115084	0.251667235274
0.16920849958	0.245651285427
0.17020584832	0.257683185121
0.17120319706	0.259688501737
0.1722005458	0.275731034663
0.17319789454	0.257683185121
0.17419524328	0.22559811927
0.17519259202	0.264701793276
0.17618994076	0.262696476661
0.1771872895	0.266707109892
0.17818463824	0.2677097682
0.17918198698	0.293778884205
0.18017933572	0.282749642818
0.18117668446	0.23963533558
0.1821740332	0.269715084816
0.18317138194	0.266707109892
0.18416873068	0.251667235274
0.18516607942	0.271720401431
0.18616342816	0.250664576966
0.1871607769	0.268712426508
0.18815812564	0.294781542512
0.18915547438	0.287762934357
0.19015282312	0.297789517436
0.19115017186	0.299794834052
0.1921475206	0.30982141713
0.19314486934	0.282749642818
0.19414221808	0.285757617742
0.19513956682	0.293778884205
0.19613691556	0.285757617742
0.1971342643	0.312829392054
0.19813161304	0.272723059739
0.19912896178	0.273725718047
0.20012631052	0.325863950056
0.20112365926	0.312829392054
0.202121008	0.274728376355
0.20311835674	0.326866608364
0.20411570548	0.360956990832
0.20511305422	0.331879899903
0.20611040296	0.336893191443
0.2071077517	0.348925091137
0.20810510044	0.30982141713
0.20910244918	0.308818758823
0.21009979792	0.312829392054
0.21109714666	0.333885216519
0.2120944954	0.348925091137
0.21309184414	0.318845341901
0.21408919288	0.332882558211
0.21508654162	0.340903824674
0.21608389036	0.355943699292
0.2170812391	0.347922432829
0.21807858784	0.330877241596
0.21907593658	0.348925091137
0.22007328532	0.380007498681
0.22107063406	0.365970282371
0.2220679828	0.334887874827
0.22306533154	0.372988890526
0.22406268028	0.40407129807
0.22506002902	0.352935724369
0.22605737776	0.386023448528
0.2270547265	0.364967624063
0.22805207524	0.396050031607
0.22904942398	0.391036740067
0.23004677272	0.405073956378
0.23104412146	0.387026106836
0.2320414702	0.367975598987
0.23303881894	0.397052689915
0.23403616768	0.408081931301
0.23503351642	0.410087247917
0.23603086516	0.393042056683
0.2370282139	0.407079272993
0.23802556264	0.351933066061
0.23902291138	0.409084589609
0.24002026012	0.372988890526
0.24101760886	0.410087247917
0.2420149576	0.39905800653
0.24301230634	0.3569463576
0.24400965508	0.397052689915
0.24500700382	0.39905800653
0.24600435256	0.431143072382
0.2470017013	0.398055348223
0.24799905004	0.420113830996
0.24899639878	0.389031423452
0.24999374752	0.421116489303
0.25099109626	0.403068639762
0.251988445	0.435153705614
0.25298579374	0.446182947
0.25398314248	0.448188263616
0.25498049122	0.448188263616
0.25597783996	0.415100539456
0.2569751887	0.417105856072
0.25797253744	0.411089906225
0.25896988618	0.415100539456
0.25996723492	0.440166997153
0.26096458366	0.39905800653
0.2619619324	0.41810851438
0.26295928114	0.450193580232
0.26395662988	0.410087247917
0.26495397862	0.420113830996
0.26595132736	0.415100539456
0.2669486761	0.445180288692
0.26794602484	0.403068639762
0.26894337358	0.413095222841
0.26994072232	0.413095222841
0.27093807106	0.43214573069
0.2719354198	0.39905800653
0.27293276854	0.445180288692
0.27393011728	0.416103197764
0.27492746602	0.431143072382
0.27592481476	0.476262696236
0.2769221635	0.439164338845
0.27791951224	0.453201555155
0.27891686098	0.427132439151
0.27991420972	0.422119147611
0.28091155846	0.459217505002
0.2819089072	0.445180288692
0.28290625594	0.471249404697
0.28390360468	0.452198896847
0.28490095342	0.455206871771
0.28589830216	0.476262696236
0.2868956509	0.443174972076
0.28789299964	0.492305229162
0.28889034838	0.464230796542
0.28988769712	0.511355737011
0.29088504586	0.454204213463
0.2918823946	0.456209530079
0.29287974334	0.498321179009
0.29387709208	0.487291937623
0.29487444082	0.443174972076
0.29587178956	0.487291937623
0.2968691383	0.489297254238
0.29786648704	0.496315862393
0.29886383578	0.455206871771
0.29986118452	0.447185605308
0.30085853326	0.502331812241
0.301855882	0.473254721312
0.30285323074	0.435153705614
0.30385057948	0.477265354544
0.30484792822	0.480273329467
0.30584527696	0.486289279315
0.3068426257	0.504337128856
0.30783997444	0.48829459593
0.30883732318	0.472252063005
0.30983467192	0.528400928245
0.31083202066	0.463228138234
0.3118293694	0.46022016331
0.31282671814	0.487291937623
0.31382406688	0.509350420396
0.31482141562	0.475260037928
0.31581876436	0.520379661782
0.3168161131	0.512358395319
0.31781346184	0.539430169632
0.31881081058	0.520379661782
0.31980815932	0.472252063005
0.32080550806	0.506342445472
0.3218028568	0.508347762088
0.32280020554	0.517371686859
0.32379755428	0.542438144555
0.32479490302	0.494310545778
0.32579225176	0.517371686859
0.3267896005	0.520379661782
0.32778694924	0.50734510378
0.32878429798	0.522384978398
0.32978164672	0.511355737011
0.33077899546	0.546448777787
0.3317763442	0.522384978398
0.33277369294	0.510353078703
0.33377104168	0.519377003474
0.33476839042	0.478268012852
0.33576573916	0.541435486247
0.3367630879	0.567504602252
0.33776043664	0.503334470548
0.33875778538	0.536422194708
0.33975513412	0.506342445472
0.34075248286	0.52138232009
0.3417498316	0.532411561476
0.34274718034	0.548454094402
0.34374452908	0.524390295014
0.34474187782	0.558480677481
0.34573922656	0.551462069326
0.3467365753	0.538427511324
0.34773392404	0.579536501946
0.34873127278	0.544443461171
0.34972862152	0.569509918867
0.35072597026	0.561488652405
0.351723319	0.526395611629
0.35272066774	0.553467385942
0.35371801648	0.572517893791
0.35471536522	0.555472702557
0.35571271396	0.59658169318
0.3567100627	0.564496627328
0.35770741144	0.52138232009
0.35870476018	0.545446119479
0.35970210892	0.56850726056
0.36069945766	0.542438144555
0.3616968064	0.56349396902
0.36269415514	0.594576376564
0.36369150388	0.542438144555
0.36468885262	0.532411561476
0.36568620136	0.524390295014
0.3666835501	0.589563085025
0.36768089884	0.522384978398
0.36867824758	0.560485994097
0.36967559632	0.557478019173
0.37067294506	0.5354195364
0.3716702938	0.542438144555
0.37266764254	0.589563085025
0.37366499128	0.570512577175
0.37466234002	0.576528527023
0.37565968876	0.558480677481
0.3766570375	0.566501943944
0.37765438624	0.572517893791
0.37865173498	0.564496627328
0.37964908372	0.598587009796
0.38064643246	0.572517893791
0.3816437812	0.546448777787
0.38264112994	0.545446119479
0.38363847868	0.585552451793
0.38463582742	0.589563085025
0.38563317616	0.547451436094
0.3866305249	0.611621567798
0.38762787364	0.527398269937
0.38862522238	0.573520552099
0.38962257112	0.531408903169
0.39061991986	0.579536501946
0.3916172686	0.573520552099
0.39261461734	0.561488652405
0.39361196608	0.559483335789
0.39460931482	0.587557768409
0.39560666356	0.562491310712
0.3966040123	0.604602959643
0.39760136104	0.562491310712
0.39859870978	0.621648150876
0.39959605852	0.597584351488
0.40059340726	0.592571059948
0.401590756	0.562491310712
0.40258810474	0.606608276259
0.40358545348	0.552464727634
0.40458280222	0.613626884414
0.40558015096	0.599589668103
0.4065774997	0.613626884414
0.40757484844	0.575525868715
0.40857219718	0.57753118533
0.40956954592	0.561488652405
0.41056689466	0.565499285636
0.4115642434	0.591568401641
0.41256159214	0.634682708879
0.41355894088	0.584549793485
0.41455628962	0.607610934566
0.41555363836	0.564496627328
0.4165509871	0.574523210407
0.41754833584	0.61061890949
0.41854568458	0.635685367187
0.41954303332	0.565499285636
0.42054038206	0.552464727634
0.4215377308	0.602597643027
0.42253507954	0.579536501946
0.42353242828	0.627664100724
0.42452977702	0.640698658726
0.42552712576	0.571515235483
0.4265244745	0.59658169318
0.42752182324	0.631674733955
0.42851917198	0.640698658726
0.42951652072	0.688826257503
0.43051386946	0.573520552099
0.4315112182	0.630672075647
0.43250856694	0.683812965964
0.43350591568	0.64370663365
0.43450326442	0.579536501946
0.43550061316	0.639696000418
0.4364979619	0.648719925189
0.43749531064	0.636688025494
0.43849265938	0.599589668103
0.43949000812	0.616634859337
0.44048735686	0.64370663365
0.4414847056	0.608613592874
0.44248205434	0.640698658726
0.44347940308	0.628666759032
0.44447675182	0.628666759032
0.44547410056	0.56850726056
0.4464714493	0.662757141499
0.44746879804	0.640698658726
0.44846614678	0.608613592874
0.44946349552	0.65273055842
0.45046084426	0.642703975342
0.451458193	0.674789041193
0.45245554174	0.645711950265
0.45345289048	0.627664100724
0.45445023922	0.642703975342
0.45544758796	0.628666759032
0.4564449367	0.59658169318
0.45744228544	0.619642834261
0.45843963418	0.655738533344
0.45943698292	0.607610934566
0.46043433166	0.631674733955
0.4614316804	0.633680050571
0.46242902914	0.680804991041
0.46342637788	0.693839549043
0.46442372662	0.640698658726
0.46542107536	0.640698658726
0.4664184241	0.67178106627
0.46741577284	0.617637517645
0.46841312158	0.649722583497
0.46941047032	0.636688025494
0.47040781906	0.641701317034
0.4714051678	0.629669417339
0.47240251654	0.613626884414
0.47339986528	0.65774384996
0.47439721402	0.645711950265
0.47539456276	0.605605617951
0.4763919115	0.609616251182
0.47738926024	0.648719925189
0.47838660898	0.633680050571
0.47938395772	0.620645492569
0.48038130646	0.686820940888
0.4813786552	0.633680050571
0.48237600394	0.648719925189
0.48337335268	0.656741191652
0.48437070142	0.642703975342
0.48536805016	0.604602959643
0.4863653989	0.680804991041
0.48736274764	0.688826257503
0.48836009638	0.665765116423
0.48935744512	0.649722583497
0.49035479386	0.614629542721
0.4913521426	0.655738533344
0.49234949134	0.645711950265
0.49334684008	0.618640175953
0.49434418882	0.649722583497
0.49534153756	0.650725241805
0.4963388863	0.616634859337
0.49733623504	0.619642834261
0.49833358378	0.651727900112
0.49933093252	0.649722583497
0.50032828126	0.651727900112
0.50132563	0.670778407962
0.50232297874	0.631674733955
0.50332032748	0.605605617951
0.50431767622	0.644709291957
0.50531502496	0.694842207351
0.5063123737	0.654735875036
0.50730972244	0.668773091346
0.50830707118	0.701860815506
0.50930441992	0.639696000418
0.51030176866	0.634682708879
0.5112991174	0.649722583497
0.51229646614	0.669775749654
0.51329381488	0.664762458115
0.51429116362	0.692836890735
0.51528851236	0.670778407962
0.5162858611	0.627664100724
0.51728320984	0.740964489512
0.51828055858	0.620645492569
0.51927790732	0.661754483191
0.52027525606	0.698852840582
0.5212726048	0.683812965964
0.52226995354	0.662757141499
0.52326730228	0.660751824883
0.52426465102	0.689828915811
0.52526199976	0.673786382885
0.5262593485	0.672783724578
0.52725669724	0.709882081969
0.52825404598	0.665765116423
0.52925139472	0.659749166575
0.53024874346	0.655738533344
0.5312460922	0.640698658726
0.53224344094	0.631674733955
0.53324078968	0.706874107045
0.53423813842	0.669775749654
0.53523548716	0.637690683802
0.5362328359	0.654735875036
0.53723018464	0.67178106627
0.53822753338	0.718906006739
0.53922488212	0.658746508268
0.54022223086	0.692836890735
0.5412195796	0.64370663365
0.54221692834	0.690831574119
0.54321427708	0.664762458115
0.54421162582	0.684815624272
0.54520897456	0.654735875036
0.5462063233	0.688826257503
0.54720367204	0.6246561258
0.54820102078	0.668773091346
0.54919836952	0.700858157198
0.55019571826	0.693839549043
0.551193067	0.683812965964
0.55219041574	0.656741191652
0.55318776448	0.691834232427
0.55418511322	0.663759799807
0.55518246196	0.66676777473
0.5561798107	0.67178106627
0.55717715944	0.72792993151
0.55817450818	0.68581828258
0.55917185692	0.678799674425
0.56016920566	0.701860815506
0.5611665544	0.660751824883
0.56216390314	0.724921956587
0.56316125188	0.677797016117
0.56415860062	0.690831574119
0.56515594936	0.686820940888
0.5661532981	0.707876765353
0.56715064684	0.68581828258
0.56814799558	0.684815624272
0.56914534432	0.692836890735
0.57014269306	0.693839549043
0.5711400418	0.729935248126
0.57213739054	0.648719925189
0.57313473928	0.7138927152
0.57413208802	0.704868790429
0.57512943676	0.692836890735
0.5761267855	0.676794357809
0.57712413424	0.712890056892
0.57812148298	0.681807649348
0.57911883172	0.674789041193
0.58011618046	0.72792993151
0.5811135292	0.710884740277
0.58211087794	0.674789041193
0.58310822668	0.667770433038
0.58410557542	0.665765116423
0.58510292416	0.651727900112
0.5861002729	0.645711950265
0.58709762164	0.707876765353
0.58809497038	0.65774384996
0.58909231912	0.704868790429
0.59008966786	0.690831574119
0.5910870166	0.694842207351
0.59208436534	0.717903348432
0.59308171408	0.712890056892
0.59407906282	0.686820940888
0.59507641156	0.687823599196
0.5960737603	0.707876765353
0.59707110904	0.711887398584
0.59806845778	0.730937906434
0.59906580652	0.730937906434
0.60006315526	0.682810307656
0.601060504	0.711887398584
0.60205785274	0.695844865659
0.60305520148	0.68581828258
0.60405255022	0.736953856281
0.60504989896	0.683812965964
0.6060472477	0.752996389207
0.60704459644	0.714895373508
0.60804194518	0.672783724578
0.60903929392	0.677797016117
0.61003664266	0.742969806128
0.6110339914	0.755001705823
0.61203134014	0.718906006739
0.61302868888	0.675791699501
0.61402603762	0.697850182274
0.61502338636	0.642703975342
0.6160207351	0.694842207351
0.61701808384	0.718906006739
0.61801543258	0.690831574119
0.61901278132	0.722916639971
0.62001013006	0.678799674425
0.6210074788	0.700858157198
0.62200482754	0.717903348432
0.62300217628	0.762020313978
0.62399952502	0.716900690124
0.62499687376	0.681807649348
0.6259942225	0.696847523966
0.62699157124	0.769038922133
0.62798891998	0.705871448737
0.62898626872	0.714895373508
0.62998361746	0.758009680746
0.6309809662	0.682810307656
0.63197831494	0.662757141499
0.63297566368	0.712890056892
0.63397301242	0.723919298279
0.63497036116	0.738959172897
0.6359677099	0.723919298279
0.63696505864	0.787086771674
0.63796240738	0.697850182274
0.63895975612	0.705871448737
0.63995710486	0.703866132121
0.6409544536	0.730937906434
0.64195180234	0.69985549889
0.64294915108	0.722916639971
0.64394649982	0.738959172897
0.64494384856	0.706874107045
0.6459411973	0.739961831205
0.64693854604	0.728932589818
0.64793589478	0.705871448737
0.64893324352	0.751993730899
0.64993059226	0.751993730899
0.650927941	0.742969806128
0.65192528974	0.7138927152
0.65292263848	0.679802332733
0.65391998722	0.711887398584
0.65491733596	0.723919298279
0.6559146847	0.698852840582
0.65691203344	0.750991072591
0.65790938218	0.687823599196
0.65890673092	0.719908665047
0.65990407966	0.733945881357
0.6609014284	0.785081455059
0.66189877714	0.776057530288
0.66289612588	0.742969806128
0.66389347462	0.714895373508
0.66489082336	0.729935248126
0.6658881721	0.767033605517
0.66688552084	0.780068163519
0.66788286958	0.791097404906
0.66888021832	0.730937906434
0.66987756706	0.698852840582
0.6708749158	0.792100063214
0.67187226454	0.718906006739
0.67286961328	0.760014997362
0.67386696202	0.729935248126
0.67486431076	0.78909208829
0.6758616595	0.744975122744
0.67685900824	0.739961831205
0.67785635698	0.725924614894
0.67885370572	0.781070821827
0.67985105446	0.758009680746
0.6808484032	0.777060188596
0.68184575194	0.748985755975
0.68284310068	0.791097404906
0.68384044942	0.718906006739
0.68483779816	0.794105379829
0.6858351469	0.74196714782
0.68683249564	0.765028288901
0.68782984438	0.806137279524
0.68882719312	0.763022972286
0.68982454186	0.818169179218
0.6908218906	0.765028288901
0.69181923934	0.751993730899
0.69281658808	0.765028288901
0.69381393682	0.774052213672
0.69481128556	0.828195762297
0.6958086343	0.825187787373
0.69680598304	0.834211712144
0.69780333178	0.826190445681
0.69880068052	0.811150571063
0.69979802926	0.821177154142
0.700795378	0.837219687068
0.70179272674	0.808142596139
0.70279007548	0.763022972286
0.70378742422	0.842232978607
0.70478477296	0.825187787373
0.7057821217	0.851256903378
0.70677947044	0.842232978607
0.70777681918	0.852259561686
0.70877416792	0.779065505211
0.70977151666	0.827193103989
0.7107688654	0.794105379829
0.71176621414	0.795108038137
0.71276356288	0.835214370452
0.71376091162	0.843235636915
0.71475826036	0.781070821827
0.7157556091	0.895373868924
0.71675295784	0.888355260769
0.71775030658	0.825187787373
0.71874765532	0.872312727843
0.71974500406	0.846243611838
0.7207423528	0.832206395528
0.72173970154	0.886349944153
0.72273705028	0.827193103989
0.72373439902	0.942498809393
0.72473174776	0.860280828148
0.7257290965	0.869304752919
0.72672644524	0.833209053836
0.72772379398	0.851256903378
0.72872114272	0.880333994306
0.72971849146	0.828195762297
0.7307158402	0.881336652614
0.73171318894	0.899384502155
0.73271053768	0.90640311031
0.73370788642	0.912419060157
0.73470523516	0.955533367396
0.7357025839	0.888355260769
0.73669993264	0.935480201238
0.73769728138	0.894371210616
0.73869463012	0.882339310921
0.73969197886	0.855267536609
0.7406893276	0.880333994306
0.74168667634	0.936482859546
0.74268402508	0.986615774939
0.74368137382	0.946509442625
0.74467872256	0.948514759241
0.7456760713	0.928461593083
0.74667342004	0.882339310921
0.74767076878	0.931469568007
0.74866811752	0.956536025704
0.74966546626	0.913421718465
0.750662815	0.932472226315
0.75166016374	0.937485517854
0.75265751248	0.993634383095
0.75365486122	0.954530709088
0.75465220996	0.926456276468
0.7556495587	0.924450959852
0.75664690744	0.946509442625
0.75764425618	0.9816024834
0.75864160492	1.03875400695
0.75963895366	0.997645016326
0.7606363024	0.99563969971
0.76163365114	1.00967691602
0.76263099988	0.985613116632
0.76362834862	1.0327380571
0.76462569736	1.07886033926
0.7656230461	0.997645016326
0.76662039484	1.04677527341
0.76761774358	1.04075932356
0.76861509232	1.05078590664
0.76961244106	1.00967691602
0.7706097898	1.02973008218
0.77160713854	1.02772476556
0.77260448728	1.05579919818
0.77360183602	1.06983641449
0.77459918476	1.07184173111
0.7755965335	1.09189489727
0.77659388224	1.05078590664
0.77759123098	1.07785768096
0.77858857972	1.10994274681
0.77958592846	1.11295072173
0.7805832772	1.0578045148
0.78158062594	0.983607800016
0.78257797468	1.09991616373
0.78357532342	1.1089400885
0.78457267216	1.15405971235
0.7855700209	1.08487628911
0.78656736964	1.16609161205
0.78756471838	1.11395338004
0.78856206712	1.14804376251
0.78955941586	1.15105173743
0.7905567646	1.12097198819
0.79155411334	1.07986299757
0.79255146208	1.15405971235
0.79354881082	1.16508895374
0.79454615956	1.11595869665
0.7955435083	1.16909958697
0.79654085704	1.1861447782
0.79753820578	1.20820326098
0.79853555452	1.14804376251
0.79953290326	1.16809692866
0.800530252	1.15405971235
0.80152760074	1.09991616373
0.80252494948	1.14403312927
0.80352229822	1.16408629543
0.80451964696	1.19015541144
0.8055169957	1.24129098514
0.80651434444	1.23126440206
0.80751169318	1.20118465282
0.80850904192	1.24630427668
0.80950639066	1.23026174375
0.8105037394	1.32451162469
0.81150108814	1.29242655884
0.81249843688	1.27036807607
0.81349578562	1.19316338636
0.81449313436	1.25031490991
0.8154904831	1.23527503529
0.81648783184	1.20419262775
0.81748518058	1.24129098514
0.81848252932	1.26736010114
0.81947987806	1.28039465914
0.8204772268	1.24630427668
0.82147457554	1.22524845221
0.82247192428	1.25232022652
0.82346927302	1.31147706669
0.82446662176	1.351583399
0.8254639705	1.33955149931
0.82646131924	1.31448504161
0.82745866798	1.29443187545
0.82845601672	1.32350896638
0.82945336546	1.41174289747
0.8304507142	1.36160998208
0.83144806294	1.33052757454
0.83244541168	1.42979074702
0.83344276042	1.36261264039
0.83444010916	1.351583399
0.8354374579	1.35258605731
0.83643480664	1.39971099778
0.83743215538	1.40973758086
0.83842950412	1.31147706669
0.83942685286	1.37063390685
0.8404242016	1.40873492255
0.84142155034	1.42277213886
0.84241889908	1.40472428932
0.84341624782	1.46789176271
0.84441359656	1.42979074702
0.8454109453	1.45686252133
0.84640829404	1.47591302918
0.84740564278	1.4528518881
0.84840299152	1.41675618901
0.84940034026	1.47089973764
0.850397689	1.43981733009
0.85139503774	1.46187581287
0.85239238648	1.44583327994
0.85338973522	1.45485720471
0.85438708396	1.44182264671
0.8553844327	1.46187581287
0.85638178144	1.46187581287
0.85737913018	1.54409379411
0.85837647892	1.44683593825
0.85937382766	1.42176948055
0.8603711764	1.46187581287
0.86136852514	1.53306455273
0.86236587388	1.51100606995
0.86336322262	1.48393429564
0.86436057136	1.58720810135
0.8653579201	1.55211506058
0.86635526884	1.57818417658
0.86735261758	1.6062586092
0.86834996632	1.50298480349
0.86934731506	1.61628519228
0.8703446638	1.60224797597
0.87134201254	1.59121873458
0.87233936128	1.55612569381
0.87333671002	1.59823734274
0.87433405876	1.63633835844
0.8753314075	1.64536228321
0.87632875624	1.62831709197
0.87732610498	1.65137823305
0.87832345372	1.64536228321
0.87932080246	1.5801894932
0.8803181512	1.74462545569
0.88131549994	1.65538886629
0.88231284868	1.71254038983
0.88331019742	1.67845000737
0.88430754616	1.69048190706
0.8853048949	1.76768659677
0.88630224364	1.63032240859
0.88729959238	1.67945266567
0.88829694112	1.71755368137
0.88929428986	1.73058823938
0.8902916386	1.73760684753
0.89128898734	1.67443937414
0.89228633608	1.74262013907
0.89328368482	1.78573444631
0.89428103356	1.71354304814
0.8952783823	1.70451912337
0.89627573104	1.73259355599
0.89727307978	1.78072115477
0.89827042852	1.74863608892
0.89926777726	1.76066798861
0.900265126	1.87697635232
0.90126247474	1.85190989463
0.90225982348	1.82082748708
0.90325717222	1.85391521124
0.90425452096	1.73961216415
0.9052518697	1.92209597618
0.90624921844	1.91006407648
0.90724656718	1.87597369402
0.90824391592	1.92410129279
0.90924126466	1.84088065324
0.9102386134	1.88600027709
0.91123596214	1.92410129279
0.91223331088	1.85592052786
0.91323065962	1.95117306711
0.91422800836	2.00732193235
0.9152253571	2.0273750985
0.91622270584	1.98225547465
0.91722005458	2.02938041512
0.91821740332	1.91507736802
0.91921475206	1.97323154988
0.9202121008	1.96621294172
0.92120944954	2.00631927404
0.92220679828	2.07149206405
0.92320414702	2.02336446527
0.92420149576	2.09154523021
0.9251988445	2.05645218943
0.92619619324	2.1547127036
0.92719354198	2.04040965651
0.92819089072	2.05444687282
0.92918823946	2.22088815192
0.9301855882	2.13265422083
0.93118293694	2.08853725528
0.93218028568	2.08552928036
0.93317763442	2.12062232114
0.93417498316	2.12563561267
0.9351723319	2.15972599514
0.93616968064	2.21487220207
0.93716702938	2.11360371298
0.93816437812	2.27803967547
0.93916172686	2.23492536823
0.9401590756	2.27001840901
0.94115642434	2.256983851
0.94215377308	2.28004499209
0.94315112182	2.20785359392
0.94414847056	2.30110081655
0.9451458193	2.34220980717
0.94614316804	2.42141981349
0.94714051678	2.40136664734
0.94813786552	2.35524436518
0.94913521426	2.40337196395
0.950132563	2.45250222104
0.95112991174	2.37630018964
0.95212726048	2.43144639657
0.95312460922	2.52168564428
0.95412195796	2.44648627119
0.9551193067	2.52770159413
0.95611665544	2.50664576966
0.95711400418	2.46754209566
0.95811135292	2.4855899452
0.95910870166	2.59287438414
0.9601060504	2.56881058475
0.96110339914	2.53472020228
0.96210074788	2.64501261615
0.96309809662	2.61092223368
0.96409544536	2.64300729953
0.9650927941	2.73424920555
0.96609014284	2.62295413338
0.96708749158	2.64701793276
0.96808484032	2.76533161309
0.96908218906	2.76733692971
0.9700795378	2.76833958802
0.97107688654	2.83451503634
0.97207423528	2.79942199556
0.97307158402	2.86359212726
0.97406893276	2.92074365081
0.9750662815	2.86559744388
0.97606363024	2.90470111789
0.97706097898	2.93879150035
0.97805832772	2.94681276682
0.97905567646	2.93578352543
0.9800530252	2.98090314928
0.98105037394	3.13832050362
0.98204772268	3.09620885469
0.98304507142	3.2385863344
0.98404242016	3.2636527921
0.9850397689	3.21753050994
0.98603711764	3.29874583288
0.98703446638	3.35990798966
0.98803181512	3.51732534399
0.98902916386	3.49125622799
0.9900265126	3.65067889894
0.99102386134	3.55843433461
0.99202121008	3.47120306183
0.99301855882	3.71484903064
0.99401590756	3.77099789588
0.9950132563	3.83316271097
0.99601060504	4.00561993992
0.99700795378	4.20013565165
0.99800530252	4.87993798438
0.99900265126	59.697272992


==> figs/posterior_var_plots/binneddata_nu_0.13738240301609039.dat <==
0.00196175	0.00801572484822
0.00295978825	0.0120235872723
0.0039578265	0.0531041771195
0.00495586475	0.0761493860581
0.005953903	0.0821611796943
0.00695194125	0.0771513516641
0.0079499795	0.074145454846
0.00894801775	0.0931828013606
0.009946056	0.0671316956039
0.01094409425	0.0490963146954
0.0119421325	0.07314348924
0.01294017075	0.0781533172702
0.013938209	0.0911788701485
0.01493624725	0.071139558028
0.0159342855	0.0661297299978
0.01693232375	0.0881729733304
0.017930362	0.0751474204521
0.01892840025	0.0801572484822
0.0199264385	0.0891749389365
0.02092447675	0.108212285451
0.021922515	0.123241769541
0.02292055325	0.153300737722
0.0239185915	0.182357740297
0.02491662975	0.167328256207
0.025914668	0.22444029575
0.02691270625	0.21943046772
0.0279107445	0.222436364538
0.02890878275	0.254499263931
0.029906821	0.304597544232
0.03090485925	0.402790173623
0.0319028975	0.464912041197
0.03290093575	0.340668306049
0.033898974	0.349685996504
0.03489701225	0.367721377412
0.0358950505	0.38074693029
0.03689308875	0.37573710226
0.037891127	0.395776414381
0.03888916525	0.441866832258
0.0398872035	0.447878625894
0.04088524175	0.480943490893
0.04188328	0.618212778919
0.04288131825	0.738448651642
0.0438793565	0.946857497696
0.04487739475	1.2795100789
0.045875433	1.9287837916
0.04687347125	4.31446389955
0.0478715095	0.464912041197
0.04886954775	0.461906144379
0.049867586	0.50198476862
0.05086562425	0.532043736801
0.0518636625	0.539057496043
0.05286170075	0.592161673162
0.053859739	0.566110567406
0.05485777725	0.609195088465
0.0558558155	0.563104670588
0.05685385375	0.5651086018
0.057851892	0.589155776344
0.05884993025	0.621218675737
0.0598479685	0.655285506342
0.06084600675	0.669313024826
0.061844045	0.720413270734
0.06284208325	0.704381821037
0.0638401215	0.8145980377
0.06483815975	0.838645212245
0.065836198	0.860688455578
0.06683423625	0.957879119362
0.0678322745	1.02100295254
0.06883031275	1.13622899724
0.069828351	1.23141572981
0.07082638925	1.29353759738
0.0718244275	1.4298049198
0.07282246575	1.47389140647
0.073820504	1.62518821298
0.07481854225	1.81756560933
0.0758165805	2.00793907448
0.07681461875	2.1943046772
0.077812657	2.50892187749
0.07881069525	2.7433818293
0.0798087335	3.08304816975
0.08080677175	3.24636856353
0.08180481	3.85856954881
0.08280284825	4.13210615926
0.0838008865	4.65012237757
0.08479892475	5.32244129922
0.085796963	6.22721624146
0.08679500125	7.71914302884
0.0877930395	10.4525052021
0.08879107775	15.6186398668
0.089789116	23.8036969024
0.09078715425	11.8732924314
0.0917851925	0.456896316349
0.09278323075	0.414813760895
0.093781269	0.43886093544
0.09477930725	0.404794104835
0.0957773455	0.41882162332
0.09677538375	0.432849141804
0.097773422	0.41882162332
0.09877146025	0.408801967259
0.0997694985	0.434853073016
0.10076753675	0.419823588926
0.101765575	0.407800001653
0.10276361325	0.437858969834
0.1037616515	0.435855038622
0.10475968975	0.419823588926
0.105757728	0.409803932865
0.10675576625	0.404794104835
0.1077538045	0.42383145135
0.10875184275	0.393772483169
0.109749881	0.399784276805
0.11074791925	0.395776414381
0.1117459575	0.368723343018
0.11274399575	0.403792139229
0.113742034	0.37072727423
0.11474007225	0.406798036047
0.1157381105	0.41882162332
0.11673614875	0.35569779014
0.117734187	0.368723343018
0.11873222525	0.373733171048
0.1197302635	0.35569779014
0.12072830175	0.376739067866
0.12172634	0.379744964684
0.12272437825	0.398782311199
0.1237224165	0.412809829683
0.12472045475	0.36070761817
0.125718493	0.340668306049
0.12671653125	0.424833416956
0.1277145695	0.403792139229
0.12871260775	0.37072727423
0.129710646	0.347682065292
0.13070868425	0.359705652564
0.1317067225	0.366719411806
0.13270476075	0.374735136654
0.133702799	0.328644718777
0.13470083725	0.356699755746
0.1356988755	0.35068796211
0.13669691375	0.366719411806
0.137694952	0.404794104835
0.13869299025	0.347682065292
0.1396910285	0.327642753171
0.14068906675	0.356699755746
0.141687105	0.354695824534
0.14268514325	0.34567813408
0.1436831815	0.339666340443
0.14468121975	0.377741033472
0.145679258	0.327642753171
0.14667729625	0.356699755746
0.1476753345	0.357701721352
0.14867337275	0.327642753171
0.149671411	0.344676168474
0.15066944925	0.367721377412
0.1516674875	0.319627028323
0.15266552575	0.361709583776
0.153663564	0.330648649989
0.15466160225	0.385756758321
0.1556596405	0.347682065292
0.15665767875	0.368723343018
0.157655717	0.371729239836
0.15865375525	0.318625062717
0.1596517935	0.326640787565
0.16064983175	0.331650615595
0.16164787	0.372731205442
0.16264590825	0.374735136654
0.1636439465	0.353693858928
0.16464198475	0.364715480594
0.165640023	0.386758723927
0.16663806125	0.378742999078
0.1676360995	0.35068796211
0.16863413775	0.361709583776
0.169632176	0.34567813408
0.17063021425	0.382750861503
0.1716282525	0.36070761817
0.17262629075	0.37573710226
0.173624329	0.399784276805
0.17462236725	0.373733171048
0.1756204055	0.384754792715
0.17661844375	0.342672237261
0.177616482	0.404794104835
0.17861452025	0.404794104835
0.1796125585	0.379744964684
0.18061059675	0.367721377412
0.181608635	0.384754792715
0.18260667325	0.387760689533
0.1836047115	0.387760689533
0.18460274975	0.389764620745
0.185600788	0.411807864077
0.18659882625	0.422829485744
0.1875968645	0.402790173623
0.18859490275	0.413811795289
0.189592941	0.42383145135
0.19059097925	0.394774448775
0.1915890175	0.38074693029
0.19258705575	0.421827520138
0.193585094	0.384754792715
0.19458313225	0.383752827109
0.1955811705	0.44387076347
0.19657920875	0.413811795289
0.197577247	0.42884127938
0.19857528525	0.479941525287
0.1995733235	0.430845210592
0.20057136175	0.4488805915
0.2015694	0.436857004228
0.20256743825	0.459902213167
0.2035654765	0.483949387711
0.20456351475	0.446876660288
0.205561553	0.43886093544
0.20655959125	0.451886488318
0.2075576295	0.467917938015
0.20855566775	0.485953318923
0.209553706	0.489961181348
0.21055174425	0.504990665438
0.2115497825	0.482947422105
0.21254782075	0.465914006803
0.213545859	0.519018183922
0.21454389725	0.453890419531
0.2155419355	0.468919903621
0.21653997375	0.450884522712
0.217538012	0.51200442468
0.21853605025	0.485953318923
0.2195340885	0.500982803014
0.22053212675	0.457898281955
0.221530165	0.518016218316
0.22252820325	0.540059461649
0.2235262415	0.505992631044
0.22452427975	0.52202408074
0.225522318	0.559096808163
0.22652035625	0.503988699832
0.2275183945	0.534047668013
0.22851643275	0.526031943165
0.229514471	0.542063392861
0.23051250925	0.516012287104
0.2315105475	0.520020149528
0.23250858575	0.523026046346
0.233506624	0.532043736801
0.23450466225	0.539057496043
0.2355027005	0.497976906196
0.23650073875	0.52202408074
0.237498777	0.489961181348
0.23849681525	0.518016218316
0.2394948535	0.543065358467
0.24049289175	0.541061427255
0.24149093	0.586149879526
0.24248896825	0.554086980133
0.2434870065	0.572122361042
0.24448504475	0.523026046346
0.245483083	0.499980837408
0.24648112125	0.520020149528
0.2474791595	0.543065358467
0.24847719775	0.563104670588
0.249475236	0.558094842557
0.25047327425	0.567112533012
0.2514713125	0.558094842557
0.25246935075	0.5651086018
0.253467389	0.539057496043
0.25446542725	0.531041771195
0.2554634655	0.572122361042
0.25646150375	0.600177398011
0.257459542	0.545069289679
0.25845758025	0.558094842557
0.2594556185	0.627230469373
0.26045365675	0.625226538161
0.261451695	0.550079117709
0.26244973325	0.521022115134
0.2634477715	0.562102704981
0.26444580975	0.566110567406
0.265443848	0.602181329223
0.26644188625	0.571120395436
0.2674399245	0.5651086018
0.26843796275	0.541061427255
0.269436001	0.624224572555
0.27043403925	0.642259953464
0.2714320775	0.557092876951
0.27243011575	0.579136120284
0.273428154	0.559096808163
0.27442619225	0.57011842983
0.2754242305	0.5651086018
0.27642226875	0.605187226041
0.277420307	0.588153810738
0.27841834525	0.58514791392
0.2794163835	0.545069289679
0.28041442175	0.533045702407
0.28141246	0.5651086018
0.28241049825	0.577132189072
0.2834085365	0.614204916495
0.28440657475	0.598173466798
0.285404613	0.582142017102
0.28640265125	0.615206882101
0.2874006895	0.623222606949
0.28839872775	0.613202950889
0.289396766	0.618212778919
0.29039480425	0.626228503767
0.2913928425	0.5651086018
0.29239088075	0.642259953464
0.293388919	0.639254056646
0.29438695725	0.623222606949
0.2953849955	0.623222606949
0.29638303375	0.589155776344
0.297381072	0.598173466798
0.29837911025	0.623222606949
0.2993771485	0.639254056646
0.30037518675	0.598173466798
0.301373225	0.634244228615
0.30237126325	0.629234400585
0.3033693015	0.610197054071
0.30436733975	0.605187226041
0.305365378	0.602181329223
0.30636341625	0.641257987858
0.3073614545	0.633242263009
0.30835949275	0.64326191907
0.309357531	0.619214744525
0.31035556925	0.64326191907
0.3113536075	0.632240297403
0.31235164575	0.665305162402
0.313349684	0.681336612099
0.31434772225	0.647269781494
0.3153457605	0.647269781494
0.31634379875	0.667309093614
0.317341837	0.660295334372
0.31833987525	0.672318921645
0.3193379135	0.645265850282
0.32033595175	0.692358233765
0.32133399	0.682338577705
0.32233202825	0.574126292254
0.3233300665	0.698370027401
0.32432810475	0.645265850282
0.325326143	0.684342508917
0.32632418125	0.679332680887
0.3273222195	0.640256022252
0.32832025775	0.688350371341
0.329318296	0.672318921645
0.33031633425	0.681336612099
0.3313143725	0.665305162402
0.33231241075	0.707387717856
0.333310449	0.652279609524
0.33430848725	0.676326784069
0.3353065255	0.678330715281
0.33630456375	0.724421133158
0.337302602	0.725423098764
0.33830064025	0.677328749675
0.3392986785	0.684342508917
0.34029671675	0.662299265584
0.341294755	0.714401477098
0.34229279325	0.678330715281
0.3432908315	0.690354302553
0.34428886975	0.680334646493
0.345286908	0.686346440129
0.34628494625	0.684342508917
0.3472829845	0.654283540736
0.34828102275	0.701375924219
0.349279061	0.661297299978
0.35027709925	0.695364130583
0.3512751375	0.666307128008
0.35227317575	0.639254056646
0.353271214	0.660295334372
0.35426925225	0.702377889825
0.3552672905	0.720413270734
0.35626532875	0.71139558028
0.357263367	0.746464376491
0.35826140525	0.667309093614
0.3592594435	0.750472238915
0.36025748175	0.740452582854
0.36125552	0.682338577705
0.36225355825	0.677328749675
0.3632515965	0.729430961188
0.36424963475	0.748468307703
0.365247673	0.677328749675
0.36624571125	0.697368061795
0.3672437495	0.751474204521
0.36824178775	0.701375924219
0.369239826	0.702377889825
0.37023786425	0.677328749675
0.3712359025	0.713399511492
0.37223394075	0.71139558028
0.373231979	0.722417201946
0.37423001725	0.742456514066
0.3752280555	0.710393614674
0.37622609375	0.674322852857
0.377224132	0.737446686036
0.37822217025	0.689352336947
0.3792202085	0.701375924219
0.38021824675	0.71640540831
0.381216285	0.662299265584
0.38221432325	0.751474204521
0.3832123615	0.744460445279
0.38421039975	0.684342508917
0.385208438	0.712397545886
0.38620647625	0.660295334372
0.3872045145	0.682338577705
0.38820255275	0.742456514066
0.389200591	0.760491894975
0.39019862925	0.73644472043
0.3911966675	0.685344474523
0.39219470575	0.723419167552
0.393192744	0.704381821037
0.39419078225	0.742456514066
0.3951888205	0.751474204521
0.39618685875	0.656287471948
0.397184897	0.725423098764
0.39818293525	0.738448651642
0.3991809735	0.749470273309
0.40017901175	0.727427029976
0.40117705	0.73644472043
0.40217508825	0.743458479672
0.4031731265	0.763497791793
0.40417116475	0.769509585429
0.405169203	0.734440789218
0.40616724125	0.739450617248
0.4071652795	0.737446686036
0.40816331775	0.718409339522
0.409161356	0.7314348924
0.41015939425	0.777525310277
0.4111574325	0.664303196796
0.41215547075	0.72141523634
0.413153509	0.708389683462
0.41415154725	0.78453906952
0.4151495855	0.73644472043
0.41614762375	0.786543000732
0.417145662	0.703379855431
0.41814370025	0.770511551035
0.4191417385	0.766503688611
0.42013977675	0.764499757399
0.421137815	0.751474204521
0.42213585325	0.722417201946
0.4231338915	0.738448651642
0.42413192975	0.674322852857
0.425129968	0.780531207096
0.42612800625	0.735442754824
0.4271260445	0.730432926794
0.42812408275	0.771513516641
0.429122121	0.732436858006
0.43012015925	0.7314348924
0.4311181975	0.763497791793
0.43211623575	0.714401477098
0.433114274	0.725423098764
0.43411231225	0.768507619823
0.4351103505	0.708389683462
0.43610838875	0.743458479672
0.437106427	0.769509585429
0.43810446525	0.738448651642
0.4391025035	0.756484032551
0.44010054175	0.733438823612
0.44109858	0.755482066945
0.44209661825	0.765501723005
0.4430946565	0.724421133158
0.44409269475	0.774519413459
0.445090733	0.766503688611
0.44608877125	0.697368061795
0.4470868095	0.730432926794
0.44808484775	0.7314348924
0.449082886	0.750472238915
0.45008092425	0.759489929369
0.4510789625	0.751474204521
0.45207700075	0.727427029976
0.453075039	0.788546931944
0.45407307725	0.703379855431
0.4550711155	0.738448651642
0.45606915375	0.723419167552
0.457067192	0.80958820967
0.45806523025	0.738448651642
0.4590632685	0.735442754824
0.46006130675	0.719411305128
0.461059345	0.707387717856
0.46205738325	0.744460445279
0.4630554215	0.780531207096
0.46405345975	0.747466342097
0.465051498	0.724421133158
0.46604953625	0.723419167552
0.4670475745	0.775521379065
0.46804561275	0.770511551035
0.469043651	0.765501723005
0.47004168925	0.757485998157
0.4710397275	0.787544966338
0.47203776575	0.740452582854
0.473035804	0.752476170127
0.47403384225	0.775521379065
0.4750318805	0.768507619823
0.47602991875	0.761493860581
0.477027957	0.78453906952
0.47802599525	0.709391649068
0.4790240335	0.770511551035
0.48002207175	0.752476170127
0.48102011	0.752476170127
0.48201814825	0.798566588004
0.4830161865	0.729430961188
0.48401422475	0.730432926794
0.485012263	0.782535138308
0.48601030125	0.781533172702
0.4870083395	0.738448651642
0.48800637775	0.685344474523
0.489004416	0.775521379065
0.49000245425	0.753478135733
0.4910004925	0.734440789218
0.49199853075	0.756484032551
0.492996569	0.746464376491
0.49399460725	0.734440789218
0.4949926455	0.775521379065
0.49599068375	0.801572484822
0.496988722	0.779529241489
0.49798676025	0.795560691186
0.4989847985	0.762495826187
0.49998283675	0.713399511492
0.500980875	0.766503688611
0.50197891325	0.734440789218
0.5029769515	0.749470273309
0.50397498975	0.779529241489
0.504973028	0.748468307703
0.50597106625	0.727427029976
0.5069691045	0.792554794368
0.50796714275	0.779529241489
0.508965181	0.738448651642
0.50996321925	0.722417201946
0.5109612575	0.763497791793
0.51195929575	0.740452582854
0.512957334	0.72141523634
0.51395537225	0.737446686036
0.5149534105	0.712397545886
0.51595144875	0.730432926794
0.516949487	0.798566588004
0.51794752525	0.755482066945
0.5189455635	0.798566588004
0.51994360175	0.795560691186
0.52094164	0.740452582854
0.52193967825	0.773517447853
0.5229377165	0.742456514066
0.52393575475	0.766503688611
0.524933793	0.742456514066
0.52593183125	0.775521379065
0.5269298695	0.756484032551
0.52792790775	0.779529241489
0.528925946	0.770511551035
0.52992398425	0.705383786643
0.5309220225	0.78954889755
0.53192006075	0.823615728155
0.532918099	0.742456514066
0.53391613725	0.758487963763
0.5349141755	0.751474204521
0.53591221375	0.783537103914
0.536910252	0.753478135733
0.53790829025	0.800570519216
0.5389063285	0.757485998157
0.53990436675	0.740452582854
0.540902405	0.714401477098
0.54190044325	0.7314348924
0.5428984815	0.72642506437
0.54389651975	0.782535138308
0.544894558	0.765501723005
0.54589259625	0.734440789218
0.5468906345	0.7314348924
0.54788867275	0.709391649068
0.548886711	0.720413270734
0.54988474925	0.750472238915
0.5508827875	0.739450617248
0.55188082575	0.680334646493
0.552878864	0.730432926794
0.55387690225	0.754480101339
0.5548749405	0.764499757399
0.55587297875	0.738448651642
0.556871017	0.781533172702
0.55786905525	0.764499757399
0.5588670935	0.747466342097
0.55986513175	0.733438823612
0.56086317	0.763497791793
0.56186120825	0.770511551035
0.5628592465	0.751474204521
0.56385728475	0.778527275883
0.564855323	0.737446686036
0.56585336125	0.724421133158
0.5668513995	0.78954889755
0.56784943775	0.767505654217
0.568847476	0.780531207096
0.56984551425	0.7314348924
0.5708435525	0.734440789218
0.57184159075	0.764499757399
0.572839629	0.79455872558
0.57383766725	0.73644472043
0.5748357055	0.796562656792
0.57583374375	0.767505654217
0.576831782	0.773517447853
0.57782982025	0.755482066945
0.5788278585	0.742456514066
0.57982589675	0.738448651642
0.580823935	0.758487963763
0.58182197325	0.791552828762
0.5828200115	0.764499757399
0.58381804975	0.758487963763
0.584816088	0.748468307703
0.58581412625	0.768507619823
0.5868121645	0.747466342097
0.58781020275	0.758487963763
0.588808241	0.78453906952
0.58980627925	0.810590175276
0.5908043175	0.753478135733
0.59180235575	0.725423098764
0.592800394	0.764499757399
0.59379843225	0.786543000732
0.5947964705	0.746464376491
0.59579450875	0.793556759974
0.596792547	0.745462410885
0.59779058525	0.775521379065
0.5987886235	0.764499757399
0.59978666175	0.740452582854
0.6007847	0.762495826187
0.60178273825	0.825619659367
0.6027807765	0.769509585429
0.60377881475	0.782535138308
0.604776853	0.795560691186
0.60577489125	0.775521379065
0.6067729295	0.763497791793
0.60777096775	0.8145980377
0.608769006	0.791552828762
0.60976704425	0.750472238915
0.6107650825	0.722417201946
0.61176312075	0.764499757399
0.612761159	0.79956855361
0.61375919725	0.768507619823
0.6147572355	0.766503688611
0.61575527375	0.761493860581
0.616753312	0.764499757399
0.61775135025	0.792554794368
0.6187493885	0.812594106488
0.61974742675	0.780531207096
0.620745465	0.824617693761
0.62174350325	0.835639315427
0.6227415415	0.715403442704
0.62373957975	0.747466342097
0.624737618	0.758487963763
0.62573565625	0.824617693761
0.6267336945	0.764499757399
0.62773173275	0.786543000732
0.628729771	0.748468307703
0.62972780925	0.773517447853
0.6307258475	0.767505654217
0.63172388575	0.803576416034
0.632721924	0.769509585429
0.63371996225	0.828625556185
0.6347180005	0.778527275883
0.63571603875	0.777525310277
0.636714077	0.801572484822
0.63771211525	0.849666833911
0.6387101535	0.709391649068
0.63970819175	0.793556759974
0.64070623	0.797564622398
0.64170426825	0.787544966338
0.6427023065	0.795560691186
0.64370034475	0.74145454846
0.644698383	0.793556759974
0.64569642125	0.832633418609
0.6466944595	0.750472238915
0.64769249775	0.766503688611
0.648690536	0.805580347246
0.64968857425	0.748468307703
0.6506866125	0.762495826187
0.65168465075	0.767505654217
0.652682689	0.772515482247
0.65368072725	0.805580347246
0.6546787655	0.801572484822
0.65567680375	0.761493860581
0.656674842	0.788546931944
0.65767288025	0.79455872558
0.6586709185	0.793556759974
0.65966895675	0.774519413459
0.660666995	0.798566588004
0.66166503325	0.800570519216
0.6626630715	0.80958820967
0.66366110975	0.775521379065
0.664659148	0.813596072094
0.66565718625	0.803576416034
0.6666552245	0.793556759974
0.66765326275	0.816601968913
0.668651301	0.824617693761
0.66964933925	0.854676661942
0.6706473775	0.846660937093
0.67164541575	0.837643246639
0.672643454	0.782535138308
0.67364149225	0.828625556185
0.6746395305	0.832633418609
0.67563756875	0.816601968913
0.676635607	0.829627521791
0.67763364525	0.874715974062
0.6786316835	0.820609831337
0.67962972175	0.828625556185
0.68062776	0.8145980377
0.68162579825	0.783537103914
0.6826238365	0.849666833911
0.68362187475	0.873714008456
0.684619913	0.830629487397
0.68561795125	0.816601968913
0.6866159895	0.87772187088
0.68761402775	0.859686489972
0.688612066	0.946857497696
0.68961010425	0.833635384215
0.6906081425	0.844657005881
0.69160618075	0.920806391939
0.692604219	0.813596072094
0.69360225725	0.834637349821
0.6946002955	0.827623590579
0.69559833375	0.875717939668
0.696596372	0.873714008456
0.69759441025	0.88273169891
0.6985924485	0.826621624973
0.69959048675	0.879725802092
0.700588525	0.835639315427
0.70158656325	0.831631453003
0.7025846015	0.866700249214
0.70358263975	0.868704180426
0.704580678	0.963890912999
0.70557871625	0.897761183001
0.7065767545	0.922810323151
0.70757479275	0.941847669666
0.708572831	0.895757251789
0.70957086925	0.914794598303
0.7105689075	0.847662902699
0.71156694575	0.903772976637
0.712564984	0.850668799517
0.71356302225	0.905776907849
0.7145610605	0.871710077244
0.71555909875	0.900767079819
0.716557137	0.915796563909
0.71755517525	0.903772976637
0.7185532135	0.941847669666
0.71955125175	0.864696318002
0.72054929	0.906778873455
0.72154732825	0.956877153756
0.7225453665	0.928822116788
0.72354340475	0.888743492547
0.724541443	0.970904672241
0.72553948125	0.895757251789
0.7265375195	0.897761183001
0.72753555775	0.928822116788
0.728533596	0.899765114213
0.72953163425	0.915796563909
0.7305296725	0.971906637847
0.73152771075	0.939843738454
0.732525749	1.01298722769
0.73352378725	1.02801671178
0.7345218255	0.936837841636
0.73551986375	0.95587518815
0.736517902	0.963890912999
0.73751594025	0.920806391939
0.7385139785	0.932829979212
0.73951201675	0.919804426333
0.740510055	0.994951846785
0.74150809325	0.967898775423
0.7425061315	0.993949881179
0.74350416975	0.949863394514
0.744502208	1.00096364042
0.74550024625	0.954873222544
0.7464982845	0.929824082394
0.74749632275	1.03503047103
0.748494361	0.999961674816
0.74949239925	1.030020643
0.7504904375	0.990943984361
0.75148847575	1.00697543406
0.752486514	0.95587518815
0.75348455225	1.03202457421
0.7544825905	1.01699509012
0.75548062875	0.996955777997
0.756478667	0.981926293907
0.75747670525	1.05306585194
0.7584747435	0.95587518815
0.75947278175	1.06007961118
0.76047082	0.973910569059
0.76146885825	0.995953812391
0.7624668965	0.978920397089
0.76346493475	1.06909730163
0.764462973	0.985934156331
0.76546101125	1.09214251057
0.7664590495	1.03903833345
0.76745708775	1.07911695769
0.768455126	1.00797739966
0.76945316425	1.05506978315
0.7704512025	1.09114054496
0.77144924075	1.04605209269
0.772447279	1.11117985708
0.77344531725	1.07711302648
0.7744433555	1.05607174875
0.77544139375	1.10015823542
0.776439432	1.07310516406
0.77743747025	1.0640874736
0.7784355085	1.08813464815
0.77943354675	1.06909730163
0.780431585	1.01599312451
0.78142962325	1.05406781754
0.7824276615	1.13422506602
0.78342569975	1.09013857936
0.784423738	1.08412678572
0.78542177625	1.06208354239
0.7864198145	1.11117985708
0.78741785275	1.07811499209
0.788415891	1.12119951314
0.78941392925	1.08212285451
0.7904119675	1.13622899724
0.79141000575	1.15025651572
0.792408044	1.12019754754
0.79340608225	1.15025651572
0.7944041205	1.16728993102
0.79540215875	1.11819361633
0.796400197	1.1472506189
0.79739823525	1.20336069284
0.7983962735	1.21137641769
0.79939431175	1.13723096284
0.80039235	1.16929386223
0.80139038825	1.13723096284
0.8023884265	1.14324275648
0.80338646475	1.1642840342
0.804384503	1.11017789148
0.80538254125	1.15426437814
0.8063805795	1.10617002905
0.80737861775	1.15827224057
0.808376656	1.1302172036
0.80937469425	1.16829189663
0.8103727325	1.17730958708
0.81137077075	1.21839017693
0.812368809	1.13823292845
0.81336684725	1.18432334632
0.8143648855	1.22239803935
0.81536292375	1.11719165072
0.816360962	1.1632820686
0.81735900025	1.21738821132
0.8183570385	1.22239803935
0.81935507675	1.22640590178
0.820353115	1.21137641769
0.82135115325	1.20536462405
0.8223491915	1.23141572981
0.82334722975	1.2464452139
0.824345268	1.13723096284
0.82534330625	1.29053170056
0.8263413445	1.23542359223
0.82733938275	1.24243735147
0.828337421	1.17530565587
0.82933545925	1.23442162663
0.8303334975	1.21738821132
0.83133153575	1.27550221647
0.832329574	1.29053170056
0.83332761225	1.18231941511
0.8343256505	1.29453956299
0.83532368875	1.26848845723
0.836321727	1.29153366617
0.83731976525	1.27349828526
0.8383178035	1.24143538587
0.83931584175	1.28952973496
0.84031388	1.34864570571
0.84131191825	1.2795100789
0.8423099565	1.2795100789
0.84330799475	1.19434300238
0.844306033	1.26247666359
0.84530407125	1.31558084071
0.8463021095	1.2805120445
0.84730014775	1.38171057071
0.848298186	1.24243735147
0.84929622425	1.31457887511
0.8502942625	1.30556118465
0.85129230075	1.35365553374
0.852290339	1.33261425602
0.85328837725	1.35165160253
0.8542864155	1.28351794132
0.85528445375	1.3456398089
0.856282492	1.26848845723
0.85728053025	1.35365553374
0.8582785685	1.35165160253
0.85927660675	1.34062998086
0.860274645	1.34062998086
0.86127268325	1.30455921905
0.8622707215	1.30355725344
0.86326875975	1.36668108662
0.864266798	1.40074791723
0.86526483625	1.34163194647
0.8662628745	1.36567912102
0.86726091275	1.35866536177
0.868258951	1.35465749935
0.86925698925	1.42078722935
0.8702550275	1.3636751898
0.87125306575	1.36567912102
0.872251104	1.35165160253
0.87324914225	1.4137734701
0.8742471805	1.42679902298
0.87524521875	1.4127715045
0.876243257	1.37169091465
0.87724129525	1.40575774526
0.8782393335	1.45886192238
0.87923737175	1.43281081662
0.88023541	1.48791892495
0.88123344825	1.40275184844
0.8822314865	1.4799032001
0.88322952475	1.47088550965
0.884227563	1.46387175041
0.88522560125	1.43581671344
0.8862236395	1.46186781919
0.88722167775	1.47088550965
0.888219716	1.43281081662
0.88921775425	1.44182850707
0.8902157925	1.47188747525
0.89121383075	1.3626732242
0.892211869	1.38972629556
0.89320990725	1.49693661541
0.8942079455	1.52298772116
0.89520598375	1.48090516571
0.896204022	1.48491302813
0.89720206025	1.47689730328
0.8982000985	1.42279116056
0.89919813675	1.54102310207
0.900196175	1.45285012874
0.90119421325	1.4628697848
0.9021922515	1.49894054662
0.90319028975	1.52799754919
0.904188328	1.48491302813
0.90518636625	1.54002113646
0.9061844045	1.59412727919
0.90718244275	1.51797789313
0.908180481	1.52298772116
0.90917851925	1.54503096449
0.9101765575	1.4789012345
0.91117459575	1.55304668934
0.912172634	1.53801720525
0.91317067225	1.61717248813
0.9141687105	1.65725111237
0.91516674875	1.54503096449
0.916164787	1.58310565752
0.91716282525	1.55004079252
0.9181608635	1.63921573146
0.91915890175	1.53701523965
0.92015694	1.60314496964
0.92115497825	1.57809582949
0.9221530165	1.54803686131
0.92315105475	1.56507027662
0.924149093	1.56807617343
0.92514713125	1.57809582949
0.9261451695	1.66125897479
0.92714320775	1.6121626601
0.928141246	1.55705455177
0.92913928425	1.61516855692
0.9301373225	1.56406831101
0.93113536075	1.5951292448
0.932133399	1.56507027662
0.93313143725	1.62518821298
0.9341294755	1.60815479767
0.93512751375	1.59112138237
0.936125552	1.63420590343
0.93712359025	1.57308600146
0.9381216285	1.65123931873
0.93911966675	1.61617052252
0.940117705	1.62719214419
0.94111574325	1.66626880282
0.9421137815	1.5790977951
0.94311181975	1.67127863085
0.944109858	1.72438280797
0.94510789625	1.70935332388
0.9461059345	1.66827273404
0.94710397275	1.5620643798
0.948102011	1.72538477358
0.94910004925	1.62719214419
0.9500980875	1.65524718116
0.95109612575	1.62318428176
0.952094164	1.71736904873
0.95309220225	1.71636708313
0.9540902405	1.73540442964
0.95508827875	1.60815479767
0.956086317	1.64222162828
0.95708435525	1.72237887676
0.9580823935	1.66626880282
0.95908043175	1.73139656722
0.96007847	1.66426487161
0.96107650825	1.68530614934
0.9620745465	1.65424521555
0.96307258475	1.73640639525
0.964070623	1.73740836085
0.96506866125	1.76746732903
0.9660666995	1.72037494555
0.96706473775	1.72237887676
0.968062776	1.77548305388
0.96906081425	1.73841032646
0.9700588525	1.81856757494
0.97105689075	1.70835135828
0.972054929	1.80153415964
0.97305296725	1.76947126024
0.9740510055	1.83059116221
0.97504904375	1.73340049843
0.976047082	1.84161278388
0.97704512025	1.80554202206
0.9780431585	1.81556167812
0.97904119675	1.83459902464
0.980039235	1.85964816479
0.98103727325	1.88670123615
0.9820353115	1.86866585524
0.98303334975	1.84762457751
0.984031388	1.94681917251
0.98502942625	1.96786045024
0.9860274645	1.95182900054
0.98702550275	1.98288993433
0.988023541	1.86065013039
0.98902157925	1.8957189266
0.9900196175	2.01695676493
0.99101765575	1.960846691
0.992015694	2.02397052418
0.99301373225	1.98789976236
0.9940117705	1.94581720691
0.99500980875	2.03699607705
0.996007847	2.20632826447
0.99700588525	2.31754644674
0.9980039235	2.56302802022
0.99900196175	54.1933137332


==> figs/posterior_var_plots/binneddata_nu_0.17433291673660278.dat <==
0.00150534	0.00998876603439
0.00250646466	0.0179797788619
0.00350758932	0.0369584343272
0.00450871398	0.0739168686545
0.00550983864	0.090897770913
0.0065109633	0.100886536947
0.00751208796	0.110875302982
0.00851321262	0.110875302982
0.00951433728	0.104882043361
0.01051546194	0.0779123750683
0.0115165866	0.0699213622407
0.01251771126	0.090897770913
0.01351883592	0.107878673171
0.01451996058	0.104882043361
0.01552108524	0.0958921539302
0.0165222099	0.118866315809
0.01752333456	0.125858452033
0.01852445922	0.129853958447
0.01952558388	0.132850588257
0.02052670854	0.146834860706
0.0215278332	0.168810145981
0.02252895786	0.213759593136
0.02353008252	0.234736001808
0.02453120718	0.283680955377
0.02553233184	0.28168320217
0.0265334565	0.298664104428
0.02753458116	0.359595577238
0.02853570582	0.447496718341
0.02953683048	0.43850682891
0.03053795514	0.558372021323
0.0315390798	0.869022644992
0.03254020446	0.489449535685
0.03354132912	0.498439425116
0.03454245378	0.53140235303
0.03554357844	0.527406846616
0.0365447031	0.580347306598
0.03754582776	0.647272039029
0.03854695242	0.68822597977
0.03954807708	0.797103529544
0.04054920174	0.842052976699
0.0415503264	0.982894577784
0.04255145106	1.20364630714
0.04355257572	1.4523665814
0.04455370038	1.91184981898
0.04555482504	2.69097356967
0.0465559497	5.12823248206
0.04755707436	1.83193969071
0.04855819902	0.72019003108
0.04955932368	0.743164192959
0.05056044834	0.781121503889
0.051561573	0.773130491062
0.05256269766	0.855038372544
0.05356382232	0.856037249147
0.05456494698	0.901985572906
0.05556607164	0.868023768389
0.0565671963	0.901985572906
0.05756832096	0.885004670647
0.05856944562	0.951929403078
0.05957057028	1.01885413551
0.06057169494	1.06680021247
0.0615728196	1.11574516604
0.06257394426	1.19365754111
0.06357506892	1.20264743054
0.06457619358	1.29654183126
0.06557731824	1.32550925276
0.0665784429	1.38544184897
0.06757956756	1.55025648854
0.06858069222	1.75702394545
0.06958181688	1.81495878845
0.07058294154	2.02072736876
0.0715840662	2.11562064608
0.07258519086	2.33537349884
0.07358631552	2.55412747499
0.07458744018	2.71694436135
0.07558856484	3.1085039899
0.0765896895	3.24634896118
0.07759081416	3.48008608638
0.07859193882	3.86565245531
0.07959306348	4.36209412722
0.08059418814	4.69671778937
0.0815953128	5.08827741792
0.08259643746	5.71557192488
0.08359756212	6.06717648929
0.08459868678	6.81333731206
0.08559981144	7.81521054531
0.0866009361	9.37345804667
0.08760206076	12.1093810635
0.08860318542	15.6384121034
0.08960431008	19.4800915203
0.09060543474	15.5225424174
0.0916065594	0.568360787357
0.09260768406	0.558372021323
0.09360880872	0.544387748874
0.09460993338	0.529404599823
0.09561105804	0.550381008495
0.0966121827	0.567361910753
0.09761330736	0.614309111115
0.09861443202	0.579348429995
0.09961555668	0.59533045565
0.10061668134	0.541391119064
0.101617806	0.577350676788
0.10261893066	0.538394489254
0.10362005532	0.580347306598
0.10462117998	0.571357417167
0.10562230464	0.550381008495
0.1066234293	0.561368651133
0.10762455396	0.561368651133
0.10862567862	0.544387748874
0.10962680328	0.521413586995
0.11062792794	0.56935966396
0.1116290526	0.559370897926
0.11263017726	0.545386625478
0.11363130192	0.573355170374
0.11463242658	0.530403476426
0.11563355124	0.536396736047
0.1166346759	0.49943830172
0.11763580056	0.510425944357
0.11863692522	0.53739561265
0.11963804988	0.507429314547
0.12063917454	0.508428191151
0.1216402992	0.486452905875
0.12264142386	0.509427067754
0.12364254852	0.479460769651
0.12464367318	0.483456276065
0.12564479784	0.511424820961
0.1266459225	0.483456276065
0.12764704716	0.463478743996
0.12864817182	0.495442795306
0.12964929648	0.461480990789
0.13065042114	0.515420327375
0.1316515458	0.50243493153
0.13265267046	0.49943830172
0.13365379512	0.491447288892
0.13465491978	0.486452905875
0.13565604444	0.458484360979
0.1366571691	0.437507952306
0.13765829376	0.49943830172
0.13865941842	0.520414710392
0.13966054308	0.501436054926
0.14066166774	0.462479867392
0.1416627924	0.477463016444
0.14266391706	0.480459646254
0.14366504172	0.486452905875
0.14466616638	0.471469756823
0.14566729104	0.475465263237
0.1466684157	0.498439425116
0.14766954036	0.484455152668
0.14867066502	0.504432684737
0.14967178968	0.466475373806
0.15067291434	0.50243493153
0.151674039	0.482457399461
0.15267516366	0.500437178323
0.15367628832	0.527406846616
0.15467741298	0.517418080581
0.15567853764	0.480459646254
0.1566796623	0.486452905875
0.15768078696	0.50243493153
0.15868191162	0.533400106237
0.15968303628	0.480459646254
0.16068416094	0.501436054926
0.1616852856	0.504432684737
0.16268641026	0.497440548513
0.16368753492	0.527406846616
0.16468865958	0.540392242461
0.16568978424	0.489449535685
0.1666909089	0.519415833788
0.16769203356	0.568360787357
0.16869315822	0.527406846616
0.16969428288	0.520414710392
0.17069540754	0.490448412289
0.1716965322	0.524410216806
0.17269765686	0.576351800184
0.17369878152	0.504432684737
0.17469990618	0.538394489254
0.17570103084	0.512423697564
0.1767021555	0.576351800184
0.17770328016	0.53140235303
0.17870440482	0.553377638305
0.17970552948	0.542389995667
0.18070665414	0.593332702443
0.1817077788	0.576351800184
0.18270890346	0.548383255288
0.18371002812	0.594331579046
0.18471115278	0.586340566219
0.18571227744	0.59832708546
0.1867134021	0.56935966396
0.18771452676	0.610313604701
0.18871565142	0.603321468477
0.18971677608	0.585341689615
0.19071790074	0.639281026201
0.1917190254	0.617305740925
0.19272015006	0.611312481305
0.19372127472	0.587339442822
0.19472239938	0.607316974891
0.19572352404	0.620302370736
0.1967246487	0.616306864322
0.19772577336	0.608315851494
0.19872689802	0.610313604701
0.19972802268	0.637283272994
0.20072914734	0.618304617529
0.201730272	0.644275409218
0.20273139666	0.625296753753
0.20373252132	0.638282149598
0.20473364598	0.618304617529
0.20573477064	0.646273162425
0.2067358953	0.65925855827
0.20773701996	0.640279902805
0.20873814462	0.600324838667
0.20973926928	0.622300123943
0.21074039394	0.652266422046
0.2117415186	0.652266422046
0.21274264326	0.69421923939
0.21374376792	0.618304617529
0.21474489258	0.687227103166
0.21574601724	0.686228226563
0.2167471419	0.634286643184
0.21774826656	0.72318666089
0.21874939122	0.697215869201
0.21975051588	0.667249571097
0.22075164054	0.678237213735
0.2217527652	0.678237213735
0.22275388986	0.690223732976
0.22375501452	0.696216992597
0.22475613918	0.618304617529
0.22575726384	0.760145095217
0.2267583885	0.754151835597
0.22775951316	0.708203511838
0.22876063782	0.696216992597
0.22976176248	0.708203511838
0.23076288714	0.700212499011
0.2317640118	0.747159699373
0.23276513646	0.677238337132
0.23376626112	0.737170933338
0.23476738578	0.698214745804
0.23576851044	0.75814734201
0.2367696351	0.690223732976
0.23777075976	0.734174303528
0.23877188442	0.695218115994
0.23977300908	0.698214745804
0.24077413374	0.729179920511
0.2417752584	0.679236090339
0.24277638306	0.704208005425
0.24377750772	0.685229349959
0.24477863238	0.715195648062
0.24577975704	0.682232720149
0.2467808817	0.75215408239
0.24778200636	0.690223732976
0.24878313102	0.711200141649
0.24978425568	0.695218115994
0.25078538034	0.700212499011
0.251786505	0.775128244269
0.25278762966	0.745161946166
0.25378875432	0.715195648062
0.25478987898	0.690223732976
0.25579100364	0.782120380493
0.2567921283	0.79011139332
0.25779325296	0.730178797114
0.25879437762	0.728181043907
0.25979550228	0.730178797114
0.26079662694	0.72019003108
0.2617977516	0.778124874079
0.26279887626	0.740167563148
0.26380000092	0.81608218501
0.26480112558	0.756149588803
0.26580225024	0.718192277873
0.2668033749	0.749157452579
0.26780449956	0.75215408239
0.26880562422	0.775128244269
0.26980674888	0.715195648062
0.27080787354	0.749157452579
0.2718089982	0.729179920511
0.27281012286	0.778124874079
0.27381124752	0.805094542372
0.27481237218	0.708203511838
0.27581349684	0.81907881482
0.2768146215	0.777125997476
0.27781574616	0.802097912562
0.27881687082	0.777125997476
0.27981799548	0.852041742734
0.28081912014	0.801099035958
0.2818202448	0.7841181337
0.28282136946	0.780122627286
0.28382249412	0.753152958993
0.28482361878	0.747159699373
0.28582474344	0.769134984648
0.2868258681	0.761143971821
0.28782699276	0.773130491062
0.28882811742	0.771132737855
0.28982924208	0.814084431803
0.29083036674	0.803096789165
0.2918314914	0.770133861252
0.29283261606	0.815083308406
0.29383374072	0.78711476351
0.29483486538	0.840055223492
0.29583599004	0.764140601631
0.2968371147	0.82207544463
0.29783823936	0.818079938217
0.29883936402	0.826070951044
0.29984048868	0.796104652941
0.30084161334	0.770133861252
0.301842738	0.832064210665
0.30284386266	0.800100159355
0.30384498732	0.779123750683
0.30484611198	0.843051853303
0.30584723664	0.824073197837
0.3068483613	0.839056346889
0.30784948596	0.771132737855
0.30885061062	0.835060840475
0.30985173528	0.829067580855
0.31085285994	0.81907881482
0.3118539846	0.809090048786
0.31285510926	0.818079938217
0.31385623392	0.806093418975
0.31485735858	0.772131614458
0.31585848324	0.804095665769
0.3168596079	0.826070951044
0.31786073256	0.806093418975
0.31886185722	0.740167563148
0.31986298188	0.817081061613
0.32086410654	0.821076568027
0.3218652312	0.831065334061
0.32286635586	0.796104652941
0.32386748052	0.794106899734
0.32486860518	0.782120380493
0.32586972984	0.88300691744
0.3268708545	0.868023768389
0.32787197916	0.833063087268
0.32887310382	0.84804623632
0.32987422848	0.860032755561
0.33087535314	0.830066457458
0.3318764778	0.818079938217
0.33287760246	0.844050729906
0.33387872712	0.84804623632
0.33487985178	0.843051853303
0.33588097644	0.809090048786
0.3368821011	0.798102406148
0.33788322576	0.862030508768
0.33888435042	0.836059717079
0.33988547508	0.858035002354
0.34088659974	0.846048483113
0.3418877244	0.797103529544
0.34288884906	0.821076568027
0.34388997372	0.782120380493
0.34489109838	0.852041742734
0.34589222304	0.860032755561
0.3468933477	0.857036125751
0.34789447236	0.813085555199
0.34889559702	0.817081061613
0.34989672168	0.797103529544
0.35089784634	0.841054100096
0.351898971	0.823074321234
0.35290009566	0.81907881482
0.35390122032	0.850043989527
0.35490234498	0.85403949594
0.35590346964	0.891996806871
0.3569045943	0.867024891785
0.35790571896	0.85104286613
0.35890684362	0.82207544463
0.35990796828	0.833063087268
0.36090909294	0.799101282751
0.3619102176	0.836059717079
0.36291134226	0.831065334061
0.36391246692	0.869022644992
0.36491359158	0.809090048786
0.36591471624	0.844050729906
0.3669158409	0.878012534423
0.36791696556	0.777125997476
0.36891809022	0.852041742734
0.36991921488	0.847047359716
0.37092033954	0.810088925389
0.3719214642	0.792109146527
0.37292258886	0.81608218501
0.37392371352	0.838057470285
0.37492483818	0.821076568027
0.37592596284	0.873018151406
0.3769270875	0.884005794044
0.37792821216	0.891996806871
0.37892933682	0.871020398199
0.37993046148	0.839056346889
0.38093158614	0.833063087268
0.3819327108	0.793108023131
0.38293383546	0.874017028009
0.38393496012	0.850043989527
0.38493608478	0.841054100096
0.38593720944	0.81907881482
0.3869383341	0.803096789165
0.38793945876	0.853040619337
0.38894058342	0.827069827648
0.38994170808	0.861031632165
0.39094283274	0.869022644992
0.3919439574	0.841054100096
0.39294508206	0.84804623632
0.39394620672	0.840055223492
0.39494733138	0.865027138578
0.39594845604	0.82207544463
0.3969495807	0.820077691424
0.39795070536	0.85104286613
0.39895183002	0.839056346889
0.39995295468	0.860032755561
0.40095407934	0.844050729906
0.401955204	0.874017028009
0.40295632866	0.837058593682
0.40395745332	0.844050729906
0.40495857798	0.87701365782
0.40595970264	0.857036125751
0.4069608273	0.833063087268
0.40796195196	0.842052976699
0.40896307662	0.887002423854
0.40996420128	0.90897770913
0.41096532594	0.858035002354
0.4119664506	0.856037249147
0.41296757526	0.806093418975
0.41396869992	0.829067580855
0.41496982458	0.88001028763
0.41597094924	0.889000177061
0.4169720739	0.870021521596
0.41797319856	0.865027138578
0.41897432322	0.849045112923
0.41997544788	0.861031632165
0.42097657254	0.840055223492
0.4219776972	0.876014781216
0.42297882186	0.863029385371
0.42397994652	0.860032755561
0.42498107118	0.844050729906
0.42598219584	0.850043989527
0.4269833205	0.85104286613
0.42798444516	0.823074321234
0.42898556982	0.853040619337
0.42998669448	0.825072074441
0.43098781914	0.808091172182
0.4319889438	0.837058593682
0.43299006846	0.847047359716
0.43399119312	0.824073197837
0.43499231778	0.828068704251
0.43599344244	0.779123750683
0.4369945671	0.836059717079
0.43799569176	0.826070951044
0.43899681642	0.876014781216
0.43999794108	0.826070951044
0.44099906574	0.856037249147
0.4420001904	0.889000177061
0.44300131506	0.885004670647
0.44400243972	0.875015904613
0.44500356438	0.862030508768
0.44600468904	0.824073197837
0.4470058137	0.795105776338
0.44800693836	0.863029385371
0.44900806302	0.846048483113
0.45000918768	0.818079938217
0.45101031234	0.82207544463
0.452011437	0.820077691424
0.45301256166	0.794106899734
0.45401368632	0.847047359716
0.45501481098	0.852041742734
0.45601593564	0.795105776338
0.4570170603	0.803096789165
0.45801818496	0.862030508768
0.45901930962	0.828068704251
0.46002043428	0.807092295579
0.46102155894	0.828068704251
0.4620226836	0.878012534423
0.46302380826	0.760145095217
0.46402493292	0.820077691424
0.46502605758	0.836059717079
0.46602718224	0.81608218501
0.4670283069	0.828068704251
0.46802943156	0.824073197837
0.46903055622	0.813085555199
0.47003168088	0.839056346889
0.47103280554	0.814084431803
0.4720339302	0.852041742734
0.47303505486	0.859033878958
0.47403617952	0.842052976699
0.47503730418	0.820077691424
0.47603842884	0.806093418975
0.4770395535	0.814084431803
0.47804067816	0.81608218501
0.47904180282	0.818079938217
0.48004292748	0.843051853303
0.48104405214	0.808091172182
0.4820451768	0.840055223492
0.48304630146	0.836059717079
0.48404742612	0.84804623632
0.48504855078	0.866026015182
0.48604967544	0.841054100096
0.4870508001	0.839056346889
0.48805192476	0.838057470285
0.48905304942	0.860032755561
0.49005417408	0.831065334061
0.49105529874	0.866026015182
0.4920564234	0.798102406148
0.49305754806	0.853040619337
0.49405867272	0.825072074441
0.49505979738	0.804095665769
0.49606092204	0.860032755561
0.4970620467	0.782120380493
0.49806317136	0.823074321234
0.49906429602	0.813085555199
0.50006542068	0.876014781216
0.50106654534	0.7261832907
0.50206767	0.778124874079
0.50306879466	0.840055223492
0.50406991932	0.797103529544
0.50507104398	0.783119257096
0.50607216864	0.857036125751
0.5070732933	0.775128244269
0.50807441796	0.807092295579
0.50907554262	0.896991189888
0.51007666728	0.853040619337
0.51107779194	0.834061963872
0.5120789166	0.798102406148
0.51308004126	0.839056346889
0.51408116592	0.872019274802
0.51508229058	0.81907881482
0.51608341524	0.812086678596
0.5170845399	0.832064210665
0.51808566456	0.791110269924
0.51908678922	0.786115886907
0.52008791388	0.767137231441
0.52108903854	0.827069827648
0.5220901632	0.805094542372
0.52309128786	0.751155205786
0.52409241252	0.779123750683
0.52509353718	0.780122627286
0.52609466184	0.828068704251
0.5270957865	0.773130491062
0.52809691116	0.835060840475
0.52909803582	0.81608218501
0.53009916048	0.874017028009
0.53110028514	0.786115886907
0.5321014098	0.796104652941
0.53310253446	0.7261832907
0.53410365912	0.772131614458
0.53510478378	0.818079938217
0.53610590844	0.835060840475
0.5371070331	0.791110269924
0.53810815776	0.796104652941
0.53910928242	0.826070951044
0.54011040708	0.806093418975
0.54111153174	0.833063087268
0.5421126564	0.825072074441
0.54311378106	0.771132737855
0.54411490572	0.801099035958
0.54511603038	0.803096789165
0.54611715504	0.795105776338
0.5471182797	0.833063087268
0.54811940436	0.782120380493
0.54912052902	0.827069827648
0.55012165368	0.832064210665
0.55112277834	0.742165316355
0.552123903	0.807092295579
0.55312502766	0.825072074441
0.55412615232	0.838057470285
0.55512727698	0.837058593682
0.55612840164	0.826070951044
0.5571295263	0.775128244269
0.55813065096	0.791110269924
0.55913177562	0.789112516717
0.56013290028	0.795105776338
0.56113402494	0.825072074441
0.5621351496	0.823074321234
0.56313627426	0.849045112923
0.56413739892	0.777125997476
0.56513852358	0.761143971821
0.56613964824	0.760145095217
0.5671407729	0.838057470285
0.56814189756	0.746160822769
0.56914302222	0.832064210665
0.57014414688	0.813085555199
0.57114527154	0.833063087268
0.5721463962	0.81907881482
0.57314752086	0.840055223492
0.57414864552	0.764140601631
0.57514977018	0.798102406148
0.57615089484	0.798102406148
0.5771520195	0.769134984648
0.57815314416	0.79011139332
0.57915426882	0.818079938217
0.58015539348	0.785117010303
0.58115651814	0.804095665769
0.5821576428	0.751155205786
0.58315876746	0.817081061613
0.58415989212	0.794106899734
0.58516101678	0.814084431803
0.58616214144	0.814084431803
0.5871632661	0.831065334061
0.58816439076	0.760145095217
0.58916551542	0.823074321234
0.59016664008	0.7841181337
0.59116776474	0.781121503889
0.5921688894	0.858035002354
0.59317001406	0.826070951044
0.59417113872	0.7841181337
0.59517226338	0.748158575976
0.59617338804	0.815083308406
0.5971745127	0.771132737855
0.59817563736	0.808091172182
0.59917676202	0.776127120872
0.60017788668	0.786115886907
0.60117901134	0.806093418975
0.602180136	0.809090048786
0.60318126066	0.775128244269
0.60418238532	0.805094542372
0.60518350998	0.776127120872
0.60618463464	0.771132737855
0.6071857593	0.762142848424
0.60818688396	0.824073197837
0.60918800862	0.765139478234
0.61018913328	0.7841181337
0.61119025794	0.771132737855
0.6121913826	0.807092295579
0.61319250726	0.814084431803
0.61419363192	0.820077691424
0.61519475658	0.81608218501
0.61619588124	0.75814734201
0.6171970059	0.771132737855
0.61819813056	0.789112516717
0.61919925522	0.766138354838
0.62020037988	0.748158575976
0.62120150454	0.833063087268
0.6222026292	0.773130491062
0.62320375386	0.798102406148
0.62420487852	0.803096789165
0.62520600318	0.801099035958
0.62620712784	0.807092295579
0.6272082525	0.792109146527
0.62820937716	0.843051853303
0.62921050182	0.785117010303
0.63021162648	0.799101282751
0.63121275114	0.835060840475
0.6322138758	0.757148465407
0.63321500046	0.773130491062
0.63421612512	0.759146218614
0.63521724978	0.839056346889
0.63621837444	0.770133861252
0.6372194991	0.810088925389
0.63822062376	0.817081061613
0.63922174842	0.833063087268
0.64022287308	0.780122627286
0.64122399774	0.85403949594
0.6422251224	0.81608218501
0.64322624706	0.735173180131
0.64422737172	0.805094542372
0.64522849638	0.824073197837
0.64622962104	0.793108023131
0.6472307457	0.81608218501
0.64823187036	0.812086678596
0.64923299502	0.827069827648
0.65023411968	0.853040619337
0.65123524434	0.795105776338
0.652236369	0.801099035958
0.65323749366	0.865027138578
0.65423861832	0.866026015182
0.65523974298	0.839056346889
0.65624086764	0.842052976699
0.6572419923	0.837058593682
0.65824311696	0.799101282751
0.65924424162	0.838057470285
0.66024536628	0.835060840475
0.66124649094	0.789112516717
0.6622476156	0.82207544463
0.66324874026	0.846048483113
0.66424986492	0.84504960651
0.66525098958	0.7841181337
0.66625211424	0.867024891785
0.6672532389	0.820077691424
0.66825436356	0.825072074441
0.66925548822	0.892995683475
0.67025661288	0.850043989527
0.67125773754	0.836059717079
0.6722588622	0.786115886907
0.67325998686	0.800100159355
0.67426111152	0.836059717079
0.67526223618	0.825072074441
0.67626336084	0.860032755561
0.6772644855	0.858035002354
0.67826561016	0.789112516717
0.67926673482	0.759146218614
0.68026785948	0.843051853303
0.68126898414	0.864028261975
0.6822701088	0.846048483113
0.68327123346	0.853040619337
0.68427235812	0.839056346889
0.68527348278	0.839056346889
0.68627460744	0.838057470285
0.6872757321	0.859033878958
0.68827685676	0.898988943095
0.68927798142	0.863029385371
0.69027910608	0.837058593682
0.69128023074	0.837058593682
0.6922813554	0.826070951044
0.69328248006	0.885004670647
0.69428360472	0.817081061613
0.69528472938	0.872019274802
0.69628585404	0.887002423854
0.6972869787	0.899987819699
0.69828810336	0.881009164233
0.69928922802	0.881009164233
0.70029035268	0.878012534423
0.70129147734	0.832064210665
0.702292602	0.872019274802
0.70329372666	0.872019274802
0.70429485132	0.874017028009
0.70529597598	0.81608218501
0.70629710064	0.841054100096
0.7072982253	0.861031632165
0.70829934996	0.897990066492
0.70930047462	0.899987819699
0.71030159928	0.868023768389
0.71130272394	0.823074321234
0.7123038486	0.859033878958
0.71330497326	0.890997930268
0.71430609792	0.890997930268
0.71530722258	0.88001028763
0.71630834724	0.870021521596
0.7173094719	0.867024891785
0.71831059656	0.891996806871
0.71931172122	0.842052976699
0.72031284588	0.912973215543
0.72131397054	0.87701365782
0.7223150952	0.90897770913
0.72331621986	0.942939513647
0.72431734452	0.887002423854
0.72531846918	0.88300691744
0.72631959384	0.888001300457
0.7273207185	0.91197433894
0.72832184316	0.94094176044
0.72932296782	0.898988943095
0.73032409248	0.923960858181
0.73132521714	0.948932773267
0.7323263418	0.910975462337
0.73332746646	0.916968721957
0.73432859112	0.903983326112
0.73532971578	0.84504960651
0.73633084044	0.900986696302
0.7373319651	0.897990066492
0.73833308976	0.932950747612
0.73933421442	0.888001300457
0.74033533908	0.921963104974
0.74133646374	0.899987819699
0.7423375884	0.937945130629
0.74333871306	0.912973215543
0.74433983772	0.898988943095
0.74534096238	0.903983326112
0.74634208704	0.957922662698
0.7473432117	0.906979955923
0.74834433636	0.91497096875
0.74934546102	0.932950747612
0.75034658568	0.935947377423
0.75134771034	0.924959734785
0.752348835	0.907978832526
0.75334995966	0.966912552129
0.75435108432	0.947933896664
0.75535220898	0.964914798922
0.75635333364	0.967911428733
0.7573544583	0.956923786095
0.75835558296	0.88001028763
0.75935670762	0.963915922319
0.76035783228	0.902984449509
0.76135895694	0.951929403078
0.7623600816	0.904982202716
0.76336120626	0.930952994405
0.76436233092	0.957922662698
0.76536345558	0.955924909491
0.76636458024	0.919965351767
0.7673657049	0.977900194767
0.76836682956	0.882008040837
0.76936795422	0.928955241198
0.77036907888	0.957922662698
0.77137020354	0.957922662698
0.7723713282	1.0158575057
0.77337245286	0.977900194767
0.77437357752	0.987888960801
0.77537470218	0.987888960801
0.77637582684	0.94393839025
0.7773769515	0.969909181939
0.77837807616	0.959920415905
0.77937920082	0.97290581175
0.78038032548	0.971906935146
0.78138145014	0.936946254026
0.7823825748	0.927956364595
0.78338369946	0.999875480043
0.78438482412	0.979897947974
0.78538594878	1.02185076532
0.78638707344	0.956923786095
0.7873881981	0.968910305336
0.78838932276	0.963915922319
0.78939044742	0.961918169112
0.79039157208	0.965913675526
0.79139269674	0.981895701181
0.7923938214	0.983893454388
0.79339494606	0.917967598561
0.79439607072	0.990885590612
0.79539719538	1.02684514834
0.79639832004	1.03383728456
0.7973994447	1.01286087589
0.79840056936	1.02484739513
0.79940169402	1.03783279097
0.80040281868	1.03084065475
0.80140394334	0.971906935146
0.802405068	0.994881097025
0.80340619266	1.0168563823
0.80440731732	1.03683391437
0.80540844198	0.950930526474
0.80640956664	0.963915922319
0.8074106913	0.985891207594
0.80841181596	0.956923786095
0.80941294062	1.00686761627
0.81041406528	0.998876603439
0.81141518994	1.02684514834
0.8124163146	0.993882220422
0.81341743926	1.01186199928
0.81441856392	1.02484739513
0.81541968858	0.969909181939
0.81642081324	0.984892330991
0.8174219379	1.0178552589
0.81842306256	1.04182829739
0.81942418722	1.02584627173
0.82042531188	1.02284964192
0.82142643654	1.01885413551
0.8224275612	1.01086312268
0.82342868586	0.94094176044
0.82442981052	1.01385975249
0.82543093518	1.03583503777
0.82643205984	1.0747912253
0.8274331845	1.00187323325
0.82843430916	1.02584627173
0.82943543382	1.00486986306
0.83043655848	0.993882220422
0.83143768314	1.02684514834
0.8324388078	1.02085188871
0.83343993246	1.11674404265
0.83444105712	1.05481369323
0.83544218178	1.04981931021
0.83644330644	1.00087435665
0.8374444311	1.08178336152
0.83844555576	1.0458238038
0.83944668042	1.00486986306
0.84044780508	1.0458238038
0.84144892974	1.08078448492
0.8424500544	1.01086312268
0.84345117906	1.03983054418
0.84445230372	1.09976314039
0.84545342838	1.02884290154
0.84645455304	1.07978560832
0.8474556777	1.0737923487
0.84845680236	1.02584627173
0.84945792702	1.05980807625
0.85045905168	1.05681144644
0.85146017634	1.06979684228
0.852461301	1.04981931021
0.85346242566	1.02584627173
0.85446355032	1.07878673171
0.85546467498	1.07179459549
0.85646579964	1.06180582946
0.8574669243	1.02884290154
0.85846804896	1.05880919965
0.85946917362	1.09476875737
0.86047029828	1.06380358266
0.86147142294	1.06380358266
0.8624725476	1.02284964192
0.86347367226	1.07179459549
0.86447479692	1.05681144644
0.86547592158	1.07678897851
0.86647704624	1.1317271917
0.8674781709	1.00686761627
0.86847929556	1.05880919965
0.86948042022	1.06180582946
0.87048154488	1.05281594002
0.87148266954	1.10975190642
0.8724837942	1.10176089359
0.87348491886	1.08078448492
0.87448604352	1.10975190642
0.87548716818	1.11274853623
0.87648829284	1.07978560832
0.8774894175	1.0158575057
0.87849054216	1.07179459549
0.87949166682	1.0737923487
0.88049279148	1.08178336152
0.88149391614	1.00986424608
0.8824950408	1.05980807625
0.88349616546	1.17268113244
0.88449729012	1.04981931021
0.88549841478	1.12073954906
0.88649953944	1.13772045132
0.8875006641	1.11274853623
0.88850178876	1.08477999133
0.88950291342	1.09277100416
0.89050403808	1.03383728456
0.89150516274	1.03283840796
0.8925062874	1.06879796568
0.89350741206	1.06280470606
0.89450853672	1.14171595773
0.89550966138	1.07978560832
0.89651078604	1.05281594002
0.8975119107	1.05181706342
0.89851303536	1.11674404265
0.89951416002	1.12373617887
0.90051528468	1.09077325096
0.90151640934	1.07978560832
0.902517534	1.08877549775
0.90351865866	1.0458238038
0.90451978332	1.10575640001
0.90552090798	1.06680021247
0.90652203264	1.05081818682
0.9075231573	1.11174965963
0.90852428196	1.12273730227
0.90952540662	1.0737923487
0.91052653128	1.08977437435
0.91152765594	1.1027597702
0.9125287806	1.1027597702
0.91352990526	1.04382605059
0.91453102992	1.0468226804
0.91553215458	1.07978560832
0.91653327924	1.05880919965
0.9175344039	1.06580133587
0.91853552856	1.08777662115
0.91953665322	1.1317271917
0.92053777788	1.08777662115
0.92153890254	1.11874179585
0.9225400272	1.03883166758
0.92354115186	1.0757901019
0.92454227652	1.06879796568
0.92554340118	1.05081818682
0.92654452584	1.14371371094
0.9275456505	1.05081818682
0.92854677516	1.08777662115
0.92954789982	1.0458238038
0.93054902448	1.02684514834
0.93155014914	1.04182829739
0.9325512738	1.0458238038
0.93355239846	1.03383728456
0.93455352312	1.03883166758
0.93555464778	1.04882043361
0.93655577244	1.03283840796
0.9375568971	1.06380358266
0.93855802176	1.08677774454
0.93955914642	1.05581256984
0.94056027108	0.983893454388
0.94156139574	0.987888960801
0.9425625204	1.09277100416
0.94356364506	1.02784402494
0.94456476972	1.08178336152
0.94556589438	1.01485862909
0.94656701904	1.02284964192
0.9475681437	1.01186199928
0.94856926836	0.963915922319
0.94957039302	1.02984177815
0.95057151768	0.996878850232
0.95157264234	1.01985301211
0.952573767	0.994881097025
0.95357489166	1.0458238038
0.95457601632	0.991884467215
0.95557714098	1.0757901019
0.95657826564	1.00786649287
0.9575793903	1.03683391437
0.95858051496	1.00087435665
0.95958163962	0.930952994405
0.96058276428	1.01186199928
0.96158388894	1.05281594002
0.9625850136	1.03084065475
0.96358613826	1.05381481663
0.96458726292	0.959920415905
0.96558838758	1.04282717399
0.96658951224	0.980896824577
0.9675906369	1.04981931021
0.96859176156	1.04182829739
0.96959288622	0.987888960801
0.97059401088	1.01186199928
0.97159513554	1.01186199928
0.9725962602	0.963915922319
0.97359738486	1.05381481663
0.97459850952	0.966912552129
0.97559963418	1.04782155701
0.97660075884	0.986890084198
0.9776018835	1.05880919965
0.97860300816	1.03883166758
0.97960413282	1.00686761627
0.98060525748	1.06380358266
0.98160638214	1.05281594002
0.9826075068	1.03583503777
0.98360863146	1.02984177815
0.98460975612	1.05681144644
0.98561088078	1.09876426378
0.98661200544	1.06280470606
0.9876131301	0.998876603439
0.98861425476	1.12373617887
0.98961537942	1.03783279097
0.99061650408	1.04182829739
0.99161762874	1.01385975249
0.9926187534	1.07079571889
0.99361987806	1.02484739513
0.99462100272	1.03383728456
0.99562212738	1.07778785511
0.99662325204	1.20764181356
0.9976243767	1.3354980188
0.99862550136	1.30053733768
0.99962662602	48.7771422991
1.00062775068	0.0
1.00162887534	0.000998876603439


==> figs/posterior_var_plots/binneddata_nu_0.22122165560722351.dat <==
0.0016057	0.00701125797693
0.0026040943	0.0410659395792
0.0036024886	0.0600964969451
0.0046008829	0.103165653089
0.0055992772	0.12419942702
0.0065976715	0.131210684997
0.0075960658	0.114183344196
0.0085944601	0.123197818738
0.0095928544	0.125201035302
0.0105912487	0.0891431371353
0.011589643	0.114183344196
0.0125880373	0.144231592668
0.0135864316	0.12820586015
0.0145848259	0.135217118127
0.0155832202	0.145233200951
0.0165816145	0.156250892057
0.0175800088	0.165265366599
0.0185784031	0.199320048201
0.0195767974	0.220353822132
0.0205751917	0.28145192736
0.021573586	0.298479268161
0.0225719803	0.369593456213
0.0235703746	0.370595064495
0.0245687689	0.411661004074
0.0255671632	0.486781625256
0.0265655575	0.471757501019
0.0275639518	0.557895813307
0.0285623461	0.693112931434
0.0295607404	0.783257676852
0.0305591347	0.917473186696
0.031557529	1.26002321928
0.0325559233	0.724162788189
0.0335543176	0.754211036662
0.0345527119	0.86138312288
0.0355511062	0.846358998644
0.0365495005	0.978571291923
0.0375478948	1.04668065513
0.0385462891	1.18991063951
0.0395446834	1.29608111745
0.0405430777	1.49740438222
0.041541472	1.75581931908
0.0425398663	2.09235970197
0.0435382606	2.46996602445
0.0445366549	3.08094707672
0.0455350492	3.9423301996
0.0465334435	6.03468990157
0.0475318378	2.74340508555
0.0485302321	1.11579162661
0.0495286264	1.1338205757
0.0505270207	1.12380449287
0.051525415	1.22396532112
0.0525238093	1.28005538493
0.0535222036	1.24800391989
0.0545205979	1.36519208894
0.0555189922	1.30709880856
0.0565173865	1.47737221657
0.0575157808	1.38522425459
0.0585141751	1.53045745554
0.0595125694	1.53446388867
0.0605109637	1.65365527427
0.061509358	1.74380001969
0.0625077523	1.84696567278
0.0635061466	1.91207021114
0.0645045409	2.02425033877
0.0655029352	2.28366688392
0.0665013295	2.38282610387
0.0674997238	2.49500623151
0.0684981181	2.67729893891
0.0694965124	2.90666723558
0.0704949067	3.01784575493
0.071493301	3.29929768229
0.0724916953	3.59978016701
0.0734900896	3.7430101514
0.0744884839	4.00943795452
0.0754868782	4.32294134692
0.0764852725	4.76064416634
0.0774836668	5.07214434217
0.0784820611	5.5719468751
0.0794804554	5.8113312546
0.0804788497	6.29110162187
0.081477244	6.67171276919
0.0824756383	7.07135447388
0.0834740326	7.74543684795
0.0844724269	8.24824420572
0.0854708212	9.41311463817
0.0864692155	10.6180494019
0.0874676098	12.4940617149
0.0884660041	14.281932499
0.0894643984	15.5659943171
0.0904627927	17.4410050218
0.091461187	0.753209428379
0.0924595813	0.736182087578
0.0934579756	0.739186912425
0.0944563699	0.771238377463
0.0954547642	0.800285017653
0.0964531585	0.754211036662
0.0974515528	0.756214253226
0.0984499471	0.74519656212
0.0994483414	0.805293059065
0.1004467357	0.718153138494
0.10144513	0.776246418875
0.1024435243	0.718153138494
0.1034419186	0.795276976241
0.1044403129	0.740188520708
0.1054387072	0.717151530212
0.1064371015	0.733177262731
0.1074354958	0.722159571624
0.1084338901	0.739186912425
0.1094322844	0.736182087578
0.1104306787	0.758217469791
0.111429073	0.71614992193
0.1124274673	0.73718369586
0.1134258616	0.667071116091
0.1144242559	0.680092023763
0.1154226502	0.722159571624
0.1164210445	0.740188520708
0.1174194388	0.707135447388
0.1184178331	0.658056641549
0.1194162274	0.701125797693
0.1204146217	0.670075940938
0.121413016	0.7121434888
0.1224114103	0.698120972846
0.1234098046	0.701125797693
0.1244081989	0.702127405976
0.1254065932	0.684098456892
0.1264049875	0.696117756281
0.1274033818	0.653048600137
0.1284017761	0.662063074679
0.1294001704	0.668072724374
0.1303985647	0.695116147999
0.131396959	0.702127405976
0.1323953533	0.692111323152
0.1333937476	0.677087198915
0.1343921419	0.695116147999
0.1353905362	0.658056641549
0.1363889305	0.666069507809
0.1373873248	0.660059858114
0.1383857191	0.682095240327
0.1393841134	0.713145097082
0.1403825077	0.670075940938
0.141380902	0.655051816702
0.1423792963	0.689106498304
0.1433776906	0.707135447388
0.1443760849	0.660059858114
0.1453744792	0.628008393077
0.1463728735	0.704130622541
0.1473712678	0.681093632045
0.1483696621	0.702127405976
0.1493680564	0.7121434888
0.1503664507	0.645035733878
0.151364845	0.725164396471
0.1523632393	0.667071116091
0.1533616336	0.671077549221
0.1543600279	0.705132230823
0.1553584222	0.724162788189
0.1563568165	0.730172437884
0.1573552108	0.724162788189
0.1583536051	0.695116147999
0.1593519994	0.710140272235
0.1603503937	0.706133839105
0.161348788	0.68309684861
0.1623471823	0.713145097082
0.1633455766	0.735180479296
0.1643439709	0.722159571624
0.1653423652	0.728169221319
0.1663407595	0.77824963544
0.1673391538	0.754211036662
0.1683375481	0.738185304143
0.1693359424	0.718153138494
0.1703343367	0.736182087578
0.171332731	0.768233552615
0.1723311253	0.815309141889
0.1733295196	0.77023676918
0.1743279139	0.805293059065
0.1753263082	0.816310750172
0.1763247025	0.71614992193
0.1773230968	0.795276976241
0.1783214911	0.722159571624
0.1793198854	0.763225511203
0.1803182797	0.784259285134
0.181316674	0.777248027157
0.1823150683	0.77023676918
0.1833134626	0.757215861509
0.1843118569	0.77824963544
0.1853102512	0.781254460287
0.1863086455	0.788265718264
0.1873070398	0.79928340937
0.1883054341	0.823322008148
0.1893038284	0.808297883912
0.1903022227	0.811302708759
0.191300617	0.802288234218
0.1922990113	0.826326832996
0.1932974056	0.813305925324
0.1942957999	0.831334874408
0.1952941942	0.850365431774
0.1962925885	0.858378298033
0.1972909828	0.822320399866
0.1982893771	0.883418505094
0.1992877714	0.880413680246
0.2002861657	0.824323616431
0.20128456	0.867392772575
0.2022829543	0.827328441278
0.2032813486	0.843354173797
0.2042797429	0.863386339445
0.2052781372	0.853370256621
0.2062765315	0.849363823491
0.2072749258	0.877408855399
0.2082733201	0.876407247117
0.2092717144	0.889428154788
0.2102701087	0.874404030552
0.211268503	0.86138312288
0.2122668973	0.906455495589
0.2132652916	0.910461928719
0.2142636859	0.871399205705
0.2152620802	0.897441021047
0.2162604745	0.943515002039
0.2172588688	0.896439412765
0.2182572631	0.899444237612
0.2192556574	0.849363823491
0.2202540517	0.859379906316
0.221252446	0.939508568909
0.2222508403	0.881415288529
0.2232492346	0.862384731163
0.2242476289	0.900445845895
0.2252460232	0.8944361962
0.2262444175	0.92348283639
0.2272428118	0.854371864903
0.2282412061	0.922481228108
0.2292396004	0.871399205705
0.2302379947	0.873402422269
0.231236389	0.907457103872
0.2322347833	0.930494094367
0.2332331776	0.940510177192
0.2342315719	0.951527868298
0.2352299662	0.932497310932
0.2362283605	0.911463537001
0.2372267548	0.906455495589
0.2382251491	0.870397597422
0.2392235434	0.945518218604
0.2402219377	0.879412071964
0.241220332	0.933498919215
0.2422187263	0.916471578413
0.2432171206	0.907457103872
0.2442155149	0.859379906316
0.2452139092	0.884420113376
0.2462123035	0.972561642229
0.2472106978	0.95653590971
0.2482090921	0.970558425664
0.2492074864	0.881415288529
0.2502058807	0.900445845895
0.251204275	0.913466753566
0.2522026693	0.886423329941
0.2532010636	0.967553600817
0.2541994579	0.941511785474
0.2551978522	0.908458712154
0.2561962465	0.952529476581
0.2571946408	0.940510177192
0.2581930351	0.962545559405
0.2591914294	0.919476403261
0.2601898237	0.98958898303
0.261188218	0.925486052955
0.2621866123	0.887424938223
0.2631850066	0.981576116771
0.2641834009	0.959540734557
0.2651817952	0.922481228108
0.2661801895	0.952529476581
0.2671785838	0.916471578413
0.2681769781	0.930494094367
0.2691753724	0.971560033947
0.2701737667	0.95653590971
0.271172161	0.979572900206
0.2721705553	0.999605065854
0.2731689496	0.940510177192
0.2741673439	0.958539126275
0.2751657382	0.934500527497
0.2761641325	0.905453887307
0.2771625268	0.995598632725
0.2781609211	1.00160828242
0.2791593154	0.974564858794
0.2801577097	0.965550384252
0.281156104	0.938506960627
0.2821544983	0.92348283639
0.2831528926	0.943515002039
0.2841512869	0.941511785474
0.2851496812	0.959540734557
0.2861480755	0.944516610321
0.2871464698	0.944516610321
0.2881448641	0.967553600817
0.2891432584	0.970558425664
0.2901416527	0.935502135779
0.291140047	0.96054234284
0.2921384413	0.977569683641
0.2931368356	0.939508568909
0.2941352299	0.918474794978
0.2951336242	0.98958898303
0.2961320185	0.963547167687
0.2971304128	0.961543951122
0.2981288071	0.92348283639
0.2991272014	0.961543951122
0.3001255957	0.92748926952
0.30112399	0.955534301428
0.3021223843	0.948523043451
0.3031207786	1.04067100543
0.3041191729	0.978571291923
0.3051175672	0.934500527497
0.3061159615	0.953531084863
0.3071143558	0.953531084863
0.3081127501	0.971560033947
0.3091111444	0.966551992534
0.3101095387	1.03065492261
0.311107933	0.95653590971
0.3121063273	0.953531084863
0.3131047216	0.930494094367
0.3141031159	1.00160828242
0.3151015102	0.961543951122
0.3160999045	0.988587374748
0.3170982988	0.962545559405
0.3180966931	0.932497310932
0.3190950874	0.954532693145
0.3200934817	0.910461928719
0.321091876	0.954532693145
0.3220902703	0.95653590971
0.3230886646	0.975566467076
0.3240870589	0.955534301428
0.3250854532	0.917473186696
0.3260838475	0.937505352344
0.3270822418	0.929492486085
0.3280806361	0.934500527497
0.3290790304	1.01262597353
0.3300774247	0.910461928719
0.331075819	0.973563250511
0.3320742133	0.944516610321
0.3330726076	0.930494094367
0.3340710019	0.907457103872
0.3350693962	0.955534301428
0.3360677905	1.01863562322
0.3370661848	0.952529476581
0.3380645791	0.966551992534
0.3390629734	0.959540734557
0.3400613677	0.932497310932
0.341059762	0.945518218604
0.3420581563	0.935502135779
0.3430565506	0.911463537001
0.3440549449	0.959540734557
0.3450533392	0.95653590971
0.3460517335	0.912465145284
0.3470501278	0.946519826886
0.3480485221	0.975566467076
0.3490469164	0.99359541616
0.3500453107	0.978571291923
0.351043705	0.900445845895
0.3520420993	0.9855825499
0.3530404936	0.945518218604
0.3540388879	0.957537517993
0.3550372822	0.922481228108
0.3560356765	0.929492486085
0.3570340708	0.937505352344
0.3580324651	0.967553600817
0.3590308594	0.900445845895
0.3600292537	0.978571291923
0.361027648	0.918474794978
0.3620260423	0.951527868298
0.3630244366	0.916471578413
0.3640228309	0.948523043451
0.3650212252	0.912465145284
0.3660196195	0.96454877597
0.3670180138	0.951527868298
0.3680164081	0.897441021047
0.3690148024	0.919476403261
0.3700131967	0.928490877802
0.371011591	0.930494094367
0.3720099853	0.901447454177
0.3730083796	0.951527868298
0.3740067739	0.968555209099
0.3750051682	0.947521435168
0.3760035625	0.919476403261
0.3770019568	0.922481228108
0.3780003511	0.936503744062
0.3789987454	0.921479619826
0.3799971397	0.938506960627
0.380995534	0.93149570265
0.3819939283	0.920478011543
0.3829923226	0.903450670742
0.3839907169	0.937505352344
0.3849891112	0.908458712154
0.3859875055	0.933498919215
0.3869858998	0.914468361849
0.3879842941	0.917473186696
0.3889826884	0.961543951122
0.3899810827	0.904452279024
0.390979477	0.90244906246
0.3919778713	0.937505352344
0.3929762656	0.935502135779
0.3939746599	0.905453887307
0.3949730542	0.926487661238
0.3959714485	0.914468361849
0.3969698428	0.891431371353
0.3979682371	0.907457103872
0.3989666314	0.921479619826
0.3999650257	0.900445845895
0.40096342	0.876407247117
0.4019618143	0.939508568909
0.4029602086	0.868394380857
0.4039586029	0.952529476581
0.4049569972	0.877408855399
0.4059553915	0.877408855399
0.4069537858	0.938506960627
0.4079521801	0.943515002039
0.4089505744	0.887424938223
0.4099489687	0.920478011543
0.410947363	0.951527868298
0.4119457573	0.903450670742
0.4129441516	0.920478011543
0.4139425459	0.925486052955
0.4149409402	0.936503744062
0.4159393345	0.958539126275
0.4169377288	0.906455495589
0.4179361231	0.849363823491
0.4189345174	0.864387947728
0.4199329117	0.871399205705
0.420931306	0.885421721658
0.4219297003	0.915469970131
0.4229280946	0.918474794978
0.4239264889	0.944516610321
0.4249248832	0.876407247117
0.4259232775	0.897441021047
0.4269216718	0.925486052955
0.4279200661	0.912465145284
0.4289184604	0.916471578413
0.4299168547	0.913466753566
0.430915249	0.98958898303
0.4319136433	0.922481228108
0.4329120376	0.908458712154
0.4339104319	0.882416896811
0.4349088262	0.903450670742
0.4359072205	0.881415288529
0.4369056148	0.897441021047
0.4379040091	0.872400813987
0.4389024034	0.851367040056
0.4399007977	0.862384731163
0.440899192	0.881415288529
0.4418975863	0.889428154788
0.4428959806	0.878410463682
0.4438943749	0.889428154788
0.4448927692	0.880413680246
0.4458911635	0.906455495589
0.4468895578	0.881415288529
0.4478879521	0.904452279024
0.4488863464	0.863386339445
0.4498847407	0.895437804483
0.450883135	0.886423329941
0.4518815293	0.936503744062
0.4528799236	0.919476403261
0.4538783179	0.816310750172
0.4548767122	0.855373473186
0.4558751065	0.877408855399
0.4568735008	0.813305925324
0.4578718951	0.878410463682
0.4588702894	0.83233648269
0.4598686837	0.863386339445
0.460867078	0.877408855399
0.4618654723	0.856375081468
0.4628638666	0.893434587918
0.4638622609	0.833338090973
0.4648606552	0.842352565514
0.4658590495	0.830333266125
0.4668574438	0.853370256621
0.4678558381	0.878410463682
0.4688542324	0.853370256621
0.4698526267	0.86939598914
0.470851021	0.891431371353
0.4718494153	0.823322008148
0.4728478096	0.838346132385
0.4738462039	0.844355782079
0.4748445982	0.86138312288
0.4758429925	0.846358998644
0.4768413868	0.856375081468
0.4778397811	0.857376689751
0.4788381754	0.84034934895
0.4798365697	0.838346132385
0.480834964	0.857376689751
0.4818333583	0.885421721658
0.4828317526	0.86538955601
0.4838301469	0.849363823491
0.4848285412	0.812304317042
0.4858269355	0.798281801088
0.4868253298	0.818313966736
0.4878237241	0.773241594028
0.4888221184	0.815309141889
0.4898205127	0.875405638834
0.490818907	0.849363823491
0.4918173013	0.824323616431
0.4928156956	0.794275367958
0.4938140899	0.829331657843
0.4948124842	0.84034934895
0.4958108785	0.858378298033
0.4968092728	0.773241594028
0.4978076671	0.80729627563
0.4988060614	0.841350957232
0.4998044557	0.830333266125
0.50080285	0.853370256621
0.5018012443	0.8032898425
0.5027996386	0.794275367958
0.5037980329	0.858378298033
0.5047964272	0.794275367958
0.5057948215	0.809299492195
0.5067932158	0.880413680246
0.5077916101	0.877408855399
0.5087900044	0.743193345555
0.5097883987	0.863386339445
0.510786793	0.860381514598
0.5117851873	0.835341307538
0.5127835816	0.812304317042
0.5137819759	0.797280192806
0.5147803702	0.835341307538
0.5157787645	0.847360606927
0.5167771588	0.790268934829
0.5177755531	0.819315575019
0.5187739474	0.806294667347
0.5197723417	0.766230336051
0.520770736	0.844355782079
0.5217691303	0.826326832996
0.5227675246	0.86138312288
0.5237659189	0.822320399866
0.5247643132	0.795276976241
0.5257627075	0.785260893417
0.5267611018	0.811302708759
0.5277594961	0.812304317042
0.5287578904	0.787264109981
0.5297562847	0.827328441278
0.530754679	0.761222294639
0.5317530733	0.753209428379
0.5327514676	0.772239985745
0.5337498619	0.828330049561
0.5347482562	0.835341307538
0.5357466505	0.8032898425
0.5367450448	0.77424320231
0.5377434391	0.802288234218
0.5387418334	0.779251243722
0.5397402277	0.800285017653
0.540738622	0.805293059065
0.5417370163	0.843354173797
0.5427354106	0.789267326546
0.5437338049	0.757215861509
0.5447321992	0.757215861509
0.5457305935	0.752207820097
0.5467289878	0.835341307538
0.5477273821	0.785260893417
0.5487257764	0.818313966736
0.5497241707	0.718153138494
0.550722565	0.79928340937
0.5517209593	0.771238377463
0.5527193536	0.746198170402
0.5537177479	0.763225511203
0.5547161422	0.775244810592
0.5557145365	0.764227119486
0.5567129308	0.740188520708
0.5577113251	0.777248027157
0.5587097194	0.756214253226
0.5597081137	0.787264109981
0.560706508	0.776246418875
0.5617049023	0.739186912425
0.5627032966	0.794275367958
0.5637016909	0.755212644944
0.5647000852	0.752207820097
0.5656984795	0.746198170402
0.5666968738	0.74119012899
0.5676952681	0.764227119486
0.5686936624	0.812304317042
0.5696920567	0.77023676918
0.570690451	0.792272151393
0.5716888453	0.747199778685
0.5726872396	0.785260893417
0.5736856339	0.793273759676
0.5746840282	0.8032898425
0.5756824225	0.793273759676
0.5766808168	0.763225511203
0.5776792111	0.754211036662
0.5786776054	0.800285017653
0.5796759997	0.768233552615
0.580674394	0.791270543111
0.5816727883	0.787264109981
0.5826711826	0.77424320231
0.5836695769	0.738185304143
0.5846679712	0.787264109981
0.5856663655	0.763225511203
0.5866647598	0.748201386967
0.5876631541	0.681093632045
0.5886615484	0.801286625935
0.5896599427	0.766230336051
0.590658337	0.685100065175
0.5916567313	0.808297883912
0.5926551256	0.763225511203
0.5936535199	0.77824963544
0.5946519142	0.773241594028
0.5956503085	0.767231944333
0.5966487028	0.773241594028
0.5976470971	0.738185304143
0.5986454914	0.776246418875
0.5996438857	0.7121434888
0.60064228	0.747199778685
0.6016406743	0.782256068569
0.6026390686	0.739186912425
0.6036374629	0.786262501699
0.6046358572	0.802288234218
0.6056342515	0.793273759676
0.6066326458	0.733177262731
0.6076310401	0.744194953837
0.6086294344	0.776246418875
0.6096278287	0.760220686356
0.610626223	0.758217469791
0.6116246173	0.781254460287
0.6126230116	0.793273759676
0.6136214059	0.759219078074
0.6146198002	0.706133839105
0.6156181945	0.753209428379
0.6166165888	0.782256068569
0.6176149831	0.777248027157
0.6186133774	0.773241594028
0.6196117717	0.721157963342
0.620610166	0.730172437884
0.6216085603	0.77023676918
0.6226069546	0.735180479296
0.6236053489	0.740188520708
0.6246037432	0.761222294639
0.6256021375	0.747199778685
0.6266005318	0.730172437884
0.6275989261	0.758217469791
0.6285973204	0.755212644944
0.6295957147	0.718153138494
0.630594109	0.736182087578
0.6315925033	0.742191737273
0.6325908976	0.748201386967
0.6335892919	0.782256068569
0.6345876862	0.729170829601
0.6355860805	0.742191737273
0.6365844748	0.762223902921
0.6375828691	0.761222294639
0.6385812634	0.70813705567
0.6395796577	0.74519656212
0.640578052	0.782256068569
0.6415764463	0.734178871013
0.6425748406	0.787264109981
0.6435732349	0.733177262731
0.6445716292	0.776246418875
0.6455700235	0.749202995249
0.6465684178	0.780252852004
0.6475668121	0.785260893417
0.6485652064	0.758217469791
0.6495636007	0.769235160898
0.650561995	0.742191737273
0.6515603893	0.756214253226
0.6525587836	0.742191737273
0.6535571779	0.749202995249
0.6545555722	0.751206211814
0.6555539665	0.732175654448
0.6565523608	0.703129014258
0.6575507551	0.772239985745
0.6585491494	0.736182087578
0.6595475437	0.720156355059
0.660545938	0.762223902921
0.6615443323	0.743193345555
0.6625427266	0.77424320231
0.6635411209	0.687103281739
0.6645395152	0.73718369586
0.6655379095	0.79928340937
0.6665363038	0.781254460287
0.6675346981	0.730172437884
0.6685330924	0.729170829601
0.6695314867	0.77824963544
0.670529881	0.754211036662
0.6715282753	0.782256068569
0.6725266696	0.700124189411
0.6735250639	0.74519656212
0.6745234582	0.761222294639
0.6755218525	0.77424320231
0.6765202468	0.732175654448
0.6775186411	0.682095240327
0.6785170354	0.700124189411
0.6795154297	0.744194953837
0.680513824	0.763225511203
0.6815122183	0.751206211814
0.6825106126	0.773241594028
0.6835090069	0.747199778685
0.6845074012	0.751206211814
0.6855057955	0.742191737273
0.6865041898	0.795276976241
0.6875025841	0.735180479296
0.6885009784	0.765228727768
0.6894993727	0.73718369586
0.690497767	0.746198170402
0.6914961613	0.808297883912
0.6924945556	0.765228727768
0.6934929499	0.739186912425
0.6944913442	0.748201386967
0.6954897385	0.785260893417
0.6964881328	0.828330049561
0.6974865271	0.785260893417
0.6984849214	0.714146705365
0.6994833157	0.746198170402
0.70048171	0.767231944333
0.7014801043	0.787264109981
0.7024784986	0.763225511203
0.7034768929	0.732175654448
0.7044752872	0.758217469791
0.7054736815	0.777248027157
0.7064720758	0.725164396471
0.7074704701	0.752207820097
0.7084688644	0.761222294639
0.7094672587	0.754211036662
0.710465653	0.772239985745
0.7114640473	0.726166004754
0.7124624416	0.740188520708
0.7134608359	0.761222294639
0.7144592302	0.738185304143
0.7154576245	0.77424320231
0.7164560188	0.791270543111
0.7174544131	0.74519656212
0.7184528074	0.725164396471
0.7194512017	0.722159571624
0.720449596	0.775244810592
0.7214479903	0.733177262731
0.7224463846	0.757215861509
0.7234447789	0.703129014258
0.7244431732	0.703129014258
0.7254415675	0.792272151393
0.7264399618	0.763225511203
0.7274383561	0.77023676918
0.7284367504	0.819315575019
0.7294351447	0.743193345555
0.730433539	0.779251243722
0.7314319333	0.738185304143
0.7324303276	0.752207820097
0.7334287219	0.758217469791
0.7344271162	0.748201386967
0.7354255105	0.785260893417
0.7364239048	0.789267326546
0.7374222991	0.764227119486
0.7384206934	0.769235160898
0.7394190877	0.771238377463
0.740417482	0.761222294639
0.7414158763	0.77424320231
0.7424142706	0.762223902921
0.7434126649	0.800285017653
0.7444110592	0.792272151393
0.7454094535	0.757215861509
0.7464078478	0.783257676852
0.7474062421	0.743193345555
0.7484046364	0.755212644944
0.7494030307	0.724162788189
0.750401425	0.768233552615
0.7513998193	0.815309141889
0.7523982136	0.791270543111
0.7533966079	0.776246418875
0.7543950022	0.765228727768
0.7553933965	0.794275367958
0.7563917908	0.727167613036
0.7573901851	0.734178871013
0.7583885794	0.797280192806
0.7593869737	0.752207820097
0.760385368	0.815309141889
0.7613837623	0.775244810592
0.7623821566	0.750204603532
0.7633805509	0.738185304143
0.7643789452	0.764227119486
0.7653773395	0.750204603532
0.7663757338	0.758217469791
0.7673741281	0.777248027157
0.7683725224	0.780252852004
0.7693709167	0.768233552615
0.770369311	0.754211036662
0.7713677053	0.744194953837
0.7723660996	0.756214253226
0.7733644939	0.818313966736
0.7743628882	0.739186912425
0.7753612825	0.782256068569
0.7763596768	0.782256068569
0.7773580711	0.788265718264
0.7783564654	0.790268934829
0.7793548597	0.757215861509
0.780353254	0.73718369586
0.7813516483	0.754211036662
0.7823500426	0.788265718264
0.7833484369	0.736182087578
0.7843468312	0.729170829601
0.7853452255	0.756214253226
0.7863436198	0.766230336051
0.7873420141	0.771238377463
0.7883404084	0.731174046166
0.7893388027	0.797280192806
0.790337197	0.746198170402
0.7913355913	0.767231944333
0.7923339856	0.77424320231
0.7933323799	0.734178871013
0.7943307742	0.735180479296
0.7953291685	0.754211036662
0.7963275628	0.769235160898
0.7973259571	0.71614992193
0.7983243514	0.732175654448
0.7993227457	0.747199778685
0.80032114	0.798281801088
0.8013195343	0.77023676918
0.8023179286	0.752207820097
0.8033163229	0.794275367958
0.8043147172	0.744194953837
0.8053131115	0.740188520708
0.8063115058	0.788265718264
0.8073099001	0.74519656212
0.8083082944	0.742191737273
0.8093066887	0.735180479296
0.810305083	0.719154746777
0.8113034773	0.742191737273
0.8123018716	0.748201386967
0.8133002659	0.727167613036
0.8142986602	0.790268934829
0.8152970545	0.724162788189
0.8162954488	0.739186912425
0.8172938431	0.730172437884
0.8182922374	0.816310750172
0.8192906317	0.746198170402
0.820289026	0.752207820097
0.8212874203	0.726166004754
0.8222858146	0.735180479296
0.8232842089	0.77824963544
0.8242826032	0.77424320231
0.8252809975	0.785260893417
0.8262793918	0.750204603532
0.8272777861	0.77824963544
0.8282761804	0.690108106587
0.8292745747	0.748201386967
0.830272969	0.761222294639
0.8312713633	0.748201386967
0.8322697576	0.77824963544
0.8332681519	0.754211036662
0.8342665462	0.746198170402
0.8352649405	0.717151530212
0.8362633348	0.730172437884
0.8372617291	0.7121434888
0.8382601234	0.734178871013
0.8392585177	0.747199778685
0.840256912	0.754211036662
0.8412553063	0.707135447388
0.8422537006	0.742191737273
0.8432520949	0.699122581129
0.8442504892	0.755212644944
0.8452488835	0.761222294639
0.8462472778	0.775244810592
0.8472456721	0.736182087578
0.8482440664	0.713145097082
0.8492424607	0.757215861509
0.850240855	0.773241594028
0.8512392493	0.685100065175
0.8522376436	0.739186912425
0.8532360379	0.701125797693
0.8542344322	0.713145097082
0.8552328265	0.776246418875
0.8562312208	0.749202995249
0.8572296151	0.718153138494
0.8582280094	0.750204603532
0.8592264037	0.773241594028
0.860224798	0.748201386967
0.8612231923	0.748201386967
0.8622215866	0.717151530212
0.8632199809	0.682095240327
0.8642183752	0.77824963544
0.8652167695	0.758217469791
0.8662151638	0.719154746777
0.8672135581	0.724162788189
0.8682119524	0.732175654448
0.8692103467	0.726166004754
0.870208741	0.729170829601
0.8712071353	0.722159571624
0.8722055296	0.701125797693
0.8732039239	0.747199778685
0.8742023182	0.738185304143
0.8752007125	0.736182087578
0.8761991068	0.724162788189
0.8771975011	0.678088807198
0.8781958954	0.7121434888
0.8791942897	0.688104890022
0.880192684	0.693112931434
0.8811910783	0.690108106587
0.8821894726	0.728169221319
0.8831878669	0.667071116091
0.8841862612	0.663064682961
0.8851846555	0.733177262731
0.8861830498	0.67909041548
0.8871814441	0.720156355059
0.8881798384	0.717151530212
0.8891782327	0.715148313647
0.890176627	0.700124189411
0.8911750213	0.730172437884
0.8921734156	0.696117756281
0.8931718099	0.725164396471
0.8941702042	0.723161179907
0.8951685985	0.690108106587
0.8961669928	0.700124189411
0.8971653871	0.721157963342
0.8981637814	0.651045383572
0.8991621757	0.684098456892
0.90016057	0.680092023763
0.9011589643	0.661061466397
0.9021573586	0.717151530212
0.9031557529	0.643032517313
0.9041541472	0.681093632045
0.9051525415	0.671077549221
0.9061509358	0.605973010864
0.9071493301	0.681093632045
0.9081477244	0.662063074679
0.9091461187	0.68309684861
0.910144513	0.664066291244
0.9111429073	0.658056641549
0.9121413016	0.652046991855
0.9131396959	0.624001959947
0.9141380902	0.68309684861
0.9151364845	0.698120972846
0.9161348788	0.643032517313
0.9171332731	0.70813705567
0.9181316674	0.627006784794
0.9191300617	0.658056641549
0.920128456	0.662063074679
0.9211268503	0.635019651054
0.9221252446	0.68309684861
0.9231236389	0.593953711475
0.9241220332	0.635019651054
0.9251204275	0.627006784794
0.9261188218	0.707135447388
0.9271172161	0.630011609642
0.9281156104	0.586942453498
0.9291140047	0.623000351665
0.930112399	0.651045383572
0.9311107933	0.65004377529
0.9321091876	0.596958536322
0.9331075819	0.617992310253
0.9341059762	0.634018042771
0.9351043705	0.608977835711
0.9361027648	0.602968186016
0.9371011591	0.606974619146
0.9380995534	0.632014826206
0.9390979477	0.660059858114
0.940096342	0.579931195521
0.9410947363	0.574923154109
0.9420931306	0.607976227428
0.9430915249	0.58794406178
0.9440899192	0.596958536322
0.9450883135	0.569915112696
0.9460867078	0.588945670062
0.9470851021	0.598961752887
0.9480834964	0.55088455533
0.9490818907	0.632014826206
0.950080285	0.58794406178
0.9510786793	0.59195049491
0.9520770736	0.580932803803
0.9530754679	0.563905463002
0.9540738622	0.565908679567
0.9550722565	0.579931195521
0.9560706508	0.527847564835
0.9570690451	0.563905463002
0.9580674394	0.564907071284
0.9590658337	0.532855606247
0.960064228	0.544874905636
0.9610626223	0.551886163613
0.9620610166	0.507815399186
0.9630594109	0.571918329261
0.9640578052	0.559899029872
0.9650561995	0.541870080789
0.9660545938	0.569915112696
0.9670529881	0.548881338766
0.9680513824	0.517831482011
0.9690497767	0.556894205025
0.970048171	0.534858822812
0.9710465653	0.564907071284
0.9720449596	0.589947278345
0.9730433539	0.58393762865
0.9740417482	0.55889742159
0.9750401425	0.565908679567
0.9760385368	0.532855606247
0.9770369311	0.557895813307
0.9780353254	0.570916720979
0.9790337197	0.580932803803
0.980032114	0.565908679567
0.9810305083	0.559899029872
0.9820289026	0.578929587238
0.9830272969	0.584939236933
0.9840256912	0.573921545826
0.9850240855	0.564907071284
0.9860224798	0.537863647659
0.9870208741	0.518833090293
0.9880192684	0.535860431094
0.9890176627	0.561902246437
0.990016057	0.520836306858
0.9910144513	0.560900638155
0.9920128456	0.523841131705
0.9930112399	0.556894205025
0.9940096342	0.512823440599
0.9950080285	0.490788058385
0.9960064228	0.573921545826
0.9970048171	0.609979443993
0.9980032114	0.642030909031
0.9990016057	46.7490649736


==> figs/posterior_var_plots/binneddata_nu_0.28072166442871094.dat <==
0.00145565	0.0180262398961
0.00245419435	0.0460670575123
0.0034527387	0.0831209950765
0.00445128305	0.117170559325
0.0054498274	0.156227412433
0.00644837175	0.207301758805
0.0074469161	0.170247821241
0.00844546045	0.189275518909
0.0094440048	0.180262398961
0.01044254915	0.133193883677
0.0114410935	0.137199714765
0.01243963785	0.173252194557
0.0134381822	0.206300301033
0.01443672655	0.261380478494
0.0154352709	0.26438485181
0.01643381525	0.268390682898
0.0174323596	0.305444620462
0.01843090395	0.357520424606
0.0194294483	0.365532086782
0.02042799265	0.403587482118
0.021426537	0.498725970459
0.02242508135	0.554807605691
0.0234236257	0.705026271492
0.02442217005	0.672979622788
0.0254207144	0.777131231077
0.02641925875	0.834214324081
0.0274178031	0.917335319157
0.02841634745	1.12463707796
0.0294148918	1.30489947692
0.03041343615	1.55926975101
0.0314119805	2.14912837872
0.03241052485	1.21476827744
0.0334090692	1.27786011708
0.03440761355	1.35797673884
0.0354061579	1.42807878288
0.03640470225	1.57929890645
0.0374032466	1.73953214997
0.03840179095	1.92880766888
0.0394003353	2.10606569453
0.04039887965	2.55371731861
0.041397424	2.95329896965
0.04239596835	3.38192289606
0.0433945127	4.01284129243
0.04439305705	4.57465910252
0.0453916014	5.39285010225
0.04639014575	6.81391868073
0.0473886901	4.41142148569
0.04838723445	1.72751465671
0.0493857788	1.82766043391
0.05038432315	1.87873478028
0.0513828675	1.90176830904
0.05238141185	1.94783536655
0.0533799562	2.0069213751
0.05437850055	2.00792283287
0.0553770449	2.1891866896
0.05637558925	2.17917211188
0.0573741336	2.29433975567
0.05837267795	2.32438348883
0.0593712223	2.46458757691
0.06036976665	2.6688849624
0.061368311	2.74599721084
0.06236685535	2.89020713001
0.0633653997	3.06446078234
0.06436394405	3.19965758156
0.0653624884	3.50510220202
0.06636103275	3.67935585435
0.0673595771	3.86462554217
0.06835812145	4.07893750538
0.0693566658	4.33030340615
0.07035521015	4.52959350278
0.0713537545	4.83503812324
0.07235229885	5.14749294811
0.0733508432	5.50401191494
0.07434938755	5.78542154888
0.0753479319	6.13392885354
0.07634647625	6.4213472341
0.0773450206	6.5715658999
0.07834356495	7.17844930974
0.0793421093	7.37173065973
0.08034065365	7.6271023916
0.081339198	8.13884731309
0.08233774235	8.59751497267
0.0833362867	8.80181235816
0.08433483105	9.26648876437
0.0853333754	10.0135762623
0.08633191975	10.6444946586
0.0873304641	11.4847177294
0.08832900845	12.2778722848
0.0893275528	11.6259232752
0.09032609715	18.4278244627
0.0913246415	1.00946943418
0.09232318585	0.982430074338
0.0933217302	1.02148692745
0.09432027455	1.01647963859
0.0953188189	0.997451940918
0.09631736325	1.06655252719
0.0973159076	1.05052920283
0.09831445195	0.989440278742
0.0993129963	1.04151608289
0.10031154065	1.02549275853
0.101310085	1.00646506087
0.10230862935	0.972415496618
0.1033071737	0.961399461126
0.10430571805	0.956392172266
0.1053042624	0.992444652058
0.10630280675	0.962400918898
0.1073013511	0.956392172266
0.10829989545	0.945376136773
0.1092984398	0.930354270193
0.11029698415	0.913329488069
0.1112955285	1.00446214532
0.11229407285	0.897306163717
0.1132926172	0.940368847913
0.11429116155	0.95839508781
0.1152897059	0.997451940918
0.11628825025	0.989440278742
0.1172867946	0.97341695439
0.11828533895	0.904316368121
0.1192838833	0.912328030297
0.12028242765	0.937364474597
0.121280972	0.940368847913
0.12227951635	0.991443194286
0.1232780607	0.932357185737
0.12427660505	0.940368847913
0.1252751494	1.01047089195
0.12627369375	0.902313452577
0.1272722381	0.930354270193
0.12827078245	0.903314910349
0.1292693268	0.952386341178
0.13026787115	0.919338234701
0.1312664155	0.933358643509
0.13226495985	0.913329488069
0.1332635042	1.00646506087
0.13426204855	0.929352812421
0.1352605929	0.942371763457
0.13625913725	0.954389256722
0.1372576816	0.904316368121
0.13825622595	0.916333861385
0.1392547703	0.964403834442
0.14025331465	0.956392172266
0.141251859	0.924345523561
0.14225040335	0.95839508781
0.1432489477	0.934360101281
0.14424749205	0.934360101281
0.1452460364	0.966406749986
0.14624458075	0.96840966553
0.1472431251	0.99845339869
0.14824166945	0.888293043769
0.1492402138	0.952386341178
0.15023875815	0.933358643509
0.1512373025	0.947379052318
0.15223584685	0.986435905426
0.1532343912	0.995449025374
0.15423293555	0.971414038846
0.1552314799	1.00145777201
0.15623002425	1.00746651864
0.1572285686	1.00646506087
0.15822711295	1.00045631423
0.1592256573	0.979425701022
0.16022420165	0.999454856462
0.161222746	1.02949858962
0.16222129035	1.03550733625
0.1632198347	1.04752482952
0.16421837905	1.03450587848
0.1652169234	1.00646506087
0.16621546775	1.0124738075
0.1672140121	1.02248838522
0.16821255645	1.02449130076
0.1692111008	0.997451940918
0.17020964515	1.10661083807
0.1712081895	0.974418412162
0.17220673385	1.0445204562
0.1732052782	1.00746651864
0.17420382255	1.03550733625
0.1752023669	1.00846797641
0.17620091125	0.97341695439
0.1771994556	1.06555106941
0.17819799995	1.0695569005
0.1791965443	1.04151608289
0.18019508865	1.02749567408
0.181193633	1.01447672304
0.18219217735	1.04952774506
0.1831907217	1.08357730931
0.18418926605	1.06154523833
0.1851878104	1.13264874014
0.18618635475	1.10560938029
0.1871848991	1.05954232278
0.18818344345	1.02549275853
0.1891819878	1.09359188703
0.19018053215	1.08958605594
0.1911790765	1.08558022485
0.19217762085	1.09659626035
0.1931761652	1.0625466961
0.19417470955	1.04151608289
0.1951732539	1.11662541579
0.19617179825	1.04852628729
0.1971703426	1.05954232278
0.19816888695	1.11662541579
0.1991674313	1.05753940724
0.20016597565	1.12864290905
0.20116452	1.06855544273
0.20216306435	1.12663999351
0.2031616087	1.17070413547
0.20416015305	1.09559480257
0.2051586974	1.08858459817
0.20615724175	1.15267789558
0.2071557861	1.16769976216
0.20815433045	1.11762687356
0.2091528748	1.15167643781
0.21015141915	1.09259042926
0.2111499635	1.13665457123
0.21214850785	1.07055835827
0.2131470522	1.11362104247
0.21414559655	1.11362104247
0.2151441409	1.09058751371
0.21614268525	1.137656029
0.2171412296	1.08357730931
0.21813977395	1.14366477563
0.2191383183	1.12964436682
0.22013686265	1.12663999351
0.221135407	1.09259042926
0.22213395135	1.12964436682
0.2231324957	1.1196297891
0.22413104005	1.10761229584
0.2251295844	1.16369393107
0.22612812875	1.09259042926
0.2271266731	1.12964436682
0.22812521745	1.10260500698
0.2291237618	1.15167643781
0.23012230615	1.14666914895
0.2311208505	1.11862833133
0.23211939485	1.14666914895
0.2331179392	1.13865748677
0.23411648355	1.05854086501
0.2351150279	1.07857002045
0.23611357225	1.12263416242
0.2371121166	1.1626924733
0.23811066095	1.12764145128
0.2391092053	1.11362104247
0.24010774965	1.10060209143
0.241106294	1.15367935335
0.24210483835	1.0945933448
0.2431033827	1.12964436682
0.24410192705	1.0875831404
0.2451004714	1.10160354921
0.24609901575	1.09960063366
0.2470975601	1.08157439377
0.24809610445	1.0875831404
0.2490946488	1.12363562019
0.25009319315	1.16569684661
0.2510917375	1.10360646475
0.25209028185	1.17270705102
0.2530888262	1.1626924733
0.25408737055	1.10961521138
0.2550859149	1.1697026777
0.25608445925	1.16669830439
0.2570830036	1.12964436682
0.25808154795	1.12063124687
0.2590800923	1.11061666915
0.26007863665	1.08057293599
0.261077181	1.12764145128
0.26207572535	1.0945933448
0.2630742697	1.17771433988
0.26407281405	1.17871579765
0.2650713584	1.1126195847
0.26606990275	1.11662541579
0.2670684471	1.0695569005
0.26806699145	1.06454961164
0.2690655358	1.06354815387
0.27006408015	1.14867206449
0.2710626245	1.15868664221
0.27206116885	1.09759771812
0.2730597132	1.10560938029
0.27405825755	1.15367935335
0.2750568019	1.10661083807
0.27605534625	1.08658168263
0.2770538906	1.20375224195
0.27805243495	1.07256127382
0.2790509793	1.08357730931
0.28004952365	1.13465165568
0.281048068	1.06855544273
0.28204661235	1.13064582459
0.2830451567	1.12363562019
0.28404370105	1.04652337175
0.2850422454	1.03951316734
0.28604078975	1.08658168263
0.2870393341	1.11362104247
0.28803787845	1.12764145128
0.2890364228	1.08958605594
0.29003496715	1.11462250024
0.2910335115	1.01848255413
0.29203205585	1.07155981605
0.2930306002	1.137656029
0.29402914455	1.06154523833
0.2950276889	1.04652337175
0.29602623325	1.08858459817
0.2970247776	1.02348984299
0.29802332195	1.09759771812
0.2990218663	1.03851170957
0.30002041065	1.06354815387
0.301018955	1.08157439377
0.30201749935	0.971414038846
0.3030160437	1.1196297891
0.30401458805	1.10460792252
0.3050131324	1.10661083807
0.30601167675	1.02749567408
0.3070102211	1.0625466961
0.30800876545	1.06154523833
0.3090073098	1.12163270465
0.31000585415	1.09158897149
0.3110043985	1.08858459817
0.31200294285	1.06354815387
0.3130014872	1.04151608289
0.31400003155	1.07256127382
0.3149985759	1.07155981605
0.31599712025	1.01547818081
0.3169956646	1.07356273159
0.31799420895	1.02549275853
0.3189927533	1.07857002045
0.31999129765	1.01547818081
0.320989842	0.99344610983
0.32198838635	1.05453503392
0.3229869307	1.08558022485
0.32398547505	1.07656710491
0.3249840194	1.04351899843
0.32598256375	1.07055835827
0.3269811081	1.05453503392
0.32797965245	1.06555106941
0.3289781968	0.985434447654
0.32997674115	0.97842424325
0.3309752855	1.05052920283
0.33197382985	1.0194840119
0.3329723742	0.995449025374
0.33397091855	1.03450587848
0.3349694629	1.04051462511
0.33596800725	0.98843882097
0.3369665516	1.0625466961
0.33796509595	0.970412581074
0.3389636403	1.02649421631
0.33996218465	1.04251754066
0.340960729	1.03350442071
0.34195927335	1.01647963859
0.3429578177	1.03250296294
0.34395636205	1.02649421631
0.3449549064	0.990441736514
0.34595345075	0.972415496618
0.3469519951	1.02749567408
0.34795053945	1.02649421631
0.3489490838	1.03951316734
0.34994762815	1.01347526527
0.3509461725	1.00346068755
0.35194471685	1.0194840119
0.3529432612	0.996450483146
0.35394180555	1.00045631423
0.3549403499	0.997451940918
0.35593889425	1.05753940724
0.3569374386	0.999454856462
0.35793598295	1.02348984299
0.3589345273	1.04552191397
0.35993307165	0.970412581074
0.360931616	1.02749567408
0.36193016035	1.02048546967
0.3629287047	0.962400918898
0.36392724905	1.01547818081
0.3649257934	0.990441736514
0.36592433775	0.964403834442
0.3669228821	1.0375102518
0.36792142645	0.936363016825
0.3689199708	1.00145777201
0.36991851515	0.939367390141
0.3709170595	0.946377594545
0.37191560385	0.987437363198
0.3729141482	0.976421327706
0.37391269255	1.00646506087
0.3749112369	1.02148692745
0.37590978125	0.96840966553
0.3769083256	0.943373221229
0.37790686995	0.945376136773
0.3789054143	0.931355727965
0.37990395865	0.944374679001
0.380902503	0.913329488069
0.38190104735	1.00245922978
0.3828995917	0.901311994805
0.38389813605	0.984432989882
0.3848966804	0.892298874857
0.38589522475	0.905317825893
0.3868937691	0.942371763457
0.38789231345	0.891297417085
0.3888908578	0.96340237667
0.38988940215	0.944374679001
0.3908879465	0.913329488069
0.39188649085	0.947379052318
0.3928850352	0.909323656981
0.39388357955	0.938365932369
0.3948821239	0.895303248173
0.39588066825	0.897306163717
0.3968792126	0.925346981333
0.39787775695	0.943373221229
0.3988763013	0.886290128225
0.39987484565	0.914330945841
0.40087339	0.875274092733
0.40187193435	0.919338234701
0.4028704787	0.892298874857
0.40386902305	0.918336776929
0.4048675674	0.910325114753
0.40586611175	0.876275550505
0.4068646561	0.866260972785
0.40786320045	0.940368847913
0.4088617448	0.893300332629
0.40986028915	0.914330945841
0.4108588335	0.921341150245
0.41185737785	0.895303248173
0.4128559222	0.843227444029
0.41385446655	0.901311994805
0.4148530109	0.876275550505
0.41585155525	0.905317825893
0.4168500996	0.918336776929
0.41784864395	0.860252226153
0.4188471883	0.879279923821
0.41984573265	0.862255141697
0.420844277	0.906319283665
0.42184282135	0.893300332629
0.4228413657	0.902313452577
0.42383991005	0.852240563977
0.4248384544	0.846231817345
0.42583699875	0.865259515013
0.4268355431	0.860252226153
0.42783408745	0.854243479521
0.4288326318	0.872269719417
0.42983117615	0.876275550505
0.4308297205	0.869265346101
0.43182826485	0.864258057241
0.4328268092	0.850237648433
0.43382535355	0.838220155169
0.4348238979	0.831209950765
0.43582244225	0.921341150245
0.4368209866	0.818190999729
0.43781953095	0.883285754909
0.4388180753	0.861253683925
0.43981661965	0.898307621489
0.440815164	0.777131231077
0.44181370835	0.834214324081
0.4428122527	0.824199746361
0.44381079705	0.851239106205
0.4448093414	0.793154555429
0.44580788575	0.820193915273
0.4468064301	0.868263888329
0.44780497445	0.824199746361
0.4488035188	0.795157470973
0.44980206315	0.841224528485
0.4508006075	0.850237648433
0.45179915185	0.773125399988
0.4527976962	0.859250768381
0.45379624055	0.861253683925
0.4547947849	0.849236190661
0.45579332925	0.860252226153
0.4567918736	0.830208492993
0.45779041795	0.812182253097
0.4587889623	0.845230359573
0.45978750665	0.851239106205
0.460786051	0.818190999729
0.46178459535	0.785142893253
0.4627831397	0.858249310609
0.46378168405	0.806173506465
0.4647802284	0.795157470973
0.46577877275	0.804170590921
0.4667773171	0.773125399988
0.46777586145	0.793154555429
0.4687744058	0.792153097657
0.46977295015	0.841224528485
0.4707714945	0.788147266569
0.47177003885	0.820193915273
0.4727685832	0.773125399988
0.47376712755	0.840223070713
0.4747656719	0.814185168641
0.47576421625	0.777131231077
0.4767627606	0.801166217605
0.47776130495	0.806173506465
0.4787598493	0.850237648433
0.47975839365	0.803169133149
0.480756938	0.773125399988
0.48175548235	0.763110822268
0.4827540267	0.712036475896
0.48375257105	0.767116653356
0.4847511154	0.812182253097
0.48574965975	0.743081666828
0.4867482041	0.761107906724
0.48774674845	0.846231817345
0.4887452928	0.7190466803
0.48974383715	0.780135604393
0.4907423815	0.743081666828
0.49174092585	0.77412685776
0.4927394702	0.789148724341
0.49373801455	0.72906125802
0.4947365589	0.75910499118
0.49573510325	0.726056884704
0.4967336476	0.7190466803
0.49773219195	0.740077293512
0.4987307363	0.745084582372
0.49972928065	0.760106448952
0.500727825	0.735070004652
0.50172636935	0.73406854688
0.5027249137	0.790150182113
0.50372345805	0.796158928745
0.5047220024	0.766115195584
0.50572054675	0.727058342476
0.5067190911	0.742080209056
0.50771763545	0.743081666828
0.5087161798	0.750091871232
0.50971472415	0.758103533408
0.5107132685	0.72405396916
0.51171181285	0.794156013201
0.5127103572	0.735070004652
0.51370890155	0.783139977709
0.5147074459	0.727058342476
0.51570599025	0.753096244548
0.5167045346	0.752094786776
0.51770307895	0.741078751284
0.5187016233	0.76411228004
0.51970016765	0.679989827192
0.520698712	0.733067089108
0.52169725635	0.649946094032
0.5226958007	0.770121026672
0.52369434505	0.695011693772
0.5246928894	0.711035018124
0.52569143375	0.68900294714
0.5266899781	0.69901752486
0.52768852245	0.736071462424
0.5286870668	0.730062715792
0.52968561115	0.708030644808
0.5306841555	0.665969418384
0.53168269985	0.73406854688
0.5326812442	0.691005862684
0.53367978855	0.687000031596
0.5346783329	0.713037933668
0.53567687725	0.695011693772
0.5366754216	0.680991284964
0.53767396595	0.652950467348
0.5386725103	0.752094786776
0.53967105465	0.700018982632
0.540669599	0.671978165016
0.54166814335	0.687000031596
0.5426666877	0.70903210258
0.54366523205	0.687000031596
0.5446637764	0.674982538332
0.54566232075	0.682994200508
0.5466608651	0.712036475896
0.54765940945	0.708030644808
0.5486579538	0.66396650284
0.54965649815	0.642935889628
0.5506550425	0.677986911648
0.55165358685	0.718045222528
0.5526521312	0.65395192512
0.55365067555	0.717043764756
0.5546492199	0.637928600768
0.55564776425	0.701020440404
0.5566463086	0.696013151544
0.55764485295	0.671978165016
0.5586433973	0.655954840664
0.55964194165	0.66396650284
0.560640486	0.66396650284
0.56163903035	0.696013151544
0.5626375747	0.701020440404
0.56363611905	0.697014609316
0.5646346634	0.670976707244
0.56563320775	0.640932974084
0.5666317521	0.700018982632
0.56763029645	0.626912565276
0.5686288408	0.661963587296
0.56962738515	0.670976707244
0.5706259295	0.659960671752
0.57162447385	0.681992742736
0.5726230182	0.676985453876
0.57362156255	0.682994200508
0.5746201069	0.675983996104
0.57561865125	0.677986911648
0.5766171956	0.674982538332
0.57761573995	0.694010236
0.5786142843	0.642935889628
0.57961282865	0.611890698696
0.580611373	0.650947551804
0.58160991735	0.656956298436
0.5826084617	0.684997116052
0.58360700605	0.615896529784
0.5846055504	0.677986911648
0.58560409475	0.647943178488
0.5866026391	0.654953382892
0.58760118345	0.647943178488
0.5885997278	0.650947551804
0.58959827215	0.639931516312
0.5905968165	0.666970876156
0.59159536085	0.616897987556
0.5925939052	0.659960671752
0.59359244955	0.677986911648
0.5945909939	0.664967960612
0.59558953825	0.652950467348
0.5965880826	0.646941720716
0.59758662695	0.617899445328
0.5985851713	0.615896529784
0.59958371565	0.64894463626
0.60058226	0.619902360872
0.60158080435	0.630918396364
0.6025793487	0.616897987556
0.60357789305	0.681992742736
0.6045764374	0.614895072012
0.60557498175	0.671978165016
0.6065735261	0.670976707244
0.60757207045	0.6189009031
0.6085706148	0.671978165016
0.60956915915	0.632921311908
0.6105677035	0.61389361424
0.61156624785	0.652950467348
0.6125647922	0.71403939144
0.61356333655	0.645940262944
0.6145618809	0.624909649732
0.61556042525	0.562819267867
0.6165589696	0.622906734188
0.61755751395	0.625911107504
0.6185560583	0.625911107504
0.61955460265	0.62390819196
0.620553147	0.627914023048
0.62155169135	0.641934431856
0.6225502357	0.650947551804
0.62354878005	0.646941720716
0.6245473244	0.600874663203
0.62554586875	0.622906734188
0.6265444131	0.675983996104
0.62754295745	0.644938805172
0.6285415018	0.597870289887
0.62954004615	0.61389361424
0.6305385905	0.60888632538
0.63153713485	0.614895072012
0.6325356792	0.575838218903
0.63353422355	0.602877578748
0.6345327679	0.593864458799
0.63553131225	0.557811979007
0.6365298566	0.636927142996
0.63752840095	0.607884867608
0.6385269453	0.583849881079
0.63952548965	0.564822183411
0.640524034	0.620903818644
0.64152257835	0.634924227452
0.6425211227	0.598871747659
0.64351966705	0.590860085483
0.6445182114	0.60888632538
0.64551675575	0.569829472271
0.6465153001	0.593864458799
0.64751384445	0.616897987556
0.6485123888	0.656956298436
0.64951093315	0.589858627711
0.6505094775	0.63392276968
0.65150802185	0.6189009031
0.6525065662	0.593864458799
0.65350511055	0.579844049991
0.6545036549	0.617899445328
0.65550219925	0.595867374343
0.6565007436	0.601876120975
0.65749928795	0.606883409836
0.6584978323	0.612892156468
0.65949637665	0.597870289887
0.660494921	0.566825098955
0.66149346535	0.567826556727
0.6624920097	0.555809063463
0.66349055405	0.575838218903
0.6644890984	0.581846965535
0.66548764275	0.606883409836
0.6664861871	0.616897987556
0.66748473145	0.562819267867
0.6684832758	0.569829472271
0.66948182015	0.544793027971
0.6704803645	0.594865916571
0.67147890885	0.602877578748
0.6724774532	0.543791570199
0.67347599755	0.574836761131
0.6744745419	0.590860085483
0.67547308625	0.576839676675
0.6764716306	0.565823641183
0.67747017495	0.617899445328
0.6784687193	0.622906734188
0.67946726365	0.572833845587
0.680465808	0.616897987556
0.68146435235	0.601876120975
0.6824628967	0.575838218903
0.68346144105	0.564822183411
0.6844599854	0.598871747659
0.68545852975	0.551803232375
0.6864570741	0.593864458799
0.68745561845	0.534778450251
0.6884541628	0.586854254395
0.68945270715	0.620903818644
0.6904512515	0.573835303359
0.69144979585	0.601876120975
0.6924483402	0.583849881079
0.69344688455	0.600874663203
0.6944454289	0.582848423307
0.69544397325	0.562819267867
0.6964425176	0.527768245847
0.69744106195	0.569829472271
0.6984396063	0.563820725639
0.69943815065	0.563820725639
0.700436695	0.556810521235
0.70143523935	0.594865916571
0.7024337837	0.573835303359
0.70343232805	0.505736174863
0.7044308724	0.529771161391
0.70542941675	0.565823641183
0.7064279611	0.540787196883
0.70742650545	0.605881952064
0.7084250498	0.544793027971
0.70942359415	0.552804690147
0.7104221385	0.556810521235
0.71142068285	0.576839676675
0.7124192272	0.554807605691
0.71341777155	0.533776992479
0.7144163159	0.577841134447
0.71541486025	0.524763872531
0.7164134046	0.563820725639
0.71741194895	0.572833845587
0.7184104933	0.584851338851
0.71940903765	0.565823641183
0.720407582	0.541788654655
0.72140612635	0.517753668127
0.7224046707	0.625911107504
0.72340321505	0.573835303359
0.7244017594	0.532775534707
0.72540030375	0.558813436779
0.7263988481	0.516752210355
0.72739739245	0.565823641183
0.7283959368	0.532775534707
0.72939448115	0.568828014499
0.7303930255	0.550801774603
0.73139156985	0.531774076935
0.7323901142	0.530772619163
0.73338865855	0.536781365795
0.7343872029	0.554807605691
0.73538574725	0.550801774603
0.7363842916	0.557811979007
0.73738283595	0.531774076935
0.7383813803	0.580845507763
0.73937992465	0.534778450251
0.740378469	0.590860085483
0.74137701335	0.568828014499
0.7423755577	0.515750752583
0.74337410205	0.556810521235
0.7443726464	0.573835303359
0.74537119075	0.489712850511
0.7463697351	0.525765330303
0.74736827945	0.536781365795
0.7483668238	0.519756583671
0.74936536815	0.553806147919
0.7503639125	0.549800316831
0.75136245685	0.492717223827
0.7523610012	0.537782823567
0.75335954555	0.500728886003
0.7543580899	0.546795943515
0.75535663425	0.520758041443
0.7563551786	0.514749294811
0.75735372295	0.549800316831
0.7583522673	0.504734717091
0.75935081165	0.526766788075
0.760349356	0.552804690147
0.76134790035	0.483704103879
0.7623464447	0.533776992479
0.76334498905	0.499727428231
0.7643435334	0.477695357247
0.76534207775	0.514749294811
0.7663406221	0.539785739111
0.76733916645	0.514749294811
0.7683377108	0.504734717091
0.76933625515	0.538784281339
0.7703347995	0.509742005951
0.77133334385	0.490714308283
0.7723318882	0.500728886003
0.77333043255	0.518755125899
0.7743289769	0.552804690147
0.77532752125	0.501730343775
0.7763260656	0.488711392739
0.77732460995	0.557811979007
0.7783231543	0.526766788075
0.77932169865	0.532775534707
0.780320243	0.566825098955
0.78131878735	0.507739090407
0.7823173317	0.504734717091
0.78331587605	0.514749294811
0.7843144204	0.525765330303
0.78531296475	0.511744921495
0.7863115091	0.484705561651
0.78731005345	0.493718681599
0.7883085978	0.478696815019
0.78930714215	0.525765330303
0.7903056865	0.485707019423
0.79130423085	0.515750752583
0.7923027752	0.477695357247
0.79330131955	0.456664744035
0.7942998639	0.460670575123
0.79529840825	0.511744921495
0.7962969526	0.481701188335
0.79729549695	0.467680779527
0.7982940413	0.495721597143
0.79929258565	0.459669117351
0.80029113	0.458667659579
0.80128967435	0.510743463723
0.8022882187	0.547797401287
0.80328676305	0.505736174863
0.8042853074	0.485707019423
0.80528385175	0.460670575123
0.8062823961	0.478696815019
0.80728094045	0.479698272791
0.8082794848	0.473689526159
0.80927802915	0.470685152843
0.8102765735	0.537782823567
0.81127511785	0.505736174863
0.8122736622	0.495721597143
0.81327220655	0.428623926418
0.8142707509	0.458667659579
0.81526929525	0.473689526159
0.8162678396	0.483704103879
0.81726638395	0.442644335227
0.8182649283	0.486708477195
0.81926347265	0.504734717091
0.820262017	0.494720139371
0.82126056135	0.456664744035
0.8222591057	0.481701188335
0.82325765005	0.473689526159
0.8242561944	0.477695357247
0.82525473875	0.477695357247
0.8262532831	0.525765330303
0.82725182745	0.465677863983
0.8282503718	0.445648708543
0.82924891615	0.486708477195
0.8302474605	0.471686610615
0.83124600485	0.418609348698
0.8322445492	0.485707019423
0.83324309355	0.442644335227
0.8342416379	0.463674948439
0.83524018225	0.453660370719
0.8362387266	0.525765330303
0.83723727095	0.434632673051
0.8382358153	0.436635588595
0.83923435965	0.403587482118
0.840232904	0.483704103879
0.84123144835	0.481701188335
0.8422299927	0.481701188335
0.84322853705	0.456664744035
0.8442270814	0.465677863983
0.84522562575	0.445648708543
0.8462241701	0.466679321755
0.84722271445	0.480699730563
0.8482212588	0.460670575123
0.84921980315	0.434632673051
0.8502183475	0.449654539631
0.85121689185	0.459669117351
0.8522154362	0.440641419683
0.85321398055	0.413602059838
0.8542125249	0.441642877455
0.85521106925	0.472688068387
0.8562096136	0.452658912947
0.85720815795	0.446650166315
0.8582067023	0.449654539631
0.85920524665	0.458667659579
0.860203791	0.444647250771
0.86120233535	0.435634130823
0.8622008797	0.41961080647
0.86319942405	0.405590397662
0.8641979684	0.417607890926
0.86519651275	0.382556868906
0.8661950571	0.39457436217
0.86719360145	0.442644335227
0.8681921458	0.422615179786
0.86919069015	0.403587482118
0.8701892345	0.390568531082
0.87118777885	0.432629757507
0.8721863232	0.397578735486
0.87318486755	0.40959622875
0.8741834119	0.403587482118
0.87518195625	0.451657455175
0.8761805006	0.397578735486
0.87717904495	0.380553953362
0.8781775893	0.437637046367
0.87917613365	0.400583108802
0.880174678	0.41961080647
0.88117322235	0.416606433154
0.8821717667	0.361526255694
0.88317031105	0.421613722014
0.8841688554	0.421613722014
0.88516739975	0.413602059838
0.8861659441	0.385561242222
0.88716448845	0.391569988854
0.8881630328	0.39457436217
0.88916157715	0.431628299735
0.8901601215	0.42962538419
0.89115866585	0.378551037818
0.8921572102	0.38455978445
0.89315575455	0.397578735486
0.8941542989	0.386562699994
0.89515284325	0.403587482118
0.8961513876	0.367535002326
0.89714993195	0.407593313206
0.8981484763	0.391569988854
0.89914702065	0.378551037818
0.900145565	0.368536460098
0.90114410935	0.388565615538
0.9021426537	0.327476691446
0.90314119805	0.382556868906
0.9041397424	0.32447231813
0.90513828675	0.338492726938
0.9061368311	0.36453062901
0.90713537545	0.377549580046
0.9081339198	0.352513135746
0.90913246415	0.336489811394
0.9101310085	0.375546664502
0.91112955285	0.353514593518
0.9121280972	0.353514593518
0.91312664155	0.35451605129
0.9141251859	0.352513135746
0.91512373025	0.366533544554
0.9161222746	0.352513135746
0.91712081895	0.341497100254
0.9181193633	0.351511677974
0.91911790765	0.352513135746
0.920116452	0.366533544554
0.92111499635	0.34450147357
0.9221135407	0.311453367094
0.92311208505	0.34950876243
0.9241106294	0.340495642482
0.92510917375	0.348507304658
0.9261077181	0.310451909322
0.92710626245	0.332483980306
0.9281048068	0.30444316269
0.92910335115	0.320466487042
0.9301018955	0.325473775902
0.93110043985	0.36453062901
0.9320989842	0.33949418471
0.93309752855	0.341497100254
0.9340960729	0.315459198182
0.93509461725	0.312454824866
0.9360931616	0.296431500514
0.93709170595	0.295430042742
0.9380902503	0.31946502927
0.93908879465	0.335488353622
0.940087339	0.302440247146
0.94108588335	0.321467944814
0.9420844277	0.313456282638
0.94308297205	0.28441400725
0.9440815164	0.272396513986
0.94508006075	0.317462113726
0.9460786051	0.292425669426
0.94707714945	0.275400887302
0.9480756938	0.257374647405
0.94907423815	0.272396513986
0.9500727825	0.307447536006
0.95107132685	0.298434416058
0.9520698712	0.310451909322
0.95306841555	0.273397971758
0.9540669599	0.290422753882
0.95506550425	0.25937756295
0.9560640486	0.249362985229
0.95706259295	0.29943587383
0.9580611373	0.305444620462
0.95905968165	0.278405260618
0.960058226	0.271395056214
0.96105677035	0.266387767354
0.9620553147	0.260379020722
0.96305385905	0.312454824866
0.9640524034	0.262381936266
0.96505094775	0.311453367094
0.9660494921	0.291424211654
0.96704803645	0.287418380566
0.9680465808	0.285415465022
0.96904512515	0.275400887302
0.9700436695	0.260379020722
0.97104221385	0.298434416058
0.9720407582	0.293427127198
0.97303930255	0.271395056214
0.9740378469	0.290422753882
0.97503639125	0.270393598442
0.9760349356	0.287418380566
0.97703347995	0.270393598442
0.9780320243	0.260379020722
0.97903056865	0.290422753882
0.980029113	0.278405260618
0.98102765735	0.280408176162
0.9820262017	0.261380478494
0.98302474605	0.272396513986
0.9840232904	0.246358611913
0.98502183475	0.286416922794
0.9860203791	0.275400887302
0.98701892345	0.277403802846
0.9880174678	0.26939214067
0.98901601215	0.270393598442
0.9900145565	0.215313420981
0.99101310085	0.257374647405
0.9920116452	0.255371731861
0.99301018955	0.248361527457
0.9940087339	0.267389225126
0.99500727825	0.212309047665
0.9960058226	0.241351323053
0.99700436695	0.28942129611
0.9980029113	0.272396513986
0.99900145565	43.0997381338


==> figs/posterior_var_plots/binneddata_nu_0.35622483491897583.dat <==
0.00155382	0.0250389059528
0.00255226618	0.0761182740967
0.00355071236	0.111172742431
0.00454915854	0.141219429574
0.00554760472	0.205319028813
0.0065460509	0.235365715957
0.00754449708	0.200311247623
0.00854294326	0.245381278338
0.00954138944	0.216336147433
0.01053983562	0.215334591194
0.0115382818	0.234364159719
0.01253672798	0.310482433815
0.01353517416	0.325505777387
0.01453362034	0.37157736434
0.01553206652	0.414644282579
0.0165305127	0.398619382769
0.01752895888	0.498775006581
0.01852740506	0.576896393154
0.01952585124	0.623969536345
0.02052429742	0.736143835014
0.0215227436	0.797238765539
0.02252118978	1.08168073716
0.02351963596	1.22390172298
0.02451808214	1.06365272488
0.02551652832	1.30001999707
0.0265149745	1.43122386426
0.02751342068	1.58846819365
0.02851186686	1.9760704578
0.02951031304	2.34965093462
0.03050875922	2.72523452391
0.0315072054	2.9956547082
0.03250565158	2.06821363171
0.03350409776	2.14333034956
0.03450254394	2.31259335381
0.03550099012	2.60304466286
0.0364994363	2.76028899224
0.03749788248	3.04973874506
0.03849632866	3.43533789673
0.03949477484	3.85899618545
0.04049322102	4.47595482813
0.0414916672	4.91363490419
0.04249011338	5.61272115839
0.04348855956	6.11850705864
0.04448700574	6.70541901417
0.04548545192	7.24325471404
0.0464838981	7.4105146058
0.04748234428	5.76595926282
0.04848079046	2.64711313734
0.04947923664	2.76830144215
0.05047768282	3.01368272048
0.051476129	2.93956755886
0.05247457518	3.06376053239
0.05347302136	3.16992549363
0.05447146754	3.35621495392
0.05546991372	3.31414959192
0.0564683599	3.44034567792
0.05746680608	3.76284678659
0.05846525226	3.90807244112
0.05946369844	3.93411290331
0.06046214462	4.02625607722
0.0614605908	4.34174629222
0.06245903698	4.57210422699
0.06345748316	4.74236878747
0.06445592934	5.04483877138
0.06545437552	5.23012667543
0.0664528217	5.53860599677
0.06745126788	5.70185966358
0.06844971406	5.98029229778
0.06944816024	6.28075916921
0.07044660642	6.41997548631
0.0714450526	6.57321359074
0.07244349878	6.98585476084
0.07344194496	7.06698081613
0.07444039114	7.40150059966
0.07543883732	7.60882274095
0.0764372835	7.97739543658
0.07743572968	8.18171290915
0.07843417586	8.28988098287
0.07943262204	8.47316577444
0.08043106822	8.61238209154
0.0814295144	8.94089253764
0.08242796058	8.93888942517
0.08342640676	9.05907617374
0.08442485294	9.20029560331
0.08542329912	9.55484651161
0.0864217453	9.54783561794
0.08742019148	9.43566131927
0.08841863766	9.37656950122
0.08941708384	7.89226315634
0.09041553002	17.6864816089
0.0914139762	1.31804800936
0.09241242238	1.35109936522
0.09341086856	1.3400822466
0.09440931474	1.35009780898
0.09540776092	1.27498109112
0.0964062071	1.37713982741
0.09740465328	1.32005112183
0.09840309946	1.33507446541
0.09940154564	1.32806357174
0.10039999182	1.32606045926
0.101398438	1.37713982741
0.10239688418	1.32105267807
0.10339533036	1.26897175369
0.10439377654	1.39717095217
0.10539222272	1.35410403393
0.1063906689	1.34308691531
0.10738911508	1.31003555945
0.10838756126	1.27798575983
0.10938600744	1.27297797864
0.11038445362	1.33106824045
0.1113828998	1.25995774755
0.11238134598	1.27397953488
0.11337979216	1.24994218517
0.11437823834	1.27297797864
0.11537668452	1.26797019745
0.1163751307	1.30102155331
0.11737357688	1.25695307883
0.11837202306	1.28099042855
0.11937046924	1.30903400321
0.12036891542	1.36812582126
0.1213673616	1.30102155331
0.12236580778	1.34509002779
0.12336425396	1.32606045926
0.12436270014	1.25695307883
0.12536114632	1.31304022817
0.1263595925	1.24793907269
0.12735803868	1.24994218517
0.12835648486	1.33006668422
0.12935493104	1.23792351031
0.13035337722	1.34408847155
0.1313518234	1.26897175369
0.13235026958	1.3060293345
0.13334871576	1.32505890302
0.13434716194	1.3480946965
0.13534560812	1.22590483545
0.1363440543	1.32405734679
0.13734250048	1.27898731607
0.13834094666	1.28199198479
0.13933939284	1.23491884159
0.14033783902	1.26897175369
0.1413362852	1.35009780898
0.14233473138	1.30803244698
0.14333317756	1.33807913412
0.14433162374	1.30202310955
0.14533006992	1.2849966535
0.1463285161	1.26797019745
0.14732696228	1.25795463507
0.14832540846	1.24693751645
0.14932385464	1.33206979669
0.15032230082	1.31704645312
0.151320747	1.30502777826
0.15231919318	1.3270620155
0.15331763936	1.36512115255
0.15431608554	1.34108380283
0.15531453172	1.30402622202
0.1563129779	1.26296241626
0.15731142408	1.29300910341
0.15830987026	1.30502777826
0.15930831644	1.29701532836
0.16030676262	1.3060293345
0.1613052088	1.32105267807
0.16230365498	1.27297797864
0.16330210116	1.29701532836
0.16430054734	1.32806357174
0.16529899352	1.30302466579
0.1662974397	1.3480946965
0.16729588588	1.31704645312
0.16829433206	1.2509437414
0.16929277824	1.33407290917
0.17029122442	1.31804800936
0.1712896706	1.35510559017
0.17228811678	1.27498109112
0.17328656296	1.34609158403
0.17428500914	1.31604489688
0.17528345532	1.28699976598
0.1762819015	1.32505890302
0.17728034768	1.40017562088
0.17827879386	1.32005112183
0.17927724004	1.2769842036
0.18027568622	1.29300910341
0.1812741324	1.27097486617
0.18227257858	1.38815694603
0.18327102476	1.2849966535
0.18426947094	1.27798575983
0.18526791712	1.36812582126
0.1862663633	1.29901844083
0.18726480948	1.33607602164
0.18826325566	1.37213204622
0.18926170184	1.26997330993
0.19026014802	1.35210092145
0.1912585942	1.40418184584
0.19225704038	1.38615383355
0.19325548656	1.37012893374
0.19425393274	1.30302466579
0.19525237892	1.27898731607
0.1962508251	1.33407290917
0.19724927128	1.36011337136
0.19824771746	1.35911181512
0.19924616364	1.31404178441
0.20024460982	1.26997330993
0.201243056	1.38815694603
0.20224150218	1.34208535907
0.20323994836	1.33206979669
0.20423839454	1.25194529764
0.20523684072	1.32005112183
0.2062352869	1.34709314026
0.20723373308	1.33707757788
0.20823217926	1.31003555945
0.20923062544	1.34509002779
0.21022907162	1.29100599093
0.2112275178	1.26296241626
0.21222596398	1.26196086002
0.21322441016	1.30001999707
0.21422285634	1.35109936522
0.21522130252	1.28299354102
0.2162197487	1.36612270879
0.21721819488	1.2769842036
0.21821664106	1.28199198479
0.21921508724	1.31203867193
0.22021353342	1.30102155331
0.2212119796	1.27598264736
0.22221042578	1.3270620155
0.22320887196	1.29300910341
0.22420731814	1.2769842036
0.22520576432	1.22890950417
0.2262042105	1.27397953488
0.22720265668	1.27898731607
0.22820110286	1.26296241626
0.22919954904	1.27097486617
0.23019799522	1.24593596021
0.2311964414	1.22690639169
0.23219488758	1.28299354102
0.23319333376	1.29601377212
0.23419177994	1.24092817902
0.23519022612	1.17682857978
0.2361886723	1.21188304812
0.23718711848	1.27297797864
0.23818556466	1.23291572912
0.23918401084	1.21789238555
0.24018245702	1.23592039783
0.2411809032	1.2719764224
0.24217934938	1.26797019745
0.24317779556	1.24994218517
0.24417624174	1.21588927307
0.24517468792	1.29501221588
0.2461731341	1.26997330993
0.24717158028	1.20186748574
0.24817002646	1.24793907269
0.24916847264	1.2429312915
0.25016691882	1.24593596021
0.251165365	1.18083480474
0.25216381118	1.24192973526
0.25316225736	1.1668130174
0.25416070354	1.19185192336
0.25515914972	1.26797019745
0.2561575959	1.22089705426
0.25715604208	1.10171186193
0.25815448826	1.21789238555
0.25915293444	1.15779901126
0.26015138062	1.16380834869
0.2611498268	1.15178967383
0.26214827298	1.14878500512
0.26314671916	1.23892506655
0.26414516534	1.17482546731
0.26514361152	1.15279123007
0.2661420577	1.10171186193
0.26714050388	1.15379278631
0.26813895006	1.17282235483
0.26913739624	1.09369941202
0.27013584242	1.15178967383
0.2711342886	1.05964649992
0.27213273478	1.16781457364
0.27313118096	1.11973987421
0.27412962714	1.1668130174
0.27512807332	1.1457803364
0.2761265195	1.09069474331
0.27712496568	1.11973987421
0.27812341186	1.16080367997
0.27912185804	1.15279123007
0.28012030422	1.08168073716
0.2811187504	1.14077255521
0.28211719658	1.17482546731
0.28311564276	1.16480990493
0.28411408894	1.11072586807
0.28511253512	1.11873831797
0.2861109813	1.07166517478
0.28710942748	1.15679745502
0.28810787366	1.11573364926
0.28910631984	1.16180523621
0.29010476602	1.15980212374
0.2911032122	1.15078811759
0.29210165838	1.08668851835
0.29310010456	1.1037149744
0.29409855074	1.13876944274
0.29509699692	1.12274454293
0.2960954431	1.10872275559
0.29709388928	1.0826822934
0.29809233546	1.07667295597
0.29909078164	1.0746698435
0.30008922782	1.1167352055
0.301087674	1.06565583735
0.30208612018	1.03460759397
0.30308456636	1.07967762469
0.30408301254	1.02559358783
0.30508145872	1.02859825654
0.3060799049	1.09970874945
0.30707835108	1.09369941202
0.30807679726	1.03560915021
0.30907524344	1.05163405002
0.31007368962	1.04562471259
0.3110721358	1.08568696212
0.31207058198	1.00255779435
0.31306902816	1.05764338745
0.31406747434	1.02859825654
0.31506592052	1.0115718005
0.3160643667	1.03560915021
0.31706281288	1.02959981278
0.31806125906	1.01357491297
0.31905970524	1.01057024426
0.32005815142	0.999553125638
0.3210565976	1.01758113792
0.32205504378	1.02158736288
0.32305348996	0.977518888399
0.32405193614	0.992542231971
0.32505038232	1.0115718005
0.3260488285	0.995546900685
0.32704727468	0.978520444637
0.32804572086	1.04161848764
0.32904416704	0.975515775923
0.33004261322	0.957487763637
0.3310410594	0.997550013161
0.33203950558	0.964498657304
0.33303795176	0.973512663447
0.33403639794	0.9985515694
0.33503484412	1.05263560626
0.3360332903	0.9985515694
0.33703173648	1.00956868802
0.33803018266	0.961493988589
0.33902862884	0.978520444637
0.34002707502	0.999553125638
0.3410255212	0.951478426208
0.34202396738	0.961493988589
0.34302241356	0.916423957874
0.34402085974	0.931447301446
0.34501930592	0.946470645018
0.3460177521	0.927441076493
0.34701619828	0.907409951731
0.34801464446	0.948473757494
0.34901309064	0.907409951731
0.35001153682	0.933450413922
0.351009983	0.93445197016
0.35200842918	0.883372602016
0.35300687536	0.936455082637
0.35400532154	0.93445197016
0.35500376772	0.891385051921
0.3560022139	0.88136948954
0.35700066008	0.862339921016
0.35799910626	0.954483094923
0.35899755244	0.928442632732
0.35999599862	0.898395945588
0.3609944448	0.921431739065
0.36199289098	0.932448857684
0.36299133716	0.938458195113
0.36398978334	0.855329027349
0.36498822952	0.915422401636
0.3659866757	0.899397501826
0.36698512188	0.890383495683
0.36798356806	0.923434851541
0.36898201424	0.86033680854
0.36998046042	0.904405283017
0.3709789066	0.904405283017
0.37197735278	0.811260552872
0.37297579896	0.864343033492
0.37397424514	0.903403726779
0.37497269132	0.89739438935
0.3759711375	0.864343033492
0.37696958368	0.864343033492
0.37796802986	0.884374158255
0.37896647604	0.847316577444
0.37996492222	0.885375714493
0.3809633684	0.827285452682
0.38196181458	0.842308796254
0.38296026076	0.848318133682
0.38395870694	0.857332139826
0.38495715312	0.803248102967
0.3859555993	0.839304127539
0.38695404548	0.874358595873
0.38795249166	0.805251215444
0.38895093784	0.81226210911
0.38994938402	0.868349258445
0.3909478302	0.818271446539
0.39194627638	0.820274559015
0.39294472256	0.843310352492
0.39394316874	0.821276115253
0.39494161492	0.82327922773
0.3959400611	0.825282340206
0.39693850728	0.785220090681
0.39793695346	0.835297902587
0.39893539964	0.793232540586
0.39993384582	0.799241878015
0.400932292	0.787223203158
0.40193073818	0.815266777825
0.40292918436	0.790227871872
0.40392763054	0.77019674711
0.40492607672	0.747160953633
0.4059245229	0.764187409681
0.40692296908	0.810258996634
0.40792141526	0.790227871872
0.40891986144	0.800243434253
0.40991830762	0.744156284919
0.4109167538	0.7541718473
0.41191519998	0.81226210911
0.41291364616	0.79122942811
0.41391209234	0.752168734824
0.41491053852	0.757176516014
0.4159089847	0.820274559015
0.41690743088	0.804249659205
0.41790587706	0.77019674711
0.41890432324	0.753170291062
0.41990276942	0.7752045283
0.4209012156	0.781213865729
0.42189966178	0.747160953633
0.42289810796	0.783216978205
0.42389655414	0.774202972062
0.42489500032	0.715111154013
0.4258934465	0.760181184728
0.42689189268	0.73814694749
0.42789033886	0.762184297205
0.42888878504	0.745157841157
0.42988723122	0.71711426649
0.4308856774	0.714109597775
0.43188412358	0.763185853443
0.43288256976	0.767192078395
0.43388101594	0.726128272633
0.43487946212	0.752168734824
0.4358779083	0.711104929061
0.43687635448	0.681058241917
0.43787480066	0.702090922918
0.43887324684	0.724125160156
0.43987169302	0.704094035394
0.4408701392	0.732137610061
0.44186858538	0.725126716394
0.44286703156	0.714109597775
0.44386547774	0.740150059966
0.44486392392	0.732137610061
0.4458623701	0.702090922918
0.44686081628	0.721120491442
0.44785926246	0.744156284919
0.44885770864	0.682059798156
0.44985615482	0.732137610061
0.450854601	0.681058241917
0.45185304718	0.697083141727
0.45285149336	0.719117378966
0.45384993954	0.680056685679
0.45484838572	0.684062910632
0.4558468319	0.688069135584
0.45684527808	0.687067579346
0.45784372426	0.639994436155
0.45884217044	0.666034898346
0.45984061662	0.66903956706
0.4608390628	0.709101816585
0.46183750898	0.70108936668
0.46283595516	0.715111154013
0.46383440134	0.684062910632
0.46483284752	0.671042679536
0.4658312937	0.661027117155
0.46682973988	0.686066023108
0.46782818606	0.680056685679
0.46882663224	0.66403178587
0.46982507842	0.63198198625
0.4708235246	0.573891724439
0.47182197078	0.639994436155
0.47282041696	0.592921292963
0.47381886314	0.616958642678
0.47481730932	0.617960198916
0.4758157555	0.667036454584
0.47681420168	0.63198198625
0.47781264786	0.638992879917
0.47881109404	0.640995992393
0.47980954022	0.628977317536
0.4808079864	0.693076916775
0.48180643258	0.66903956706
0.48280487876	0.665033342108
0.48380332494	0.715111154013
0.48480177112	0.64800688606
0.4858002173	0.607944636535
0.48679866348	0.618961755154
0.48779710966	0.618961755154
0.48879555584	0.602936855345
0.48979400202	0.593922849202
0.4907924482	0.642999104869
0.49179089438	0.616958642678
0.49278934056	0.637991323679
0.49378778674	0.632983542488
0.49478623292	0.600933742868
0.4957846791	0.607944636535
0.49678312528	0.561873049582
0.49778157146	0.649008442298
0.49878001764	0.61595708644
0.49977846382	0.61595708644
0.50077691	0.614955530202
0.50177535618	0.607944636535
0.50277380236	0.581904174344
0.50377224854	0.56287460582
0.50477069472	0.556865268391
0.5057691409	0.591919736725
0.50676758708	0.581904174344
0.50776603326	0.605941524059
0.50876447944	0.59492440544
0.50976292562	0.580902618106
0.5107613718	0.612952417726
0.51175981798	0.600933742868
0.51275826416	0.584908843059
0.51375671034	0.586911955535
0.51475515652	0.540840368582
0.5157536027	0.575894836915
0.51675204888	0.605941524059
0.51775049506	0.575894836915
0.51874894124	0.593922849202
0.51974738742	0.577897949392
0.5207458336	0.561873049582
0.52174427978	0.556865268391
0.52274272596	0.553860599677
0.52374117214	0.564877718296
0.52473961832	0.502781231533
0.5257380645	0.526818581248
0.52673651068	0.526818581248
0.52773495686	0.579901061868
0.52873340304	0.582905730582
0.52973184922	0.54184192482
0.5307302954	0.544846593534
0.53172874158	0.539838812343
0.53272718776	0.535832587391
0.53372563394	0.553860599677
0.53472408012	0.5097921252
0.5357225263	0.510793681438
0.53672097248	0.524815468772
0.53771941866	0.526818581248
0.53871786484	0.54684970601
0.53971631102	0.563876162058
0.5407147572	0.507789012724
0.54171320338	0.521810800057
0.54271164956	0.559869937106
0.54371009574	0.557866824629
0.54470854192	0.500778119057
0.5457069881	0.543845037296
0.54670543428	0.536834143629
0.54770388046	0.52581702501
0.54870232664	0.567882387011
0.54970077282	0.5097921252
0.550699219	0.531826362438
0.55169766518	0.491764112914
0.55269611136	0.492765669152
0.55369455754	0.467726763199
0.55469300372	0.489761000438
0.5556914499	0.5308248062
0.55668989608	0.506787456486
0.55768834226	0.520809243819
0.55868678844	0.502781231533
0.55968523462	0.499776562819
0.5606836808	0.521810800057
0.56168212698	0.534831031153
0.56268057316	0.468728319437
0.56367901934	0.485754775485
0.56467746552	0.514799906391
0.5656759117	0.511795237676
0.56667435788	0.517804575105
0.56767280406	0.503782787771
0.56867125024	0.485754775485
0.56966969642	0.503782787771
0.5706681426	0.494768781628
0.57166658878	0.503782787771
0.57266503496	0.524815468772
0.57366348114	0.4887594442
0.57466192732	0.521810800057
0.5756603735	0.474737656866
0.57665881968	0.481748550533
0.57765726586	0.479745438057
0.57865571204	0.510793681438
0.57965415822	0.478743881818
0.5806526044	0.508790568962
0.58165105058	0.496771894104
0.58264949676	0.479745438057
0.58364794294	0.497773450343
0.58464638912	0.454706532104
0.5856448353	0.498775006581
0.58664328148	0.495770337866
0.58764172766	0.479745438057
0.58864017384	0.487757887961
0.58963862002	0.469729875675
0.5906370662	0.505785900248
0.59163551238	0.471732988152
0.59263395856	0.481748550533
0.59363240474	0.494768781628
0.59463085092	0.457711200818
0.5956292971	0.475739213104
0.59662774328	0.468728319437
0.59762618946	0.470731431914
0.59862463564	0.480746994295
0.59962308182	0.455708088342
0.600621528	0.459714313294
0.60161997418	0.43567696358
0.60261842036	0.495770337866
0.60361686654	0.481748550533
0.60461531272	0.470731431914
0.6056137589	0.475739213104
0.60661220508	0.441686301008
0.60761065126	0.461717425771
0.60860909744	0.444690969723
0.60960754362	0.467726763199
0.6106059898	0.409636501389
0.61160443598	0.45670964458
0.61260288216	0.460715869532
0.61360132834	0.407633388912
0.61459977452	0.486756331723
0.6155982207	0.452703419627
0.61659666688	0.436678519818
0.61759511306	0.446694082199
0.61859355924	0.423658288722
0.61959200542	0.396616270293
0.6205904516	0.446694082199
0.62158889778	0.421655176246
0.62258734396	0.473736100628
0.62358579014	0.459714313294
0.62458423632	0.422656732484
0.6255826825	0.443689413484
0.62658112868	0.445692525961
0.62757957486	0.417648951293
0.62857802104	0.475739213104
0.62957646722	0.460715869532
0.6305749134	0.400622495246
0.63157335958	0.422656732484
0.63257180576	0.417648951293
0.63357025194	0.429667626151
0.63456869812	0.418650507532
0.6355671443	0.432672294865
0.63656559048	0.411639613865
0.63756403666	0.404628720198
0.63856248284	0.450700307151
0.63956092902	0.432672294865
0.6405593752	0.443689413484
0.64155782138	0.445692525961
0.64255626756	0.439683188532
0.64355471374	0.41965206377
0.64455315992	0.399620939007
0.6455516061	0.400622495246
0.64655005228	0.428666069913
0.64754849846	0.393611601579
0.64854694464	0.412641170103
0.64954539082	0.398619382769
0.650543837	0.447695638437
0.65154228318	0.407633388912
0.65254072936	0.38760226415
0.65353917554	0.406631832674
0.65453762172	0.38760226415
0.6555360679	0.412641170103
0.65653451408	0.41965206377
0.65753296026	0.390606932864
0.65853140644	0.405630276436
0.65952985262	0.421655176246
0.6605282988	0.401624051484
0.66152674498	0.377586701769
0.66252519116	0.406631832674
0.66352363734	0.400622495246
0.66452208352	0.348541570864
0.6655205297	0.375583589293
0.66651897588	0.378588258007
0.66751742206	0.362563358197
0.66851586824	0.386600707912
0.66951431442	0.351546239578
0.6705127606	0.400622495246
0.67151120678	0.413642726341
0.67250965296	0.380591370483
0.67350809914	0.381592926721
0.67450654532	0.367571139388
0.6755049915	0.372578920578
0.67650343768	0.396616270293
0.67750188386	0.400622495246
0.67850033004	0.360560245721
0.67949877622	0.40863494515
0.6804972224	0.389605376626
0.68149566858	0.410638057627
0.68249411476	0.444690969723
0.68349256094	0.392610045341
0.68449100712	0.374582033055
0.6854894533	0.38259448296
0.68648789948	0.353549352054
0.68748634566	0.379589814245
0.68848479184	0.359558689483
0.68948323802	0.361561801959
0.6904816842	0.359558689483
0.69148013038	0.397617826531
0.69247857656	0.374582033055
0.69347702274	0.360560245721
0.69447546892	0.380591370483
0.6954739151	0.348541570864
0.69647236128	0.343533789673
0.69747080746	0.414644282579
0.69846925364	0.378588258007
0.69946769982	0.393611601579
0.700466146	0.370575808102
0.70146459218	0.337524452244
0.70246303836	0.36656958315
0.70346148454	0.374582033055
0.70445993072	0.340529120959
0.7054583769	0.325505777387
0.70645682308	0.338526008483
0.70745526926	0.344535345911
0.70845371544	0.358557133245
0.70945216162	0.325505777387
0.7104506078	0.381592926721
0.71144905398	0.372578920578
0.71244750016	0.370575808102
0.71344594634	0.340529120959
0.71444439252	0.357555577007
0.7154428387	0.358557133245
0.71644128488	0.336522896006
0.71743973106	0.335521339768
0.71843817724	0.327508889863
0.71943662342	0.35054468334
0.7204350696	0.360560245721
0.72143351578	0.35054468334
0.72243196196	0.333518227292
0.72343040814	0.381592926721
0.72442885432	0.367571139388
0.7254273005	0.35555246453
0.72642574668	0.333518227292
0.72742419286	0.35054468334
0.72842263904	0.359558689483
0.72942108522	0.340529120959
0.7304195314	0.327508889863
0.73141797758	0.370575808102
0.73241642376	0.332516671054
0.73341486994	0.309480877577
0.73441331612	0.333518227292
0.7354117623	0.332516671054
0.73641020848	0.336522896006
0.73740865466	0.339527564721
0.73840710084	0.331515114816
0.73940554702	0.29746220272
0.7404039932	0.337524452244
0.74140243938	0.31348710253
0.74240088556	0.346538458387
0.74339933174	0.328510446101
0.74439777792	0.331515114816
0.7453962241	0.326507333625
0.74639467028	0.344535345911
0.74739311646	0.337524452244
0.74839156264	0.303471540149
0.74939000882	0.324504221149
0.750388455	0.342532233435
0.75138690118	0.317493327482
0.75238534736	0.309480877577
0.75338379354	0.315490215006
0.75438223972	0.312485546292
0.7553806859	0.312485546292
0.75637913208	0.335521339768
0.75737757826	0.332516671054
0.75837602444	0.305474652625
0.75937447062	0.266413959338
0.7603729168	0.311483990053
0.76137136298	0.315490215006
0.76236980916	0.332516671054
0.76336825534	0.300466871434
0.76436670152	0.312485546292
0.7653651477	0.299465315196
0.76636359388	0.31849488372
0.76736204006	0.30246998391
0.76836048624	0.270420184291
0.76935893242	0.290451309053
0.7703573786	0.30246998391
0.77135582478	0.325505777387
0.77235427096	0.296460646482
0.77335271714	0.307477765101
0.77435116332	0.308479321339
0.7753496095	0.294457534005
0.77634805568	0.304473096387
0.77734650186	0.276429521719
0.77834494804	0.276429521719
0.77934339422	0.305474652625
0.7803418404	0.270420184291
0.78134028658	0.277431077958
0.78233873276	0.267415515576
0.78333717894	0.277431077958
0.78433562512	0.293455977767
0.7853340713	0.323502664911
0.78633251748	0.317493327482
0.78733096366	0.323502664911
0.78832940984	0.291452865291
0.78932785602	0.254395284481
0.7903263022	0.305474652625
0.79132474838	0.276429521719
0.79232319456	0.314488658768
0.79332164074	0.290451309053
0.79432008692	0.270420184291
0.7953185331	0.30246998391
0.79631697928	0.264410846862
0.79731542546	0.264410846862
0.79831387164	0.263409290624
0.79931231782	0.277431077958
0.800310764	0.276429521719
0.80130921018	0.306476208863
0.80230765636	0.286445084101
0.80330610254	0.300466871434
0.80430454872	0.279434190434
0.8053029949	0.262407734386
0.80630144108	0.284441971624
0.80729988726	0.283440415386
0.80829833344	0.301468427672
0.80929677962	0.264410846862
0.8102952258	0.278432634196
0.81129367198	0.289449752815
0.81229211816	0.300466871434
0.81329056434	0.264410846862
0.81428901052	0.274426409243
0.8152874567	0.266413959338
0.81628590288	0.234364159719
0.81728434906	0.283440415386
0.81828279524	0.279434190434
0.81928124142	0.28143730291
0.8202796876	0.255396840719
0.82127813378	0.309480877577
0.82227657996	0.279434190434
0.82327502614	0.246382834576
0.82427347232	0.274426409243
0.8252719185	0.269418628053
0.82627036468	0.253393728243
0.82726881086	0.262407734386
0.82826725704	0.298463758958
0.82926570322	0.255396840719
0.8302641494	0.266413959338
0.83126259558	0.252392172005
0.83226104176	0.254395284481
0.83325948794	0.305474652625
0.83425793412	0.256398396957
0.8352563803	0.272423296767
0.83625482648	0.270420184291
0.83725327266	0.286445084101
0.83825171884	0.26040462191
0.83925016502	0.243378165862
0.8402486112	0.269418628053
0.84124705738	0.234364159719
0.84224550356	0.271421740529
0.84324394974	0.224348597338
0.84424239592	0.252392172005
0.8452408421	0.221343928623
0.84623928828	0.245381278338
0.84723773446	0.224348597338
0.84823618064	0.242376609624
0.84923462682	0.245381278338
0.850233073	0.256398396957
0.85123151918	0.251390615767
0.85222996536	0.247384390814
0.85322841154	0.256398396957
0.85422685772	0.230357934766
0.8552253039	0.226351709814
0.85622375008	0.225350153576
0.85722219626	0.232361047242
0.85822064244	0.2443797221
0.85921908862	0.224348597338
0.8602175348	0.227353266052
0.86121598098	0.204317472575
0.86221442716	0.243378165862
0.86321287334	0.236367272195
0.86421131952	0.218339259909
0.8652097657	0.24938750329
0.86620821188	0.215334591194
0.86720665806	0.230357934766
0.86820510424	0.198308135147
0.86920355042	0.221343928623
0.8702019966	0.217337703671
0.87120044278	0.219340816147
0.87219888896	0.215334591194
0.87319733514	0.227353266052
0.87419578132	0.199309691385
0.8751942275	0.245381278338
0.87619267368	0.218339259909
0.87719111986	0.213331478718
0.87818956604	0.203315916337
0.87918801222	0.20732214129
0.8801864584	0.205319028813
0.88118490458	0.21232992248
0.88218335076	0.200311247623
0.88318179694	0.19630502267
0.88418024312	0.209325253766
0.8851786893	0.189294129004
0.88617713548	0.173269229194
0.88717558166	0.208323697528
0.88817402784	0.200311247623
0.88917247402	0.180280122861
0.8901709202	0.206320585051
0.89116936638	0.189294129004
0.89216781256	0.20732214129
0.89316625874	0.19630502267
0.89416470492	0.188292572765
0.8951631511	0.177275454146
0.89616159728	0.186289460289
0.89716004346	0.181281679099
0.89815848964	0.168261448003
0.89915693582	0.169263004241
0.900155382	0.184286347813
0.90115382818	0.171266116717
0.90215227436	0.189294129004
0.90315072054	0.180280122861
0.90414916672	0.182283235337
0.9051476129	0.15924744186
0.90614605908	0.166258335527
0.90714450526	0.181281679099
0.90814295144	0.182283235337
0.90914139762	0.172267672956
0.9101398438	0.164255223051
0.91113828998	0.152236548193
0.91213673616	0.155241216908
0.91313518234	0.165256779289
0.91413362852	0.156242773146
0.9151320747	0.169263004241
0.91613052088	0.166258335527
0.91712896706	0.164255223051
0.91812741324	0.155241216908
0.91912585942	0.141219429574
0.9201243056	0.162252110574
0.92112275178	0.15423966067
0.92212119796	0.152236548193
0.92311964414	0.166258335527
0.92411809032	0.156242773146
0.9251165365	0.165256779289
0.92611498268	0.144224098288
0.92711342886	0.164255223051
0.92811187504	0.144224098288
0.92911032122	0.148230323241
0.9301087674	0.156242773146
0.93110721358	0.157244329384
0.93210565976	0.128199198479
0.93310410594	0.136211648383
0.93410255212	0.146227210765
0.9351009983	0.133206979669
0.93609944448	0.160248998098
0.93709789066	0.166258335527
0.93809633684	0.121188304812
0.93909478302	0.129200754717
0.9400932292	0.156242773146
0.94109167538	0.139216317098
0.94209012156	0.142220985812
0.94308856774	0.157244329384
0.94408701392	0.128199198479
0.9450854601	0.124192973526
0.94608390628	0.13821476086
0.94708235246	0.135210092145
0.94808079864	0.128199198479
0.94907924482	0.128199198479
0.950077691	0.128199198479
0.95107613718	0.12218986105
0.95207458336	0.130202310955
0.95307302954	0.131203867193
0.95407147572	0.13821476086
0.9550699219	0.146227210765
0.95606836808	0.148230323241
0.95706681426	0.15423966067
0.95806526044	0.15423966067
0.95906370662	0.133206979669
0.9600621528	0.119185192336
0.96106059898	0.131203867193
0.96205904516	0.12218986105
0.96305749134	0.135210092145
0.96405593752	0.162252110574
0.9650543837	0.121188304812
0.96605282988	0.115178967383
0.96705127606	0.110171186193
0.96804972224	0.152236548193
0.96904816842	0.142220985812
0.9700466146	0.150233435717
0.97104506078	0.139216317098
0.97204350696	0.123191417288
0.97304195314	0.13821476086
0.97404039932	0.137213204622
0.9750388455	0.137213204622
0.97603729168	0.135210092145
0.97703573786	0.125194529764
0.97803418404	0.131203867193
0.97903263022	0.110171186193
0.9800310764	0.139216317098
0.98102952258	0.109169629954
0.98202796876	0.132205423431
0.98302641494	0.109169629954
0.98402486112	0.102158736288
0.9850233073	0.110171186193
0.98602175348	0.100155623811
0.98702019966	0.111172742431
0.98801864584	0.10115718005
0.98901709202	0.109169629954
0.9900155382	0.0931447301446
0.99101398438	0.104161848764
0.99201243056	0.0981525113352
0.99301087674	0.102158736288
0.99400932292	0.12719764224
0.9950077691	0.107166517478
0.99600621528	0.097150955097
0.99700466146	0.0921431739065
0.99800310764	0.097150955097
0.99900155382	39.7577764282


==> figs/posterior_var_plots/binneddata_nu_0.45203542709350586.dat <==
0.00117978	0.0250295293381
0.00217860022	0.0620732327585
0.00317742044	0.141166545467
0.00417624066	0.214252771134
0.00517506088	0.236278756952
0.0061738811	0.280330728587
0.00717270132	0.314370888487
0.00817152154	0.307362620272
0.00917034176	0.304359076752
0.01016916198	0.319376794354
0.0111679822	0.356420497775
0.01216680242	0.446526803392
0.01316562264	0.543641377224
0.01416444286	0.59069689238
0.01516326308	0.603712247636
0.0161620833	0.71584453907
0.01716090352	0.814961475249
0.01815972374	0.922087860816
0.01915854396	1.1002981097
0.02015736418	1.25648237277
0.0211561844	1.42367962875
0.02215500462	1.75707295954
0.02315382484	2.08045447858
0.02415264506	2.14152653017
0.02515146528	2.22262220523
0.0261502855	2.579042703
0.02714910572	2.98251871593
0.02814792594	3.48411048387
0.02914674616	3.93564319313
0.03014556638	4.4282243305
0.0311443866	4.69854324735
0.03214320682	4.16191013834
0.03314202704	3.80148491587
0.03414084726	4.11885934788
0.03513966748	4.37616290948
0.0361384877	4.83570506813
0.03713730792	5.26621297274
0.03813612814	5.62864055756
0.03913494836	6.32446147316
0.04013376858	6.81003434232
0.0411325888	7.38371115475
0.04213140902	7.84926040044
0.04313022924	8.33483326959
0.04412904946	8.61616517936
0.04512786968	8.72829747079
0.0461266899	8.46298445981
0.04712551012	9.33701562429
0.04812433034	4.2279880958
0.04912315056	4.42722314933
0.05012197078	4.60242985469
0.051120791	4.73558695077
0.05211961122	4.70955624026
0.05311843144	4.81968616935
0.05411725166	5.04595311457
0.05511607188	5.2451881681
0.0561148921	5.31226730672
0.05711371232	5.52952362138
0.05811253254	5.64666181868
0.05911135276	6.00608585998
0.06011017298	6.02010239641
0.0611089932	6.28541540739
0.06210781342	6.58877330297
0.06310663364	6.7539681966
0.06410545386	6.78900953767
0.06510427408	7.36769225597
0.0661030943	7.30962374791
0.06710191452	7.56492494715
0.06810073474	7.58294620828
0.06909955496	7.69007259384
0.07009837518	7.99242930825
0.0710971954	8.09555096912
0.07209601562	8.20868444173
0.07309483584	8.35385571189
0.07409365606	8.40291358939
0.07509247628	8.60114746175
0.0760912965	8.6221722664
0.07709011672	8.63919234635
0.07808893694	8.65421006395
0.07908775716	8.74431636957
0.08008657738	8.64720179573
0.0810853976	8.67423368742
0.08208421782	8.55909785246
0.08308303804	8.39690650235
0.08408185826	8.13559821606
0.08508067848	8.04949663514
0.0860794987	7.69207495619
0.08707831892	7.39772769118
0.08807713914	7.19448791295
0.08907595936	6.18029138417
0.09007477958	20.2278644299
0.0910735998	1.7620788654
0.09207242002	1.78710839474
0.09307124024	1.78410485122
0.09407006046	1.84417572163
0.09506888068	1.74305642311
0.0960677009	1.80913438056
0.09706652112	1.70501153851
0.09806534134	1.79211430061
0.09906416156	1.74405760428
0.10006298178	1.72903988668
0.101061802	1.6939985456
0.10206062222	1.71802689377
0.10305944244	1.76708477127
0.10405826266	1.70100681382
0.10505708288	1.7470611478
0.1060559031	1.74505878545
0.10705472332	1.69700208912
0.10805354354	1.76808595244
0.10905236376	1.72103043729
0.11005118398	1.68899263974
0.1110500042	1.70601271969
0.11204882442	1.67697846565
0.11304764464	1.68999382091
0.11404646486	1.68699027739
0.11504528508	1.62091231994
0.1160441053	1.66696665392
0.11704292552	1.68999382091
0.11804174574	1.70501153851
0.11904056596	1.6639631104
0.12003938618	1.63693121871
0.1210382064	1.7130209879
0.12203702662	1.67097137861
0.12303584684	1.62091231994
0.12403466706	1.64093594341
0.12503348728	1.60088869647
0.1260323075	1.60889814585
0.12703112772	1.57285562361
0.12802994794	1.66696665392
0.12902876816	1.63793239989
0.13002758838	1.60989932703
0.1310264086	1.61190168938
0.13202522882	1.58687216004
0.13302404904	1.63693121871
0.13402286926	1.56885089891
0.13502168948	1.59488160943
0.1360205097	1.61290287055
0.13701932992	1.62892176933
0.13801815014	1.55082963779
0.13901697036	1.61190168938
0.14001579058	1.57886271065
0.1410146108	1.64594184927
0.14201343102	1.56584735539
0.14301225124	1.61390405172
0.14401107146	1.58987570356
0.14500989168	1.66296192922
0.1460087119	1.67297374096
0.14700753212	1.5958827906
0.14800635234	1.52580010845
0.14900517256	1.55883908718
0.15000399278	1.51378593437
0.151002813	1.53781428253
0.15200163322	1.5428201884
0.15300045344	1.59788515295
0.15399927366	1.56885089891
0.15499809388	1.55883908718
0.1559969141	1.557837906
0.15699573432	1.51779065906
0.15799455454	1.58787334121
0.15899337476	1.55082963779
0.15999219498	1.61190168938
0.1609910152	1.55183081896
0.16198983542	1.57485798595
0.16298865564	1.61790877642
0.16398747586	1.53080601432
0.16498629608	1.44870915809
0.1659851163	1.53581192019
0.16698393652	1.53681310136
0.16798275674	1.5087800285
0.16898157696	1.53481073901
0.16998039718	1.51378593437
0.1709792174	1.46973396273
0.17197803762	1.58587097886
0.17297685784	1.48575286151
0.17397567806	1.54081782605
0.17497449828	1.52179538376
0.1759733185	1.51178357202
0.17697213872	1.4447044334
0.17797095894	1.46172451335
0.17896977916	1.53481073901
0.17996859938	1.46973396273
0.1809674196	1.47273750626
0.18196623982	1.40565836763
0.18296506004	1.51078239085
0.18396388026	1.43369144049
0.18496270048	1.45671860748
0.1859615207	1.48375049916
0.18696034092	1.459722151
0.18795916114	1.50177176029
0.18895798136	1.50677766615
0.18995680158	1.41166545467
0.1909556218	1.49276112973
0.19195444202	1.41967490406
0.19295326224	1.46072333217
0.19395208246	1.33457450431
0.19495090268	1.36360875834
0.1959497229	1.3726193889
0.19694854312	1.41767254171
0.19794736334	1.4447044334
0.19894618356	1.35259576543
0.19994500378	1.38663592533
0.200943824	1.44971033926
0.20194264422	1.42668317227
0.20294146444	1.43168907814
0.20394028466	1.38763710651
0.20493910488	1.29552843854
0.2059379251	1.32656505492
0.20693674532	1.39264301237
0.20793556554	1.38763710651
0.20893438576	1.29252489502
0.20993320598	1.31054615614
0.2109320262	1.28251308329
0.21193084642	1.26649418451
0.21292966664	1.33557568548
0.21392848686	1.34458631604
0.21492730708	1.35559930895
0.2159261273	1.28051072094
0.21692494752	1.27550481507
0.21792376774	1.36260757717
0.21892258796	1.2895213515
0.21992140818	1.37161820773
0.2209202284	1.36460993951
0.22191904862	1.21543394466
0.22291786884	1.2745036339
0.22391668906	1.21243040114
0.22491550928	1.26749536568
0.2259143295	1.29152371385
0.22691314972	1.32756623609
0.22791196994	1.31455088084
0.22891079016	1.21743630701
0.22990961038	1.25748355395
0.2309084306	1.21042803879
0.23190725082	1.28251308329
0.23290607104	1.23445638696
0.23390489126	1.27750717742
0.23490371148	1.20742449527
0.2359025317	1.21743630701
0.23690135192	1.24346701752
0.23790017214	1.22844929992
0.23889899236	1.23946229282
0.23989781258	1.21643512583
0.2408966328	1.19541032119
0.24189545302	1.18840205297
0.24289427324	1.24947410456
0.24389309346	1.18439732828
0.24489191368	1.19040441532
0.2458907339	1.14134653782
0.24688955412	1.08327802975
0.24788837434	1.11131110261
0.24888719456	1.21042803879
0.24988601478	1.16537488598
0.250884835	1.16337252364
0.25188365522	1.14334890017
0.25288247544	1.14334890017
0.25388129566	1.09228866032
0.25488011588	1.12132291435
0.2558789361	1.17939142241
0.25687775632	1.11431464613
0.25787657654	1.11531582731
0.25887539676	1.13533945078
0.25987421698	1.13033354491
0.2608730372	1.08828393562
0.26187185742	1.10530401557
0.26287067764	1.07226503685
0.26386949786	1.04823668868
0.26486831808	1.0662579498
0.2658671383	1.07326621802
0.26686595852	1.05824850042
0.26786477874	1.08427921093
0.26886359896	0.996175267657
0.26986241918	1.0552449569
0.2708612394	1.00418471705
0.27186005962	1.0172000723
0.27285887984	0.990168180616
0.27385770006	1.00118117352
0.27485652028	0.992170542963
0.2758553405	1.11231228379
0.27685416072	0.966139832452
0.27785298094	0.995174086484
0.27885180116	1.03522133342
0.27985062138	0.998177630004
0.2808494416	0.976151644187
0.28184826182	0.988165818269
0.28284708204	0.967141013625
0.28384590226	0.980156368881
0.28484472248	1.00418471705
0.2858435427	1.0322177899
0.28684236292	0.972146919493
0.28784118314	0.963136288931
0.28884000336	0.949119752502
0.28983882358	0.983159912401
0.2908376438	0.965138651278
0.29183646402	0.936104397246
0.29283528424	0.947117390155
0.29383410446	0.997176448831
0.29483292468	0.928094947858
0.2958317449	0.925091404337
0.29683056512	0.959131564237
0.29782938534	0.925091404337
0.29882820556	0.894054787958
0.29982702578	0.87202880214
0.300825846	0.885044157396
0.30182466622	0.88604533857
0.30282348644	0.875032345661
0.30382230666	0.881039432702
0.30482112688	0.910073686734
0.3058199471	0.946116208981
0.30681876732	0.870026439793
0.30781758754	0.928094947858
0.30881640776	0.917081954949
0.30981522798	0.867022896273
0.3108140482	0.845998091629
0.31181286842	0.850002816323
0.31281168864	0.895055969131
0.31381050886	0.874031164487
0.31480932908	0.846999272802
0.3158081493	0.871027620967
0.31680696952	0.878035889181
0.31780578974	0.862016990405
0.31880460996	0.879037070355
0.31980343018	0.860014628058
0.3208022504	0.793936670605
0.32180107062	0.866021715099
0.32279989084	0.867022896273
0.32379871106	0.796940214126
0.32479753128	0.839991004587
0.3257963515	0.813960294076
0.32679517172	0.74988469897
0.32779399194	0.860014628058
0.32879281216	0.824973286985
0.32979163238	0.842994548108
0.3307904526	0.772911865961
0.33178927282	0.802947301167
0.33278809304	0.854007541017
0.33378691326	0.801946119993
0.33478573348	0.784926040044
0.3357845537	0.826975649332
0.33678337392	0.757894148358
0.33778219414	0.810956750555
0.33878101436	0.78392485887
0.33977983458	0.791934308258
0.3407786548	0.756892967185
0.34177747502	0.764902416573
0.34277629524	0.713842176723
0.34377511546	0.789931945911
0.34477393568	0.760897691879
0.3457727559	0.776916590655
0.34677157612	0.744878793103
0.34777039634	0.757894148358
0.34876921656	0.769908322441
0.34976803678	0.727858713153
0.350766857	0.748883517797
0.35176567722	0.717846901417
0.35276449744	0.723853988459
0.35376331766	0.733865800194
0.35476213788	0.725856350806
0.3557609581	0.739872887235
0.35675977832	0.738871706061
0.35775859854	0.704831546162
0.35875741876	0.700826821467
0.35975623898	0.725856350806
0.3607550592	0.721851626111
0.36175387942	0.755891786011
0.36275269964	0.745879974276
0.36375151986	0.697823277947
0.36475034008	0.720850444938
0.3657491603	0.734866981367
0.36674798052	0.657776031006
0.36774680074	0.649766581618
0.36874562096	0.706833908509
0.36974444118	0.675797292129
0.3707432614	0.720850444938
0.37174208162	0.64476067575
0.37274090184	0.686810285038
0.37373972206	0.688812647385
0.37473854228	0.647764219271
0.3757373625	0.703830364988
0.37673618272	0.675797292129
0.37773500294	0.710838633203
0.37873382316	0.687811466212
0.37973264338	0.705832727335
0.3807314636	0.707835089682
0.38173028382	0.642758313403
0.38272910404	0.68180437917
0.38372792426	0.650767762791
0.38472674448	0.588694530033
0.3857255647	0.685809103865
0.38672438492	0.653771306312
0.38772320514	0.619731146412
0.38872202536	0.629742958147
0.38972084558	0.649766581618
0.3907196658	0.620732327585
0.39171848602	0.652770125138
0.39271730624	0.688812647385
0.39371612646	0.616727602891
0.39471494668	0.639754769882
0.3957137669	0.614725240544
0.39671258712	0.6277405958
0.39771140734	0.615726421718
0.39871022756	0.650767762791
0.39970904778	0.622734689932
0.400707868	0.603712247636
0.40170668822	0.633747682841
0.40270550844	0.645761856924
0.40370432866	0.614725240544
0.40470314888	0.664784299221
0.4057019691	0.605714609983
0.40670078932	0.633747682841
0.40769960954	0.637752407535
0.40869842976	0.553653188959
0.40969724998	0.589695711206
0.4106960702	0.61072051585
0.41169489042	0.561662638347
0.41269371064	0.577681537124
0.41369253086	0.560661457174
0.41469135108	0.545643739571
0.4156901713	0.609719334677
0.41668899152	0.568670906562
0.41768781174	0.583688624165
0.41868663196	0.555655551306
0.41968545218	0.555655551306
0.4206842724	0.570673268909
0.42168309262	0.595702798247
0.42268191284	0.548647283092
0.42368073306	0.571674450083
0.42467955328	0.538635471356
0.4256783735	0.574677993603
0.42667719372	0.54264019605
0.42767601394	0.530626021968
0.42867483416	0.537634290183
0.42967365438	0.545643739571
0.4306724746	0.536633109009
0.43167129482	0.55665673248
0.43267011504	0.549648464265
0.43366893526	0.528623659621
0.43466775548	0.568670906562
0.4356665757	0.570673268909
0.43666539592	0.533629565489
0.43766421614	0.52261657258
0.43866303636	0.523617753754
0.43966185658	0.533629565489
0.4406606768	0.534630746662
0.44165949702	0.543641377224
0.44265831724	0.595702798247
0.44365713746	0.500590586762
0.44465595768	0.465549245689
0.4456547779	0.513605942018
0.44665359812	0.474559876251
0.44765241834	0.500590586762
0.44865123856	0.529624840795
0.44965005878	0.510602398498
0.450648879	0.506597673804
0.45164769922	0.523617753754
0.45264651944	0.478564600945
0.45364533966	0.45453625278
0.45464415988	0.439518535177
0.4556429801	0.446526803392
0.45664180032	0.475561057424
0.45764062054	0.495584680895
0.45863944076	0.440519716351
0.45963826098	0.516609485539
0.4606370812	0.503594130283
0.46163590142	0.517610666712
0.46263472164	0.499589405589
0.46363354186	0.474559876251
0.46463236208	0.473558695077
0.4656311823	0.45153270926
0.46663000252	0.484571687986
0.46762882274	0.458540977474
0.46862764296	0.447527984566
0.46962646318	0.436514991657
0.4706252834	0.432510266963
0.47162410362	0.481568144465
0.47262292384	0.424500817575
0.47362174406	0.433511448136
0.47462056428	0.447527984566
0.4756193845	0.452533890433
0.47661820472	0.42049609288
0.47761702494	0.43751617283
0.47861584516	0.42049609288
0.47961466538	0.428505542269
0.4806134856	0.431509085789
0.48161230582	0.398470107063
0.48261112604	0.393464201195
0.48360994626	0.397468925889
0.48460876648	0.391461838848
0.4856075867	0.427504361095
0.48660640692	0.435513810483
0.48760522714	0.438517354004
0.48860404736	0.407480737625
0.48960286758	0.41749254936
0.4906016878	0.438517354004
0.49160050802	0.423499636401
0.49259932824	0.439518535177
0.49359814846	0.387457114154
0.49459696868	0.443523259872
0.4955957889	0.413487824666
0.49659460912	0.411485462319
0.49759342934	0.433511448136
0.49859224956	0.409483099972
0.49959106978	0.398470107063
0.50058989	0.393464201195
0.50158871022	0.397468925889
0.50258753044	0.418493730533
0.50358635066	0.40047246941
0.50458517088	0.372439396551
0.5055839911	0.36643230951
0.50658281132	0.413487824666
0.50758163154	0.388458295328
0.50858045176	0.38345238946
0.50957927198	0.385454751807
0.5105780922	0.396467744716
0.51157691242	0.392463020022
0.51257573264	0.412486643492
0.51357455286	0.387457114154
0.51457337308	0.406479556451
0.5155721933	0.410484281145
0.51657101352	0.373440577725
0.51756983374	0.330389787263
0.51856865396	0.327386243743
0.51956747418	0.364429947163
0.5205662944	0.375442940072
0.52156511462	0.356420497775
0.52256393484	0.344406323693
0.52356275506	0.372439396551
0.52456157528	0.380448845939
0.5255603955	0.38345238946
0.52655921572	0.373440577725
0.52755803594	0.354418135428
0.52855685616	0.386455932981
0.52955567638	0.389459476501
0.5305544966	0.331390968437
0.53155331682	0.372439396551
0.53255213704	0.33239214961
0.53355095726	0.338399236651
0.53454977748	0.370437034204
0.5355485977	0.361426403642
0.53654741792	0.355419316601
0.53754623814	0.324382700222
0.53854505836	0.360425222469
0.53954387858	0.357421678948
0.5405426988	0.362427584816
0.54154151902	0.31537206966
0.54254033924	0.324382700222
0.54353915946	0.350413410734
0.54453797968	0.32938860609
0.5455367999	0.34640868604
0.54653562012	0.347409867213
0.54753444034	0.336396874304
0.54853326056	0.381450027113
0.54953208078	0.344406323693
0.550530901	0.328387424916
0.55152972122	0.357421678948
0.55252854144	0.299353170884
0.55352736166	0.322380337875
0.55452618188	0.292344902669
0.5555250021	0.317374432007
0.55652382232	0.314370888487
0.55752264254	0.34640868604
0.55852146276	0.308363801446
0.55952028298	0.324382700222
0.5605191032	0.292344902669
0.56151792342	0.350413410734
0.56251674364	0.326385062569
0.56351556386	0.309364982619
0.56451438408	0.308363801446
0.5655132043	0.29534844619
0.56651202452	0.301355533231
0.56751084474	0.283334272108
0.56850966496	0.292344902669
0.56950848518	0.31537206966
0.5705073054	0.32938860609
0.57150612562	0.306361439099
0.57250494584	0.29534844619
0.57350376606	0.305360257925
0.57450258628	0.316373250834
0.5755014065	0.31537206966
0.57650022672	0.304359076752
0.57749904694	0.29534844619
0.57849786716	0.273322460372
0.57949668738	0.297350808537
0.5804955076	0.307362620272
0.58149432782	0.265313010984
0.58249314804	0.291343721496
0.58349196826	0.296349627363
0.58449078848	0.297350808537
0.5854896087	0.279329547413
0.58648842892	0.27832836624
0.58748724914	0.28133190976
0.58848606936	0.285336634455
0.58948488958	0.305360257925
0.5904837098	0.303357895578
0.59148253002	0.289341359149
0.59248135024	0.283334272108
0.59348017046	0.268316554505
0.59447899068	0.289341359149
0.5954778109	0.292344902669
0.59647663112	0.286337815628
0.59747545134	0.27832836624
0.59847427156	0.311367344966
0.59947309178	0.297350808537
0.600471912	0.256302380422
0.60147073222	0.28133190976
0.60246955244	0.292344902669
0.60346837266	0.288340177975
0.60446719288	0.291343721496
0.6054660131	0.272321279199
0.60646483332	0.246290568687
0.60746365354	0.254300018075
0.60846247376	0.264311829811
0.60946129398	0.259305923943
0.6104601142	0.253298836902
0.61145893442	0.284335453281
0.61245775464	0.272321279199
0.61345657486	0.291343721496
0.61445539508	0.250295293381
0.6154542153	0.273322460372
0.61645303552	0.240283481646
0.61745185574	0.265313010984
0.61845067596	0.27832836624
0.61944949618	0.28133190976
0.6204483164	0.248292931034
0.62144713662	0.286337815628
0.62244595684	0.243287025167
0.62344477706	0.242285843993
0.62444359728	0.267315373331
0.6254424175	0.214252771134
0.62644123772	0.277327185066
0.62744005794	0.237279938125
0.62843887816	0.264311829811
0.62943769838	0.258304742769
0.6304365186	0.222262220523
0.63143533882	0.21024804644
0.63243415904	0.245289387514
0.63343297926	0.229270488737
0.63443179948	0.255301199249
0.6354306197	0.234276394605
0.63642943992	0.260307105116
0.63742826014	0.229270488737
0.63842708036	0.252297655728
0.63942590058	0.252297655728
0.6404247208	0.205242140573
0.64142354102	0.220259858175
0.64242236124	0.249294112208
0.64342118146	0.22726812639
0.64442000168	0.230271669911
0.6454188219	0.240283481646
0.64641764212	0.246290568687
0.64741646234	0.239282300472
0.64841528256	0.242285843993
0.64941410278	0.233275213431
0.650412923	0.24128466282
0.65141174322	0.254300018075
0.65241056344	0.215253952308
0.65340938366	0.228269307564
0.65440820388	0.252297655728
0.6554070241	0.233275213431
0.65640584432	0.212250408787
0.65740466454	0.217256314655
0.65840348476	0.220259858175
0.65940230498	0.208245684093
0.6604011252	0.251296474555
0.66139994542	0.226266945217
0.66239876564	0.236278756952
0.66339758586	0.228269307564
0.66439640608	0.238281119299
0.6653952263	0.229270488737
0.66639404652	0.208245684093
0.66739286674	0.218257495828
0.66839168696	0.214252771134
0.66939050718	0.19022442297
0.6703893274	0.232274032258
0.67138814762	0.215253952308
0.67238696784	0.22426458287
0.67338578806	0.202238597052
0.67438460828	0.216255133481
0.6753834285	0.20724450292
0.67638224872	0.24428820634
0.67738106894	0.191225604143
0.67837988916	0.213251589961
0.67937870938	0.21024804644
0.6803775296	0.216255133481
0.68137634982	0.204240959399
0.68237517004	0.232274032258
0.68337399026	0.213251589961
0.68437281048	0.201237415879
0.6853716307	0.212250408787
0.68637045092	0.197232691184
0.68736927114	0.214252771134
0.68836809136	0.216255133481
0.68936691158	0.212250408787
0.6903657318	0.183216154755
0.69136455202	0.19322796649
0.69236337224	0.237279938125
0.69336219246	0.185218517102
0.69436101268	0.194229147664
0.6953598329	0.187220879449
0.69635865312	0.19022442297
0.69735747334	0.20724450292
0.69835629356	0.195230328837
0.69935511378	0.200236234705
0.700353934	0.203239778226
0.70135275422	0.174205524193
0.70235157444	0.203239778226
0.70335039466	0.189223241796
0.70434921488	0.177209067714
0.7053480351	0.189223241796
0.70634685532	0.178210248887
0.70734567554	0.163192531285
0.70834449576	0.201237415879
0.70934331598	0.213251589961
0.7103421362	0.17620788654
0.71134095642	0.172203161846
0.71233977664	0.186219698276
0.71333859686	0.183216154755
0.71433741708	0.201237415879
0.7153362373	0.168198437152
0.71633505752	0.186219698276
0.71733387774	0.183216154755
0.71833269796	0.172203161846
0.71933151818	0.189223241796
0.7203303384	0.19022442297
0.72132915862	0.166196074805
0.72232797884	0.161190168938
0.72332679906	0.171201980673
0.72432561928	0.17320434302
0.7253244395	0.171201980673
0.72632325972	0.179211430061
0.72732207994	0.15918780659
0.72832090016	0.195230328837
0.72931972038	0.191225604143
0.7303185406	0.189223241796
0.73131736082	0.15918780659
0.73231618104	0.170200799499
0.73331500126	0.182214973582
0.73431382148	0.175206705367
0.7353126417	0.187220879449
0.73631146192	0.201237415879
0.73731028214	0.197232691184
0.73830910236	0.160188987764
0.73930792258	0.165194893632
0.7403067428	0.178210248887
0.74130556302	0.172203161846
0.74230438324	0.181213792408
0.74330320346	0.180212611234
0.74430202368	0.174205524193
0.7453008439	0.163192531285
0.74629966412	0.174205524193
0.74729848434	0.153180719549
0.74829730456	0.181213792408
0.74929612478	0.172203161846
0.750294945	0.150177176029
0.75129376522	0.175206705367
0.75229258544	0.147173632508
0.75329140566	0.148174813682
0.75429022588	0.163192531285
0.7552890461	0.158186625417
0.75628786632	0.165194893632
0.75728668654	0.185218517102
0.75828550676	0.163192531285
0.75928432698	0.150177176029
0.7602831472	0.161190168938
0.76128196742	0.161190168938
0.76228078764	0.165194893632
0.76327960786	0.15618426307
0.76427842808	0.164193712458
0.7652772483	0.154181900723
0.76627606852	0.153180719549
0.76727488874	0.165194893632
0.76827370896	0.15618426307
0.76927252918	0.142167726641
0.7702713494	0.188222060623
0.77127016962	0.143168907814
0.77226898984	0.158186625417
0.77326781006	0.158186625417
0.77426663028	0.146172451335
0.7752654505	0.169199618326
0.77626427072	0.144170088988
0.77726309094	0.157185444243
0.77826191116	0.160188987764
0.77926073138	0.164193712458
0.7802595516	0.161190168938
0.78125837182	0.160188987764
0.78225719204	0.154181900723
0.78325601226	0.141166545467
0.78425483248	0.169199618326
0.7852536527	0.150177176029
0.78625247292	0.123145284344
0.78725129314	0.163192531285
0.78825011336	0.15618426307
0.78924893358	0.142167726641
0.7902477538	0.166196074805
0.79124657402	0.166196074805
0.79224539424	0.124146465517
0.79324421446	0.164193712458
0.79424303468	0.141166545467
0.7952418549	0.145171270161
0.79624067512	0.143168907814
0.79723949534	0.146172451335
0.79823831556	0.155183081896
0.79923713578	0.147173632508
0.800235956	0.15918780659
0.80123477622	0.154181900723
0.80223359644	0.149175994855
0.80323241666	0.147173632508
0.80423123688	0.140165364293
0.8052300571	0.165194893632
0.80622887732	0.124146465517
0.80722769754	0.142167726641
0.80822651776	0.123145284344
0.80922533798	0.145171270161
0.8102241582	0.149175994855
0.81122297842	0.15918780659
0.81222179864	0.113133472608
0.81322061886	0.133157096079
0.81421943908	0.113133472608
0.8152182593	0.148174813682
0.81621707952	0.165194893632
0.81721589974	0.138163001946
0.81821471996	0.110129929088
0.81921354018	0.129152371385
0.8202123604	0.145171270161
0.82121118062	0.130153552558
0.82221000084	0.130153552558
0.82320882106	0.137161820773
0.82420764128	0.147173632508
0.8252064615	0.138163001946
0.82620528172	0.141166545467
0.82720410194	0.128151190211
0.82820292216	0.142167726641
0.82920174238	0.121142921997
0.8302005626	0.124146465517
0.83119938282	0.123145284344
0.83219820304	0.133157096079
0.83319702326	0.13916418312
0.83419584348	0.132155914905
0.8351946637	0.140165364293
0.83619348392	0.131154733732
0.83719230414	0.136160639599
0.83819112436	0.117138197302
0.83918994458	0.100118117352
0.8401887648	0.136160639599
0.84118758502	0.118139378476
0.84218640524	0.112132291435
0.84318522546	0.125147646691
0.84418404568	0.125147646691
0.8451828659	0.123145284344
0.84618168612	0.120141740823
0.84718050634	0.107126385567
0.84817932656	0.127150009038
0.84917814678	0.130153552558
0.850176967	0.126148827864
0.85117578722	0.128151190211
0.85217460744	0.127150009038
0.85317342766	0.121142921997
0.85417224788	0.111131110261
0.8551710681	0.114134653782
0.85616988832	0.121142921997
0.85716870854	0.115135834955
0.85816752876	0.120141740823
0.85916634898	0.0911074867908
0.8601651692	0.115135834955
0.86116398942	0.0971145738319
0.86216280964	0.10512402322
0.86316162986	0.106125204394
0.86416045008	0.0921086679643
0.8651592703	0.114134653782
0.86615809052	0.0881039432702
0.86715691074	0.110129929088
0.86815573096	0.109128747914
0.86915455118	0.114134653782
0.8701533714	0.0871027620967
0.87115219162	0.106125204394
0.87215101184	0.110129929088
0.87314983206	0.112132291435
0.87414865228	0.0861015809231
0.8751474725	0.112132291435
0.87614629272	0.0871027620967
0.87714511294	0.110129929088
0.87814393316	0.106125204394
0.87914275338	0.117138197302
0.8801415736	0.0951122114849
0.88114039382	0.101119298526
0.88213921404	0.0871027620967
0.88313803426	0.0750885880144
0.88413685448	0.0690815009732
0.8851356747	0.0941110303113
0.88613449492	0.0901063056172
0.88713331514	0.0700826821467
0.88813213536	0.0941110303113
0.88913095558	0.099116936179
0.8901297758	0.0921086679643
0.89112859602	0.0730862256673
0.89212741624	0.0861015809231
0.89312623646	0.0630744139321
0.89412505668	0.0931098491378
0.8951238769	0.0931098491378
0.89612269712	0.0760897691879
0.89712151734	0.0740874068408
0.89812033756	0.0911074867908
0.89911915778	0.0630744139321
0.900117978	0.0750885880144
0.90111679822	0.0871027620967
0.90211561844	0.0640755951056
0.90311443866	0.0851003997496
0.90411325888	0.0680803197997
0.9051120791	0.0770909503614
0.90611089932	0.0670791386262
0.90710971954	0.0760897691879
0.90810853976	0.0680803197997
0.90910735998	0.0921086679643
0.9101061802	0.0750885880144
0.91110500042	0.0851003997496
0.91210382064	0.0840992185761
0.91310264086	0.0580685080644
0.91410146108	0.0690815009732
0.9151002813	0.0700826821467
0.91609910152	0.080094493882
0.91709792174	0.0790933127085
0.91809674196	0.0670791386262
0.91909556218	0.0660779574526
0.9200943824	0.0851003997496
0.92109320262	0.0640755951056
0.92209202284	0.0730862256673
0.92309084306	0.0650767762791
0.92408966328	0.0790933127085
0.9250884835	0.0720850444938
0.92608730372	0.0680803197997
0.92708612394	0.0780921315349
0.92808494416	0.0710838633203
0.92908376438	0.059069689238
0.9300825846	0.0720850444938
0.93108140482	0.0630744139321
0.93208022504	0.0710838633203
0.93307904526	0.0630744139321
0.93407786548	0.0640755951056
0.9350766857	0.0750885880144
0.93607550592	0.061072051585
0.93707432614	0.0750885880144
0.93807314636	0.0650767762791
0.93907196658	0.0550649645439
0.9400707868	0.0690815009732
0.94106960702	0.0670791386262
0.94206842724	0.0730862256673
0.94306724746	0.0600708704115
0.94406606768	0.0630744139321
0.9450648879	0.0630744139321
0.94606370812	0.0680803197997
0.94706252834	0.0570673268909
0.94806134856	0.0851003997496
0.94906016878	0.0580685080644
0.950058989	0.0660779574526
0.95105780922	0.0780921315349
0.95205662944	0.0650767762791
0.95305544966	0.0760897691879
0.95405426988	0.0750885880144
0.9550530901	0.0620732327585
0.95605191032	0.0730862256673
0.95705073054	0.0650767762791
0.95804955076	0.0640755951056
0.95904837098	0.0750885880144
0.9600471912	0.0660779574526
0.96104601142	0.0530626021968
0.96204483164	0.0700826821467
0.96304365186	0.0620732327585
0.96404247208	0.0720850444938
0.9650412923	0.0570673268909
0.96604011252	0.061072051585
0.96703893274	0.0560661457174
0.96803775296	0.0550649645439
0.96903657318	0.0530626021968
0.9700353934	0.0630744139321
0.97103421362	0.0600708704115
0.97203303384	0.059069689238
0.97303185406	0.0520614210233
0.97403067428	0.0630744139321
0.9750294945	0.0670791386262
0.97602831472	0.0460543339821
0.97702713494	0.0450531528086
0.97802595516	0.0540637833703
0.97902477538	0.059069689238
0.9800235956	0.0660779574526
0.98102241582	0.0330389787263
0.98202123604	0.0510602398498
0.98302005626	0.0310366163793
0.98401887648	0.0500590586762
0.9850176967	0.0440519716351
0.98601651692	0.0430507904616
0.98701533714	0.0410484281145
0.98801415736	0.0450531528086
0.98901297758	0.0270318916852
0.9900117978	0.0380448845939
0.99101061802	0.0340401598998
0.99200943824	0.0540637833703
0.99300825846	0.0280330728587
0.99400707868	0.042049609288
0.9950058989	0.042049609288
0.99600471912	0.0390460657675
0.99700353934	0.0350413410734
0.99800235956	0.0290342540322
0.99900117978	35.212543054


==> figs/posterior_var_plots/binneddata_nu_0.57361531257629395.dat <==
0.00118081	0.0350413772086
0.00217962919	0.125147775745
0.00317844838	0.145171419864
0.00417726757	0.26531328458
0.00517608676	0.291344021935
0.00617490595	0.376444509441
0.00717372514	0.381450420471
0.00817254433	0.45854145033
0.00917136352	0.454536721506
0.01017018271	0.549649031072
0.0111690019	0.628742425343
0.01216782109	0.721852370498
0.01316664028	0.851004875067
0.01416545947	0.941111273603
0.01516427866	1.08628269347
0.01616309785	1.28551795245
0.01716191704	1.41967636805
0.01816073623	1.70100856793
0.01915955542	1.95931357706
0.02015837461	2.31072853136
0.0211571938	2.84636101155
0.02215601299	3.23481970746
0.02315483218	3.70637652647
0.02415365137	4.01774419252
0.02515247056	4.28405865931
0.02615128975	4.95685310171
0.02715010894	5.40037681895
0.02814892813	6.11822446063
0.02914774732	6.74796806817
0.03014656651	7.1224102132
0.0311453857	7.2385473491
0.03214420489	7.13142085306
0.03314302408	6.64084157214
0.03414184327	7.06634400967
0.03514066246	7.61599304074
0.03613948165	7.95339144415
0.03713830084	8.72330056053
0.03813712003	9.01063985365
0.03913593922	9.66441183414
0.04013475841	9.98479014005
0.0411335776	10.3422121876
0.04213239679	10.7506945276
0.04313121598	10.9028742229
0.04413003517	10.922897867
0.04512885436	10.2440963314
0.04612767355	9.5072262278
0.04712649274	12.6058851553
0.04812531193	6.40956848256
0.04912413112	6.52870916507
0.05012295031	6.82305673362
0.0511217695	6.98524825099
0.05212058869	7.13442439968
0.05311940788	7.21451897615
0.05411822707	7.41675778176
0.05511704626	7.41876014617
0.05611586545	7.69508643501
0.05711468464	7.70609943928
0.05811350383	7.72011599016
0.05911232302	7.92235479577
0.06011114221	8.12359241916
0.0611099614	8.24273310167
0.06210878059	8.37288678845
0.06310759978	8.36888205962
0.06410641897	8.56711613641
0.06510523816	8.51305229728
0.06610405735	8.51405347949
0.06710287654	8.57612677626
0.06810169573	8.77035612422
0.06910051492	8.701274552
0.07009933411	8.7002733698
0.0710981533	8.59414805597
0.07209697249	8.5490948567
0.07309579168	8.49803456419
0.07409461087	8.53607948802
0.07509343006	8.42294589875
0.07609224925	8.28678511874
0.07709106844	8.2477390127
0.07808988763	8.16764443623
0.07908870682	7.99043518577
0.08008752601	7.62800722721
0.0810863452	7.55391974397
0.08208516439	7.23654498468
0.08308398358	7.01228017055
0.08408280277	6.47965123698
0.08508162196	6.013100329
0.08608044115	5.83589107854
0.08707926034	5.63265109073
0.08807807953	5.34731416204
0.08907689872	4.60043223639
0.09007571791	21.2761230589
0.0910745371	2.25666469224
0.09207335629	2.25466232782
0.09307217548	2.20159967091
0.09407099467	2.12050391222
0.09506981386	2.21861976841
0.09606863305	2.19659375988
0.09706745224	2.23563986591
0.09806627143	2.21061031076
0.09906509062	2.16255356487
0.10006390981	2.1164991834
0.101062729	2.19058666664
0.10206154819	2.18758312002
0.10306036738	2.08746489943
0.10405918657	2.06343652648
0.10505800576	2.1835783912
0.10605682495	2.12751218767
0.10705564414	2.08546253502
0.10805446333	2.04441406457
0.10905328252	2.0654388909
0.11005210171	2.10448499693
0.1110509209	2.03540342472
0.11204974009	2.03340106031
0.11304855928	2.06844243751
0.11404737847	2.00436677633
0.11504619766	2.07845425957
0.11604501685	1.95831239486
0.11704383604	1.95230530162
0.11804265523	1.9823407678
0.11904147442	1.97433131015
0.12004029361	1.97533249236
0.1210391128	2.02038569163
0.12203793199	1.93328283971
0.12303675118	1.91526156
0.12403557037	1.88322372941
0.12503438956	1.95030293721
0.12603320875	1.94329466177
0.12703202794	1.89523791588
0.12803084713	1.88422491162
0.12902966632	1.84517880559
0.13002848551	1.86119772088
0.1310273047	1.85919535647
0.13202612389	1.85619180985
0.13302494308	1.83316461911
0.13402376227	1.82315279705
0.13502258146	1.88222254721
0.13602140065	1.82615634367
0.13702021984	1.7470629494
0.13801903903	1.82615634367
0.13901785822	1.83817053014
0.14001667741	1.72503694087
0.1410154966	1.67197428395
0.14201431579	1.75807595367
0.14301313498	1.70901802557
0.14401195417	1.76608541131
0.14501077336	1.72703930528
0.14600959255	1.7470629494
0.14700841174	1.68699201704
0.14800723093	1.68699201704
0.14900605012	1.71602630102
0.15000486931	1.67597901278
0.1510036885	1.70701566116
0.15200250769	1.68799319925
0.15300132688	1.6459435466
0.15400014607	1.66897073734
0.15499896526	1.62191517366
0.15599778445	1.66496600851
0.15699660364	1.62692108469
0.15799542283	1.59788680071
0.15899424202	1.61891162704
0.15999306121	1.61891162704
0.1609918804	1.54382296159
0.16199069959	1.55783951247
0.16298951878	1.48174966482
0.16398833797	1.53180877512
0.16498715716	1.52179695306
0.16598597635	1.53080759291
0.16698479554	1.51278631321
0.16798361473	1.56685015233
0.16898243392	1.58487143204
0.16998125311	1.49376385129
0.1709800723	1.51378749541
0.17197889149	1.51979458865
0.17297771068	1.53481232174
0.17397652987	1.48675557585
0.17497534906	1.42468227908
0.17597416825	1.43970001217
0.17697298744	1.45571892747
0.17797180663	1.36160780011
0.17897062582	1.43169055452
0.17996944501	1.47974730041
0.1809682642	1.40465863496
0.18196708339	1.38363380864
0.18296590258	1.43169055452
0.18396472177	1.40565981717
0.18496354096	1.40065390614
0.18596236015	1.42868700791
0.18696117934	1.36761489334
0.18795999853	1.39664917732
0.18895881772	1.3606066179
0.18995763691	1.35660188908
0.1909564561	1.35159597805
0.19195527529	1.29653095672
0.19295409448	1.3435865204
0.19395291367	1.36861607555
0.19495173286	1.32856878731
0.19595055205	1.31154868981
0.19694937124	1.28752031687
0.19794819043	1.23846238877
0.19894700962	1.27850967701
0.19994582881	1.21843874465
0.200944648	1.28451677025
0.20194346719	1.24847421083
0.20294228638	1.23545884216
0.20394110557	1.18139500303
0.20493992476	1.32055932966
0.20593874395	1.24446948201
0.20693756314	1.15636544788
0.20793638233	1.26349194392
0.20893520152	1.18439854965
0.20993402071	1.1593689945
0.2109328399	1.17438672759
0.21193165909	1.22344465568
0.21293047828	1.12432761729
0.21392929747	1.12132407068
0.21492811666	1.07226614258
0.21592693585	1.18239618524
0.21692575504	1.14635362582
0.21792457423	1.09429215111
0.21892339342	1.13534062156
0.21992221261	1.04423304082
0.2209210318	1.0752696892
0.22191985099	1.12432761729
0.22291867018	1.07727205361
0.22391748937	1.06125313832
0.22491630856	1.06525786714
0.22591512775	1.06325550273
0.22691394694	1.05224249846
0.22791276613	1.02020466787
0.22891158532	1.05124131626
0.22991040451	1.06425668494
0.2309092237	1.06025195611
0.23190804289	0.998178659343
0.23290686208	1.02020466787
0.23390568127	0.986164472871
0.23490450046	1.00518693478
0.23590331965	0.913078171836
0.23690213884	1.02320821449
0.23790095803	0.947118366839
0.23889977722	1.00218338817
0.23989859641	1.03121767214
0.2408974156	0.981158561841
0.24189623479	0.965139646546
0.24289505398	0.949120731251
0.24389387317	0.908072260806
0.24489269236	0.992171566107
0.24589151155	0.902065167571
0.24689033074	0.906069896394
0.24788914993	0.936105362573
0.24888796912	0.896058074335
0.24988678831	0.908072260806
0.2508856075	0.931099451543
0.25188442669	0.904067531982
0.25288324588	0.923089993896
0.25388206507	0.885045070069
0.25488088426	0.887047434481
0.25587970345	0.891052163305
0.25687852264	0.899061620953
0.25787734183	0.823972955506
0.25887616102	0.828978866535
0.25987498021	0.866022608156
0.2608737994	0.864020243744
0.26187261859	0.810957586828
0.26287143778	0.857011968302
0.26387025697	0.854008421684
0.26486907616	0.831982413153
0.26586789535	0.792936307121
0.26686671454	0.826976502123
0.26786553373	0.842995417419
0.26886435292	0.820969408888
0.26986317211	0.791935124915
0.2708619913	0.798943400357
0.27186081049	0.81796586227
0.27285962968	0.804950493592
0.27385844887	0.772912663002
0.27485726806	0.809956404622
0.27585608725	0.769909116384
0.27685490644	0.771911480796
0.27785372563	0.740874832411
0.27885254482	0.7558925655
0.27985136401	0.804950493592
0.2808501832	0.776917391825
0.28184900239	0.752889018882
0.28284782158	0.753890201088
0.28384664077	0.729861828145
0.28484545996	0.740874832411
0.28584427915	0.741876014617
0.28684309834	0.71384291285
0.28784191753	0.730863010351
0.28884073672	0.705833455202
0.28983955591	0.720851188292
0.2908383751	0.65176961608
0.29183719429	0.707835819614
0.29283601348	0.677800353435
0.29383483267	0.679802717847
0.29483365186	0.685809811083
0.29583247105	0.641757794021
0.29683129024	0.695821633143
0.29783010943	0.688813357701
0.29882892862	0.649767251668
0.29982774781	0.647764887257
0.300826567	0.632747154167
0.30182538619	0.668789713582
0.30282420538	0.607717599018
0.30382302457	0.633748336373
0.30482184376	0.681805082259
0.30582066295	0.59970814137
0.30681948214	0.588695137105
0.30781830133	0.634749518579
0.30881712052	0.595703412547
0.30981593971	0.616728238872
0.3108147589	0.600709323576
0.31181357809	0.61472587446
0.31281239728	0.629743607549
0.31381121647	0.602711687988
0.31481003566	0.59970814137
0.31580885485	0.59970814137
0.31680767404	0.663783802552
0.31780649323	0.558659670926
0.31880531242	0.594702230341
0.31980413161	0.543641937837
0.3208029508	0.564666764162
0.32180176999	0.597705776958
0.32280058918	0.623736514313
0.32379940837	0.560662035338
0.32479822756	0.581686861663
0.32579704675	0.579684497251
0.32679586594	0.576680950633
0.32779468513	0.590697501517
0.32879350432	0.548647848866
0.32979232351	0.578683315045
0.3307911427	0.590697501517
0.33178996189	0.592699865929
0.33278878108	0.581686861663
0.33378760027	0.541639573425
0.33478641946	0.555656124308
0.33578523865	0.533630115777
0.33678405784	0.577682132839
0.33778287703	0.539637209013
0.33878169622	0.576680950633
0.33978051541	0.564666764162
0.3407793346	0.533630115777
0.34177815379	0.499589920774
0.34277697298	0.511604107246
0.34377579217	0.526621840335
0.34477461136	0.545644302249
0.34577343055	0.549649031072
0.34677224974	0.485573369891
0.34777106893	0.533630115777
0.34876988812	0.50559701401
0.34976870731	0.517611200482
0.3507675265	0.503594649598
0.35176634569	0.526621840335
0.35276516488	0.509601742834
0.35376398407	0.496586374156
0.35476280326	0.538636026807
0.35576162245	0.478565094449
0.35676044164	0.495585191951
0.35775926083	0.462546179154
0.35875808002	0.478565094449
0.35975689921	0.477563912243
0.3607557184	0.507599378422
0.36175453759	0.489578098715
0.36275335678	0.488576916509
0.36375217597	0.444524899447
0.36475099516	0.450531992682
0.36574981435	0.490579280921
0.36674863354	0.462546179154
0.36774745273	0.480567458861
0.36874627192	0.518612382688
0.36974509111	0.487575734303
0.3707439103	0.484572187685
0.37174272949	0.432510712975
0.37274154868	0.431509530769
0.37374036787	0.461544996948
0.37473918706	0.471556819007
0.37573800625	0.454536721506
0.37673682544	0.430508348563
0.37773564463	0.457540268124
0.37873446382	0.426503619739
0.37973328301	0.418494162092
0.3807321022	0.421497708709
0.38173092139	0.450531992682
0.38272974058	0.459542632536
0.38372855977	0.440520170623
0.38472737896	0.405478793414
0.38572619815	0.423500073121
0.38672501734	0.441521352829
0.38772383653	0.418494162092
0.38872265572	0.382451602677
0.38972147491	0.407481157826
0.3907202941	0.403476429002
0.39171911329	0.445526081652
0.39271793248	0.386456331501
0.39371675167	0.421497708709
0.39471557086	0.426503619739
0.39571439005	0.404477611208
0.39671320924	0.410484704444
0.39771202843	0.40647997562
0.39871084762	0.404477611208
0.39970966681	0.385455149295
0.400708486	0.371438598411
0.40170730519	0.368435051794
0.40270612438	0.394465789148
0.40370494357	0.379448056059
0.40470376276	0.376444509441
0.40570258195	0.392463424737
0.40670140114	0.408482340032
0.40770022033	0.397469335766
0.40869903952	0.348411407674
0.40969785871	0.372439780617
0.4106966779	0.343405496644
0.41169549709	0.369436233999
0.41269431628	0.368435051794
0.41369313547	0.372439780617
0.41469195466	0.374442145029
0.41569077385	0.348411407674
0.41668959304	0.376444509441
0.41768841223	0.332392492379
0.41868723142	0.356420865322
0.41968605061	0.348411407674
0.4206848698	0.323381852525
0.42168368899	0.341403132233
0.42268250818	0.365431505176
0.42368132737	0.334394856791
0.42468014656	0.369436233999
0.42567896575	0.338399585615
0.42667778494	0.342404314439
0.42767660413	0.337398403409
0.42867542332	0.337398403409
0.42967424251	0.298352297376
0.4306730617	0.327386581349
0.43167188089	0.31737475929
0.43267070008	0.332392492379
0.43366951927	0.304359390612
0.43466833846	0.299353479582
0.43566715765	0.313370030466
0.43666597684	0.321379488113
0.43766479603	0.325384216937
0.43866361522	0.320378305907
0.43966243441	0.329388945761
0.4406612536	0.30736293723
0.44166007279	0.326385399143
0.44265889198	0.282333382081
0.44365771117	0.331391310173
0.44465653036	0.309365301642
0.44565534955	0.315372394878
0.44665416874	0.311367666054
0.44765298793	0.309365301642
0.44865180712	0.310366483848
0.44965062631	0.281332199875
0.4506494455	0.278328653257
0.45164826469	0.296349932964
0.45264708388	0.314371212672
0.45364590307	0.293346386346
0.45464472226	0.288340475317
0.45564354145	0.275325106639
0.45664236064	0.287339293111
0.45764117983	0.279329835463
0.45863999902	0.301355843994
0.45963881821	0.266314466786
0.4606376374	0.274323924433
0.46163645659	0.293346386346
0.46263527578	0.293346386346
0.46363409497	0.272321560021
0.46463291416	0.259306191344
0.46563173335	0.262309737962
0.46663055254	0.271320377815
0.46762937173	0.283334564287
0.46862819092	0.273322742227
0.46962701011	0.274323924433
0.4706258293	0.25530146252
0.47162464849	0.25530146252
0.47262346768	0.25530146252
0.47362228687	0.263310920168
0.47462110606	0.246290822666
0.47561992525	0.238281365019
0.47661874444	0.262309737962
0.47761756363	0.282333382081
0.47861638282	0.236279000607
0.47961520201	0.241284911637
0.4806140212	0.231273089577
0.48161284039	0.242286093842
0.48261165958	0.246290822666
0.48361047877	0.262309737962
0.48460929796	0.266314466786
0.48560811715	0.230271907371
0.48660693634	0.237280182813
0.48760575553	0.220260085311
0.48860457472	0.264312102374
0.48960339391	0.241284911637
0.4906022131	0.222262449723
0.49160103229	0.234276636195
0.49259985148	0.264312102374
0.49359867067	0.222262449723
0.49459748986	0.222262449723
0.49559630905	0.216255356487
0.49659512824	0.228269542959
0.49759394743	0.20824589884
0.49859276662	0.234276636195
0.49959158581	0.217256538693
0.500590405	0.252297915902
0.50158922419	0.20824589884
0.50258804338	0.220260085311
0.50358686257	0.233275453989
0.50458568176	0.210248263252
0.50558450095	0.197232894574
0.50658332014	0.222262449723
0.50758213933	0.224264814135
0.50858095852	0.204241170016
0.50957977771	0.202238805604
0.5105785969	0.209247081046
0.51157741609	0.228269542959
0.51257623528	0.218257720899
0.51357505447	0.234276636195
0.51457387366	0.20824589884
0.51557269285	0.216255356487
0.51657151204	0.221261267517
0.51757033123	0.194229347956
0.51856915042	0.182215161485
0.51956796961	0.225265996341
0.5205667888	0.206243534428
0.52156560799	0.188222254721
0.52256442718	0.170200975013
0.52356324637	0.201237623398
0.52456206556	0.183216343691
0.52556088475	0.205242352222
0.52655970394	0.170200975013
0.52755852313	0.189223436927
0.52855734232	0.183216343691
0.52955616151	0.184217525897
0.5305549807	0.177209250455
0.53155379989	0.187221072515
0.53255261908	0.177209250455
0.53355143827	0.229270725165
0.53455025746	0.178210432661
0.53554907665	0.174205703837
0.53654789584	0.197232894574
0.53754671503	0.175206886043
0.53854553422	0.173204521631
0.53954435341	0.159187970748
0.5405431726	0.189223436927
0.54154199179	0.170200975013
0.54254081098	0.192226983544
0.54353963017	0.184217525897
0.54453844936	0.212250627664
0.54553726855	0.179211614867
0.54653608774	0.170200975013
0.54753490693	0.166196246189
0.54853372612	0.172203339425
0.54953254531	0.163192699572
0.5505313645	0.158186788542
0.55153018369	0.190224619133
0.55252900288	0.171202157219
0.55352782207	0.194229347956
0.55452664126	0.16119033516
0.55552546045	0.195230530162
0.55652427964	0.153180877512
0.55752309883	0.159187970748
0.55852191802	0.176208068249
0.55952073721	0.160189152954
0.5605195564	0.172203339425
0.56151837559	0.133157233393
0.56251719478	0.175206886043
0.56351601397	0.177209250455
0.56451483316	0.1511785131
0.56551365235	0.164193881778
0.56651247154	0.182215161485
0.56751129073	0.152179695306
0.56851010992	0.152179695306
0.56950892911	0.181213979279
0.5705077483	0.14617260207
0.57150656749	0.163192699572
0.57250538668	0.149176148688
0.57350420587	0.140165508834
0.57450302506	0.186219890309
0.57550184425	0.150177330894
0.57650066344	0.164193881778
0.57749948263	0.153180877512
0.57849830182	0.1511785131
0.57949712101	0.149176148688
0.5804959402	0.1511785131
0.58149475939	0.163192699572
0.58249357858	0.155183241924
0.58349239777	0.140165508834
0.58449121696	0.145171419864
0.58549003615	0.135159597805
0.58648885534	0.131154868981
0.58748767453	0.136160780011
0.58848649372	0.145171419864
0.58948531291	0.162191517366
0.5904841321	0.138163144423
0.59148295129	0.120141864715
0.59248177048	0.112132407068
0.59348058967	0.150177330894
0.59447940886	0.152179695306
0.59547822805	0.138163144423
0.59647704724	0.144170237658
0.59747586643	0.154182059718
0.59847468562	0.128151322363
0.59947350481	0.129152504569
0.600472324	0.1511785131
0.60147114319	0.140165508834
0.60246996238	0.142167873246
0.60346878157	0.127150140157
0.60446760076	0.142167873246
0.60546641995	0.121143046921
0.60646523914	0.145171419864
0.60746405833	0.130153686775
0.60846287752	0.137161962217
0.60946169671	0.127150140157
0.6104605159	0.116137135891
0.61145933509	0.117138318097
0.61245815428	0.136160780011
0.61345697347	0.106125313832
0.61445579266	0.130153686775
0.61545461185	0.118139500303
0.61645343104	0.121143046921
0.61745225023	0.132156051187
0.61845106942	0.122144229127
0.61944988861	0.136160780011
0.6204487078	0.136160780011
0.62144752699	0.0991170383901
0.62244634618	0.106125313832
0.62344516537	0.123145411333
0.62444398456	0.110130042656
0.62544280375	0.129152504569
0.62644162294	0.117138318097
0.62744044213	0.123145411333
0.62843926132	0.135159597805
0.62943808051	0.106125313832
0.6304368997	0.122144229127
0.63143571889	0.119140682509
0.63243453808	0.103121767214
0.63343335727	0.126148957951
0.63443217646	0.10912886045
0.63543099565	0.124146593539
0.63642981484	0.110130042656
0.63742863403	0.105124131626
0.63842745322	0.124146593539
0.63942627241	0.126148957951
0.6404250916	0.106125313832
0.64142391079	0.111131224862
0.64242272998	0.122144229127
0.64342154917	0.120141864715
0.64442036836	0.115135953685
0.64541918755	0.10412294942
0.64641800674	0.123145411333
0.64741682593	0.111131224862
0.64841564512	0.105124131626
0.64941446431	0.113133589274
0.6504132835	0.103121767214
0.65141210269	0.0961134917722
0.65241092188	0.110130042656
0.65340974107	0.111131224862
0.65440856026	0.132156051187
0.65540737945	0.0981158561841
0.65640619864	0.103121767214
0.65740501783	0.101119402802
0.65840383702	0.105124131626
0.65940265621	0.112132407068
0.6604014754	0.112132407068
0.66140029459	0.108127678244
0.66239911378	0.118139500303
0.66339793297	0.102120585008
0.66439675216	0.107126496038
0.66539557135	0.106125313832
0.66639439054	0.10412294942
0.66739320973	0.0991170383901
0.66839202892	0.0851004875067
0.66939084811	0.0991170383901
0.6703896673	0.105124131626
0.67138848649	0.0851004875067
0.67238730568	0.10412294942
0.67338612487	0.102120585008
0.67438494406	0.106125313832
0.67538376325	0.116137135891
0.67638258244	0.0991170383901
0.67738140163	0.0901063985365
0.67838022082	0.0971146739782
0.67937904001	0.0911075807424
0.6803778592	0.0961134917722
0.68137667839	0.0951123095663
0.68237549758	0.107126496038
0.68337431677	0.0981158561841
0.68437313596	0.103121767214
0.68537195515	0.102120585008
0.68637077434	0.0971146739782
0.68736959353	0.0800945764768
0.68836841272	0.10412294942
0.68936723191	0.11413477148
0.6903660511	0.0851004875067
0.69136487029	0.0901063985365
0.69236368948	0.103121767214
0.69336250867	0.100118220596
0.69436132786	0.100118220596
0.69536014705	0.0921087629484
0.69635896624	0.0790933942709
0.69735778543	0.0921087629484
0.69835660462	0.0941111273603
0.69935542381	0.0891052163305
0.700354243	0.103121767214
0.70135306219	0.0941111273603
0.70235188138	0.108127678244
0.70335070057	0.0991170383901
0.70434951976	0.0901063985365
0.70534833895	0.0951123095663
0.70634715814	0.0780922120649
0.70734597733	0.0971146739782
0.70834479652	0.075088665447
0.70934361571	0.102120585008
0.7103424349	0.0921087629484
0.71134125409	0.0861016697126
0.71234007328	0.0871028519186
0.71333889247	0.0810957586828
0.71433771166	0.0961134917722
0.71533653085	0.0790933942709
0.71633535004	0.0901063985365
0.71733416923	0.110130042656
0.71833298842	0.0971146739782
0.71933180761	0.0891052163305
0.7203306268	0.0981158561841
0.72132944599	0.0971146739782
0.72232826518	0.0800945764768
0.72332708437	0.077091029859
0.72432590356	0.0961134917722
0.72532472275	0.0921087629484
0.72632354194	0.0670792077994
0.72732236113	0.0851004875067
0.72832118032	0.0710839366232
0.72931999951	0.077091029859
0.7303188187	0.0800945764768
0.73131763789	0.075088665447
0.73231645708	0.0820969408888
0.73331527627	0.0861016697126
0.73431409546	0.0670792077994
0.73531291465	0.0921087629484
0.73631173384	0.0790933942709
0.73731055303	0.102120585008
0.73830937222	0.0740874832411
0.73930819141	0.0830981230947
0.7403070106	0.0921087629484
0.74130582979	0.105124131626
0.74230464898	0.0871028519186
0.74330346817	0.0810957586828
0.74430228736	0.0800945764768
0.74530110655	0.0861016697126
0.74629992574	0.075088665447
0.74729874493	0.0720851188292
0.74829756412	0.0650768433874
0.74929638331	0.0820969408888
0.7502952025	0.0820969408888
0.75129402169	0.0810957586828
0.75229284088	0.0840993053007
0.75329166007	0.0810957586828
0.75429047926	0.0790933942709
0.75528929845	0.0810957586828
0.75628811764	0.0820969408888
0.75728693683	0.0780922120649
0.75828575602	0.0840993053007
0.75928457521	0.077091029859
0.7602833944	0.0851004875067
0.76128221359	0.0830981230947
0.76228103278	0.077091029859
0.76327985197	0.0730863010351
0.76427867116	0.0891052163305
0.76527749035	0.0951123095663
0.76627630954	0.076089847653
0.76727512873	0.077091029859
0.76827394792	0.0700827544172
0.76927276711	0.0690815722113
0.7702715863	0.0740874832411
0.77127040549	0.0780922120649
0.77226922468	0.100118220596
0.77326804387	0.0800945764768
0.77426686306	0.0840993053007
0.77526568225	0.0820969408888
0.77626450144	0.0790933942709
0.77726332063	0.0810957586828
0.77826213982	0.0730863010351
0.77926095901	0.0710839366232
0.7802597782	0.0740874832411
0.78125859739	0.0891052163305
0.78225741658	0.0710839366232
0.78325623577	0.0720851188292
0.78425505496	0.0610721145636
0.78525387415	0.076089847653
0.78625269334	0.0720851188292
0.78725151253	0.0690815722113
0.78825033172	0.0640756611815
0.78924915091	0.0690815722113
0.7902479701	0.0690815722113
0.79124678929	0.0660780255934
0.79224560848	0.0670792077994
0.79324442767	0.0580685679457
0.79424324686	0.0670792077994
0.79524206605	0.0660780255934
0.79624088524	0.0670792077994
0.79723970443	0.0680803900053
0.79823852362	0.0700827544172
0.79923734281	0.0580685679457
0.800236162	0.0620732967696
0.80123498119	0.0720851188292
0.80223380038	0.0570673857398
0.80323261957	0.0810957586828
0.80423143876	0.0660780255934
0.80523025795	0.0590697501517
0.80622907714	0.0700827544172
0.80722789633	0.0460543814742
0.80822671552	0.0630744789755
0.80922553471	0.0630744789755
0.8102243539	0.0660780255934
0.81122317309	0.0570673857398
0.81222199228	0.0740874832411
0.81322081147	0.0710839366232
0.81421963066	0.0580685679457
0.81521844985	0.0630744789755
0.81621726904	0.0610721145636
0.81721608823	0.0710839366232
0.81821490742	0.051060292504
0.81921372661	0.0540638391219
0.8202125458	0.0470555636801
0.82121136499	0.0450531992682
0.82221018418	0.0630744789755
0.82320900337	0.0680803900053
0.82420782256	0.0550650213278
0.82520664175	0.0470555636801
0.82620546094	0.0790933942709
0.82720428013	0.0610721145636
0.82820309932	0.0680803900053
0.82920191851	0.05206147471
0.8302007377	0.051060292504
0.83119955689	0.0480567458861
0.83219837608	0.0560662035338
0.83319719527	0.0540638391219
0.83419601446	0.0530626569159
0.83519483365	0.0570673857398
0.83619365284	0.0650768433874
0.83719247203	0.0470555636801
0.83819129122	0.0420496526503
0.83919011041	0.05206147471
0.8401889296	0.050059110298
0.84118774879	0.0530626569159
0.84218656798	0.0450531992682
0.84318538717	0.0630744789755
0.84418420636	0.0550650213278
0.84518302555	0.0540638391219
0.84618184474	0.0410484704444
0.84718066393	0.0470555636801
0.84817948312	0.05206147471
0.84917830231	0.0370437416205
0.8501771215	0.050059110298
0.85117594069	0.051060292504
0.85217475988	0.051060292504
0.85317357907	0.0320378305907
0.85417239826	0.0460543814742
0.85517121745	0.0450531992682
0.85617003664	0.0430508348563
0.85716885583	0.0370437416205
0.85816767502	0.0490579280921
0.85916649421	0.0450531992682
0.8601653134	0.0490579280921
0.86116413259	0.0450531992682
0.86216295178	0.0570673857398
0.86316177097	0.0530626569159
0.86416059016	0.0480567458861
0.86515940935	0.0360425594146
0.86615822854	0.0470555636801
0.86715704773	0.0330390127967
0.86815586692	0.0420496526503
0.86915468611	0.0540638391219
0.8701535053	0.0310366483848
0.87115232449	0.0440520170623
0.87215114368	0.0280331017669
0.87314996287	0.0400472882384
0.87414878206	0.0430508348563
0.87514760125	0.0530626569159
0.87614642044	0.0420496526503
0.87714523963	0.0430508348563
0.87814405882	0.0330390127967
0.87914287801	0.0340401950027
0.8801416972	0.0390461060325
0.88114051639	0.0360425594146
0.88213933558	0.0320378305907
0.88313815477	0.0360425594146
0.88413697396	0.0400472882384
0.88513579315	0.0200236441192
0.88613461234	0.0290342839729
0.88713343153	0.0330390127967
0.88813225072	0.0290342839729
0.88913106991	0.0290342839729
0.8901298891	0.0240283729431
0.89112870829	0.0300354661788
0.89212752748	0.0300354661788
0.89312634667	0.0300354661788
0.89412516586	0.0330390127967
0.89512398505	0.0220260085311
0.89612280424	0.0320378305907
0.89712162343	0.0320378305907
0.89812044262	0.0270319195609
0.89911926181	0.0330390127967
0.900118081	0.0330390127967
0.90111690019	0.0350413772086
0.90211571938	0.0340401950027
0.90311453857	0.0390461060325
0.90411335776	0.0390461060325
0.90511217695	0.0310366483848
0.90611099614	0.0330390127967
0.90710981533	0.0350413772086
0.90810863452	0.0280331017669
0.90910745371	0.0410484704444
0.9101062729	0.0210248263252
0.91110509209	0.0310366483848
0.91210391128	0.0270319195609
0.91310273047	0.0340401950027
0.91410154966	0.025029555149
0.91510036885	0.0280331017669
0.91609918804	0.0320378305907
0.91709800723	0.026030737355
0.91809682642	0.026030737355
0.91909564561	0.026030737355
0.9200944648	0.026030737355
0.92109328399	0.0270319195609
0.92209210318	0.025029555149
0.92309092237	0.0370437416205
0.92408974156	0.0290342839729
0.92508856075	0.026030737355
0.92608737994	0.0240283729431
0.92708619913	0.0310366483848
0.92808501832	0.0340401950027
0.92908383751	0.0340401950027
0.9300826567	0.025029555149
0.93108147589	0.0280331017669
0.93208029508	0.0300354661788
0.93307911427	0.026030737355
0.93407793346	0.0220260085311
0.93507675265	0.0270319195609
0.93607557184	0.0310366483848
0.93707439103	0.0440520170623
0.93807321022	0.0280331017669
0.93907202941	0.0240283729431
0.9400708486	0.0190224619133
0.94106966779	0.025029555149
0.94206848698	0.0330390127967
0.94306730617	0.0210248263252
0.94406612536	0.026030737355
0.94506494455	0.0220260085311
0.94606376374	0.026030737355
0.94706258293	0.0200236441192
0.94806140212	0.0370437416205
0.94906022131	0.0300354661788
0.9500590405	0.0280331017669
0.95105785969	0.0270319195609
0.95205667888	0.0410484704444
0.95305549807	0.0310366483848
0.95405431726	0.0370437416205
0.95505313645	0.026030737355
0.95605195564	0.0190224619133
0.95705077483	0.0240283729431
0.95804959402	0.0230271907371
0.95904841321	0.0330390127967
0.9600472324	0.0230271907371
0.96104605159	0.0230271907371
0.96204487078	0.0230271907371
0.96304368997	0.0170200975013
0.96404250916	0.0280331017669
0.96504132835	0.0200236441192
0.96604014754	0.0320378305907
0.96703896673	0.0290342839729
0.96803778592	0.0380449238265
0.96903660511	0.0160189152954
0.9700354243	0.0180212797073
0.97103424349	0.025029555149
0.97203306268	0.0390461060325
0.97303188187	0.0140165508834
0.97403070106	0.0280331017669
0.97502952025	0.0220260085311
0.97602833944	0.0230271907371
0.97702715863	0.0190224619133
0.97802597782	0.0230271907371
0.97902479701	0.0160189152954
0.9800236162	0.0130153686775
0.98102243539	0.0120141864715
0.98202125458	0.0210248263252
0.98302007377	0.0130153686775
0.98401889296	0.0120141864715
0.98501771215	0.0150177330894
0.98601653134	0.00600709323576
0.98701535053	0.0150177330894
0.98801416972	0.0100118220596
0.98901298891	0.00600709323576
0.9900118081	0.00800945764768
0.99101062729	0.0170200975013
0.99200944648	0.0120141864715
0.99300826567	0.0180212797073
0.99400708486	0.0130153686775
0.99500590405	0.00800945764768
0.99600472324	0.0150177330894
0.99700354243	0.00700827544172
0.99800236162	0.0050059110298
0.99900118081	30.8554344055


==> figs/posterior_var_plots/binneddata_nu_0.72789543867111206.dat <==
0.00104013	0.0550572667148
0.00203908987	0.185192624404
0.00303804974	0.286297786917
0.00403700961	0.329342559076
0.00503596948	0.38740294943
0.00603492935	0.498518524072
0.00703388922	0.538560172592
0.00803284909	0.643669499957
0.00903180896	0.750780909748
0.01003076883	0.87190689652
0.0110297287	1.0400818203
0.01202868857	1.20225049681
0.01302764844	1.41447123396
0.01402660831	1.771842947
0.01502556818	2.02710845632
0.01602452805	2.29738958383
0.01702348792	2.85697162189
0.01802244779	3.42856615451
0.01902140766	3.94710550285
0.02002036753	4.4826625518
0.0210193274	5.36758298409
0.02201828727	6.09834306958
0.02301724714	6.64290948945
0.02401620701	7.49479556171
0.02501516688	8.02034219853
0.02601412675	8.86421994109
0.02701308662	9.49187278164
0.02801204649	10.2256359908
0.02901100636	10.9233617162
0.03000996623	11.3608167263
0.0310089261	10.9233617162
0.03200788597	12.1926819743
0.03300684584	10.6721003718
0.03400580571	11.4869479191
0.03500476558	11.9604404129
0.03600372545	12.2767694362
0.03700268532	12.5230255746
0.03800164519	13.1246513436
0.03900060506	13.2077377643
0.03999956493	13.2798127316
0.0409985248	13.3208554213
0.04199748467	13.2497814952
0.04299644454	13.4830240979
0.04399540441	12.6071130365
0.04499436428	11.7702425824
0.04599332415	11.0174595902
0.04699228402	16.8835610984
0.04799124389	9.08344796673
0.04899020376	9.07443859582
0.04998916363	9.08444900795
0.0509881235	9.41479260824
0.05198708337	9.19055937652
0.05298604324	9.30868223966
0.05398500311	9.45683633918
0.05498396298	9.33771243483
0.05598292285	9.27464683842
0.05698188272	9.33070514634
0.05798084259	9.42380197915
0.05897980246	9.31869265179
0.05997876233	9.32870306392
0.0609777222	9.25262393173
0.06197668207	9.0884531728
0.06297564194	9.12449065647
0.06397460181	8.89925638354
0.06497356168	8.72107104763
0.06597252155	8.74109187189
0.06697148142	8.59293777237
0.06797044129	8.54288571172
0.06896940116	8.28461707876
0.06996836103	8.16649421563
0.0709673209	8.12945569075
0.07196628077	7.93925786028
0.07296524064	7.74605690617
0.07396420051	7.6019069715
0.07496316038	7.40670393496
0.07596212025	7.1554425905
0.07696108012	7.07636033467
0.07796003999	6.90217916361
0.07895899986	6.61888450034
0.07995795973	6.45671582383
0.0809569196	6.05830142106
0.08195587947	5.76599738686
0.08295483934	5.31052363495
0.08395379921	5.0372393838
0.08495275908	4.75894992659
0.08595171895	4.57676042582
0.08695067882	4.55373647792
0.08794963869	4.4286063263
0.08894859856	3.79594827968
0.08994755843	22.3362325856
0.0909465183	2.53163322767
0.09194547817	2.39148745785
0.09294443804	2.45054888942
0.09394339791	2.46756659004
0.09494235778	2.4105072409
0.09594131765	2.40450099362
0.09694027752	2.48658637308
0.09793923739	2.46856763125
0.09893819726	2.30539791353
0.09993715713	2.31640936687
0.100936117	2.27436563593
0.10193507687	2.2333229462
0.10293403674	2.27336459472
0.10393299661	2.27136251229
0.10493195648	2.27836980078
0.10593091635	2.23632606984
0.10692987622	2.21230108072
0.10792883609	2.17326047342
0.10892779596	2.26235314137
0.10992675583	2.06915218726
0.1109257157	2.12020528913
0.11192467557	2.06314593999
0.11292363544	2.06614906363
0.11392259531	2.08116468182
0.11492155518	2.00708763206
0.11592051505	2.05713969271
0.11691947492	2.06815114605
0.11791843479	1.94201995321
0.11891739466	1.9490272417
0.11991635453	1.95503348898
0.1209153144	1.87995539801
0.12191427427	1.92099808774
0.12291323414	1.90798455197
0.12391219401	1.91899600532
0.12491115388	1.83490854342
0.12591011375	1.84692103798
0.12690907362	1.832906461
0.12790803349	1.7408106694
0.12890699336	1.82589917251
0.12990595323	1.69776589724
0.1309049131	1.78886064763
0.13190387297	1.66473153721
0.13290283284	1.72479400999
0.13390179271	1.73680650455
0.13490075258	1.61267739414
0.13589971245	1.70076902088
0.13689867232	1.71878776272
0.13789763219	1.73180129848
0.13889659206	1.61668155899
0.13989555193	1.49855869586
0.1408945118	1.57563886926
0.14189347167	1.56462741591
0.14289243154	1.58564928139
0.14389139141	1.55661908621
0.14489035128	1.46452329461
0.14588931115	1.49755765464
0.14688827102	1.46652537704
0.14788723089	1.51457535526
0.14888619076	1.54360555044
0.14988515063	1.42848581095
0.1508841105	1.41447123396
0.15188307037	1.42548268731
0.15288203024	1.44750559399
0.15388099011	1.39545145092
0.15487994998	1.46152017098
0.15587890985	1.40045665698
0.15687786972	1.40446082183
0.15787682959	1.32437752479
0.15887578946	1.38944520364
0.15987474933	1.29134316477
0.1608737092	1.33038377207
0.16187266907	1.36642125574
0.16287162894	1.2863379587
0.16387058881	1.20525362045
0.16486954868	1.26731817565
0.16586850855	1.29634837083
0.16686746842	1.22827756835
0.16786642829	1.21626507379
0.16886538816	1.25430463989
0.16986434803	1.1632098895
0.1708633079	1.23328277441
0.17186226777	1.15420051859
0.17286122764	1.15820468344
0.17386018751	1.14519114767
0.17485914738	1.17322030163
0.17585810725	1.1782255077
0.17685706712	1.21426299137
0.17785602699	1.11415887007
0.17885498686	1.05910160335
0.17985394673	1.18323071376
0.1808529066	1.1321776119
0.18185186647	1.09814221066
0.18285082634	1.13618177675
0.18384978621	1.03407557303
0.18484874608	1.05109327365
0.18584770595	1.03107244939
0.18684666582	1.02706828453
0.18784562569	1.0320734906
0.18884458556	0.978017265098
0.18984354543	1.00604641906
0.1908425053	1.00204225421
0.19184146517	0.946984987495
0.19284042504	1.00504537785
0.19383938491	0.983022471163
0.19483834478	1.0400818203
0.19583730465	0.915952709892
0.19683626452	0.956995399625
0.19783522439	0.893929803206
0.19883418426	0.925963122022
0.19983314413	0.975014141459
0.200832104	0.934972492939
0.20183106387	0.936974575365
0.20283002374	0.873908978946
0.20382898361	0.827861083148
0.20482794348	0.909946462614
0.20582690335	0.870905855307
0.20682586322	0.865900649242
0.20782482309	0.848882948621
0.20882378296	0.823856918296
0.20982274283	0.787819434629
0.2108217027	0.86189648439
0.21182066257	0.817850671018
0.21281962244	0.792824640694
0.21381858231	0.795827764333
0.21481754218	0.830864206787
0.21581650205	0.815848588592
0.21681546192	0.805838176462
0.21781442179	0.762793404304
0.21881338166	0.755786115813
0.21981234153	0.766797569156
0.2208113014	0.762793404304
0.22181026127	0.706735096376
0.22280922114	0.741771538831
0.22380818101	0.745775703683
0.22480714088	0.726755920636
0.22580610075	0.715744467293
0.22680506062	0.685713230903
0.22780402049	0.706735096376
0.22880298036	0.700728849098
0.22980194023	0.753784033387
0.2308009001	0.745775703683
0.23179985997	0.691719478181
0.23279881984	0.695723643033
0.23379777971	0.700728849098
0.23479673958	0.669696571495
0.23579569945	0.673700736347
0.23679465932	0.667694489069
0.23779361919	0.680708024838
0.23879257906	0.621646593271
0.23979153893	0.627652840549
0.2407904988	0.626651799336
0.24178945867	0.626651799336
0.24278841854	0.633659087827
0.24378737841	0.640666376318
0.24478633828	0.583607027177
0.24578529815	0.588612233242
0.24678425802	0.628653881762
0.24778321789	0.60462889265
0.24878217776	0.59461848052
0.24978113763	0.563586202917
0.2507800975	0.595619521733
0.25177905737	0.566589326556
0.25277801724	0.525546636823
0.25377697711	0.566589326556
0.25477593698	0.576599738686
0.25577489685	0.553575790787
0.25677385672	0.53455600774
0.25777281659	0.555577873213
0.25877177646	0.517538307119
0.25977073633	0.536558090166
0.2607696962	0.531552884101
0.26176865607	0.517538307119
0.26276761594	0.521542471971
0.26376657581	0.522543513184
0.26476553568	0.502522688924
0.26576449555	0.575598697473
0.26676345542	0.516537265906
0.26776241529	0.519540389545
0.26876137516	0.500520606498
0.26976033503	0.50452477135
0.2707592949	0.469488328896
0.27175825477	0.495515400433
0.27275721464	0.505525812563
0.27375617451	0.485504988303
0.27475513438	0.48450394709
0.27575409425	0.500520606498
0.27675305412	0.468487287683
0.27775201399	0.4774966586
0.27875097386	0.461479999192
0.27974993373	0.485504988303
0.2807488936	0.453471669488
0.28174785347	0.459477916766
0.28274681334	0.454472710701
0.28374577321	0.470489370109
0.28474473308	0.423440433098
0.28574369295	0.465484164044
0.28674265282	0.423440433098
0.28774161269	0.478497699813
0.28874057256	0.409425856116
0.28973953243	0.452470628275
0.2907384923	0.412428979755
0.29173745217	0.459477916766
0.29273641204	0.378393578513
0.29373537191	0.423440433098
0.29473433178	0.401417526412
0.29573329165	0.424441474311
0.29673225152	0.416433144607
0.29773121139	0.416433144607
0.29873017126	0.429446680376
0.29972913113	0.402418567625
0.300728091	0.418435227033
0.30172705087	0.412428979755
0.30272601074	0.358372754253
0.30372497061	0.363377960318
0.30472393048	0.394410237921
0.30572289035	0.410426897329
0.30672185022	0.393409196708
0.30772081009	0.408424814903
0.30871976996	0.38740294943
0.30971872983	0.374389413661
0.3107176897	0.373388372448
0.31171664957	0.3773925373
0.31271560944	0.374389413661
0.31371456931	0.331344641502
0.31471352918	0.381396702152
0.31571248905	0.381396702152
0.31671144892	0.349363383336
0.31771040879	0.360374836679
0.31870936866	0.354368589401
0.31970832853	0.36738212517
0.3207072884	0.348362342123
0.32170624827	0.36738212517
0.32270520814	0.339352971206
0.32370416801	0.344358177271
0.32470312788	0.343357136058
0.32570208775	0.364379001531
0.32670104762	0.315327982094
0.32770000749	0.298310281473
0.32869896736	0.346360259697
0.32969792723	0.318331105733
0.3306968871	0.331344641502
0.33169584697	0.32734047665
0.33269480684	0.321334229372
0.33369376671	0.348362342123
0.33469272658	0.368383166383
0.33569168645	0.309321734816
0.33669064632	0.323336311798
0.33768960619	0.333346723928
0.33868856606	0.294306116621
0.33968752593	0.319332146946
0.3406864858	0.301313405112
0.34168544567	0.306318611177
0.34268440554	0.302314446325
0.34368336541	0.309321734816
0.34468232528	0.300312363899
0.34568128515	0.333346723928
0.34668024502	0.268279045083
0.34767920489	0.309321734816
0.34867816476	0.286297786917
0.34967712463	0.272283209935
0.3506760845	0.272283209935
0.35167504437	0.274285292361
0.35267400424	0.258268632953
0.35367296411	0.281292580852
0.35467192398	0.277288416
0.35567088385	0.260270715379
0.35666984372	0.251261344462
0.35766880359	0.282293622065
0.35866776346	0.265275921444
0.35966672333	0.288299869343
0.3606656832	0.288299869343
0.36166464307	0.279290498426
0.36266360294	0.262272797805
0.36366256281	0.24725717961
0.36466152268	0.268279045083
0.36566048255	0.279290498426
0.36665944242	0.25726759174
0.36765840229	0.239248849906
0.36865736216	0.246256138397
0.36965632203	0.253263426888
0.3706552819	0.259269674166
0.37165424177	0.270281127509
0.37265320164	0.261271756592
0.37365216151	0.266276962657
0.37465112138	0.272283209935
0.37565008125	0.262272797805
0.37664904112	0.249259262036
0.37764800099	0.231240520202
0.37864696086	0.266276962657
0.37964592073	0.271282168722
0.3806448806	0.239248849906
0.38164384047	0.229238437776
0.38264280034	0.223232190498
0.38364176021	0.224233231711
0.38464072008	0.222231149285
0.38563967995	0.261271756592
0.38663863982	0.230239478989
0.38763759969	0.241250932332
0.38863655956	0.232241561415
0.38963551943	0.211219695942
0.3906344793	0.205213448664
0.39163343917	0.213221778368
0.39263239904	0.199207201386
0.39363135891	0.205213448664
0.39463031878	0.214222819581
0.39562927865	0.20721553109
0.39662823852	0.221230108072
0.39762719839	0.205213448664
0.39862615826	0.203211366238
0.39962511813	0.200208242599
0.400624078	0.204212407451
0.40162303787	0.229238437776
0.40262199774	0.185192624404
0.40362095761	0.18719470683
0.40461991748	0.201209283812
0.40561887735	0.229238437776
0.40661783722	0.169175964996
0.40761679709	0.210218654729
0.40861575696	0.172179088635
0.40961471683	0.208216572303
0.4106136767	0.179186377126
0.41161263657	0.189196789256
0.41261159644	0.196204077747
0.41361055631	0.206214489877
0.41460951618	0.226235314137
0.41560847605	0.181188459552
0.41660743592	0.176183253487
0.41760639579	0.196204077747
0.41860535566	0.176183253487
0.41960431553	0.171178047422
0.4206032754	0.186193665617
0.42160223527	0.173180129848
0.42260119514	0.157163470441
0.42360015501	0.156162429228
0.42459911488	0.178185335913
0.42559807475	0.190197830469
0.42659703462	0.193200954108
0.42759599449	0.184191583191
0.42859495436	0.200208242599
0.42959391423	0.158164511654
0.4305928741	0.194201995321
0.43159183397	0.178185335913
0.43259079384	0.160166594079
0.43358975371	0.16717388257
0.43458871358	0.158164511654
0.43558767345	0.155161388015
0.43658663332	0.157163470441
0.43758559319	0.158164511654
0.43858455306	0.138143687394
0.43958351293	0.148154099524
0.4405824728	0.141146811033
0.44158143267	0.166172841357
0.44258039254	0.166172841357
0.44357935241	0.156162429228
0.44457831228	0.113117657069
0.44557727215	0.153159305589
0.44657623202	0.148154099524
0.44757519189	0.135140563755
0.44857415176	0.134139522542
0.44957311163	0.143148893459
0.4505720715	0.146152017098
0.45157103137	0.148154099524
0.45256999124	0.144149934672
0.45356895111	0.136141604968
0.45456791098	0.13013535769
0.45556687085	0.137142646181
0.45656583072	0.159165552867
0.45756479059	0.136141604968
0.45856375046	0.15015618195
0.45956271033	0.136141604968
0.4605616702	0.138143687394
0.46156063007	0.13013535769
0.46255958994	0.134139522542
0.46355854981	0.132137440116
0.46455750968	0.133138481329
0.46555646955	0.129134316477
0.46655542942	0.122127027986
0.46755438929	0.122127027986
0.46855334916	0.121125986773
0.46955230903	0.115119739495
0.4705512689	0.12012494556
0.47155022877	0.127132234051
0.47254918864	0.129134316477
0.47354814851	0.124129110412
0.47454710838	0.116120780708
0.47554606825	0.133138481329
0.47654502812	0.109113492217
0.47754398799	0.115119739495
0.47854294786	0.111115574643
0.47954190773	0.138143687394
0.4805408676	0.113117657069
0.48153982747	0.0991030800867
0.48253878734	0.126131192838
0.48353774721	0.111115574643
0.48453670708	0.118122863134
0.48553566695	0.101105162513
0.48653462682	0.114118698282
0.48753358669	0.114118698282
0.48853254656	0.116120780708
0.48953150643	0.118122863134
0.4905304663	0.11011453343
0.49152942617	0.103107244939
0.49252838604	0.111115574643
0.49352734591	0.0850885031047
0.49452630578	0.124129110412
0.49552526565	0.0981020388737
0.49652422552	0.1001041213
0.49752318539	0.0900937091697
0.49852214526	0.117121821921
0.49952110513	0.0850885031047
0.500520065	0.103107244939
0.50151902487	0.0960999564477
0.50251798474	0.112116615856
0.50351694461	0.116120780708
0.50451590448	0.108112451004
0.50551486435	0.107111409791
0.50651382422	0.0910947503827
0.50751278409	0.103107244939
0.50851174396	0.0780812146138
0.50951070383	0.111115574643
0.5105096637	0.0971009976607
0.51150862357	0.0940978740217
0.51250758344	0.11011453343
0.51350654331	0.107111409791
0.51450550318	0.0910947503827
0.51550446305	0.107111409791
0.51650342292	0.0870905855307
0.51750238279	0.0780812146138
0.51850134266	0.0971009976607
0.51950030253	0.0950989152347
0.5204992624	0.0910947503827
0.52149822227	0.0981020388737
0.52249718214	0.0950989152347
0.52349614201	0.0890926679567
0.52449510188	0.0991030800867
0.52549406175	0.0981020388737
0.52649302162	0.0770801734008
0.52749198149	0.0810843382527
0.52849094136	0.0890926679567
0.52948990123	0.0870905855307
0.5304888611	0.0840874618917
0.53148782097	0.102106203726
0.53248678084	0.0850885031047
0.53348574071	0.0930968328087
0.53448470058	0.0740770497618
0.53548366045	0.0971009976607
0.53648262032	0.0790822558268
0.53748158019	0.0850885031047
0.53848054006	0.0870905855307
0.53947949993	0.0700728849098
0.5404784598	0.0790822558268
0.54147741967	0.0730760085488
0.54247637954	0.0800832970397
0.54347533941	0.0690718436968
0.54447429928	0.0840874618917
0.54547325915	0.0780812146138
0.54647221902	0.0750780909748
0.54747117889	0.0690718436968
0.54847013876	0.0910947503827
0.54946909863	0.0720749673358
0.5504680585	0.0820853794657
0.55146701837	0.0870905855307
0.55246597824	0.0810843382527
0.55346493811	0.0720749673358
0.55446389798	0.0690718436968
0.55546285785	0.0680708024838
0.55646181772	0.0660687200578
0.55746077759	0.0710739261228
0.55845973746	0.0760791321878
0.55945869733	0.0810843382527
0.5604576572	0.0750780909748
0.56145661707	0.0790822558268
0.56245557694	0.0710739261228
0.56345453681	0.0580603903538
0.56445349668	0.0670697612708
0.56545245655	0.0900937091697
0.56645141642	0.0620645552058
0.56745037629	0.0710739261228
0.56844933616	0.0580603903538
0.56944829603	0.0520541430758
0.5704472559	0.0490510194368
0.57144621577	0.0780812146138
0.57244517564	0.0600624727798
0.57344413551	0.0830864206787
0.57444309538	0.0570593491408
0.57544205525	0.0650676788448
0.57644101512	0.0840874618917
0.57743997499	0.0500520606498
0.57843893486	0.0610635139928
0.57943789473	0.0570593491408
0.5804368546	0.0680708024838
0.58143581447	0.0590614315668
0.58243477434	0.0580603903538
0.58343373421	0.0550572667148
0.58443269408	0.0640666376318
0.58543165395	0.0640666376318
0.58643061382	0.0610635139928
0.58742957369	0.0570593491408
0.58842853356	0.0660687200578
0.58942749343	0.0580603903538
0.5904264533	0.0540562255018
0.59142541317	0.0670697612708
0.59242437304	0.0610635139928
0.59342333291	0.0660687200578
0.59442229278	0.0720749673358
0.59542125265	0.0500520606498
0.59642021252	0.0590614315668
0.59741917239	0.0550572667148
0.59841813226	0.0600624727798
0.59941709213	0.0420437309459
0.600416052	0.0480499782238
0.60141501187	0.0620645552058
0.60241397174	0.0620645552058
0.60341293161	0.0600624727798
0.60441189148	0.0570593491408
0.60541085135	0.0500520606498
0.60640981122	0.0570593491408
0.60740877109	0.0650676788448
0.60840773096	0.0600624727798
0.60940669083	0.0500520606498
0.6104056507	0.0340354012419
0.61140461057	0.0560583079278
0.61240357044	0.0560583079278
0.61340253031	0.0430447721589
0.61440149018	0.0440458133719
0.61540045005	0.0500520606498
0.61639940992	0.0490510194368
0.61739836979	0.0460478957979
0.61839732966	0.0550572667148
0.61939628953	0.0480499782238
0.6203952494	0.0490510194368
0.62139420927	0.0510531018628
0.62239316914	0.0380395660939
0.62339212901	0.0380395660939
0.62439108888	0.0460478957979
0.62539004875	0.0520541430758
0.62638900862	0.0580603903538
0.62738796849	0.0570593491408
0.62838692836	0.0480499782238
0.62938588823	0.0470489370109
0.6303848481	0.0470489370109
0.63138380797	0.0670697612708
0.63238276784	0.0540562255018
0.63338172771	0.0570593491408
0.63438068758	0.0500520606498
0.63537964745	0.0440458133719
0.63637860732	0.0590614315668
0.63737756719	0.0490510194368
0.63837652706	0.0570593491408
0.63937548693	0.0410426897329
0.6403744468	0.0410426897329
0.64137340667	0.0390406073069
0.64237236654	0.0550572667148
0.64337132641	0.0450468545849
0.64437028628	0.0500520606498
0.64536924615	0.0450468545849
0.64636820602	0.0550572667148
0.64736716589	0.0550572667148
0.64836612576	0.0510531018628
0.64936508563	0.0460478957979
0.6503640455	0.0480499782238
0.65136300537	0.0350364424549
0.65236196524	0.0510531018628
0.65336092511	0.0330343600289
0.65435988498	0.0600624727798
0.65535884485	0.0390406073069
0.65635780472	0.0460478957979
0.65735676459	0.0440458133719
0.65835572446	0.0410426897329
0.65935468433	0.0400416485199
0.6603536442	0.0470489370109
0.66135260407	0.0480499782238
0.66235156394	0.0440458133719
0.66335052381	0.0590614315668
0.66434948368	0.0440458133719
0.66534844355	0.0560583079278
0.66634740342	0.0430447721589
0.66734636329	0.0450468545849
0.66834532316	0.0450468545849
0.66934428303	0.0490510194368
0.6703432429	0.0550572667148
0.67134220277	0.0400416485199
0.67234116264	0.0460478957979
0.67334012251	0.0460478957979
0.67433908238	0.0450468545849
0.67533804225	0.0520541430758
0.67633700212	0.0540562255018
0.67733596199	0.0530551842888
0.67833492186	0.0450468545849
0.67933388173	0.0430447721589
0.6803328416	0.0450468545849
0.68133180147	0.0440458133719
0.68233076134	0.0400416485199
0.68332972121	0.0370385248809
0.68432868108	0.0510531018628
0.68532764095	0.0400416485199
0.68632660082	0.0440458133719
0.68732556069	0.0400416485199
0.68832452056	0.0420437309459
0.68932348043	0.0380395660939
0.6903224403	0.0320333188159
0.69132140017	0.0440458133719
0.69232036004	0.0490510194368
0.69331931991	0.0440458133719
0.69431827978	0.0530551842888
0.69531723965	0.0470489370109
0.69631619952	0.0360374836679
0.69731515939	0.0420437309459
0.69831411926	0.0380395660939
0.69931307913	0.0310322776029
0.700312039	0.0310322776029
0.70131099887	0.0460478957979
0.70230995874	0.0360374836679
0.70330891861	0.0380395660939
0.70430787848	0.0420437309459
0.70530683835	0.0350364424549
0.70630579822	0.0480499782238
0.70730475809	0.0370385248809
0.70830371796	0.0340354012419
0.70930267783	0.0500520606498
0.7103016377	0.0290301951769
0.71130059757	0.0420437309459
0.71229955744	0.0370385248809
0.71329851731	0.0400416485199
0.71429747718	0.0430447721589
0.71529643705	0.0330343600289
0.71629539692	0.0360374836679
0.71729435679	0.0300312363899
0.71829331666	0.0420437309459
0.71929227653	0.0360374836679
0.7202912364	0.0420437309459
0.72129019627	0.0360374836679
0.72228915614	0.0470489370109
0.72328811601	0.0360374836679
0.72428707588	0.0440458133719
0.72528603575	0.0330343600289
0.72628499562	0.0350364424549
0.72728395549	0.0440458133719
0.72828291536	0.0410426897329
0.72928187523	0.0310322776029
0.7302808351	0.0350364424549
0.73127979497	0.0410426897329
0.73227875484	0.0380395660939
0.73327771471	0.0470489370109
0.73427667458	0.0450468545849
0.73527563445	0.0410426897329
0.73627459432	0.0390406073069
0.73727355419	0.0460478957979
0.73827251406	0.0280291539639
0.73927147393	0.0430447721589
0.7402704338	0.0330343600289
0.74126939367	0.0270281127509
0.74226835354	0.0380395660939
0.74326731341	0.0390406073069
0.74426627328	0.0210218654729
0.74526523315	0.0360374836679
0.74626419302	0.0360374836679
0.74726315289	0.0280291539639
0.74826211276	0.0520541430758
0.74926107263	0.0380395660939
0.7502600325	0.0440458133719
0.75125899237	0.0450468545849
0.75225795224	0.0310322776029
0.75325691211	0.0280291539639
0.75425587198	0.0350364424549
0.75525483185	0.0250260303249
0.75625379172	0.0340354012419
0.75725275159	0.0400416485199
0.75825171146	0.0370385248809
0.75925067133	0.0280291539639
0.7602496312	0.0390406073069
0.76124859107	0.0440458133719
0.76224755094	0.0390406073069
0.76324651081	0.0280291539639
0.76424547068	0.0340354012419
0.76524443055	0.0420437309459
0.76624339042	0.0270281127509
0.76724235029	0.0230239478989
0.76824131016	0.0270281127509
0.76924027003	0.0330343600289
0.7702392299	0.0290301951769
0.77123818977	0.0400416485199
0.77223714964	0.0440458133719
0.77323610951	0.0380395660939
0.77423506938	0.0300312363899
0.77523402925	0.0320333188159
0.77623298912	0.0290301951769
0.77723194899	0.0390406073069
0.77823090886	0.0300312363899
0.77922986873	0.0230239478989
0.7802288286	0.0260270715379
0.78122778847	0.0260270715379
0.78222674834	0.0290301951769
0.78322570821	0.0190197830469
0.78422466808	0.0230239478989
0.78522362795	0.0270281127509
0.78622258782	0.0310322776029
0.78722154769	0.0360374836679
0.78822050756	0.0360374836679
0.78921946743	0.0250260303249
0.7902184273	0.0260270715379
0.79121738717	0.0300312363899
0.79221634704	0.0370385248809
0.79321530691	0.0300312363899
0.79421426678	0.0330343600289
0.79521322665	0.0200208242599
0.79621218652	0.0190197830469
0.79721114639	0.0250260303249
0.79821010626	0.0270281127509
0.79920906613	0.0300312363899
0.800208026	0.0230239478989
0.80120698587	0.0330343600289
0.80220594574	0.0220229066859
0.80320490561	0.0240249891119
0.80420386548	0.0310322776029
0.80520282535	0.0330343600289
0.80620178522	0.0220229066859
0.80720074509	0.0300312363899
0.80819970496	0.0200208242599
0.80919866483	0.0280291539639
0.8101976247	0.0270281127509
0.81119658457	0.0290301951769
0.81219554444	0.0330343600289
0.81319450431	0.0240249891119
0.81419346418	0.0270281127509
0.81519242405	0.0160166594079
0.81619138392	0.0330343600289
0.81719034379	0.0300312363899
0.81818930366	0.0300312363899
0.81918826353	0.0230239478989
0.8201872234	0.0340354012419
0.82118618327	0.0170177006209
0.82218514314	0.0230239478989
0.82318410301	0.0260270715379
0.82418306288	0.0300312363899
0.82518202275	0.0270281127509
0.82618098262	0.0240249891119
0.82717994249	0.0220229066859
0.82817890236	0.0160166594079
0.82917786223	0.0260270715379
0.8301768221	0.0320333188159
0.83117578197	0.0240249891119
0.83217474184	0.0220229066859
0.83317370171	0.0200208242599
0.83417266158	0.0160166594079
0.83517162145	0.0240249891119
0.83617058132	0.0200208242599
0.83716954119	0.0230239478989
0.83816850106	0.012012494556
0.83916746093	0.0190197830469
0.8401664208	0.0210218654729
0.84116538067	0.0270281127509
0.84216434054	0.0210218654729
0.84316330041	0.0160166594079
0.84416226028	0.0200208242599
0.84516122015	0.011011453343
0.84616018002	0.013013535769
0.84715913989	0.0170177006209
0.84815809976	0.0200208242599
0.84915705963	0.0230239478989
0.8501560195	0.0180187418339
0.85115497937	0.0200208242599
0.85215393924	0.0180187418339
0.85315289911	0.014014576982
0.85415185898	0.0170177006209
0.85515081885	0.013013535769
0.85614977872	0.0170177006209
0.85714873859	0.0160166594079
0.85814769846	0.015015618195
0.85914665833	0.0240249891119
0.8601456182	0.0160166594079
0.86114457807	0.015015618195
0.86214353794	0.00800832970397
0.86314249781	0.0230239478989
0.86414145768	0.0160166594079
0.86514041755	0.0170177006209
0.86613937742	0.0180187418339
0.86713833729	0.00800832970397
0.86813729716	0.0210218654729
0.86913625703	0.0190197830469
0.8701352169	0.0230239478989
0.87113417677	0.011011453343
0.87213313664	0.012012494556
0.87313209651	0.013013535769
0.87413105638	0.01001041213
0.87513001625	0.0210218654729
0.87612897612	0.012012494556
0.87712793599	0.013013535769
0.87812689586	0.00800832970397
0.87912585573	0.0170177006209
0.8801248156	0.013013535769
0.88112377547	0.012012494556
0.88212273534	0.015015618195
0.88312169521	0.0190197830469
0.88412065508	0.0160166594079
0.88511961495	0.012012494556
0.88611857482	0.0190197830469
0.88711753469	0.00900937091697
0.88811649456	0.01001041213
0.88911545443	0.00800832970397
0.8901144143	0.00800832970397
0.89111337417	0.00700728849098
0.89211233404	0.014014576982
0.89311129391	0.0160166594079
0.89411025378	0.0170177006209
0.89510921365	0.012012494556
0.89610817352	0.013013535769
0.89710713339	0.011011453343
0.89810609326	0.00900937091697
0.89910505313	0.01001041213
0.900104013	0.00800832970397
0.90110297287	0.013013535769
0.90210193274	0.01001041213
0.90310089261	0.013013535769
0.90409985248	0.011011453343
0.90509881235	0.00800832970397
0.90609777222	0.0200208242599
0.90709673209	0.011011453343
0.90809569196	0.011011453343
0.90909465183	0.01001041213
0.9100936117	0.011011453343
0.91109257157	0.013013535769
0.91209153144	0.00700728849098
0.91309049131	0.0160166594079
0.91408945118	0.013013535769
0.91508841105	0.00700728849098
0.91608737092	0.01001041213
0.91708633079	0.01001041213
0.91808529066	0.012012494556
0.91908425053	0.01001041213
0.9200832104	0.00800832970397
0.92108217027	0.014014576982
0.92208113014	0.01001041213
0.92308009001	0.01001041213
0.92407904988	0.012012494556
0.92507800975	0.00700728849098
0.92607696962	0.00700728849098
0.92707592949	0.01001041213
0.92807488936	0.011011453343
0.92907384923	0.011011453343
0.9300728091	0.00900937091697
0.93107176897	0.0170177006209
0.93207072884	0.00800832970397
0.93306968871	0.00500520606498
0.93406864858	0.01001041213
0.93506760845	0.011011453343
0.93606656832	0.011011453343
0.93706552819	0.00900937091697
0.93806448806	0.013013535769
0.93906344793	0.012012494556
0.9400624078	0.00600624727798
0.94106136767	0.00800832970397
0.94206032754	0.00900937091697
0.94305928741	0.013013535769
0.94405824728	0.00900937091697
0.94505720715	0.012012494556
0.94605616702	0.01001041213
0.94705512689	0.00600624727798
0.94805408676	0.01001041213
0.94905304663	0.012012494556
0.9500520065	0.014014576982
0.95105096637	0.00800832970397
0.95204992624	0.01001041213
0.95304888611	0.00300312363899
0.95404784598	0.014014576982
0.95504680585	0.00900937091697
0.95604576572	0.00700728849098
0.95704472559	0.00700728849098
0.95804368546	0.00900937091697
0.95904264533	0.012012494556
0.9600416052	0.00800832970397
0.96104056507	0.00900937091697
0.96203952494	0.00600624727798
0.96303848481	0.00700728849098
0.96403744468	0.00500520606498
0.96503640455	0.00600624727798
0.96603536442	0.01001041213
0.96703432429	0.00700728849098
0.96803328416	0.00300312363899
0.96903224403	0.00400416485199
0.9700312039	0.00500520606498
0.97103016377	0.00600624727798
0.97202912364	0.00300312363899
0.97302808351	0.00800832970397
0.97402704338	0.00600624727798
0.97502600325	0.00200208242599
0.97602496312	0.00300312363899
0.97702392299	0.00700728849098
0.97802288286	0.00500520606498
0.97902184273	0.00300312363899
0.9800208026	0.00400416485199
0.98101976247	0.00300312363899
0.98201872234	0.00900937091697
0.98301768221	0.00300312363899
0.98401664208	0.00300312363899
0.98501560195	0.00300312363899
0.98601456182	0.00300312363899
0.98701352169	0.00600624727798
0.98801248156	0.00500520606498
0.98901144143	0.00200208242599
0.9900104013	0.00300312363899
0.99100936117	0.00700728849098
0.99200832104	0.00300312363899
0.99300728091	0.00400416485199
0.99400624078	0.00200208242599
0.99500520065	0.00300312363899
0.99600416052	0.00400416485199
0.99700312039	0.00200208242599
0.99800208026	0.0
0.99900104013	26.1041517113


==> figs/posterior_var_plots/binneddata_nu_0.92367094755172729.dat <==
0.000930903	0.108100631202
0.001929972097	0.275256236857
0.002929041194	0.351327051406
0.003928110291	0.532495701846
0.004927179388	0.534497565387
0.005926248485	0.719669942909
0.006925317582	0.836778960044
0.007924386679	1.02195133757
0.008923455776	1.26017309892
0.009922524873	1.44734733998
0.01092159397	1.82169582211
0.011920663067	2.1870359183
0.012919732164	2.57039278636
0.013918801261	3.23601241366
0.014917870358	3.8365714759
0.015916939455	4.7424147281
0.016916008552	5.71632134069
0.017915077649	6.72526056524
0.018914146746	8.01646254904
0.019913215843	8.93431698248
0.02091228494	9.9983074544
0.021911354037	11.4906967241
0.022910423134	12.5586909231
0.023909492231	13.5956562372
0.024908561328	13.8478910433
0.025907630425	14.5155125342
0.026906699522	15.266211362
0.027905768619	16.151035047
0.028904837716	16.5013611666
0.029903906813	16.5624180046
0.03090297591	16.1480322517
0.031902045007	18.4892116626
0.032901114104	15.8527573794
0.033900183201	16.3882558766
0.034899252298	16.1910723178
0.035898321395	16.2881626995
0.036897390492	16.3702391047
0.037896459589	16.151035047
0.038895528686	16.3051785396
0.039894597783	16.0149083262
0.04089366688	15.4203548546
0.041892735977	15.3542933577
0.042891805074	15.0049681699
0.043890874171	14.0781053505
0.044889943268	12.9830859937
0.045889012365	12.5917216715
0.046888081462	20.7092783293
0.047887150559	10.8210733697
0.048886219656	10.5197929068
0.049885288753	10.8040575296
0.05088435785	10.5948627896
0.051883426947	10.4507286146
0.052882496044	10.4106913438
0.053881565141	10.0573624289
0.054880634238	9.76609128367
0.055879703335	9.46380988902
0.056878772432	9.40075118748
0.057877841529	9.1535210402
0.058876910626	8.93331605071
0.059875979723	8.85224057731
0.06087504882	8.67307379041
0.061874117917	8.51092284361
0.062873187014	8.28170946819
0.063872256111	8.10354361306
0.064871325208	7.781243583
0.065870394305	7.70517276845
0.066869463402	7.31881310508
0.067868532499	7.26075906239
0.068867601596	7.04856152707
0.069866670693	6.90642921568
0.07086573979	6.50505557575
0.071864808887	6.42097730704
0.072863877984	6.17775088683
0.073862947081	6.24581424722
0.074862016178	5.97656360099
0.075861085275	5.87046483332
0.076860154372	5.56217784805
0.077859223469	5.30193558774
0.078858292566	5.1107576196
0.079857361663	4.81147902025
0.08085643076	4.49718644435
0.081855499857	4.33303363401
0.082854568954	3.98470937791
0.083853638051	3.7554960025
0.084852707148	3.79052861446
0.085851776245	3.67842425618
0.086850845342	3.54029567186
0.087849914439	3.37914565683
0.088848983536	3.06985773978
0.089848052633	2.76857727689
0.09084712173	21.8633526606
0.091846190827	2.4032371807
0.092845259924	2.37020643228
0.093844329021	2.35218966041
0.094843398118	2.31015052606
0.095842467215	2.22306946203
0.096841536312	2.21806480318
0.097840605409	2.20605362193
0.098839674506	2.17902846413
0.099838743603	2.11196603552
0.1008378127	2.12998280739
0.101836881797	2.12297628499
0.102835950894	2.03989894805
0.103835019991	1.95481974757
0.104834089088	1.99285515484
0.105833158185	1.93179831685
0.106832227282	1.96883279235
0.107831296379	1.87874893302
0.108830365476	1.88175172833
0.109829434573	1.80467998201
0.11082850367	1.75263152995
0.111827572767	1.79366973254
0.112826641864	1.76163991588
0.113825710961	1.71059239559
0.114824780058	1.64352996698
0.115823849155	1.65454021645
0.116822918252	1.65754301176
0.117821987349	1.62851599042
0.118821056446	1.5414349264
0.119820125543	1.61750574095
0.12081919464	1.5414349264
0.121818263737	1.58447499252
0.122817332834	1.47237063424
0.123816401931	1.41431659156
0.124815471028	1.44834827175
0.125814540125	1.40731006917
0.126813609222	1.45235199883
0.127812678319	1.37327838897
0.128811747416	1.37728211605
0.129810816513	1.36827373012
0.13080988561	1.32323180045
0.131808954707	1.29420477911
0.132808023804	1.29920943796
0.133807092901	1.27318521193
0.134806161998	1.20512185155
0.135805231095	1.20612278332
0.136804300192	1.23414887289
0.137803369289	1.23615073643
0.138802438386	1.23514980466
0.139801507483	1.16908830781
0.14080057658	1.18510321614
0.141799645677	1.08601097087
0.142798714774	1.08100631202
0.143797783871	1.01094108809
0.144796852968	1.07700258494
0.145795922065	1.11703985575
0.146794991162	1.07199792609
0.147794060259	1.03896717766
0.148793129356	0.990922452684
0.149792198453	1.05197929068
0.15079126755	0.968901953735
0.151790336647	1.03996810943
0.152789405744	1.00493549747
0.153788474841	0.985917793832
0.154787543938	0.923860024068
0.155786613035	0.936872137083
0.156785682132	0.900838593349
0.157784751229	0.875815299089
0.158783820326	0.839781755355
0.159782889423	0.842784550667
0.16078195852	0.872812503778
0.161781027617	0.891830207416
0.162780096714	0.844786414207
0.163779165811	0.813757529325
0.164778234908	0.817761256407
0.165777304005	0.801746348081
0.166776373102	0.797742620999
0.167775442199	0.818762188177
0.168774511296	0.779725849132
0.169773580393	0.77372025851
0.17077264949	0.756704418413
0.171771718587	0.717668079368
0.172770787684	0.779725849132
0.173769856781	0.69764944396
0.174768925878	0.700652239271
0.175767994975	0.657612173145
0.176767064072	0.707658761664
0.177766133169	0.700652239271
0.178765202266	0.674628013241
0.179764271363	0.649604718982
0.18076334046	0.630587015344
0.181762409557	0.643599128359
0.182761478654	0.655610309604
0.183760547751	0.666620559078
0.184759616848	0.575535767973
0.185758685945	0.621578629411
0.186757755042	0.632588878885
0.187756824139	0.591550676299
0.188755893236	0.596555335151
0.189754962333	0.580540426825
0.19075403143	0.56652738204
0.191753100527	0.524488247683
0.192752169624	0.59255160807
0.193751238721	0.545507814861
0.194750307818	0.554516200795
0.195749376915	0.56852924558
0.196748446012	0.525489179454
0.197747515109	0.561522723188
0.198746584206	0.497463089883
0.199745653303	0.590549744529
0.2007447224	0.501466816964
0.201743791497	0.545507814861
0.202742860594	0.532495701846
0.203741929691	0.494460294572
0.204740998788	0.479446318016
0.205740067885	0.486452840408
0.206739136982	0.460428614378
0.207738206079	0.484450976868
0.208737275176	0.444413706052
0.209736344273	0.469437000312
0.21073541337	0.480447249786
0.211734482467	0.462430477919
0.212733551564	0.431401593037
0.213732620661	0.446415569593
0.214731689758	0.431401593037
0.215730758855	0.447416501363
0.216729827952	0.450419296675
0.217728897049	0.443412774282
0.218727966146	0.425396002415
0.219727035243	0.416387616481
0.22072610434	0.411382957629
0.221725173437	0.411382957629
0.222724242534	0.397369912844
0.223723311631	0.403375503466
0.224722380728	0.4123838894
0.225721449825	0.377351277436
0.226720518922	0.374348482125
0.227719588019	0.400372708155
0.228718657116	0.403375503466
0.229717726213	0.350326119636
0.23071679531	0.338314938391
0.231715864407	0.395368049303
0.232714933504	0.391364322222
0.233714002601	0.349325187865
0.234713071698	0.363338232651
0.235712140795	0.36133636911
0.236711209892	0.333310279539
0.237710278989	0.345321460784
0.238709348086	0.329306552458
0.239708417183	0.326303757146
0.24070748628	0.354329846717
0.241706555377	0.330307484228
0.242705624474	0.314292575902
0.243704693571	0.325302825376
0.244703762668	0.324301893606
0.245702831765	0.33531214308
0.246701900862	0.338314938391
0.247700969959	0.317295371213
0.248700039056	0.304283258198
0.249699108153	0.276257168627
0.25069817725	0.303282326428
0.251697246347	0.316294439443
0.252696315444	0.291271145183
0.253695384541	0.307286053509
0.254694453638	0.299278599346
0.255693522735	0.277258100397
0.256692591832	0.297276735805
0.257691660929	0.289269281642
0.258690730026	0.296275804035
0.259689799123	0.285265554561
0.26068886822	0.269250646234
0.261687937317	0.261243192071
0.262687006414	0.295274872264
0.263686075511	0.282262759249
0.264685144608	0.25723946499
0.265684213705	0.260242260301
0.266683282802	0.25824039676
0.267682351899	0.221205921256
0.268681420996	0.230214307189
0.269680490093	0.252234806138
0.27067955919	0.256238533219
0.271678628287	0.230214307189
0.272677697384	0.235218966041
0.273676766481	0.246229215515
0.274675835578	0.271252509775
0.275674904675	0.241224556663
0.276673973772	0.243226420204
0.277673042869	0.267248782694
0.278672111966	0.234218034271
0.279671181063	0.220204989485
0.28067025016	0.244227351975
0.281669319257	0.252234806138
0.282668388354	0.2332171025
0.283667457451	0.220204989485
0.284666526548	0.234218034271
0.285665595645	0.249232010827
0.286664664742	0.221205921256
0.287663733839	0.229213375419
0.288662802936	0.224208716567
0.289661872033	0.222206853026
0.29066094113	0.209194740011
0.291660010227	0.256238533219
0.292659079324	0.230214307189
0.293658148421	0.20519101293
0.294657217518	0.183170513981
0.295656286615	0.209194740011
0.296655355712	0.217202194174
0.297654424809	0.204190081159
0.298653493906	0.176163991588
0.299652563003	0.200186354078
0.3006516321	0.219204057715
0.301650701197	0.220204989485
0.302649770294	0.198184490537
0.303648839391	0.215200330633
0.304647908488	0.204190081159
0.305646977585	0.202188217618
0.306646046682	0.220204989485
0.307645115779	0.210195671781
0.308644184876	0.165153742114
0.309643253973	0.200186354078
0.31064232307	0.203189149389
0.311641392167	0.208193808241
0.312640461264	0.18016771867
0.313639530361	0.176163991588
0.314638599458	0.178165855129
0.315637668555	0.185172377522
0.316636737652	0.193179831685
0.317635806749	0.183170513981
0.318634875846	0.168156537425
0.319633944943	0.168156537425
0.32063301404	0.160149083262
0.321632083137	0.200186354078
0.322631152234	0.183170513981
0.323630221331	0.163151878573
0.324629290428	0.164152810344
0.325628359525	0.161150015032
0.326627428622	0.176163991588
0.327626497719	0.171159332736
0.328625566816	0.177164923359
0.329624635913	0.177164923359
0.33062370501	0.175163059818
0.331622774107	0.160149083262
0.332621843204	0.171159332736
0.333620912301	0.159148151492
0.334619981398	0.173161196277
0.335619050495	0.150139765558
0.336618119592	0.126117403069
0.337617188689	0.150139765558
0.338616257786	0.151140697329
0.339615326883	0.153142560869
0.34061439598	0.146136038477
0.341613465077	0.140130447854
0.342612534174	0.147136970247
0.343611603271	0.153142560869
0.344610672368	0.145135106706
0.345609741465	0.136126720773
0.346608810562	0.148137902017
0.347607879659	0.146136038477
0.348606948756	0.143133243165
0.349606017853	0.131122061921
0.35060508695	0.134124857232
0.351604156047	0.141131379625
0.352603225144	0.123114607758
0.353602294241	0.132122993691
0.354601363338	0.139129516084
0.355600432435	0.124115539528
0.356599501532	0.126117403069
0.357598570629	0.12912019838
0.358597639726	0.127118334839
0.359596708823	0.121112744217
0.36059577792	0.136126720773
0.361594847017	0.10309597235
0.362593916114	0.115107153595
0.363592985211	0.137127652543
0.364592054308	0.123114607758
0.365591123405	0.117109017135
0.366590192502	0.12811926661
0.367589261599	0.136126720773
0.368588330696	0.120111812447
0.369587399793	0.115107153595
0.37058646889	0.107099699431
0.371585537987	0.109101562972
0.372584607084	0.112104358283
0.373583676181	0.109101562972
0.374582745278	0.106098767661
0.375581814375	0.114106221824
0.376580883472	0.123114607758
0.377579952569	0.112104358283
0.378579021666	0.0920857228757
0.379578090763	0.0990922452684
0.38057715986	0.0880819957941
0.381576228957	0.0990922452684
0.382575298054	0.0880819957941
0.383574367151	0.111103426513
0.384573436248	0.113105290054
0.385572505345	0.123114607758
0.386571574442	0.10409690412
0.387570643539	0.113105290054
0.388569712636	0.116108085365
0.389568781733	0.098091313498
0.39056785083	0.0930866546461
0.391566919927	0.10209504058
0.392565989024	0.0910847911053
0.393565058121	0.101094108809
0.394564127218	0.0990922452684
0.395563196315	0.0890829275645
0.396562265412	0.106098767661
0.397561334509	0.105097835891
0.398560403606	0.0750698827791
0.399559472703	0.110102494743
0.4005585418	0.0970903817276
0.401557610897	0.0920857228757
0.402556679994	0.085079200483
0.403555749091	0.0920857228757
0.404554818188	0.085079200483
0.405553887285	0.080074541631
0.406552956382	0.0970903817276
0.407552025479	0.0780726780903
0.408551094576	0.0860801322534
0.409550163673	0.0700652239271
0.41054923277	0.0840782687126
0.411548301867	0.0820764051718
0.412547370964	0.0760708145495
0.413546440061	0.0940875864165
0.414545509158	0.0720670874679
0.415544578255	0.0640596333048
0.416543647352	0.0890829275645
0.417542716449	0.0820764051718
0.418541785546	0.0820764051718
0.419540854643	0.0720670874679
0.42053992374	0.0580540426825
0.421538992837	0.0750698827791
0.422538061934	0.0610568379937
0.423537131031	0.067062428616
0.424536200128	0.0680633603864
0.425535269225	0.0740689510087
0.426534338322	0.0640596333048
0.427533407419	0.0700652239271
0.428532476516	0.0560521791417
0.429531545613	0.0680633603864
0.43053061471	0.0660614968456
0.431529683807	0.0650605650752
0.432528752904	0.0610568379937
0.433527822001	0.0750698827791
0.434526891098	0.067062428616
0.435525960195	0.0550512473713
0.436525029292	0.0600559062233
0.437524098389	0.0630587015344
0.438523167486	0.0630587015344
0.439522236583	0.062057769764
0.44052130568	0.0590549744529
0.441520374777	0.0600559062233
0.442519443874	0.0530493838306
0.443518512971	0.0480447249786
0.444517582068	0.0540503156009
0.445516651165	0.0580540426825
0.446515720262	0.0570531109121
0.447514789359	0.0590549744529
0.448513858456	0.0730680192383
0.449512927553	0.0560521791417
0.45051199665	0.049045656749
0.451511065747	0.0560521791417
0.452510134844	0.0580540426825
0.453509203941	0.0610568379937
0.454508273038	0.0470437932082
0.455507342135	0.049045656749
0.456506411232	0.062057769764
0.457505480329	0.0600559062233
0.458504549426	0.0340316801932
0.459503618523	0.0530493838306
0.46050268762	0.0540503156009
0.461501756717	0.0560521791417
0.462500825814	0.0540503156009
0.463499894911	0.0580540426825
0.464498964008	0.0600559062233
0.465498033105	0.049045656749
0.466497102202	0.0520484520602
0.467496171299	0.0500465885194
0.468495240396	0.0580540426825
0.469494309493	0.0480447249786
0.47049337859	0.0510475202898
0.471492447687	0.0560521791417
0.472491516784	0.0400372708155
0.473490585881	0.049045656749
0.474489654978	0.0550512473713
0.475488724075	0.0510475202898
0.476487793172	0.0530493838306
0.477486862269	0.0460428614378
0.478485931366	0.0430400661267
0.479485000463	0.0460428614378
0.48048406956	0.0530493838306
0.481483138657	0.0450419296675
0.482482207754	0.0400372708155
0.483481276851	0.0470437932082
0.484480345948	0.0510475202898
0.485479415045	0.0460428614378
0.486478484142	0.0500465885194
0.487477553239	0.0450419296675
0.488476622336	0.0420391343563
0.489475691433	0.0480447249786
0.49047476053	0.049045656749
0.491473829627	0.0480447249786
0.492472898724	0.0400372708155
0.493471967821	0.0370344755044
0.494471036918	0.0350326119636
0.495470106015	0.0340316801932
0.496469175112	0.0380354072747
0.497468244209	0.0430400661267
0.498467313306	0.0390363390451
0.499466382403	0.0460428614378
0.5004654515	0.0440409978971
0.501464520597	0.0400372708155
0.502463589694	0.0320298166524
0.503462658791	0.0350326119636
0.504461727888	0.049045656749
0.505460796985	0.0390363390451
0.506459866082	0.0390363390451
0.507458935179	0.0410382025859
0.508458004276	0.0390363390451
0.509457073373	0.0420391343563
0.51045614247	0.0340316801932
0.511455211567	0.0420391343563
0.512454280664	0.0340316801932
0.513453349761	0.0380354072747
0.514452418858	0.036033543734
0.515451487955	0.0340316801932
0.516450557052	0.036033543734
0.517449626149	0.036033543734
0.518448695246	0.0300279531116
0.519447764343	0.0280260895709
0.52044683344	0.0440409978971
0.521445902537	0.0330307484228
0.522444971634	0.0300279531116
0.523444040731	0.0390363390451
0.524443109828	0.031028884882
0.525442178925	0.0440409978971
0.526441248022	0.0480447249786
0.527440317119	0.0430400661267
0.528439386216	0.031028884882
0.529438455313	0.0280260895709
0.53043752441	0.0370344755044
0.531436593507	0.0380354072747
0.532435662604	0.0350326119636
0.533434731701	0.0370344755044
0.534433800798	0.0350326119636
0.535432869895	0.0280260895709
0.536431938992	0.0260242260301
0.537431008089	0.036033543734
0.538430077186	0.0400372708155
0.539429146283	0.0330307484228
0.54042821538	0.0270251578005
0.541427284477	0.0300279531116
0.542426353574	0.0300279531116
0.543425422671	0.0250232942597
0.544424491768	0.0250232942597
0.545423560865	0.0300279531116
0.546422629962	0.0250232942597
0.547421699059	0.031028884882
0.548420768156	0.0340316801932
0.549419837253	0.0260242260301
0.55041890635	0.0240223624893
0.551417975447	0.0290270213412
0.552417044544	0.0330307484228
0.553416113641	0.0210195671781
0.554415182738	0.0300279531116
0.555414251835	0.0280260895709
0.556413320932	0.0240223624893
0.557412390029	0.0250232942597
0.558411459126	0.0260242260301
0.559410528223	0.0290270213412
0.56040959732	0.0380354072747
0.561408666417	0.0260242260301
0.562407735514	0.031028884882
0.563406804611	0.0290270213412
0.564405873708	0.0340316801932
0.565404942805	0.0290270213412
0.566404011902	0.0290270213412
0.567403080999	0.0250232942597
0.568402150096	0.0280260895709
0.569401219193	0.0320298166524
0.57040028829	0.0250232942597
0.571399357387	0.0240223624893
0.572398426484	0.0240223624893
0.573397495581	0.031028884882
0.574396564678	0.0200186354078
0.575395633775	0.0220204989485
0.576394702872	0.0270251578005
0.577393771969	0.0290270213412
0.578392841066	0.0250232942597
0.579391910163	0.0190177036374
0.58039097926	0.0260242260301
0.581390048357	0.0240223624893
0.582389117454	0.0260242260301
0.583388186551	0.0220204989485
0.584387255648	0.0210195671781
0.585386324745	0.0190177036374
0.586385393842	0.0210195671781
0.587384462939	0.0300279531116
0.588383532036	0.0260242260301
0.589382601133	0.0120111812447
0.59038167023	0.0220204989485
0.591380739327	0.0290270213412
0.592379808424	0.0280260895709
0.593378877521	0.0190177036374
0.594377946618	0.0190177036374
0.595377015715	0.0240223624893
0.596376084812	0.0240223624893
0.597375153909	0.0260242260301
0.598374223006	0.0280260895709
0.599373292103	0.0230214307189
0.6003723612	0.0210195671781
0.601371430297	0.0250232942597
0.602370499394	0.0260242260301
0.603369568491	0.0200186354078
0.604368637588	0.0230214307189
0.605367706685	0.0210195671781
0.606366775782	0.0220204989485
0.607365844879	0.0170158400966
0.608364913976	0.0160149083262
0.609363983073	0.0160149083262
0.61036305217	0.0250232942597
0.611362121267	0.0230214307189
0.612361190364	0.0220204989485
0.613360259461	0.0210195671781
0.614359328558	0.0290270213412
0.615358397655	0.0160149083262
0.616357466752	0.0170158400966
0.617356535849	0.0190177036374
0.618355604946	0.0250232942597
0.619354674043	0.0200186354078
0.62035374314	0.0100093177039
0.621352812237	0.018016771867
0.622351881334	0.0240223624893
0.623350950431	0.0200186354078
0.624350019528	0.0150139765558
0.625349088625	0.0170158400966
0.626348157722	0.0210195671781
0.627347226819	0.0190177036374
0.628346295916	0.0160149083262
0.629345365013	0.018016771867
0.63034443411	0.0140130447854
0.631343503207	0.0240223624893
0.632342572304	0.0190177036374
0.633341641401	0.0220204989485
0.634340710498	0.0170158400966
0.635339779595	0.0210195671781
0.636338848692	0.0230214307189
0.637337917789	0.0220204989485
0.638336986886	0.0190177036374
0.639336055983	0.0150139765558
0.64033512508	0.0230214307189
0.641334194177	0.0100093177039
0.642333263274	0.0250232942597
0.643332332371	0.0210195671781
0.644331401468	0.018016771867
0.645330470565	0.0190177036374
0.646329539662	0.0230214307189
0.647328608759	0.0260242260301
0.648327677856	0.0210195671781
0.649326746953	0.0280260895709
0.65032581605	0.0200186354078
0.651324885147	0.0140130447854
0.652323954244	0.0120111812447
0.653323023341	0.0290270213412
0.654322092438	0.0170158400966
0.655321161535	0.0150139765558
0.656320230632	0.0170158400966
0.657319299729	0.0190177036374
0.658318368826	0.0160149083262
0.659317437923	0.0190177036374
0.66031650702	0.0220204989485
0.661315576117	0.018016771867
0.662314645214	0.0120111812447
0.663313714311	0.0150139765558
0.664312783408	0.0200186354078
0.665311852505	0.0200186354078
0.666310921602	0.013012113015
0.667309990699	0.0200186354078
0.668309059796	0.018016771867
0.669308128893	0.018016771867
0.67030719799	0.0200186354078
0.671306267087	0.0270251578005
0.672305336184	0.0200186354078
0.673304405281	0.0120111812447
0.674303474378	0.018016771867
0.675302543475	0.018016771867
0.676301612572	0.0140130447854
0.677300681669	0.0190177036374
0.678299750766	0.018016771867
0.679298819863	0.0230214307189
0.68029788896	0.0140130447854
0.681296958057	0.0160149083262
0.682296027154	0.018016771867
0.683295096251	0.0140130447854
0.684294165348	0.0200186354078
0.685293234445	0.0120111812447
0.686292303542	0.0260242260301
0.687291372639	0.0140130447854
0.688290441736	0.018016771867
0.689289510833	0.0150139765558
0.69028857993	0.0210195671781
0.691287649027	0.0150139765558
0.692286718124	0.0190177036374
0.693285787221	0.0200186354078
0.694284856318	0.0100093177039
0.695283925415	0.018016771867
0.696282994512	0.0120111812447
0.697282063609	0.0200186354078
0.698281132706	0.0200186354078
0.699280201803	0.0270251578005
0.7002792709	0.0150139765558
0.701278339997	0.018016771867
0.702277409094	0.0190177036374
0.703276478191	0.0150139765558
0.704275547288	0.013012113015
0.705274616385	0.0280260895709
0.706273685482	0.0190177036374
0.707272754579	0.0160149083262
0.708271823676	0.013012113015
0.709270892773	0.0140130447854
0.71026996187	0.0170158400966
0.711269030967	0.0140130447854
0.712268100064	0.0200186354078
0.713267169161	0.0240223624893
0.714266238258	0.0120111812447
0.715265307355	0.0160149083262
0.716264376452	0.0110102494743
0.717263445549	0.018016771867
0.718262514646	0.0140130447854
0.719261583743	0.0200186354078
0.72026065284	0.0160149083262
0.721259721937	0.0140130447854
0.722258791034	0.0160149083262
0.723257860131	0.0110102494743
0.724256929228	0.00600559062233
0.725255998325	0.0200186354078
0.726255067422	0.0200186354078
0.727254136519	0.0240223624893
0.728253205616	0.0200186354078
0.729252274713	0.013012113015
0.73025134381	0.0100093177039
0.731250412907	0.0160149083262
0.732249482004	0.013012113015
0.733248551101	0.0120111812447
0.734247620198	0.0140130447854
0.735246689295	0.0100093177039
0.736245758392	0.0150139765558
0.737244827489	0.0170158400966
0.738243896586	0.0160149083262
0.739242965683	0.00700652239271
0.74024203478	0.0150139765558
0.741241103877	0.0190177036374
0.742240172974	0.00700652239271
0.743239242071	0.0120111812447
0.744238311168	0.0230214307189
0.745237380265	0.0110102494743
0.746236449362	0.018016771867
0.747235518459	0.0160149083262
0.748234587556	0.0120111812447
0.749233656653	0.018016771867
0.75023272575	0.0100093177039
0.751231794847	0.0120111812447
0.752230863944	0.0170158400966
0.753229933041	0.0190177036374
0.754229002138	0.0150139765558
0.755228071235	0.013012113015
0.756227140332	0.0120111812447
0.757226209429	0.0190177036374
0.758225278526	0.0190177036374
0.759224347623	0.0200186354078
0.76022341672	0.0150139765558
0.761222485817	0.0160149083262
0.762221554914	0.00700652239271
0.763220624011	0.0110102494743
0.764219693108	0.00700652239271
0.765218762205	0.0110102494743
0.766217831302	0.013012113015
0.767216900399	0.00900838593349
0.768215969496	0.00500465885194
0.769215038593	0.0110102494743
0.77021410769	0.0110102494743
0.771213176787	0.00900838593349
0.772212245884	0.0080074541631
0.773211314981	0.00700652239271
0.774210384078	0.0150139765558
0.775209453175	0.0100093177039
0.776208522272	0.0110102494743
0.777207591369	0.0120111812447
0.778206660466	0.0100093177039
0.779205729563	0.00500465885194
0.78020479866	0.0230214307189
0.781203867757	0.0120111812447
0.782202936854	0.0110102494743
0.783202005951	0.00500465885194
0.784201075048	0.00700652239271
0.785200144145	0.0120111812447
0.786199213242	0.0150139765558
0.787198282339	0.0080074541631
0.788197351436	0.0110102494743
0.789196420533	0.0110102494743
0.79019548963	0.0150139765558
0.791194558727	0.00400372708155
0.792193627824	0.0110102494743
0.793192696921	0.0120111812447
0.794191766018	0.0080074541631
0.795190835115	0.0120111812447
0.796189904212	0.0080074541631
0.797188973309	0.00600559062233
0.798188042406	0.00600559062233
0.799187111503	0.0100093177039
0.8001861806	0.0110102494743
0.801185249697	0.0110102494743
0.802184318794	0.013012113015
0.803183387891	0.0110102494743
0.804182456988	0.0120111812447
0.805181526085	0.00700652239271
0.806180595182	0.00900838593349
0.807179664279	0.0100093177039
0.808178733376	0.00700652239271
0.809177802473	0.0120111812447
0.81017687157	0.0120111812447
0.811175940667	0.0080074541631
0.812175009764	0.0150139765558
0.813174078861	0.00700652239271
0.814173147958	0.00600559062233
0.815172217055	0.00700652239271
0.816171286152	0.0110102494743
0.817170355249	0.0110102494743
0.818169424346	0.0080074541631
0.819168493443	0.013012113015
0.82016756254	0.0110102494743
0.821166631637	0.0100093177039
0.822165700734	0.00500465885194
0.823164769831	0.00700652239271
0.824163838928	0.00200186354078
0.825162908025	0.00400372708155
0.826161977122	0.0080074541631
0.827161046219	0.00900838593349
0.828160115316	0.00900838593349
0.829159184413	0.00500465885194
0.83015825351	0.00400372708155
0.831157322607	0.0110102494743
0.832156391704	0.00500465885194
0.833155460801	0.0100093177039
0.834154529898	0.0110102494743
0.835153598995	0.0080074541631
0.836152668092	0.00900838593349
0.837151737189	0.0110102494743
0.838150806286	0.00600559062233
0.839149875383	0.0100093177039
0.84014894448	0.00900838593349
0.841148013577	0.00700652239271
0.842147082674	0.00400372708155
0.843146151771	0.00500465885194
0.844145220868	0.00500465885194
0.845144289965	0.00700652239271
0.846143359062	0.0100093177039
0.847142428159	0.00200186354078
0.848141497256	0.00300279531116
0.849140566353	0.00300279531116
0.85013963545	0.00500465885194
0.851138704547	0.0100093177039
0.852137773644	0.0100093177039
0.853136842741	0.00300279531116
0.854135911838	0.00500465885194
0.855134980935	0.00400372708155
0.856134050032	0.00300279531116
0.857133119129	0.0080074541631
0.858132188226	0.00600559062233
0.859131257323	0.00300279531116
0.86013032642	0.0080074541631
0.861129395517	0.00300279531116
0.862128464614	0.00300279531116
0.863127533711	0.00400372708155
0.864126602808	0.00500465885194
0.865125671905	0.0080074541631
0.866124741002	0.0080074541631
0.867123810099	0.00400372708155
0.868122879196	0.00400372708155
0.869121948293	0.00400372708155
0.87012101739	0.00500465885194
0.871120086487	0.00700652239271
0.872119155584	0.00600559062233
0.873118224681	0.00500465885194
0.874117293778	0.00400372708155
0.875116362875	0.00300279531116
0.876115431972	0.00600559062233
0.877114501069	0.00400372708155
0.878113570166	0.00500465885194
0.879112639263	0.00400372708155
0.88011170836	0.00400372708155
0.881110777457	0.00300279531116
0.882109846554	0.00200186354078
0.883108915651	0.00400372708155
0.884107984748	0.0080074541631
0.885107053845	0.00300279531116
0.886106122942	0.00500465885194
0.887105192039	0.00500465885194
0.888104261136	0.00600559062233
0.889103330233	0.00300279531116
0.89010239933	0.00600559062233
0.891101468427	0.00300279531116
0.892100537524	0.00200186354078
0.893099606621	0.00500465885194
0.894098675718	0.00300279531116
0.895097744815	0.00200186354078
0.896096813912	0.00100093177039
0.897095883009	0.00200186354078
0.898094952106	0.00400372708155
0.899094021203	0.00400372708155
0.9000930903	0.00200186354078
0.901092159397	0.00100093177039
0.902091228494	0.00200186354078
0.903090297591	0.00100093177039
0.904089366688	0.00700652239271
0.905088435785	0.00400372708155
0.906087504882	0.00600559062233
0.907086573979	0.00400372708155
0.908085643076	0.00200186354078
0.909084712173	0.00500465885194
0.91008378127	0.00500465885194
0.911082850367	0.00100093177039
0.912081919464	0.00300279531116
0.913080988561	0.00200186354078
0.914080057658	0.00100093177039
0.915079126755	0.00100093177039
0.916078195852	0.00400372708155
0.917077264949	0.00600559062233
0.918076334046	0.00700652239271
0.919075403143	0.00500465885194
0.92007447224	0.00300279531116
0.921073541337	0.00500465885194
0.922072610434	0.00300279531116
0.923071679531	0.00200186354078
0.924070748628	0.0080074541631
0.925069817725	0.00200186354078
0.926068886822	0.00300279531116
0.927067955919	0.00600559062233
0.928067025016	0.0
0.929066094113	0.00300279531116
0.93006516321	0.00100093177039
0.931064232307	0.00500465885194
0.932063301404	0.00900838593349
0.933062370501	0.00200186354078
0.934061439598	0.00400372708155
0.935060508695	0.00500465885194
0.936059577792	0.00500465885194
0.937058646889	0.0
0.938057715986	0.0
0.939056785083	0.00400372708155
0.94005585418	0.00100093177039
0.941054923277	0.00300279531116
0.942053992374	0.00200186354078
0.943053061471	0.00200186354078
0.944052130568	0.00200186354078
0.945051199665	0.00100093177039
0.946050268762	0.00200186354078
0.947049337859	0.00200186354078
0.948048406956	0.00500465885194
0.949047476053	0.00400372708155
0.95004654515	0.00300279531116
0.951045614247	0.00600559062233
0.952044683344	0.00500465885194
0.953043752441	0.00200186354078
0.954042821538	0.00100093177039
0.955041890635	0.0
0.956040959732	0.0
0.957040028829	0.00400372708155
0.958039097926	0.0
0.959038167023	0.00200186354078
0.96003723612	0.00300279531116
0.961036305217	0.00400372708155
0.962035374314	0.00100093177039
0.963034443411	0.00200186354078
0.964033512508	0.00300279531116
0.965032581605	0.00100093177039
0.966031650702	0.00200186354078
0.967030719799	0.00100093177039
0.968029788896	0.00100093177039
0.969028857993	0.0
0.97002792709	0.00100093177039
0.971026996187	0.00400372708155
0.972026065284	0.0
0.973025134381	0.0
0.974024203478	0.00100093177039
0.975023272575	0.0
0.976022341672	0.0
0.977021410769	0.00100093177039
0.978020479866	0.00100093177039
0.979019548963	0.00200186354078
0.98001861806	0.00200186354078
0.981017687157	0.0
0.982016756254	0.00100093177039
0.983015825351	0.0
0.984014894448	0.0
0.985013963545	0.00200186354078
0.986013032642	0.0
0.987012101739	0.0
0.988011170836	0.00300279531116
0.989010239933	0.0
0.99000930903	0.0
0.991008378127	0.0
0.992007447224	0.0
0.993006516321	0.00100093177039
0.994005585418	0.0
0.995004654515	0.00200186354078
0.996003723612	0.0
0.997002792709	0.0
0.998001861806	0.0
0.999000930903	21.1536920354


==> figs/posterior_var_plots/binneddata_nu_0.dat <==
0.923175	0.0304028375982
0.923273675	0.0
0.92337235	0.0
0.923471025	0.0
0.9235697	0.0
0.923668375	0.0
0.92376705	0.0
0.923865725	0.0
0.9239644	0.0
0.924063075	0.0
0.92416175	0.0
0.924260425	0.0
0.9243591	0.0
0.924457775	0.0
0.92455645	0.0
0.924655125	0.0
0.9247538	0.0
0.924852475	0.0
0.92495115	0.0
0.925049825	0.0
0.9251485	0.0
0.925247175	0.0
0.92534585	0.0
0.925444525	0.0
0.9255432	0.0
0.925641875	0.0
0.92574055	0.0
0.925839225	0.0
0.9259379	0.0
0.926036575	0.0
0.92613525	0.0
0.926233925	0.0
0.9263326	0.0
0.926431275	0.0
0.92652995	0.0
0.926628625	0.0
0.9267273	0.0
0.926825975	0.0
0.92692465	0.0
0.927023325	0.0
0.927122	0.0
0.927220675	0.0
0.92731935	0.0
0.927418025	0.0
0.9275167	0.0
0.927615375	0.0
0.92771405	0.0
0.927812725	0.0
0.9279114	0.0
0.928010075	0.0
0.92810875	0.0
0.928207425	0.0
0.9283061	0.0
0.928404775	0.0
0.92850345	0.0
0.928602125	0.0
0.9287008	0.0
0.928799475	0.0
0.92889815	0.0
0.928996825	0.0
0.9290955	0.0
0.929194175	0.0
0.92929285	0.0
0.929391525	0.0
0.9294902	0.0
0.929588875	0.0
0.92968755	0.0
0.929786225	0.0
0.9298849	0.0
0.929983575	0.0
0.93008225	0.0
0.930180925	0.0
0.9302796	0.0
0.930378275	0.0
0.93047695	0.0
0.930575625	0.0
0.9306743	0.0
0.930772975	0.0
0.93087165	0.0
0.930970325	0.0
0.931069	0.0
0.931167675	0.0
0.93126635	0.0
0.931365025	0.0
0.9314637	0.0
0.931562375	0.0
0.93166105	0.0
0.931759725	0.0
0.9318584	0.0
0.931957075	0.0
0.93205575	0.0
0.932154425	0.0
0.9322531	0.0
0.932351775	0.0
0.93245045	0.0
0.932549125	0.0
0.9326478	0.0
0.932746475	0.0
0.93284515	0.0
0.932943825	0.0
0.9330425	0.0
0.933141175	0.0
0.93323985	0.0
0.933338525	0.0
0.9334372	0.0
0.933535875	0.0
0.93363455	0.0
0.933733225	0.0
0.9338319	0.0
0.933930575	0.0
0.93402925	0.0
0.934127925	0.0
0.9342266	0.0
0.934325275	0.0
0.93442395	0.0
0.934522625	0.0
0.9346213	0.0
0.934719975	0.0
0.93481865	0.0
0.934917325	0.0
0.935016	0.0
0.935114675	0.0
0.93521335	0.0
0.935312025	0.0
0.9354107	0.0
0.935509375	0.0
0.93560805	0.0
0.935706725	0.0
0.9358054	0.0
0.935904075	0.0
0.93600275	0.0
0.936101425	0.0
0.9362001	0.0
0.936298775	0.0
0.93639745	0.0
0.936496125	0.0
0.9365948	0.0
0.936693475	0.0
0.93679215	0.0
0.936890825	0.0
0.9369895	0.0
0.937088175	0.0
0.93718685	0.0
0.937285525	0.0
0.9373842	0.0
0.937482875	0.0
0.93758155	0.0
0.937680225	0.0
0.9377789	0.0
0.937877575	0.0
0.93797625	0.0
0.938074925	0.0
0.9381736	0.0
0.938272275	0.0
0.93837095	0.0
0.938469625	0.0
0.9385683	0.0
0.938666975	0.0
0.93876565	0.0
0.938864325	0.0
0.938963	0.0
0.939061675	0.0
0.93916035	0.0
0.939259025	0.0
0.9393577	0.0
0.939456375	0.0
0.93955505	0.0
0.939653725	0.0
0.9397524	0.0
0.939851075	0.0
0.93994975	0.0
0.940048425	0.0
0.9401471	0.0
0.940245775	0.0
0.94034445	0.0
0.940443125	0.0
0.9405418	0.0
0.940640475	0.0
0.94073915	0.0
0.940837825	0.0
0.9409365	0.0
0.941035175	0.0
0.94113385	0.0
0.941232525	0.0
0.9413312	0.0
0.941429875	0.0
0.94152855	0.0
0.941627225	0.0
0.9417259	0.0
0.941824575	0.0
0.94192325	0.0
0.942021925	0.0
0.9421206	0.0
0.942219275	0.0
0.94231795	0.0
0.942416625	0.0
0.9425153	0.0
0.942613975	0.0
0.94271265	0.0
0.942811325	0.0
0.94291	0.0
0.943008675	0.0
0.94310735	0.0
0.943206025	0.0
0.9433047	0.0
0.943403375	0.0
0.94350205	0.0
0.943600725	0.0
0.9436994	0.0
0.943798075	0.0
0.94389675	0.0
0.943995425	0.0
0.9440941	0.0
0.944192775	0.0
0.94429145	0.0
0.944390125	0.0
0.9444888	0.0
0.944587475	0.0
0.94468615	0.0
0.944784825	0.0
0.9448835	0.0
0.944982175	0.0
0.94508085	0.0
0.945179525	0.0
0.9452782	0.0
0.945376875	0.0
0.94547555	0.0
0.945574225	0.0
0.9456729	0.0
0.945771575	0.0
0.94587025	0.0
0.945968925	0.0
0.9460676	0.0
0.946166275	0.0
0.94626495	0.0
0.946363625	0.0
0.9464623	0.0
0.946560975	0.0
0.94665965	0.0
0.946758325	0.0
0.946857	0.0
0.946955675	0.0
0.94705435	0.0
0.947153025	0.0
0.9472517	0.0
0.947350375	0.0
0.94744905	0.0
0.947547725	0.0
0.9476464	0.0
0.947745075	0.0
0.94784375	0.0
0.947942425	0.0
0.9480411	0.0
0.948139775	0.0
0.94823845	0.0
0.948337125	0.0
0.9484358	0.0
0.948534475	0.0
0.94863315	0.0
0.948731825	0.0
0.9488305	0.0
0.948929175	0.0
0.94902785	0.0
0.949126525	0.0
0.9492252	0.0
0.949323875	0.0
0.94942255	0.0
0.949521225	0.0
0.9496199	0.0
0.949718575	0.0
0.94981725	0.0
0.949915925	0.0
0.9500146	0.0
0.950113275	0.0
0.95021195	0.0
0.950310625	0.0
0.9504093	0.0
0.950507975	0.0
0.95060665	0.0
0.950705325	0.0
0.950804	0.0
0.950902675	0.0
0.95100135	0.0
0.951100025	0.0
0.9511987	0.0
0.951297375	0.0
0.95139605	0.0
0.951494725	0.0
0.9515934	0.0
0.951692075	0.0
0.95179075	0.0
0.951889425	0.0
0.9519881	0.0
0.952086775	0.0
0.95218545	0.0
0.952284125	0.0
0.9523828	0.0
0.952481475	0.0
0.95258015	0.0
0.952678825	0.0
0.9527775	0.0
0.952876175	0.0
0.95297485	0.0
0.953073525	0.0
0.9531722	0.0
0.953270875	0.0
0.95336955	0.0
0.953468225	0.0
0.9535669	0.0
0.953665575	0.0
0.95376425	0.0
0.953862925	0.0
0.9539616	0.0
0.954060275	0.0
0.95415895	0.0
0.954257625	0.0
0.9543563	0.0
0.954454975	0.0
0.95455365	0.0
0.954652325	0.0
0.954751	0.0
0.954849675	0.0
0.95494835	0.0
0.955047025	0.0
0.9551457	0.0
0.955244375	0.0
0.95534305	0.0
0.955441725	0.0
0.9555404	0.0
0.955639075	0.0
0.95573775	0.0
0.955836425	0.0
0.9559351	0.0
0.956033775	0.0
0.95613245	0.0
0.956231125	0.0
0.9563298	0.0
0.956428475	0.0
0.95652715	0.0
0.956625825	0.0
0.9567245	0.0
0.956823175	0.0
0.95692185	0.0
0.957020525	0.0
0.9571192	0.0
0.957217875	0.0
0.95731655	0.0
0.957415225	0.0
0.9575139	0.0
0.957612575	0.0
0.95771125	0.0
0.957809925	0.0
0.9579086	0.0
0.958007275	0.0
0.95810595	0.0
0.958204625	0.0
0.9583033	0.0
0.958401975	0.0
0.95850065	0.0
0.958599325	0.0
0.958698	0.0
0.958796675	0.0
0.95889535	0.0
0.958994025	0.0
0.9590927	0.0
0.959191375	0.0
0.95929005	0.0
0.959388725	0.0
0.9594874	0.0101342791994
0.959586075	0.0
0.95968475	0.0
0.959783425	0.0
0.9598821	0.0
0.959980775	0.0
0.96007945	0.0
0.960178125	0.0
0.9602768	0.0
0.960375475	0.0
0.96047415	0.0
0.960572825	0.0
0.9606715	0.0
0.960770175	0.0
0.96086885	0.0
0.960967525	0.0
0.9610662	0.0
0.961164875	0.0
0.96126355	0.0
0.961362225	0.0
0.9614609	0.0
0.961559575	0.0
0.96165825	0.0
0.961756925	0.0
0.9618556	0.0
0.961954275	0.0
0.96205295	0.0
0.962151625	0.0
0.9622503	0.0
0.962348975	0.0
0.96244765	0.0
0.962546325	0.0
0.962645	0.0
0.962743675	0.0
0.96284235	0.0
0.962941025	0.0
0.9630397	0.0
0.963138375	0.0
0.96323705	0.0
0.963335725	0.0
0.9634344	0.0
0.963533075	0.0
0.96363175	0.0
0.963730425	0.0
0.9638291	0.0
0.963927775	0.0
0.96402645	0.0
0.964125125	0.0
0.9642238	0.0
0.964322475	0.0
0.96442115	0.0
0.964519825	0.0
0.9646185	0.0
0.964717175	0.0
0.96481585	0.0
0.964914525	0.0
0.9650132	0.0
0.965111875	0.0
0.96521055	0.0
0.965309225	0.0
0.9654079	0.0
0.965506575	0.0
0.96560525	0.0
0.965703925	0.0
0.9658026	0.0
0.965901275	0.0
0.96599995	0.0
0.966098625	0.0
0.9661973	0.0
0.966295975	0.0
0.96639465	0.0
0.966493325	0.0
0.966592	0.0
0.966690675	0.0
0.96678935	0.0
0.966888025	0.0
0.9669867	0.0
0.967085375	0.0
0.96718405	0.0
0.967282725	0.0
0.9673814	0.0
0.967480075	0.0
0.96757875	0.0
0.967677425	0.0
0.9677761	0.0
0.967874775	0.0
0.96797345	0.0
0.968072125	0.0
0.9681708	0.0
0.968269475	0.0
0.96836815	0.0
0.968466825	0.0
0.9685655	0.0
0.968664175	0.0
0.96876285	0.0
0.968861525	0.0
0.9689602	0.0
0.969058875	0.0
0.96915755	0.0
0.969256225	0.0
0.9693549	0.0
0.969453575	0.0
0.96955225	0.0
0.969650925	0.0
0.9697496	0.0
0.969848275	0.0
0.96994695	0.0
0.970045625	0.0
0.9701443	0.0
0.970242975	0.0
0.97034165	0.0
0.970440325	0.0
0.970539	0.0
0.970637675	0.0
0.97073635	0.0
0.970835025	0.0
0.9709337	0.0
0.971032375	0.0
0.97113105	0.0
0.971229725	0.0
0.9713284	0.0
0.971427075	0.0
0.97152575	0.0
0.971624425	0.0
0.9717231	0.0
0.971821775	0.0
0.97192045	0.0
0.972019125	0.0
0.9721178	0.0
0.972216475	0.0
0.97231515	0.0
0.972413825	0.0
0.9725125	0.0
0.972611175	0.0
0.97270985	0.0
0.972808525	0.0
0.9729072	0.0
0.973005875	0.0
0.97310455	0.0
0.973203225	0.0
0.9733019	0.0
0.973400575	0.0
0.97349925	0.0
0.973597925	0.0
0.9736966	0.0
0.973795275	0.0
0.97389395	0.0
0.973992625	0.0
0.9740913	0.0
0.974189975	0.0
0.97428865	0.0
0.974387325	0.0
0.974486	0.0
0.974584675	0.0
0.97468335	0.0
0.974782025	0.0
0.9748807	0.0
0.974979375	0.0
0.97507805	0.0
0.975176725	0.0
0.9752754	0.0
0.975374075	0.0
0.97547275	0.0
0.975571425	0.0
0.9756701	0.0
0.975768775	0.0
0.97586745	0.0
0.975966125	0.0
0.9760648	0.0
0.976163475	0.0
0.97626215	0.0
0.976360825	0.0
0.9764595	0.0
0.976558175	0.0
0.97665685	0.0
0.976755525	0.0
0.9768542	0.0
0.976952875	0.0
0.97705155	0.0
0.977150225	0.0
0.9772489	0.0
0.977347575	0.0
0.97744625	0.0
0.977544925	0.0
0.9776436	0.0
0.977742275	0.0
0.97784095	0.0
0.977939625	0.0
0.9780383	0.0
0.978136975	0.0
0.97823565	0.0
0.978334325	0.0
0.978433	0.0
0.978531675	0.0
0.97863035	0.0
0.978729025	0.0
0.9788277	0.0
0.978926375	0.0
0.97902505	0.0
0.979123725	0.0
0.9792224	0.0
0.979321075	0.0
0.97941975	0.0
0.979518425	0.0
0.9796171	0.0
0.979715775	0.0
0.97981445	0.0
0.979913125	0.0
0.9800118	0.0
0.980110475	0.0
0.98020915	0.0
0.980307825	0.0
0.9804065	0.0
0.980505175	0.0
0.98060385	0.0
0.980702525	0.0
0.9808012	0.0
0.980899875	0.0
0.98099855	0.0
0.981097225	0.0
0.9811959	0.0
0.981294575	0.0
0.98139325	0.0
0.981491925	0.0
0.9815906	0.0
0.981689275	0.0
0.98178795	0.0
0.981886625	0.0
0.9819853	0.0
0.982083975	0.0
0.98218265	0.0
0.982281325	0.0
0.98238	0.0
0.982478675	0.0
0.98257735	0.0
0.982676025	0.0
0.9827747	0.0
0.982873375	0.0
0.98297205	0.0
0.983070725	0.0
0.9831694	0.0
0.983268075	0.0
0.98336675	0.0
0.983465425	0.0
0.9835641	0.0
0.983662775	0.0
0.98376145	0.0
0.983860125	0.0
0.9839588	0.0
0.984057475	0.0
0.98415615	0.0
0.984254825	0.0
0.9843535	0.0
0.984452175	0.0
0.98455085	0.0
0.984649525	0.0
0.9847482	0.0
0.984846875	0.0
0.98494555	0.0
0.985044225	0.0
0.9851429	0.0
0.985241575	0.0
0.98534025	0.0
0.985438925	0.0
0.9855376	0.0
0.985636275	0.0
0.98573495	0.0
0.985833625	0.0
0.9859323	0.0
0.986030975	0.0
0.98612965	0.0
0.986228325	0.0
0.986327	0.0
0.986425675	0.0
0.98652435	0.0
0.986623025	0.0
0.9867217	0.0
0.986820375	0.0
0.98691905	0.0
0.987017725	0.0
0.9871164	0.0
0.987215075	0.0
0.98731375	0.0
0.987412425	0.0
0.9875111	0.0
0.987609775	0.0
0.98770845	0.0
0.987807125	0.0
0.9879058	0.0
0.988004475	0.0
0.98810315	0.0
0.988201825	0.0
0.9883005	0.0
0.988399175	0.0
0.98849785	0.0
0.988596525	0.0
0.9886952	0.0
0.988793875	0.0
0.98889255	0.0
0.988991225	0.0
0.9890899	0.0
0.989188575	0.0
0.98928725	0.0
0.989385925	0.0
0.9894846	0.0
0.989583275	0.0
0.98968195	0.0
0.989780625	0.0
0.9898793	0.0
0.989977975	0.0
0.99007665	0.0
0.990175325	0.0
0.990274	0.0
0.990372675	0.0
0.99047135	0.0
0.990570025	0.0
0.9906687	0.0
0.990767375	0.0
0.99086605	0.0
0.990964725	0.0
0.9910634	0.0
0.991162075	0.0
0.99126075	0.0
0.991359425	0.0
0.9914581	0.0
0.991556775	0.0
0.99165545	0.0
0.991754125	0.0
0.9918528	0.0
0.991951475	0.0
0.99205015	0.0
0.992148825	0.0
0.9922475	0.0
0.992346175	0.0
0.99244485	0.0
0.992543525	0.0
0.9926422	0.0
0.992740875	0.0
0.99283955	0.0
0.992938225	0.0
0.9930369	0.0
0.993135575	0.0
0.99323425	0.0
0.993332925	0.0
0.9934316	0.0
0.993530275	0.0
0.99362895	0.0
0.993727625	0.0
0.9938263	0.0
0.993924975	0.0
0.99402365	0.0
0.994122325	0.0
0.994221	0.0
0.994319675	0.0
0.99441835	0.0
0.994517025	0.0
0.9946157	0.0
0.994714375	0.0
0.99481305	0.0
0.994911725	0.0
0.9950104	0.0
0.995109075	0.0
0.99520775	0.0
0.995306425	0.0
0.9954051	0.0
0.995503775	0.0
0.99560245	0.0
0.995701125	0.0
0.9957998	0.0
0.995898475	0.0
0.99599715	0.0
0.996095825	0.0101342791994
0.9961945	0.0
0.996293175	0.0
0.99639185	0.0
0.996490525	0.0
0.9965892	0.0
0.996687875	0.0
0.99678655	0.0
0.996885225	0.0
0.9969839	0.0
0.997082575	0.0
0.99718125	0.0
0.997279925	0.0
0.9973786	0.0
0.997477275	0.0
0.99757595	0.0
0.997674625	0.0
0.9977733	0.0
0.997871975	0.0
0.99797065	0.0
0.998069325	0.0
0.998168	0.0
0.998266675	0.0
0.99836535	0.0
0.998464025	0.0
0.9985627	0.0
0.998661375	0.0
0.99876005	0.0
0.998858725	0.0101342791994
0.9989574	0.0
0.999056075	0.0
0.99915475	0.0
0.999253425	0.0202685583988
0.9993521	0.0101342791994
0.999450775	0.0101342791994
0.99954945	0.0304028375982
0.999648125	0.0101342791994
0.9997468	0.0101342791994
0.999845475	0.0
0.99994415	10133.9954396
1.000042825	0.0202685583988
1.0001415	0.0202685583988
1.000240175	0.0202685583988
1.00033885	0.0
1.000437525	0.0
1.0005362	0.0101342791994
1.000634875	0.0
1.00073355	0.0
1.000832225	0.0
1.0009309	0.0
1.001029575	0.0101342791994
1.00112825	0.0
1.001226925	0.0101342791994
1.0013256	0.0
1.001424275	0.0
1.00152295	0.0101342791994
1.001621625	0.0
1.0017203	0.0
1.001818975	0.0
1.00191765	0.0101342791994
1.002016325	0.0
1.002115	0.0
1.002213675	0.0
1.00231235	0.0
1.002411025	0.0
1.0025097	0.0
1.002608375	0.0
1.00270705	0.0
1.002805725	0.0
1.0029044	0.0
1.003003075	0.0
1.00310175	0.0
1.003200425	0.0
1.0032991	0.0
1.003397775	0.0
1.00349645	0.0
1.003595125	0.0
1.0036938	0.0
1.003792475	0.0
1.00389115	0.0
1.003989825	0.0
1.0040885	0.0
1.004187175	0.0
1.00428585	0.0
1.004384525	0.0
1.0044832	0.0
1.004581875	0.0
1.00468055	0.0
1.004779225	0.0
1.0048779	0.0
1.004976575	0.0
1.00507525	0.0
1.005173925	0.0
1.0052726	0.0
1.005371275	0.0
1.00546995	0.0
1.005568625	0.0
1.0056673	0.0
1.005765975	0.0
1.00586465	0.0
1.005963325	0.0
1.006062	0.0
1.006160675	0.0
1.00625935	0.0
1.006358025	0.0
1.0064567	0.0
1.006555375	0.0
1.00665405	0.0
1.006752725	0.0
1.0068514	0.0
1.006950075	0.0
1.00704875	0.0
1.007147425	0.0
1.0072461	0.0
1.007344775	0.0
1.00744345	0.0
1.007542125	0.0
1.0076408	0.0
1.007739475	0.0
1.00783815	0.0
1.007936825	0.0
1.0080355	0.0
1.008134175	0.0
1.00823285	0.0
1.008331525	0.0
1.0084302	0.0
1.008528875	0.0
1.00862755	0.0
1.008726225	0.0
1.0088249	0.0
1.008923575	0.0
1.00902225	0.0
1.009120925	0.0
1.0092196	0.0
1.009318275	0.0
1.00941695	0.0
1.009515625	0.0
1.0096143	0.0
1.009712975	0.0
1.00981165	0.0
1.009910325	0.0
1.010009	0.0
1.010107675	0.0
1.01020635	0.0
1.010305025	0.0
1.0104037	0.0
1.010502375	0.0
1.01060105	0.0
1.010699725	0.0
1.0107984	0.0
1.010897075	0.0
1.01099575	0.0
1.011094425	0.0101342791994
1.0111931	0.0
1.011291775	0.0
1.01139045	0.0
1.011489125	0.0
1.0115878	0.0
1.011686475	0.0
1.01178515	0.0
1.011883825	0.0
1.0119825	0.0
1.012081175	0.0
1.01217985	0.0
1.012278525	0.0
1.0123772	0.0
1.012475875	0.0
1.01257455	0.0
1.012673225	0.0
1.0127719	0.0
1.012870575	0.0
1.01296925	0.0
1.013067925	0.0
1.0131666	0.0
1.013265275	0.0
1.01336395	0.0
1.013462625	0.0
1.0135613	0.0
1.013659975	0.0
1.01375865	0.0
1.013857325	0.0
1.013956	0.0
1.014054675	0.0
1.01415335	0.0
1.014252025	0.0
1.0143507	0.0
1.014449375	0.0
1.01454805	0.0
1.014646725	0.0
1.0147454	0.0
1.014844075	0.0
1.01494275	0.0
1.015041425	0.0
1.0151401	0.0
1.015238775	0.0
1.01533745	0.0
1.015436125	0.0
1.0155348	0.0
1.015633475	0.0
1.01573215	0.0
1.015830825	0.0
1.0159295	0.0
1.016028175	0.0
1.01612685	0.0
1.016225525	0.0
1.0163242	0.0
1.016422875	0.0
1.01652155	0.0
1.016620225	0.0
1.0167189	0.0
1.016817575	0.0
1.01691625	0.0
1.017014925	0.0
1.0171136	0.0
1.017212275	0.0
1.01731095	0.0
1.017409625	0.0
1.0175083	0.0
1.017606975	0.0
1.01770565	0.0
1.017804325	0.0
1.017903	0.0
1.018001675	0.0
1.01810035	0.0
1.018199025	0.0
1.0182977	0.0
1.018396375	0.0
1.01849505	0.0
1.018593725	0.0
1.0186924	0.0
1.018791075	0.0
1.01888975	0.0
1.018988425	0.0
1.0190871	0.0
1.019185775	0.0
1.01928445	0.0
1.019383125	0.0
1.0194818	0.0
1.019580475	0.0
1.01967915	0.0
1.019777825	0.0
1.0198765	0.0
1.019975175	0.0
1.02007385	0.0
1.020172525	0.0
1.0202712	0.0
1.020369875	0.0
1.02046855	0.0
1.020567225	0.0
1.0206659	0.0
1.020764575	0.0
1.02086325	0.0
1.020961925	0.0
1.0210606	0.0
1.021159275	0.0
1.02125795	0.0
1.021356625	0.0
1.0214553	0.0
1.021553975	0.0
1.02165265	0.0
1.021751325	0.0101342791994


==> figs/posterior_var_plots/binneddata_nu_1.172102689743042.dat <==
0.000713477	0.100071398641
0.001712763523	0.365260605041
0.002712050046	0.522372700908
0.003711336569	0.654466947114
0.004710623092	0.805574759062
0.005709909615	1.06375896756
0.006709196138	1.39699672503
0.007708482661	1.69621020697
0.008707769184	2.12051293721
0.009707055707	2.51279281988
0.01070634223	3.1522490572
0.011705628753	4.01986808342
0.012704915276	5.17969559367
0.013704201799	6.44559878649
0.014703488322	7.96768475982
0.015702774845	9.60485284159
0.016702061368	11.4431644346
0.017701347891	13.25445675
0.018700634414	15.3029182802
0.019699920937	16.5868343248
0.02069920746	18.1129231541
0.021698493983	19.5039155952
0.022697780506	20.6377245418
0.023697067029	22.2638847697
0.024696353552	21.4923342862
0.025695640075	22.1077733878
0.026694926598	21.9606684318
0.027694213121	22.4440132873
0.028693499644	22.5931196712
0.029692786167	22.3309326068
0.03069207269	21.2651722113
0.031691359213	24.8667418484
0.032690645736	20.1583825423
0.033689932259	19.5639584344
0.034689218782	19.3097770818
0.035688505305	18.5432301682
0.036687791828	18.0728945946
0.037687078351	17.6155683028
0.038686364874	17.1462334432
0.039685651397	16.8780420948
0.04068493792	16.0714666218
0.041684224443	15.464033232
0.042683510966	15.0677504934
0.043682797489	13.8238630083
0.044682084012	12.962248266
0.045681370535	12.5649648134
0.046680657058	22.8553067357
0.047679943581	10.8467388987
0.048679230104	10.5985618301
0.049678516627	10.2563176467
0.05067780315	9.95310130886
0.051677089673	9.62586783531
0.052676376196	9.206568675
0.053675662719	8.79627594057
0.054674949242	8.73323095943
0.055674235765	8.18584040886
0.056673522288	8.0057118913
0.057672808811	7.4753334785
0.058672095334	7.29820710291
0.059671381857	7.04502646435
0.06067066838	6.93494792584
0.061669954903	6.55567732499
0.062669241426	6.36554166757
0.063668527949	5.95224679118
0.064667814472	5.91822251565
0.065667100995	5.60399832391
0.066666387518	5.41086052453
0.067665674041	5.36983125109
0.068664960564	5.19070344752
0.069664247087	5.0896313349
0.07066353361	4.86547140194
0.071662820133	4.73537858371
0.072662106656	4.48219794514
0.073661393179	4.3531058409
0.074660679702	4.32108299333
0.075659966225	4.02487165335
0.076659252748	3.91379240086
0.077658539271	3.6456010525
0.078657825794	3.42744540346
0.079657112317	3.20928975443
0.08065639884	3.03216337883
0.081655685363	2.85703843121
0.082654971886	2.74595917872
0.083654258409	2.66390063183
0.084653544932	2.50278568002
0.085652831455	2.41172070726
0.086652117978	2.46776069049
0.087651404501	2.40671713732
0.088650691024	2.20757505403
0.089649977547	2.01243582668
0.09064926407	20.9859730091
0.091648550593	1.79327946365
0.092647837116	1.84031302101
0.093647123639	1.68720378109
0.094646410162	1.73323662447
0.095645696685	1.59313666637
0.096644983208	1.61915523002
0.097644269731	1.5541088209
0.098643556254	1.56811881671
0.099642842777	1.58312952651
0.1006421293	1.47705384395
0.101641415823	1.42201457469
0.102640702346	1.38298672922
0.103639988869	1.34696102571
0.104639275392	1.36597459145
0.105638561915	1.27290819072
0.106637848438	1.28291533058
0.107637134961	1.26590319281
0.108636421484	1.21586749349
0.109635708007	1.17784036201
0.11063499453	1.1638303662
0.111634281053	1.09978467107
0.112633567576	1.18384464593
0.113632854099	1.09478110114
0.114632140622	1.11379466688
0.115631427145	1.07776896337
0.116630713668	1.01172184026
0.117630000191	1.05375182769
0.118629286714	0.968691138848
0.119628573237	0.921657581486
0.12062785976	1.0017147004
0.121627146283	0.904645443717
0.122626432806	0.890635447907
0.123625719329	0.86761902622
0.124625005852	0.874624024125
0.125624292375	0.855610458383
0.126623578898	0.797569047171
0.127622865421	0.809577615008
0.128622151944	0.809577615008
0.129621438467	0.811579042981
0.13062072499	0.77555333947
0.131620011513	0.779556195416
0.132619298036	0.788562621293
0.133618584559	0.672479798869
0.134617871082	0.729520496095
0.135617157605	0.676482654815
0.136616444128	0.645460521236
0.137615730651	0.663473372992
0.138615017174	0.666475514951
0.139614303697	0.629449097454
0.14061359022	0.696496934543
0.141612876743	0.579413398133
0.142612163266	0.623444813535
0.143611449789	0.569406258269
0.144610736312	0.569406258269
0.145610022835	0.587419110024
0.146609309358	0.57741197016
0.147608595881	0.544388408609
0.148607882404	0.558398404418
0.149607168927	0.557397690432
0.15060645545	0.548391264554
0.151605741973	0.511364847057
0.152605028496	0.51336627503
0.153604315019	0.472337001587
0.154603601542	0.511364847057
0.155602888065	0.501357707193
0.156602174588	0.463330575709
0.157601461111	0.482344141451
0.158600747634	0.42130058828
0.159600034157	0.449320579899
0.16059932068	0.411293448416
0.161598607203	0.433309156117
0.162597893726	0.419299160307
0.163597180249	0.415296304361
0.164596466772	0.414295590375
0.165595753295	0.441314868008
0.166595039818	0.386275598755
0.167594326341	0.394281310647
0.168593612864	0.362258463081
0.169592899387	0.368262747
0.17059218591	0.371264888959
0.171591472433	0.370264174973
0.172590758956	0.347247753285
0.173590045479	0.321229189639
0.174589332002	0.337240613421
0.175588618525	0.312222763761
0.176587905048	0.317226333693
0.177587191571	0.306218479842
0.178586478094	0.323230617611
0.179585764617	0.34024275538
0.18058505114	0.32923490153
0.181584337663	0.306218479842
0.182583624186	0.333237757475
0.183582910709	0.314224191734
0.184582197232	0.312222763761
0.185581483755	0.302215623897
0.186580770278	0.296211339978
0.187580056801	0.306218479842
0.188579343324	0.280199916196
0.189578629847	0.300214195924
0.19057791637	0.269192062345
0.191577202893	0.252179924576
0.192576489416	0.260185636467
0.193575775939	0.250178496603
0.194575062462	0.235167786807
0.195574348985	0.264188492413
0.196573635508	0.275196346264
0.197572922031	0.227162074916
0.198572208554	0.284202772141
0.199571495077	0.230164216875
0.2005707816	0.247176354644
0.201570068123	0.230164216875
0.202569354646	0.219156363024
0.203568641169	0.22315921897
0.204567927692	0.217154935052
0.205567214215	0.208148509174
0.206566500738	0.220157077011
0.207565787261	0.221157790997
0.208565073784	0.190135657418
0.209564360307	0.218155649038
0.21056364683	0.191136371405
0.211562933353	0.222158504984
0.212562219876	0.226161360929
0.213561506399	0.214152793092
0.214560792922	0.190135657418
0.215560079445	0.202144225255
0.216559365968	0.183130659514
0.217558652491	0.214152793092
0.218557939014	0.180128517554
0.219557225537	0.177126375595
0.22055651206	0.201143511269
0.221555798583	0.173123519649
0.222555085106	0.201143511269
0.223554371629	0.192137085391
0.224553658152	0.169120663704
0.225552944675	0.211150651133
0.226552231198	0.161114951812
0.227551517721	0.186132801473
0.228550804244	0.171122091677
0.229550090767	0.165117807758
0.23054937729	0.167119235731
0.231548663813	0.173123519649
0.232547950336	0.157112095867
0.233547236859	0.167119235731
0.234546523382	0.15911352384
0.235545809905	0.180128517554
0.236545096428	0.152108525935
0.237544382951	0.149106383976
0.238543669474	0.150107097962
0.239542955997	0.133094960193
0.24054224252	0.162115665799
0.241541529043	0.152108525935
0.242540815566	0.155110667894
0.243540102089	0.152108525935
0.244539388612	0.134095674179
0.245538675135	0.124088534315
0.246537961658	0.158112809853
0.247537248181	0.154109953908
0.248536534704	0.139099244111
0.249535821227	0.148105669989
0.25053510775	0.125089248302
0.251534394273	0.152108525935
0.252533680796	0.135096388166
0.253532967319	0.12008567837
0.254532253842	0.130092818234
0.255531540365	0.126089962288
0.256530826888	0.13109353222
0.257530113411	0.135096388166
0.258529399934	0.124088534315
0.259528686457	0.127090676274
0.26052797298	0.137097816139
0.261527259503	0.119084964383
0.262526546026	0.110078538505
0.263525832549	0.12008567837
0.264525119072	0.121086392356
0.265524405595	0.122087106342
0.266523692118	0.111079252492
0.267522978641	0.125089248302
0.268522265164	0.109077824519
0.269521551687	0.128091390261
0.27052083821	0.134095674179
0.271520124733	0.108077110533
0.272519411256	0.119084964383
0.273518697779	0.110078538505
0.274517984302	0.119084964383
0.275517270825	0.0950678287092
0.276516557348	0.111079252492
0.277515843871	0.0970692566821
0.278515130394	0.100071398641
0.279514416917	0.0950678287092
0.28051370344	0.116082822424
0.281512989963	0.105074968573
0.282512276486	0.111079252492
0.283511563009	0.0790564049266
0.284510849532	0.112079966478
0.285510136055	0.09206568675
0.286509422578	0.104074254587
0.287508709101	0.0910649727636
0.288507995624	0.100071398641
0.289507282147	0.108077110533
0.29050656867	0.0970692566821
0.291505855193	0.0940671147228
0.292505141716	0.0850606888451
0.293504428239	0.0950678287092
0.294503714762	0.0820585468859
0.295503001285	0.0910649727636
0.296502287808	0.0840599748587
0.297501574331	0.0960685426956
0.298500860854	0.0980699706685
0.299500147377	0.0760542629674
0.3004994339	0.0830592608723
0.301498720423	0.0840599748587
0.302498006946	0.075053548981
0.303497293469	0.0970692566821
0.304496579992	0.0760542629674
0.305495866515	0.0740528349946
0.306495153038	0.0810578328994
0.307494439561	0.0830592608723
0.308493726084	0.0900642587772
0.309493012607	0.0760542629674
0.31049229913	0.0810578328994
0.311491585653	0.0840599748587
0.312490872176	0.0830592608723
0.313490158699	0.0740528349946
0.314489445222	0.0740528349946
0.315488731745	0.0850606888451
0.316488018268	0.0730521210081
0.317487304791	0.0770549769538
0.318486591314	0.0680485510761
0.319485877837	0.0670478370897
0.32048516436	0.0670478370897
0.321484450883	0.0570406972255
0.322483737406	0.0710506930353
0.323483023929	0.0660471231033
0.324482310452	0.0680485510761
0.325481596975	0.0780556909402
0.326480883498	0.0820585468859
0.327480170021	0.0780556909402
0.328479456544	0.0660471231033
0.329478743067	0.0590421251984
0.33047802959	0.0600428391848
0.331477316113	0.0660471231033
0.332476602636	0.0680485510761
0.333475889159	0.0690492650625
0.334475175682	0.0570406972255
0.335474462205	0.0590421251984
0.336473748728	0.0690492650625
0.337473035251	0.0590421251984
0.338472321774	0.0610435531712
0.339471608297	0.0610435531712
0.34047089482	0.0690492650625
0.341470181343	0.0540385552663
0.342469467866	0.0550392692527
0.343468754389	0.0470335573614
0.344468040912	0.0540385552663
0.345467327435	0.0580414112119
0.346466613958	0.0450321293886
0.347465900481	0.0480342713478
0.348465187004	0.0410292734429
0.349464473527	0.0440314154022
0.35046376005	0.0600428391848
0.351463046573	0.0470335573614
0.352462333096	0.0390278454701
0.353461619619	0.0560399832391
0.354460906142	0.0510364133071
0.355460192665	0.0360257035109
0.356459479188	0.0560399832391
0.357458765711	0.0480342713478
0.358458052234	0.0470335573614
0.359457338757	0.0560399832391
0.36045662528	0.0390278454701
0.361455911803	0.0360257035109
0.362455198326	0.0430307014158
0.363454484849	0.0530378412799
0.364453771372	0.0490349853342
0.365453057895	0.0490349853342
0.366452344418	0.0400285594565
0.367451630941	0.0430307014158
0.368450917464	0.0470335573614
0.369450203987	0.0420299874293
0.37044949051	0.0420299874293
0.371448777033	0.0400285594565
0.372448063556	0.0420299874293
0.373447350079	0.046032843375
0.374446636602	0.0520371272935
0.375445923125	0.0370264174973
0.376445209648	0.0440314154022
0.377444496171	0.0360257035109
0.378443782694	0.0360257035109
0.379443069217	0.0420299874293
0.38044235574	0.0510364133071
0.381441642263	0.0430307014158
0.382440928786	0.0440314154022
0.383440215309	0.0350249895245
0.384439501832	0.0280199916196
0.385438788355	0.0330235615516
0.386438074878	0.0310221335788
0.387437361401	0.0350249895245
0.388436647924	0.0380271314837
0.389435934447	0.0310221335788
0.39043522097	0.034024275538
0.391434507493	0.0330235615516
0.392433794016	0.0350249895245
0.393433080539	0.0400285594565
0.394432367062	0.0310221335788
0.395431653585	0.0350249895245
0.396430940108	0.0300214195924
0.397430226631	0.034024275538
0.398429513154	0.029020705606
0.399428799677	0.0270192776331
0.4004280862	0.0300214195924
0.401427372723	0.0310221335788
0.402426659246	0.0310221335788
0.403425945769	0.0300214195924
0.404425232292	0.0300214195924
0.405424518815	0.0380271314837
0.406423805338	0.0260185636467
0.407423091861	0.034024275538
0.408422378384	0.0320228475652
0.409421664907	0.0370264174973
0.41042095143	0.0270192776331
0.411420237953	0.034024275538
0.412419524476	0.0360257035109
0.413418810999	0.0260185636467
0.414418097522	0.0210149937147
0.415417384045	0.0220157077011
0.416416670568	0.017012137769
0.417415957091	0.0220157077011
0.418415243614	0.0260185636467
0.419414530137	0.0250178496603
0.42041381666	0.0240171356739
0.421413103183	0.0320228475652
0.422412389706	0.0270192776331
0.423411676229	0.029020705606
0.424410962752	0.0190135657418
0.425410249275	0.0310221335788
0.426409535798	0.0270192776331
0.427408822321	0.0240171356739
0.428408108844	0.0210149937147
0.429407395367	0.029020705606
0.43040668189	0.0270192776331
0.431405968413	0.0230164216875
0.432405254936	0.0150107097962
0.433404541459	0.0190135657418
0.434403827982	0.0160114237826
0.435403114505	0.0250178496603
0.436402401028	0.0270192776331
0.437401687551	0.0190135657418
0.438400974074	0.0180128517554
0.439400260597	0.0230164216875
0.44039954712	0.0240171356739
0.441398833643	0.0220157077011
0.442398120166	0.0210149937147
0.443397406689	0.0180128517554
0.444396693212	0.0250178496603
0.445395979735	0.0190135657418
0.446395266258	0.0230164216875
0.447394552781	0.0210149937147
0.448393839304	0.0190135657418
0.449393125827	0.0130092818234
0.45039241235	0.0200142797283
0.451391698873	0.0200142797283
0.452390985396	0.0140099958098
0.453390271919	0.0160114237826
0.454389558442	0.017012137769
0.455388844965	0.0210149937147
0.456388131488	0.0180128517554
0.457387418011	0.0130092818234
0.458386704534	0.0160114237826
0.459385991057	0.0210149937147
0.46038527758	0.0130092818234
0.461384564103	0.0210149937147
0.462383850626	0.012008567837
0.463383137149	0.0150107097962
0.464382423672	0.0220157077011
0.465381710195	0.0140099958098
0.466380996718	0.017012137769
0.467380283241	0.0140099958098
0.468379569764	0.0200142797283
0.469378856287	0.0180128517554
0.47037814281	0.0190135657418
0.471377429333	0.0130092818234
0.472376715856	0.0200142797283
0.473376002379	0.0190135657418
0.474375288902	0.0080057118913
0.475374575425	0.0150107097962
0.476373861948	0.0160114237826
0.477373148471	0.0160114237826
0.478372434994	0.0130092818234
0.479371721517	0.012008567837
0.48037100804	0.00600428391848
0.481370294563	0.0100071398641
0.482369581086	0.012008567837
0.483368867609	0.0160114237826
0.484368154132	0.0140099958098
0.485367440655	0.017012137769
0.486366727178	0.0110078538505
0.487366013701	0.0180128517554
0.488365300224	0.0140099958098
0.489364586747	0.0240171356739
0.49036387327	0.0160114237826
0.491363159793	0.0150107097962
0.492362446316	0.0200142797283
0.493361732839	0.0130092818234
0.494361019362	0.012008567837
0.495360305885	0.00900642587772
0.496359592408	0.0180128517554
0.497358878931	0.0080057118913
0.498358165454	0.0100071398641
0.499357451977	0.0140099958098
0.5003567385	0.0140099958098
0.501356025023	0.00600428391848
0.502355311546	0.0140099958098
0.503354598069	0.00900642587772
0.504353884592	0.0130092818234
0.505353171115	0.00900642587772
0.506352457638	0.00600428391848
0.507351744161	0.0100071398641
0.508351030684	0.0080057118913
0.509350317207	0.0140099958098
0.51034960373	0.00900642587772
0.511348890253	0.0130092818234
0.512348176776	0.0130092818234
0.513347463299	0.00500356993206
0.514346749822	0.00900642587772
0.515346036345	0.0230164216875
0.516345322868	0.0150107097962
0.517344609391	0.0100071398641
0.518343895914	0.0140099958098
0.519343182437	0.012008567837
0.52034246896	0.0100071398641
0.521341755483	0.0110078538505
0.522341042006	0.0080057118913
0.523340328529	0.00900642587772
0.524339615052	0.00900642587772
0.525338901575	0.012008567837
0.526338188098	0.0100071398641
0.527337474621	0.012008567837
0.528336761144	0.0130092818234
0.529336047667	0.0160114237826
0.53033533419	0.00900642587772
0.531334620713	0.00900642587772
0.532333907236	0.0130092818234
0.533333193759	0.0150107097962
0.534332480282	0.0080057118913
0.535331766805	0.0110078538505
0.536331053328	0.0140099958098
0.537330339851	0.0100071398641
0.538329626374	0.0160114237826
0.539328912897	0.012008567837
0.54032819942	0.0080057118913
0.541327485943	0.0100071398641
0.542326772466	0.0080057118913
0.543326058989	0.0150107097962
0.544325345512	0.0130092818234
0.545324632035	0.00700499790489
0.546323918558	0.00900642587772
0.547323205081	0.0100071398641
0.548322491604	0.00700499790489
0.549321778127	0.00700499790489
0.55032106465	0.0110078538505
0.551320351173	0.0160114237826
0.552319637696	0.00700499790489
0.553318924219	0.0100071398641
0.554318210742	0.0100071398641
0.555317497265	0.0080057118913
0.556316783788	0.0110078538505
0.557316070311	0.0110078538505
0.558315356834	0.00600428391848
0.559314643357	0.00900642587772
0.56031392988	0.00600428391848
0.561313216403	0.00900642587772
0.562312502926	0.0160114237826
0.563311789449	0.00600428391848
0.564311075972	0.00900642587772
0.565310362495	0.0130092818234
0.566309649018	0.0100071398641
0.567308935541	0.0100071398641
0.568308222064	0.00400285594565
0.569307508587	0.0080057118913
0.57030679511	0.00900642587772
0.571306081633	0.0100071398641
0.572305368156	0.00700499790489
0.573304654679	0.00700499790489
0.574303941202	0.0130092818234
0.575303227725	0.0100071398641
0.576302514248	0.012008567837
0.577301800771	0.00700499790489
0.578301087294	0.012008567837
0.579300373817	0.00600428391848
0.58029966034	0.00600428391848
0.581298946863	0.0080057118913
0.582298233386	0.0110078538505
0.583297519909	0.00600428391848
0.584296806432	0.0100071398641
0.585296092955	0.00600428391848
0.586295379478	0.012008567837
0.587294666001	0.0130092818234
0.588293952524	0.0130092818234
0.589293239047	0.00600428391848
0.59029252557	0.00700499790489
0.591291812093	0.00400285594565
0.592291098616	0.00700499790489
0.593290385139	0.00600428391848
0.594289671662	0.00900642587772
0.595288958185	0.0080057118913
0.596288244708	0.00400285594565
0.597287531231	0.00900642587772
0.598286817754	0.00600428391848
0.599286104277	0.00600428391848
0.6002853908	0.00500356993206
0.601284677323	0.00900642587772
0.602283963846	0.00700499790489
0.603283250369	0.00600428391848
0.604282536892	0.00500356993206
0.605281823415	0.0100071398641
0.606281109938	0.0080057118913
0.607280396461	0.00500356993206
0.608279682984	0.0100071398641
0.609278969507	0.00500356993206
0.61027825603	0.0080057118913
0.611277542553	0.0080057118913
0.612276829076	0.00400285594565
0.613276115599	0.00700499790489
0.614275402122	0.0080057118913
0.615274688645	0.0080057118913
0.616273975168	0.00900642587772
0.617273261691	0.00400285594565
0.618272548214	0.00900642587772
0.619271834737	0.00900642587772
0.62027112126	0.00900642587772
0.621270407783	0.00500356993206
0.622269694306	0.00600428391848
0.623268980829	0.00900642587772
0.624268267352	0.00400285594565
0.625267553875	0.00900642587772
0.626266840398	0.0130092818234
0.627266126921	0.0080057118913
0.628265413444	0.00500356993206
0.629264699967	0.0110078538505
0.63026398649	0.00900642587772
0.631263273013	0.00500356993206
0.632262559536	0.0100071398641
0.633261846059	0.00900642587772
0.634261132582	0.00700499790489
0.635260419105	0.00700499790489
0.636259705628	0.00400285594565
0.637258992151	0.00400285594565
0.638258278674	0.0100071398641
0.639257565197	0.00900642587772
0.64025685172	0.00500356993206
0.641256138243	0.00300214195924
0.642255424766	0.00500356993206
0.643254711289	0.00500356993206
0.644253997812	0.0080057118913
0.645253284335	0.00700499790489
0.646252570858	0.00300214195924
0.647251857381	0.00600428391848
0.648251143904	0.00200142797283
0.649250430427	0.00700499790489
0.65024971695	0.00600428391848
0.651249003473	0.00700499790489
0.652248289996	0.00600428391848
0.653247576519	0.00400285594565
0.654246863042	0.00500356993206
0.655246149565	0.00600428391848
0.656245436088	0.00700499790489
0.657244722611	0.00300214195924
0.658244009134	0.00300214195924
0.659243295657	0.00700499790489
0.66024258218	0.00200142797283
0.661241868703	0.00500356993206
0.662241155226	0.00900642587772
0.663240441749	0.00600428391848
0.664239728272	0.00700499790489
0.665239014795	0.00700499790489
0.666238301318	0.00400285594565
0.667237587841	0.00700499790489
0.668236874364	0.00700499790489
0.669236160887	0.0110078538505
0.67023544741	0.0080057118913
0.671234733933	0.00600428391848
0.672234020456	0.0080057118913
0.673233306979	0.00600428391848
0.674232593502	0.00900642587772
0.675231880025	0.00900642587772
0.676231166548	0.00600428391848
0.677230453071	0.00300214195924
0.678229739594	0.00400285594565
0.679229026117	0.0080057118913
0.68022831264	0.00500356993206
0.681227599163	0.012008567837
0.682226885686	0.00700499790489
0.683226172209	0.00200142797283
0.684225458732	0.00600428391848
0.685224745255	0.00600428391848
0.686224031778	0.00700499790489
0.687223318301	0.00500356993206
0.688222604824	0.0100071398641
0.689221891347	0.00600428391848
0.69022117787	0.00900642587772
0.691220464393	0.00600428391848
0.692219750916	0.00900642587772
0.693219037439	0.00900642587772
0.694218323962	0.00500356993206
0.695217610485	0.00500356993206
0.696216897008	0.00400285594565
0.697216183531	0.0100071398641
0.698215470054	0.00600428391848
0.699214756577	0.00600428391848
0.7002140431	0.00400285594565
0.701213329623	0.00500356993206
0.702212616146	0.00600428391848
0.703211902669	0.00700499790489
0.704211189192	0.00600428391848
0.705210475715	0.00700499790489
0.706209762238	0.00700499790489
0.707209048761	0.00500356993206
0.708208335284	0.0080057118913
0.709207621807	0.0080057118913
0.71020690833	0.00600428391848
0.711206194853	0.00200142797283
0.712205481376	0.00500356993206
0.713204767899	0.00700499790489
0.714204054422	0.00300214195924
0.715203340945	0.0100071398641
0.716202627468	0.00600428391848
0.717201913991	0.00400285594565
0.718201200514	0.00600428391848
0.719200487037	0.00400285594565
0.72019977356	0.0080057118913
0.721199060083	0.00400285594565
0.722198346606	0.0100071398641
0.723197633129	0.00200142797283
0.724196919652	0.00400285594565
0.725196206175	0.00900642587772
0.726195492698	0.00200142797283
0.727194779221	0.0100071398641
0.728194065744	0.00600428391848
0.729193352267	0.00200142797283
0.73019263879	0.00600428391848
0.731191925313	0.00300214195924
0.732191211836	0.00300214195924
0.733190498359	0.0100071398641
0.734189784882	0.00400285594565
0.735189071405	0.00600428391848
0.736188357928	0.00500356993206
0.737187644451	0.00600428391848
0.738186930974	0.00500356993206
0.739186217497	0.00400285594565
0.74018550402	0.00500356993206
0.741184790543	0.00500356993206
0.742184077066	0.00500356993206
0.743183363589	0.00400285594565
0.744182650112	0.00100071398641
0.745181936635	0.00500356993206
0.746181223158	0.00300214195924
0.747180509681	0.00300214195924
0.748179796204	0.00600428391848
0.749179082727	0.00100071398641
0.75017836925	0.00400285594565
0.751177655773	0.00500356993206
0.752176942296	0.00400285594565
0.753176228819	0.00300214195924
0.754175515342	0.00400285594565
0.755174801865	0.00400285594565
0.756174088388	0.00700499790489
0.757173374911	0.00200142797283
0.758172661434	0.00500356993206
0.759171947957	0.00300214195924
0.76017123448	0.00600428391848
0.761170521003	0.00600428391848
0.762169807526	0.00700499790489
0.763169094049	0.00400285594565
0.764168380572	0.00500356993206
0.765167667095	0.00100071398641
0.766166953618	0.00300214195924
0.767166240141	0.0080057118913
0.768165526664	0.00500356993206
0.769164813187	0.00500356993206
0.77016409971	0.00200142797283
0.771163386233	0.00500356993206
0.772162672756	0.00400285594565
0.773161959279	0.00200142797283
0.774161245802	0.00500356993206
0.775160532325	0.00600428391848
0.776159818848	0.00600428391848
0.777159105371	0.00200142797283
0.778158391894	0.00500356993206
0.779157678417	0.00100071398641
0.78015696494	0.00500356993206
0.781156251463	0.00200142797283
0.782155537986	0.00600428391848
0.783154824509	0.00100071398641
0.784154111032	0.00700499790489
0.785153397555	0.00100071398641
0.786152684078	0.00200142797283
0.787151970601	0.00300214195924
0.788151257124	0.00500356993206
0.789150543647	0.00700499790489
0.79014983017	0.00300214195924
0.791149116693	0.00200142797283
0.792148403216	0.00400285594565
0.793147689739	0.00300214195924
0.794146976262	0.00400285594565
0.795146262785	0.00400285594565
0.796145549308	0.00100071398641
0.797144835831	0.00200142797283
0.798144122354	0.00200142797283
0.799143408877	0.00300214195924
0.8001426954	0.0
0.801141981923	0.00400285594565
0.802141268446	0.00100071398641
0.803140554969	0.00200142797283
0.804139841492	0.00300214195924
0.805139128015	0.00200142797283
0.806138414538	0.00400285594565
0.807137701061	0.00300214195924
0.808136987584	0.00300214195924
0.809136274107	0.00100071398641
0.81013556063	0.00300214195924
0.811134847153	0.00400285594565
0.812134133676	0.00100071398641
0.813133420199	0.00100071398641
0.814132706722	0.00200142797283
0.815131993245	0.00600428391848
0.816131279768	0.0
0.817130566291	0.00300214195924
0.818129852814	0.00300214195924
0.819129139337	0.00300214195924
0.82012842586	0.00400285594565
0.821127712383	0.00500356993206
0.822126998906	0.00100071398641
0.823126285429	0.00400285594565
0.824125571952	0.0
0.825124858475	0.00400285594565
0.826124144998	0.00200142797283
0.827123431521	0.00400285594565
0.828122718044	0.00400285594565
0.829122004567	0.00100071398641
0.83012129109	0.00300214195924
0.831120577613	0.00400285594565
0.832119864136	0.00300214195924
0.833119150659	0.00100071398641
0.834118437182	0.00300214195924
0.835117723705	0.00200142797283
0.836117010228	0.00300214195924
0.837116296751	0.00500356993206
0.838115583274	0.00300214195924
0.839114869797	0.0
0.84011415632	0.0
0.841113442843	0.0
0.842112729366	0.00100071398641
0.843112015889	0.00200142797283
0.844111302412	0.0
0.845110588935	0.00100071398641
0.846109875458	0.0
0.847109161981	0.00200142797283
0.848108448504	0.00100071398641
0.849107735027	0.00100071398641
0.85010702155	0.00200142797283
0.851106308073	0.0
0.852105594596	0.00100071398641
0.853104881119	0.00300214195924
0.854104167642	0.0
0.855103454165	0.00400285594565
0.856102740688	0.00200142797283
0.857102027211	0.00100071398641
0.858101313734	0.00400285594565
0.859100600257	0.00200142797283
0.86009988678	0.0
0.861099173303	0.00200142797283
0.862098459826	0.00300214195924
0.863097746349	0.00300214195924
0.864097032872	0.0
0.865096319395	0.00200142797283
0.866095605918	0.0
0.867094892441	0.0
0.868094178964	0.0
0.869093465487	0.00200142797283
0.87009275201	0.00100071398641
0.871092038533	0.0
0.872091325056	0.00100071398641
0.873090611579	0.00200142797283
0.874089898102	0.00100071398641
0.875089184625	0.00100071398641
0.876088471148	0.00400285594565
0.877087757671	0.00100071398641
0.878087044194	0.00100071398641
0.879086330717	0.00200142797283
0.88008561724	0.00100071398641
0.881084903763	0.00100071398641
0.882084190286	0.0
0.883083476809	0.00200142797283
0.884082763332	0.00100071398641
0.885082049855	0.00100071398641
0.886081336378	0.00200142797283
0.887080622901	0.0
0.888079909424	0.0
0.889079195947	0.00100071398641
0.89007848247	0.00200142797283
0.891077768993	0.0
0.892077055516	0.00100071398641
0.893076342039	0.0
0.894075628562	0.00200142797283
0.895074915085	0.00100071398641
0.896074201608	0.0
0.897073488131	0.00100071398641
0.898072774654	0.00100071398641
0.899072061177	0.0
0.9000713477	0.00100071398641
0.901070634223	0.0
0.902069920746	0.00100071398641
0.903069207269	0.0
0.904068493792	0.00100071398641
0.905067780315	0.00100071398641
0.906067066838	0.00200142797283
0.907066353361	0.00100071398641
0.908065639884	0.0
0.909064926407	0.00200142797283
0.91006421293	0.0
0.911063499453	0.00100071398641
0.912062785976	0.00200142797283
0.913062072499	0.00100071398641
0.914061359022	0.00100071398641
0.915060645545	0.00400285594565
0.916059932068	0.00100071398641
0.917059218591	0.0
0.918058505114	0.0
0.919057791637	0.00300214195924
0.92005707816	0.0
0.921056364683	0.00300214195924
0.922055651206	0.0
0.923054937729	0.00100071398641
0.924054224252	0.00100071398641
0.925053510775	0.00100071398641
0.926052797298	0.00200142797283
0.927052083821	0.00200142797283
0.928051370344	0.00200142797283
0.929050656867	0.00200142797283
0.93004994339	0.0
0.931049229913	0.0
0.932048516436	0.00200142797283
0.933047802959	0.00400285594565
0.934047089482	0.00100071398641
0.935046376005	0.0
0.936045662528	0.0
0.937044949051	0.00200142797283
0.938044235574	0.00200142797283
0.939043522097	0.0
0.94004280862	0.0
0.941042095143	0.00100071398641
0.942041381666	0.00100071398641
0.943040668189	0.00300214195924
0.944039954712	0.0
0.945039241235	0.0
0.946038527758	0.00100071398641
0.947037814281	0.0
0.948037100804	0.0
0.949036387327	0.00200142797283
0.95003567385	0.00100071398641
0.951034960373	0.00100071398641
0.952034246896	0.0
0.953033533419	0.00100071398641
0.954032819942	0.0
0.955032106465	0.00100071398641
0.956031392988	0.0
0.957030679511	0.00100071398641
0.958029966034	0.0
0.959029252557	0.00200142797283
0.96002853908	0.00200142797283
0.961027825603	0.0
0.962027112126	0.00100071398641
0.963026398649	0.00100071398641
0.964025685172	0.0
0.965024971695	0.0
0.966024258218	0.0
0.967023544741	0.00100071398641
0.968022831264	0.00200142797283
0.969022117787	0.0
0.97002140431	0.0
0.971020690833	0.0
0.972019977356	0.0
0.973019263879	0.0
0.974018550402	0.0
0.975017836925	0.0
0.976017123448	0.0
0.977016409971	0.00100071398641
0.978015696494	0.0
0.979014983017	0.00100071398641
0.98001426954	0.00100071398641
0.981013556063	0.0
0.982012842586	0.0
0.983012129109	0.0
0.984011415632	0.0
0.985010702155	0.0
0.986009988678	0.0
0.987009275201	0.0
0.988008561724	0.0
0.989007848247	0.00100071398641
0.99000713477	0.0
0.991006421293	0.0
0.992005707816	0.0
0.993004994339	0.0
0.994004280862	0.0
0.995003567385	0.0
0.996002853908	0.0
0.997002140431	0.0
0.998001426954	0.0
0.999000713477	16.3956979534


==> figs/posterior_var_plots/binneddata_nu_1.4873522520065308.dat <==
0.000616885	0.149091972602
0.001616268115	0.482297522107
0.00261565123	0.80649751622
0.003615034345	1.01662714203
0.00461441746	1.19473701534
0.005613800575	1.76108638778
0.00661318369	2.34144440193
0.007612566805	2.9037913053
0.00861194992	3.75231474668
0.009611333035	4.79395732036
0.01061071615	6.35892272404
0.011610099265	8.29811898513
0.01260948238	10.5194893152
0.013608865495	13.4973262981
0.01460824861	16.169975015
0.015607631725	19.5380527317
0.01660701484	21.7203989883
0.017606397955	24.550144616
0.01860578107	26.3302427318
0.019605164185	28.1753809699
0.0206045473	28.8187778718
0.021603930415	29.5001982298
0.02260331353	29.7273383491
0.023602696645	32.1548358359
0.02460207976	28.9768753998
0.025601462875	28.6026445424
0.02660084599	27.5900198694
0.027600229105	27.0536890149
0.02859961222	26.5453754439
0.029598995335	25.0354439899
0.03059837845	23.5455248811
0.031597761565	28.8287840444
0.03259714468	21.0659952965
0.033596527795	19.8312335905
0.03459591091	19.1298008872
0.035595294025	17.894038564
0.03659467714	17.1195608003
0.037594060255	16.1449595834
0.03859344337	15.5996231735
0.039592826485	14.9362139263
0.0405922096	14.1497287554
0.041591592715	13.5033300017
0.04259097583	12.2435528641
0.043590358945	11.5571294198
0.04458974206	10.7016016575
0.045589125175	9.91211463484
0.04658850829	9.49085476594
0.047587891405	21.74541442
0.04858727452	8.19305417222
0.049586657635	7.88686528889
0.05058604075	7.3515350517
0.051585423865	7.07736592088
0.05258480698	6.54403691821
0.053584190095	6.39794679741
0.05458357321	6.05773692704
0.055582956325	5.67850298331
0.05658233944	5.37031286545
0.057581722555	5.11315422815
0.05858110567	4.87200546709
0.059580488785	4.62385238518
0.0605798719	4.36969559967
0.061579255015	4.27563757669
0.06257863813	4.0354894329
0.063578021245	3.85637894232
0.06457740436	3.73630487043
0.065576787475	3.53918326907
0.06657617059	3.49015302305
0.067575553705	3.22198759582
0.06857493682	3.2369968548
0.069574319935	3.02186414266
0.07057370305	2.93280920601
0.071573086165	2.85075859021
0.07257246928	2.67765180323
0.073571852395	2.54857217595
0.07457123551	2.46452032562
0.075570618625	2.34044378466
0.07657000174	2.1493258869
0.077569384855	2.0762808265
0.07856876797	1.97321724812
0.079568151085	1.80211169567
0.0805675342	1.75308144965
0.081566917315	1.66002404393
0.08256630043	1.56696663821
0.083565683545	1.47290861523
0.08456506666	1.39385985123
0.085564449775	1.46090120804
0.08656383289	1.362840716
0.087563216005	1.30580553185
0.08856259912	1.19173516355
0.089561982235	1.12469380674
0.09056136535	18.3293070746
0.091560748465	1.02563269743
0.09256013158	0.968597513277
0.093559514695	0.949585785227
0.09455889781	0.887547514749
0.095558280925	0.916565415456
0.09655766404	0.898554304672
0.097557047155	0.855527762244
0.09855643027	0.826509861536
0.099555813385	0.770475294652
0.1005551965	0.731451221287
0.101554579615	0.752464183868
0.10255396273	0.745459863008
0.103553345845	0.691426530655
0.10455272896	0.660407395416
0.105552112075	0.682420975263
0.10655149519	0.644397519164
0.107550878305	0.592365421343
0.10855026142	0.631389494708
0.109549644535	0.567349989698
0.11054902765	0.579357396888
0.111548410765	0.571352458762
0.11254779388	0.52432344727
0.113547176995	0.538332088991
0.11454656011	0.464286411323
0.115545943225	0.480296287575
0.11654532634	0.458282707728
0.117544709455	0.477294435778
0.11854409257	0.440271596944
0.119543475685	0.455280855931
0.1205428588	0.440271596944
0.121542241915	0.394243202718
0.12254162503	0.383236412795
0.123541008145	0.42226048616
0.12454039126	0.39624443725
0.125539774375	0.413254930768
0.12653915749	0.364224684745
0.127538540605	0.368227153808
0.12853792372	0.340209870366
0.129537306835	0.364224684745
0.13053668995	0.333205549505
0.131536073065	0.311191969658
0.13253545618	0.305188266064
0.133534839295	0.328202463176
0.13453422241	0.288177772545
0.135533605525	0.304187648798
0.13653298864	0.285175920748
0.137532371755	0.300185179735
0.13853175487	0.274169130824
0.139531137985	0.285175920748
0.1405305211	0.274169130824
0.141529904215	0.231142588396
0.14252928733	0.236145674725
0.143528670445	0.259159871838
0.14452805356	0.233143822927
0.145527436675	0.21113024308
0.14652681979	0.229141353864
0.147526202905	0.215132712143
0.14852558602	0.214132094877
0.149524969135	0.222137033004
0.15052435225	0.191117897764
0.151523735365	0.195120366827
0.15252311848	0.216133329409
0.153522501595	0.178109873309
0.15452188471	0.18511419417
0.155521267825	0.17310678698
0.15652065094	0.183112959638
0.157520034055	0.181111725107
0.15851941717	0.158097527994
0.159518800285	0.193119132296
0.1605181834	0.168103700651
0.161517566515	0.167103083386
0.16251694963	0.168103700651
0.163516332745	0.170104935183
0.16451571586	0.162099997057
0.165515098975	0.158097527994
0.16651448209	0.167103083386
0.167513865205	0.155095676196
0.16851324832	0.153094441665
0.169512631435	0.136083948146
0.17051201455	0.142087651741
0.171511397665	0.159098145259
0.17251078078	0.0990611093124
0.173510163895	0.114070368299
0.17450954701	0.139085799944
0.175508930125	0.124076540957
0.17650831324	0.113069751033
0.177507696355	0.133082096349
0.17850707947	0.126077775489
0.179506462585	0.136083948146
0.1805058457	0.123075923691
0.181505228815	0.131080861817
0.18250461193	0.138085182678
0.183503995045	0.115070985565
0.18450337816	0.116071602831
0.185502761275	0.108066664704
0.18650214439	0.120074071894
0.187501527505	0.129079627286
0.18850091062	0.103063578376
0.189500293735	0.104064195641
0.19049967685	0.0950586402493
0.191499059965	0.113069751033
0.19249844308	0.100061726578
0.193497826195	0.115070985565
0.19449720931	0.0960592575151
0.195496592425	0.0900555539204
0.19649597554	0.0930574057177
0.197495358655	0.0910561711862
0.19849474177	0.0890549366546
0.199494124885	0.0930574057177
0.200493508	0.0900555539204
0.201492891115	0.106065430173
0.20249227423	0.0980604920466
0.203491657345	0.0960592575151
0.20449104046	0.0720444431363
0.205490423575	0.0940580229835
0.20648980669	0.0910561711862
0.207489189805	0.0940580229835
0.20848857292	0.0890549366546
0.209487956035	0.0710438258705
0.21048733915	0.078048146731
0.211486722265	0.0620382704785
0.21248610538	0.0790487639968
0.213485488495	0.0820506157941
0.21448487161	0.078048146731
0.215484254725	0.0910561711862
0.21648363784	0.069042591339
0.217483020955	0.0790487639968
0.21848240407	0.0830512330599
0.219481787185	0.0720444431363
0.2204811703	0.078048146731
0.221480553415	0.0610376532127
0.22247993653	0.0860530848573
0.223479319645	0.0800493812626
0.22447870276	0.0700432086047
0.225478085875	0.0670413568074
0.22647746899	0.0710438258705
0.227476852105	0.0610376532127
0.22847623522	0.0570351841496
0.229475618335	0.0680419740732
0.23047500145	0.0510314805549
0.231474384565	0.0730450604021
0.23247376768	0.0730450604021
0.233473150795	0.046028394226
0.23447253391	0.0650401222758
0.235471917025	0.0620382704785
0.23647130014	0.0600370359469
0.237470683255	0.0800493812626
0.23847006637	0.0620382704785
0.239469449485	0.0650401222758
0.2404688326	0.0520320978207
0.241468215715	0.0580358014154
0.24246759883	0.0520320978207
0.243466981945	0.0660407395416
0.24446636506	0.0740456776679
0.245465748175	0.0450277769602
0.24646513129	0.0480296287575
0.247464514405	0.0520320978207
0.24846389752	0.0610376532127
0.249463280635	0.0670413568074
0.25046266375	0.0490302460233
0.251462046865	0.0510314805549
0.25246142998	0.0420259251628
0.253460813095	0.0470290114918
0.25446019621	0.0570351841496
0.255459579325	0.0520320978207
0.25645896244	0.0520320978207
0.257458345555	0.0470290114918
0.25845772867	0.0600370359469
0.259457111785	0.0540333323522
0.2604564949	0.0490302460233
0.261455878015	0.0510314805549
0.26245526113	0.046028394226
0.263454644245	0.0440271596944
0.26445402736	0.0340209870366
0.265453410475	0.0380234560997
0.26645279359	0.0300185179735
0.267452176705	0.046028394226
0.26845155982	0.0480296287575
0.269450942935	0.0390240733655
0.27045032605	0.0490302460233
0.271449709165	0.0410253078971
0.27244909228	0.0440271596944
0.273448475395	0.0450277769602
0.27444785851	0.0380234560997
0.275447241625	0.0490302460233
0.27644662474	0.0400246906313
0.277446007855	0.0310191352392
0.27844539097	0.0400246906313
0.279444774085	0.0330203697708
0.2804441572	0.0350216043024
0.281443540315	0.0470290114918
0.28244292343	0.0370228388339
0.283442306545	0.0300185179735
0.28444168966	0.0400246906313
0.285441072775	0.0390240733655
0.28644045589	0.0390240733655
0.287439839005	0.0500308632891
0.28843922212	0.0340209870366
0.289438605235	0.0410253078971
0.29043798835	0.0310191352392
0.291437371465	0.0330203697708
0.29243675458	0.0330203697708
0.293436137695	0.0220135798472
0.29443552081	0.0310191352392
0.295434903925	0.0370228388339
0.29643428704	0.0240148143788
0.297433670155	0.0340209870366
0.29843305327	0.0350216043024
0.299432436385	0.0340209870366
0.3004318195	0.0280172834419
0.301431202615	0.0240148143788
0.30243058573	0.0250154316446
0.303429968845	0.023014197113
0.30442935196	0.0370228388339
0.305428735075	0.0280172834419
0.30642811819	0.0310191352392
0.307427501305	0.0170104935183
0.30842688442	0.0330203697708
0.309426267535	0.0400246906313
0.31042565065	0.0290179007077
0.311425033765	0.0290179007077
0.31242441688	0.032019752505
0.313423799995	0.0330203697708
0.31442318311	0.0240148143788
0.315422566225	0.0180111107841
0.31642194934	0.0240148143788
0.317421332455	0.023014197113
0.31842071557	0.0210129625814
0.319420098685	0.0390240733655
0.3204194818	0.0220135798472
0.321418864915	0.023014197113
0.32241824803	0.0260160489103
0.323417631145	0.0240148143788
0.32441701426	0.023014197113
0.325416397375	0.0190117280499
0.32641578049	0.0290179007077
0.327415163605	0.0200123453156
0.32841454672	0.0260160489103
0.329413929835	0.0170104935183
0.33041331295	0.0180111107841
0.331412696065	0.0190117280499
0.33241207918	0.0210129625814
0.333411462295	0.0220135798472
0.33441084541	0.0240148143788
0.335410228525	0.0190117280499
0.33640961164	0.023014197113
0.337408994755	0.0140086417209
0.33840837787	0.0180111107841
0.339407760985	0.0120074071894
0.3404071441	0.0280172834419
0.341406527215	0.0120074071894
0.34240591033	0.0250154316446
0.343405293445	0.0200123453156
0.34440467656	0.0140086417209
0.345404059675	0.0200123453156
0.34640344279	0.0110067899236
0.347402825905	0.0170104935183
0.34840220902	0.0210129625814
0.349401592135	0.0150092589867
0.35040097525	0.0170104935183
0.351400358365	0.0250154316446
0.35239974148	0.0150092589867
0.353399124595	0.00900555539204
0.35439850771	0.00800493812626
0.355397890825	0.0160098762525
0.35639727394	0.0170104935183
0.357396657055	0.0160098762525
0.35839604017	0.0140086417209
0.359395423285	0.0180111107841
0.3603948064	0.0140086417209
0.361394189515	0.0270166661761
0.36239357263	0.0130080244552
0.363392955745	0.0120074071894
0.36439233886	0.0110067899236
0.365391721975	0.00700432086047
0.36639110509	0.0110067899236
0.367390488205	0.0160098762525
0.36838987132	0.0100061726578
0.369389254435	0.0210129625814
0.37038863755	0.0110067899236
0.371388020665	0.0120074071894
0.37238740378	0.0150092589867
0.373386786895	0.0150092589867
0.37438617001	0.0130080244552
0.375385553125	0.00400246906313
0.37638493624	0.0130080244552
0.377384319355	0.0180111107841
0.37838370247	0.0150092589867
0.379383085585	0.0140086417209
0.3803824687	0.0130080244552
0.381381851815	0.0140086417209
0.38238123493	0.0100061726578
0.383380618045	0.0140086417209
0.38438000116	0.00700432086047
0.385379384275	0.0130080244552
0.38637876739	0.00600370359469
0.387378150505	0.0110067899236
0.38837753362	0.00800493812626
0.389376916735	0.0100061726578
0.39037629985	0.0150092589867
0.391375682965	0.00900555539204
0.39237506608	0.0100061726578
0.393374449195	0.00800493812626
0.39437383231	0.00800493812626
0.395373215425	0.00700432086047
0.39637259854	0.0100061726578
0.397371981655	0.0120074071894
0.39837136477	0.0100061726578
0.399370747885	0.00700432086047
0.400370131	0.0170104935183
0.401369514115	0.0100061726578
0.40236889723	0.00600370359469
0.403368280345	0.00700432086047
0.40436766346	0.00700432086047
0.405367046575	0.0100061726578
0.40636642969	0.00800493812626
0.407365812805	0.0120074071894
0.40836519592	0.00300185179735
0.409364579035	0.0130080244552
0.41036396215	0.00600370359469
0.411363345265	0.0100061726578
0.41236272838	0.00900555539204
0.413362111495	0.0100061726578
0.41436149461	0.0140086417209
0.415360877725	0.00700432086047
0.41636026084	0.0130080244552
0.417359643955	0.0100061726578
0.41835902707	0.00800493812626
0.419358410185	0.00600370359469
0.4203577933	0.00500308632891
0.421357176415	0.00800493812626
0.42235655953	0.00300185179735
0.423355942645	0.00500308632891
0.42435532576	0.00500308632891
0.425354708875	0.00500308632891
0.42635409199	0.00600370359469
0.427353475105	0.00800493812626
0.42835285822	0.00300185179735
0.429352241335	0.00200123453156
0.43035162445	0.00700432086047
0.431351007565	0.00500308632891
0.43235039068	0.00900555539204
0.433349773795	0.0100061726578
0.43434915691	0.00500308632891
0.435348540025	0.0100061726578
0.43634792314	0.00700432086047
0.437347306255	0.00600370359469
0.43834668937	0.00400246906313
0.439346072485	0.00500308632891
0.4403454556	0.00800493812626
0.441344838715	0.00500308632891
0.44234422183	0.00400246906313
0.443343604945	0.00700432086047
0.44434298806	0.00800493812626
0.445342371175	0.00700432086047
0.44634175429	0.00700432086047
0.447341137405	0.00500308632891
0.44834052052	0.00500308632891
0.449339903635	0.00300185179735
0.45033928675	0.00900555539204
0.451338669865	0.00400246906313
0.45233805298	0.00400246906313
0.453337436095	0.00100061726578
0.45433681921	0.00300185179735
0.455336202325	0.00200123453156
0.45633558544	0.00200123453156
0.457334968555	0.0100061726578
0.45833435167	0.00700432086047
0.459333734785	0.00400246906313
0.4603331179	0.00500308632891
0.461332501015	0.00400246906313
0.46233188413	0.00200123453156
0.463331267245	0.00100061726578
0.46433065036	0.00100061726578
0.465330033475	0.00600370359469
0.46632941659	0.00300185179735
0.467328799705	0.00300185179735
0.46832818282	0.00400246906313
0.469327565935	0.00300185179735
0.47032694905	0.00200123453156
0.471326332165	0.00800493812626
0.47232571528	0.00600370359469
0.473325098395	0.00800493812626
0.47432448151	0.00300185179735
0.475323864625	0.00300185179735
0.47632324774	0.00200123453156
0.477322630855	0.00300185179735
0.47832201397	0.00200123453156
0.479321397085	0.00100061726578
0.4803207802	0.00400246906313
0.481320163315	0.00300185179735
0.48231954643	0.00100061726578
0.483318929545	0.00700432086047
0.48431831266	0.0
0.485317695775	0.00600370359469
0.48631707889	0.00500308632891
0.487316462005	0.00600370359469
0.48831584512	0.00900555539204
0.489315228235	0.00400246906313
0.49031461135	0.00600370359469
0.491313994465	0.00200123453156
0.49231337758	0.00200123453156
0.493312760695	0.00300185179735
0.49431214381	0.00700432086047
0.495311526925	0.00300185179735
0.49631091004	0.00100061726578
0.497310293155	0.00400246906313
0.49830967627	0.00600370359469
0.499309059385	0.00300185179735
0.5003084425	0.00800493812626
0.501307825615	0.00600370359469
0.50230720873	0.00500308632891
0.503306591845	0.00300185179735
0.50430597496	0.00300185179735
0.505305358075	0.00400246906313
0.50630474119	0.00200123453156
0.507304124305	0.00100061726578
0.50830350742	0.00100061726578
0.509302890535	0.00700432086047
0.51030227365	0.00200123453156
0.511301656765	0.00200123453156
0.51230103988	0.00400246906313
0.513300422995	0.00100061726578
0.51429980611	0.00100061726578
0.515299189225	0.00300185179735
0.51629857234	0.00300185179735
0.517297955455	0.00300185179735
0.51829733857	0.00400246906313
0.519296721685	0.00300185179735
0.5202961048	0.00300185179735
0.521295487915	0.00300185179735
0.52229487103	0.00300185179735
0.523294254145	0.00200123453156
0.52429363726	0.00400246906313
0.525293020375	0.00500308632891
0.52629240349	0.00400246906313
0.527291786605	0.00400246906313
0.52829116972	0.00700432086047
0.529290552835	0.00100061726578
0.53028993595	0.00200123453156
0.531289319065	0.00500308632891
0.53228870218	0.00300185179735
0.533288085295	0.00300185179735
0.53428746841	0.00400246906313
0.535286851525	0.00200123453156
0.53628623464	0.0
0.537285617755	0.00200123453156
0.53828500087	0.00400246906313
0.539284383985	0.00300185179735
0.5402837671	0.00600370359469
0.541283150215	0.00300185179735
0.54228253333	0.00300185179735
0.543281916445	0.00700432086047
0.54428129956	0.00300185179735
0.545280682675	0.00300185179735
0.54628006579	0.00400246906313
0.547279448905	0.00100061726578
0.54827883202	0.00200123453156
0.549278215135	0.00200123453156
0.55027759825	0.00300185179735
0.551276981365	0.00200123453156
0.55227636448	0.00100061726578
0.553275747595	0.00200123453156
0.55427513071	0.00500308632891
0.555274513825	0.00900555539204
0.55627389694	0.00600370359469
0.557273280055	0.00500308632891
0.55827266317	0.00200123453156
0.559272046285	0.00200123453156
0.5602714294	0.00100061726578
0.561270812515	0.00400246906313
0.56227019563	0.00300185179735
0.563269578745	0.00200123453156
0.56426896186	0.0
0.565268344975	0.00800493812626
0.56626772809	0.00200123453156
0.567267111205	0.00400246906313
0.56826649432	0.0
0.569265877435	0.00300185179735
0.57026526055	0.00400246906313
0.571264643665	0.00300185179735
0.57226402678	0.00200123453156
0.573263409895	0.00100061726578
0.57426279301	0.00200123453156
0.575262176125	0.0
0.57626155924	0.00100061726578
0.577260942355	0.00300185179735
0.57826032547	0.00300185179735
0.579259708585	0.00100061726578
0.5802590917	0.00300185179735
0.581258474815	0.00100061726578
0.58225785793	0.00300185179735
0.583257241045	0.00500308632891
0.58425662416	0.00400246906313
0.585256007275	0.00200123453156
0.58625539039	0.00300185179735
0.587254773505	0.00100061726578
0.58825415662	0.00400246906313
0.589253539735	0.00200123453156
0.59025292285	0.00100061726578
0.591252305965	0.00200123453156
0.59225168908	0.00200123453156
0.593251072195	0.00100061726578
0.59425045531	0.00200123453156
0.595249838425	0.00400246906313
0.59624922154	0.00200123453156
0.597248604655	0.00500308632891
0.59824798777	0.0
0.599247370885	0.00100061726578
0.600246754	0.00400246906313
0.601246137115	0.0
0.60224552023	0.00300185179735
0.603244903345	0.00100061726578
0.60424428646	0.0
0.605243669575	0.00600370359469
0.60624305269	0.00300185179735
0.607242435805	0.00300185179735
0.60824181892	0.00500308632891
0.609241202035	0.00200123453156
0.61024058515	0.00100061726578
0.611239968265	0.00500308632891
0.61223935138	0.00300185179735
0.613238734495	0.00400246906313
0.61423811761	0.00200123453156
0.615237500725	0.00200123453156
0.61623688384	0.00100061726578
0.617236266955	0.00100061726578
0.61823565007	0.00100061726578
0.619235033185	0.00600370359469
0.6202344163	0.00200123453156
0.621233799415	0.00100061726578
0.62223318253	0.00400246906313
0.623232565645	0.00200123453156
0.62423194876	0.00500308632891
0.625231331875	0.00400246906313
0.62623071499	0.00200123453156
0.627230098105	0.00300185179735
0.62822948122	0.00300185179735
0.629228864335	0.00100061726578
0.63022824745	0.00100061726578
0.631227630565	0.00100061726578
0.63222701368	0.00200123453156
0.633226396795	0.00100061726578
0.63422577991	0.00300185179735
0.635225163025	0.00400246906313
0.63622454614	0.00200123453156
0.637223929255	0.00100061726578
0.63822331237	0.00100061726578
0.639222695485	0.00300185179735
0.6402220786	0.00100061726578
0.641221461715	0.00500308632891
0.64222084483	0.00100061726578
0.643220227945	0.00200123453156
0.64421961106	0.00100061726578
0.645218994175	0.0
0.64621837729	0.00500308632891
0.647217760405	0.0
0.64821714352	0.00200123453156
0.649216526635	0.00300185179735
0.65021590975	0.00400246906313
0.651215292865	0.00400246906313
0.65221467598	0.00300185179735
0.653214059095	0.00300185179735
0.65421344221	0.00400246906313
0.655212825325	0.00200123453156
0.65621220844	0.00300185179735
0.657211591555	0.00200123453156
0.65821097467	0.00200123453156
0.659210357785	0.00300185179735
0.6602097409	0.00100061726578
0.661209124015	0.0
0.66220850713	0.00300185179735
0.663207890245	0.00200123453156
0.66420727336	0.00100061726578
0.665206656475	0.00600370359469
0.66620603959	0.00200123453156
0.667205422705	0.00500308632891
0.66820480582	0.00100061726578
0.669204188935	0.00400246906313
0.67020357205	0.00100061726578
0.671202955165	0.00200123453156
0.67220233828	0.00400246906313
0.673201721395	0.0
0.67420110451	0.00200123453156
0.675200487625	0.00200123453156
0.67619987074	0.00300185179735
0.677199253855	0.00300185179735
0.67819863697	0.00100061726578
0.679198020085	0.00100061726578
0.6801974032	0.00100061726578
0.681196786315	0.00300185179735
0.68219616943	0.00200123453156
0.683195552545	0.00200123453156
0.68419493566	0.00100061726578
0.685194318775	0.00300185179735
0.68619370189	0.00300185179735
0.687193085005	0.00200123453156
0.68819246812	0.00300185179735
0.689191851235	0.00100061726578
0.69019123435	0.00300185179735
0.691190617465	0.00100061726578
0.69219000058	0.00100061726578
0.693189383695	0.00100061726578
0.69418876681	0.00100061726578
0.695188149925	0.00100061726578
0.69618753304	0.00300185179735
0.697186916155	0.0
0.69818629927	0.00100061726578
0.699185682385	0.00100061726578
0.7001850655	0.00300185179735
0.701184448615	0.00400246906313
0.70218383173	0.00100061726578
0.703183214845	0.00300185179735
0.70418259796	0.00200123453156
0.705181981075	0.00100061726578
0.70618136419	0.00300185179735
0.707180747305	0.00200123453156
0.70818013042	0.00300185179735
0.709179513535	0.00400246906313
0.71017889665	0.00100061726578
0.711178279765	0.00400246906313
0.71217766288	0.00300185179735
0.713177045995	0.0
0.71417642911	0.00100061726578
0.715175812225	0.0
0.71617519534	0.0
0.717174578455	0.00700432086047
0.71817396157	0.00100061726578
0.719173344685	0.00100061726578
0.7201727278	0.00100061726578
0.721172110915	0.00100061726578
0.72217149403	0.00200123453156
0.723170877145	0.00200123453156
0.72417026026	0.0
0.725169643375	0.0
0.72616902649	0.00100061726578
0.727168409605	0.00100061726578
0.72816779272	0.0
0.729167175835	0.00400246906313
0.73016655895	0.00100061726578
0.731165942065	0.0
0.73216532518	0.00300185179735
0.733164708295	0.0
0.73416409141	0.00100061726578
0.735163474525	0.00100061726578
0.73616285764	0.00200123453156
0.737162240755	0.00100061726578
0.73816162387	0.00200123453156
0.739161006985	0.00100061726578
0.7401603901	0.00100061726578
0.741159773215	0.00100061726578
0.74215915633	0.0
0.743158539445	0.0
0.74415792256	0.00100061726578
0.745157305675	0.00100061726578
0.74615668879	0.0
0.747156071905	0.00200123453156
0.74815545502	0.0
0.749154838135	0.00300185179735
0.75015422125	0.0
0.751153604365	0.00100061726578
0.75215298748	0.00100061726578
0.753152370595	0.0
0.75415175371	0.00200123453156
0.755151136825	0.00100061726578
0.75615051994	0.00100061726578
0.757149903055	0.00100061726578
0.75814928617	0.00100061726578
0.759148669285	0.0
0.7601480524	0.0
0.761147435515	0.00200123453156
0.76214681863	0.0
0.763146201745	0.00200123453156
0.76414558486	0.00300185179735
0.765144967975	0.00100061726578
0.76614435109	0.00400246906313
0.767143734205	0.00100061726578
0.76814311732	0.00100061726578
0.769142500435	0.0
0.77014188355	0.00100061726578
0.771141266665	0.00100061726578
0.77214064978	0.00100061726578
0.773140032895	0.00100061726578
0.77413941601	0.00400246906313
0.775138799125	0.00100061726578
0.77613818224	0.00100061726578
0.777137565355	0.00200123453156
0.77813694847	0.00100061726578
0.779136331585	0.0
0.7801357147	0.0
0.781135097815	0.0
0.78213448093	0.00300185179735
0.783133864045	0.00100061726578
0.78413324716	0.00100061726578
0.785132630275	0.00300185179735
0.78613201339	0.00200123453156
0.787131396505	0.00100061726578
0.78813077962	0.00300185179735
0.789130162735	0.00100061726578
0.79012954585	0.00100061726578
0.791128928965	0.0
0.79212831208	0.00100061726578
0.793127695195	0.0
0.79412707831	0.0
0.795126461425	0.0
0.79612584454	0.00200123453156
0.797125227655	0.0
0.79812461077	0.0
0.799123993885	0.0
0.800123377	0.00100061726578
0.801122760115	0.00100061726578
0.80212214323	0.00200123453156
0.803121526345	0.00200123453156
0.80412090946	0.00100061726578
0.805120292575	0.00100061726578
0.80611967569	0.00100061726578
0.807119058805	0.0
0.80811844192	0.0
0.809117825035	0.00100061726578
0.81011720815	0.00100061726578
0.811116591265	0.0
0.81211597438	0.00100061726578
0.813115357495	0.00100061726578
0.81411474061	0.00100061726578
0.815114123725	0.0
0.81611350684	0.0
0.817112889955	0.0
0.81811227307	0.0
0.819111656185	0.0
0.8201110393	0.0
0.821110422415	0.0
0.82210980553	0.0
0.823109188645	0.0
0.82410857176	0.0
0.825107954875	0.0
0.82610733799	0.00200123453156
0.827106721105	0.00100061726578
0.82810610422	0.0
0.829105487335	0.0
0.83010487045	0.00100061726578
0.831104253565	0.0
0.83210363668	0.0
0.833103019795	0.00100061726578
0.83410240291	0.0
0.835101786025	0.0
0.83610116914	0.0
0.837100552255	0.0
0.83809993537	0.0
0.839099318485	0.0
0.8400987016	0.0
0.841098084715	0.0
0.84209746783	0.0
0.843096850945	0.00200123453156
0.84409623406	0.0
0.845095617175	0.0
0.84609500029	0.00100061726578
0.847094383405	0.0
0.84809376652	0.0
0.849093149635	0.0
0.85009253275	0.00100061726578
0.851091915865	0.0
0.85209129898	0.0
0.853090682095	0.00100061726578
0.85409006521	0.0
0.855089448325	0.0
0.85608883144	0.0
0.857088214555	0.0
0.85808759767	0.0
0.859086980785	0.00100061726578
0.8600863639	0.0
0.861085747015	0.00100061726578
0.86208513013	0.0
0.863084513245	0.0
0.86408389636	0.0
0.865083279475	0.0
0.86608266259	0.0
0.867082045705	0.00100061726578
0.86808142882	0.0
0.869080811935	0.0
0.87008019505	0.00100061726578
0.871079578165	0.0
0.87207896128	0.0
0.873078344395	0.00100061726578
0.87407772751	0.0
0.875077110625	0.0
0.87607649374	0.0
0.877075876855	0.0
0.87807525997	0.0
0.879074643085	0.0
0.8800740262	0.0
0.881073409315	0.0
0.88207279243	0.0
0.883072175545	0.0
0.88407155866	0.0
0.885070941775	0.0
0.88607032489	0.0
0.887069708005	0.0
0.88806909112	0.00200123453156
0.889068474235	0.0
0.89006785735	0.0
0.891067240465	0.0
0.89206662358	0.0
0.893066006695	0.0
0.89406538981	0.0
0.895064772925	0.00100061726578
0.89606415604	0.0
0.897063539155	0.0
0.89806292227	0.0
0.899062305385	0.0
0.9000616885	0.0
0.901061071615	0.0
0.90206045473	0.0
0.903059837845	0.00100061726578
0.90405922096	0.00100061726578
0.905058604075	0.0
0.90605798719	0.0
0.907057370305	0.0
0.90805675342	0.0
0.909056136535	0.00100061726578
0.91005551965	0.0
0.911054902765	0.0
0.91205428588	0.0
0.913053668995	0.0
0.91405305211	0.0
0.915052435225	0.0
0.91605181834	0.0
0.917051201455	0.0
0.91805058457	0.0
0.919049967685	0.00100061726578
0.9200493508	0.00200123453156
0.921048733915	0.0
0.92204811703	0.0
0.923047500145	0.0
0.92404688326	0.0
0.925046266375	0.0
0.92604564949	0.0
0.927045032605	0.0
0.92804441572	0.0
0.929043798835	0.0
0.93004318195	0.0
0.931042565065	0.0
0.93204194818	0.0
0.933041331295	0.0
0.93404071441	0.0
0.935040097525	0.0
0.93603948064	0.0
0.937038863755	0.0
0.93803824687	0.0
0.939037629985	0.0
0.9400370131	0.0
0.941036396215	0.0
0.94203577933	0.0
0.943035162445	0.0
0.94403454556	0.00100061726578
0.945033928675	0.0
0.94603331179	0.0
0.947032694905	0.0
0.94803207802	0.0
0.949031461135	0.0
0.95003084425	0.0
0.951030227365	0.0
0.95202961048	0.0
0.953028993595	0.00100061726578
0.95402837671	0.0
0.955027759825	0.0
0.95602714294	0.0
0.957026526055	0.00100061726578
0.95802590917	0.0
0.959025292285	0.0
0.9600246754	0.0
0.961024058515	0.0
0.96202344163	0.0
0.963022824745	0.0
0.96402220786	0.0
0.965021590975	0.0
0.96602097409	0.0
0.967020357205	0.0
0.96801974032	0.0
0.969019123435	0.0
0.97001850655	0.0
0.971017889665	0.0
0.97201727278	0.0
0.973016655895	0.0
0.97401603901	0.0
0.975015422125	0.0
0.97601480524	0.0
0.977014188355	0.0
0.97801357147	0.0
0.979012954585	0.0
0.9800123377	0.0
0.981011720815	0.0
0.98201110393	0.0
0.983010487045	0.0
0.98400987016	0.0
0.985009253275	0.0
0.98600863639	0.0
0.987008019505	0.0
0.98800740262	0.0
0.989006785735	0.00100061726578
0.99000616885	0.0
0.991005551965	0.0
0.99200493508	0.0
0.993004318195	0.0
0.99400370131	0.0
0.995003084425	0.0
0.99600246754	0.0
0.997001850655	0.0
0.99800123377	0.0
0.999000616885	11.8543127477


==> figs/posterior_var_plots/binneddata_nu_1.887392520904541.dat <==
0.00050983	0.239121911524
0.00150932017	0.792403991327
0.00250881034	1.1175697706
0.00350830051	1.43573197923
0.00450779068	2.10907526984
0.00550728085	2.89747722081
0.00650677102	3.98002913826
0.00750626119	5.46678713208
0.00850575136	7.20967570897
0.00950524153	10.1361677224
0.0105047317	13.5859265129
0.01150422187	18.0091816211
0.01250371204	22.529486208
0.01350320221	27.3049208678
0.01450269238	31.1598862448
0.01550218255	35.1989454784
0.01650167272	37.4510936911
0.01750116289	38.9018333217
0.01850065306	39.5091429463
0.01950014323	40.5896938436
0.0204996334	38.7157384449
0.02149912357	37.8573007877
0.02249861374	36.3885519755
0.02349810391	38.5786685626
0.02449759408	32.0413356341
0.02549708425	29.9992945403
0.02649657442	28.3274421798
0.02749606459	26.5495357498
0.02849555476	25.1558251944
0.02949504493	23.2218391903
0.0304945351	20.7495787577
0.03149402527	27.7211330653
0.03249351544	17.4368898496
0.03349300561	16.3163185487
0.03449249578	14.8005457622
0.03549198595	13.7960336318
0.03649147612	13.0196378019
0.03749096629	11.9150746625
0.03849045646	11.1106645501
0.03948994663	10.3752896339
0.0404894368	9.81900602384
0.04148892697	8.9075413318
0.04248841714	8.26221232371
0.04348790731	7.40377466644
0.04448739748	6.65539311907
0.04548688765	6.19215694738
0.04648637782	5.81796617369
0.04748586799	18.9016366214
0.04848535816	5.09559788867
0.04948484833	4.70339793337
0.0504843385	4.28218318545
0.05148382867	4.00804342078
0.05248331884	3.66486845989
0.05348280901	3.37972308422
0.05448229918	3.29467972657
0.05548178935	3.07456750675
0.05648127952	2.89447569054
0.05748076969	2.73339356604
0.05848025986	2.54229613884
0.05947975003	2.38721707488
0.0604792402	2.28716606588
0.06147873037	2.15609924408
0.06247822054	2.00802375075
0.06347771071	1.89896815093
0.06447720088	1.77990745022
0.06547669105	1.82693142445
0.06647618122	1.71787582463
0.06747567139	1.63683450734
0.06847516156	1.5197748268
0.06947465173	1.49076003419
0.0704741419	1.35769219221
0.07147363207	1.31767178861
0.07247312224	1.25463965293
0.07347261241	1.13257742195
0.07447210258	1.11957079078
0.07547159275	1.00951468087
0.07647108292	0.918468262674
0.07747057309	0.896457040693
0.07847006326	0.861439187541
0.07946955343	0.741377976734
0.0804690436	0.732373385923
0.08146853377	0.707360633672
0.08246802394	0.6743438007
0.08346751411	0.598305033855
0.08446700428	0.593302483405
0.08546649445	0.590300953135
0.08646598462	0.525267797281
0.08746547479	0.542276468812
0.08846496496	0.497253514759
0.08946445513	0.456232601067
0.0904639453	15.253776833
0.09146343547	0.403205566294
0.09246292564	0.412210157104
0.09346241581	0.375191283772
0.09446190598	0.392199955303
0.09546139615	0.366186692962
0.09646088632	0.315160678369
0.09746037649	0.3421744508
0.09845986666	0.34417547098
0.09945935683	0.286145885757
0.100458847	0.286145885757
0.10145833717	0.263134153686
0.10245782734	0.271138234406
0.10345731751	0.248126502335
0.10445680768	0.231117830804
0.10545629785	0.226115280353
0.10645578802	0.221112729903
0.10745527819	0.193098447381
0.10845476836	0.228116300534
0.10945425853	0.208106098732
0.1104537487	0.218111199633
0.11145323887	0.186094876751
0.11245272904	0.186094876751
0.11345221921	0.17508926576
0.11445170938	0.189096407021
0.11545119955	0.179091306121
0.11645068972	0.16908620522
0.11745017989	0.182092836391
0.11844967006	0.143072942878
0.11944916023	0.16908620522
0.1204486504	0.158080594229
0.12144814057	0.147074983239
0.12244763074	0.150076513509
0.12344712091	0.130066311708
0.12444661108	0.136069372248
0.12544610125	0.139070902518
0.12644559142	0.109055599816
0.12744508159	0.133067841978
0.12844457176	0.111056619997
0.12944406193	0.111056619997
0.1304435521	0.106054069546
0.13144304227	0.100051009006
0.13244253244	0.102052029186
0.13344202261	0.116059170447
0.13444151278	0.109055599816
0.13544100295	0.101051519096
0.13644049312	0.0980499888258
0.13743998329	0.0830423374749
0.13843947346	0.0790402971147
0.13943896363	0.084042847565
0.1404384538	0.0760387668445
0.14143794397	0.085043357655
0.14243743414	0.0760387668445
0.14343692431	0.084042847565
0.14443641448	0.0650331558538
0.14543590465	0.0750382567544
0.14643539482	0.0710362163942
0.14743488499	0.0580295852234
0.14843437516	0.0790402971147
0.14943386533	0.0640326457638
0.1504333555	0.0780397870246
0.15143284567	0.0790402971147
0.15243233584	0.0570290751334
0.15343182601	0.0610311154936
0.15443131618	0.0630321356737
0.15543080635	0.0550280549533
0.15643029652	0.0630321356737
0.15742978669	0.0550280549533
0.15842927686	0.0420214237825
0.15942876703	0.0520265246831
0.1604282572	0.0560285650433
0.16142774737	0.0630321356737
0.16242723754	0.0400204036024
0.16342672771	0.0470239742328
0.16442621788	0.0610311154936
0.16542570805	0.0520265246831
0.16642519822	0.0360183632421
0.16742468839	0.0610311154936
0.16842417856	0.0470239742328
0.16942366873	0.0380193834223
0.1704231589	0.0370188733322
0.17142264907	0.0390198935123
0.17242213924	0.0400204036024
0.17342162941	0.0420214237825
0.17442111958	0.0380193834223
0.17542060975	0.0440224439626
0.17642009992	0.0420214237825
0.17741959009	0.0260132623415
0.17841908026	0.0490249944129
0.17941857043	0.0420214237825
0.1804180606	0.0420214237825
0.18141755077	0.0470239742328
0.18241704094	0.0390198935123
0.18341653111	0.033016832972
0.18441602128	0.0410209136924
0.18541551145	0.0480244843228
0.18641500162	0.0300153027018
0.18741449179	0.0310158127918
0.18841398196	0.0370188733322
0.18941347213	0.0240122421614
0.1904129623	0.051026014593
0.19141245247	0.033016832972
0.19241194264	0.0300153027018
0.19341143281	0.033016832972
0.19441092298	0.0360183632421
0.19541041315	0.0280142825217
0.19640990332	0.0310158127918
0.19740939349	0.0260132623415
0.19840888366	0.0320163228819
0.19940837383	0.0380193834223
0.200407864	0.0270137724316
0.20140735417	0.0310158127918
0.20240684434	0.0360183632421
0.20340633451	0.0240122421614
0.20440582468	0.0220112219813
0.20540531485	0.0280142825217
0.20640480502	0.0200102018012
0.20740429519	0.034017343062
0.20840378536	0.0440224439626
0.20940327553	0.0160081614409
0.2104027657	0.0300153027018
0.21140225587	0.0300153027018
0.21240174604	0.0240122421614
0.21340123621	0.0280142825217
0.21440072638	0.0240122421614
0.21540021655	0.0300153027018
0.21639970672	0.0180091816211
0.21739919689	0.0160081614409
0.21839868706	0.0280142825217
0.21939817723	0.0220112219813
0.2203976674	0.0220112219813
0.22139715757	0.0300153027018
0.22239664774	0.0220112219813
0.22339613791	0.0240122421614
0.22439562808	0.0160081614409
0.22539511825	0.0190096917111
0.22639460842	0.0250127522515
0.22739409859	0.0210107118912
0.22839358876	0.0250127522515
0.22939307893	0.0180091816211
0.2303925691	0.0230117320714
0.23139205927	0.0200102018012
0.23239154944	0.0210107118912
0.23339103961	0.0110056109907
0.23439052978	0.0180091816211
0.23539001995	0.0190096917111
0.23638951012	0.0230117320714
0.23738900029	0.0200102018012
0.23838849046	0.0210107118912
0.23938798063	0.0180091816211
0.2403874708	0.0140071412608
0.24138696097	0.0140071412608
0.24238645114	0.0110056109907
0.24338594131	0.017008671531
0.24438543148	0.0250127522515
0.24538492165	0.0150076513509
0.24638441182	0.0140071412608
0.24738390199	0.0180091816211
0.24838339216	0.0140071412608
0.24938288233	0.0140071412608
0.2503823725	0.0130066311708
0.25138186267	0.0200102018012
0.25238135284	0.017008671531
0.25338084301	0.0220112219813
0.25438033318	0.0180091816211
0.25537982335	0.017008671531
0.25637931352	0.0120061210807
0.25737880369	0.0120061210807
0.25837829386	0.0190096917111
0.25937778403	0.0260132623415
0.2603772742	0.0100051009006
0.26137676437	0.00700357063041
0.26237625454	0.0130066311708
0.26337574471	0.0120061210807
0.26437523488	0.0140071412608
0.26537472505	0.0130066311708
0.26637421522	0.0120061210807
0.26737370539	0.00600306054036
0.26837319556	0.0160081614409
0.26937268573	0.017008671531
0.2703721759	0.0100051009006
0.27137166607	0.00700357063041
0.27237115624	0.0100051009006
0.27337064641	0.0190096917111
0.27437013658	0.00600306054036
0.27536962675	0.0120061210807
0.27636911692	0.00800408072047
0.27736860709	0.0180091816211
0.27836809726	0.0150076513509
0.27936758743	0.0130066311708
0.2803670776	0.0190096917111
0.28136656777	0.0100051009006
0.28236605794	0.00800408072047
0.28336554811	0.0130066311708
0.28436503828	0.0120061210807
0.28536452845	0.00700357063041
0.28636401862	0.0110056109907
0.28736350879	0.00700357063041
0.28836299896	0.0130066311708
0.28936248913	0.00800408072047
0.2903619793	0.00900459081053
0.29136146947	0.0140071412608
0.29236095964	0.0140071412608
0.29336044981	0.0110056109907
0.29435993998	0.00800408072047
0.29535943015	0.00900459081053
0.29635892032	0.00900459081053
0.29735841049	0.0110056109907
0.29835790066	0.00900459081053
0.29935739083	0.00800408072047
0.300356881	0.00600306054036
0.30135637117	0.00900459081053
0.30235586134	0.0110056109907
0.30335535151	0.00900459081053
0.30435484168	0.00900459081053
0.30535433185	0.00400204036024
0.30635382202	0.00600306054036
0.30735331219	0.00600306054036
0.30835280236	0.0050025504503
0.30935229253	0.00800408072047
0.3103517827	0.00900459081053
0.31135127287	0.0130066311708
0.31235076304	0.00700357063041
0.31335025321	0.00700357063041
0.31434974338	0.0110056109907
0.31534923355	0.00700357063041
0.31634872372	0.0050025504503
0.31734821389	0.00700357063041
0.31834770406	0.0050025504503
0.31934719423	0.0110056109907
0.3203466844	0.00400204036024
0.32134617457	0.00600306054036
0.32234566474	0.00700357063041
0.32334515491	0.0050025504503
0.32434464508	0.00700357063041
0.32534413525	0.00600306054036
0.32634362542	0.00800408072047
0.32734311559	0.0130066311708
0.32834260576	0.00100051009006
0.32934209593	0.00800408072047
0.3303415861	0.00700357063041
0.33134107627	0.0050025504503
0.33234056644	0.00300153027018
0.33334005661	0.00200102018012
0.33433954678	0.00700357063041
0.33533903695	0.00700357063041
0.33633852712	0.0050025504503
0.33733801729	0.00200102018012
0.33833750746	0.00400204036024
0.33933699763	0.00600306054036
0.3403364878	0.00400204036024
0.34133597797	0.00100051009006
0.34233546814	0.00400204036024
0.34333495831	0.0050025504503
0.34433444848	0.00400204036024
0.34533393865	0.0050025504503
0.34633342882	0.00200102018012
0.34733291899	0.00800408072047
0.34833240916	0.00400204036024
0.34933189933	0.0050025504503
0.3503313895	0.00300153027018
0.35133087967	0.00100051009006
0.35233036984	0.0050025504503
0.35332986001	0.00700357063041
0.35432935018	0.00100051009006
0.35532884035	0.00200102018012
0.35632833052	0.00300153027018
0.35732782069	0.00200102018012
0.35832731086	0.00200102018012
0.35932680103	0.00400204036024
0.3603262912	0.00300153027018
0.36132578137	0.00600306054036
0.36232527154	0.00800408072047
0.36332476171	0.0050025504503
0.36432425188	0.0050025504503
0.36532374205	0.00100051009006
0.36632323222	0.00100051009006
0.36732272239	0.00400204036024
0.36832221256	0.00200102018012
0.36932170273	0.00100051009006
0.3703211929	0.00300153027018
0.37132068307	0.00600306054036
0.37232017324	0.00400204036024
0.37331966341	0.00200102018012
0.37431915358	0.00400204036024
0.37531864375	0.00200102018012
0.37631813392	0.0050025504503
0.37731762409	0.00600306054036
0.37831711426	0.00400204036024
0.37931660443	0.00400204036024
0.3803160946	0.00400204036024
0.38131558477	0.00300153027018
0.38231507494	0.00300153027018
0.38331456511	0.0
0.38431405528	0.0
0.38531354545	0.00100051009006
0.38631303562	0.00100051009006
0.38731252579	0.0050025504503
0.38831201596	0.00400204036024
0.38931150613	0.0
0.3903109963	0.00200102018012
0.39131048647	0.00100051009006
0.39230997664	0.00300153027018
0.39330946681	0.00100051009006
0.39430895698	0.00400204036024
0.39530844715	0.00300153027018
0.39630793732	0.00100051009006
0.39730742749	0.00200102018012
0.39830691766	0.00100051009006
0.39930640783	0.00100051009006
0.400305898	0.00700357063041
0.40130538817	0.00100051009006
0.40230487834	0.0
0.40330436851	0.00100051009006
0.40430385868	0.00400204036024
0.40530334885	0.0
0.40630283902	0.00400204036024
0.40730232919	0.00100051009006
0.40830181936	0.00200102018012
0.40930130953	0.00100051009006
0.4103007997	0.0050025504503
0.41130028987	0.0
0.41229978004	0.00400204036024
0.41329927021	0.00100051009006
0.41429876038	0.00100051009006
0.41529825055	0.00100051009006
0.41629774072	0.0
0.41729723089	0.00100051009006
0.41829672106	0.00300153027018
0.41929621123	0.00200102018012
0.4202957014	0.0
0.42129519157	0.0050025504503
0.42229468174	0.0
0.42329417191	0.00400204036024
0.42429366208	0.0
0.42529315225	0.00400204036024
0.42629264242	0.00100051009006
0.42729213259	0.00200102018012
0.42829162276	0.0050025504503
0.42929111293	0.0
0.4302906031	0.0
0.43129009327	0.00200102018012
0.43228958344	0.00200102018012
0.43328907361	0.0
0.43428856378	0.00100051009006
0.43528805395	0.0
0.43628754412	0.0
0.43728703429	0.00200102018012
0.43828652446	0.00100051009006
0.43928601463	0.00200102018012
0.4402855048	0.00200102018012
0.44128499497	0.0
0.44228448514	0.0
0.44328397531	0.0
0.44428346548	0.00200102018012
0.44528295565	0.00200102018012
0.44628244582	0.00300153027018
0.44728193599	0.00400204036024
0.44828142616	0.00100051009006
0.44928091633	0.00100051009006
0.4502804065	0.00100051009006
0.45127989667	0.0
0.45227938684	0.00100051009006
0.45327887701	0.0
0.45427836718	0.00100051009006
0.45527785735	0.00200102018012
0.45627734752	0.00200102018012
0.45727683769	0.0
0.45827632786	0.0
0.45927581803	0.0
0.4602753082	0.00100051009006
0.46127479837	0.0
0.46227428854	0.00100051009006
0.46327377871	0.00100051009006
0.46427326888	0.00200102018012
0.46527275905	0.00200102018012
0.46627224922	0.00200102018012
0.46727173939	0.00300153027018
0.46827122956	0.00200102018012
0.46927071973	0.00100051009006
0.4702702099	0.0
0.47126970007	0.00100051009006
0.47226919024	0.0
0.47326868041	0.00100051009006
0.47426817058	0.0
0.47526766075	0.00100051009006
0.47626715092	0.00100051009006
0.47726664109	0.00100051009006
0.47826613126	0.00200102018012
0.47926562143	0.00100051009006
0.4802651116	0.00100051009006
0.48126460177	0.0
0.48226409194	0.00100051009006
0.48326358211	0.00200102018012
0.48426307228	0.0
0.48526256245	0.00100051009006
0.48626205262	0.00100051009006
0.48726154279	0.0
0.48826103296	0.00100051009006
0.48926052313	0.00100051009006
0.4902600133	0.0
0.49125950347	0.00200102018012
0.49225899364	0.00100051009006
0.49325848381	0.00200102018012
0.49425797398	0.00200102018012
0.49525746415	0.00100051009006
0.49625695432	0.00100051009006
0.49725644449	0.00100051009006
0.49825593466	0.00200102018012
0.49925542483	0.00200102018012
0.500254915	0.0
0.50125440517	0.0
0.50225389534	0.00100051009006
0.50325338551	0.0
0.50425287568	0.00200102018012
0.50525236585	0.00100051009006
0.50625185602	0.00100051009006
0.50725134619	0.00100051009006
0.50825083636	0.00100051009006
0.50925032653	0.0
0.5102498167	0.00200102018012
0.51124930687	0.0
0.51224879704	0.00300153027018
0.51324828721	0.0
0.51424777738	0.0050025504503
0.51524726755	0.00200102018012
0.51624675772	0.00100051009006
0.51724624789	0.00100051009006
0.51824573806	0.0
0.51924522823	0.00100051009006
0.5202447184	0.00200102018012
0.52124420857	0.0
0.52224369874	0.0
0.52324318891	0.0
0.52424267908	0.00100051009006
0.52524216925	0.00100051009006
0.52624165942	0.00100051009006
0.52724114959	0.00200102018012
0.52824063976	0.00100051009006
0.52924012993	0.00100051009006
0.5302396201	0.0
0.53123911027	0.00100051009006
0.53223860044	0.0
0.53323809061	0.00100051009006
0.53423758078	0.00100051009006
0.53523707095	0.00100051009006
0.53623656112	0.00200102018012
0.53723605129	0.0
0.53823554146	0.0
0.53923503163	0.0
0.5402345218	0.0
0.54123401197	0.0
0.54223350214	0.0
0.54323299231	0.0
0.54423248248	0.0
0.54523197265	0.0
0.54623146282	0.0
0.54723095299	0.0
0.54823044316	0.0
0.54922993333	0.0
0.5502294235	0.00100051009006
0.55122891367	0.0
0.55222840384	0.0
0.55322789401	0.00100051009006
0.55422738418	0.0
0.55522687435	0.0
0.55622636452	0.00100051009006
0.55722585469	0.0
0.55822534486	0.00100051009006
0.55922483503	0.0
0.5602243252	0.0
0.56122381537	0.0
0.56222330554	0.0
0.56322279571	0.00100051009006
0.56422228588	0.00400204036024
0.56522177605	0.00100051009006
0.56622126622	0.0
0.56722075639	0.00100051009006
0.56822024656	0.00200102018012
0.56921973673	0.0
0.5702192269	0.0
0.57121871707	0.0
0.57221820724	0.0
0.57321769741	0.0
0.57421718758	0.0
0.57521667775	0.0
0.57621616792	0.00200102018012
0.57721565809	0.0
0.57821514826	0.0
0.57921463843	0.0
0.5802141286	0.00100051009006
0.58121361877	0.0
0.58221310894	0.00300153027018
0.58321259911	0.00100051009006
0.58421208928	0.0
0.58521157945	0.00100051009006
0.58621106962	0.0
0.58721055979	0.00300153027018
0.58821004996	0.00100051009006
0.58920954013	0.00300153027018
0.5902090303	0.00100051009006
0.59120852047	0.0
0.59220801064	0.0
0.59320750081	0.00100051009006
0.59420699098	0.00100051009006
0.59520648115	0.00100051009006
0.59620597132	0.0
0.59720546149	0.00300153027018
0.59820495166	0.0
0.59920444183	0.00200102018012
0.600203932	0.0
0.60120342217	0.0
0.60220291234	0.00200102018012
0.60320240251	0.00200102018012
0.60420189268	0.00100051009006
0.60520138285	0.0
0.60620087302	0.0
0.60720036319	0.0
0.60819985336	0.0
0.60919934353	0.0
0.6101988337	0.0
0.61119832387	0.00200102018012
0.61219781404	0.00100051009006
0.61319730421	0.0
0.61419679438	0.0
0.61519628455	0.00100051009006
0.61619577472	0.0
0.61719526489	0.0
0.61819475506	0.0
0.61919424523	0.00100051009006
0.6201937354	0.00100051009006
0.62119322557	0.00100051009006
0.62219271574	0.0
0.62319220591	0.00100051009006
0.62419169608	0.00200102018012
0.62519118625	0.0
0.62619067642	0.00100051009006
0.62719016659	0.0
0.62818965676	0.0
0.62918914693	0.00200102018012
0.6301886371	0.0
0.63118812727	0.0
0.63218761744	0.0
0.63318710761	0.0
0.63418659778	0.0
0.63518608795	0.00200102018012
0.63618557812	0.00300153027018
0.63718506829	0.0
0.63818455846	0.0
0.63918404863	0.00100051009006
0.6401835388	0.00100051009006
0.64118302897	0.0
0.64218251914	0.00100051009006
0.64318200931	0.00200102018012
0.64418149948	0.0
0.64518098965	0.00100051009006
0.64618047982	0.0
0.64717996999	0.0
0.64817946016	0.00100051009006
0.64917895033	0.00100051009006
0.6501784405	0.0
0.65117793067	0.0
0.65217742084	0.0
0.65317691101	0.0
0.65417640118	0.0
0.65517589135	0.00100051009006
0.65617538152	0.0
0.65717487169	0.00100051009006
0.65817436186	0.0
0.65917385203	0.0
0.6601733422	0.00400204036024
0.66117283237	0.0
0.66217232254	0.0
0.66317181271	0.0
0.66417130288	0.0
0.66517079305	0.0
0.66617028322	0.0
0.66716977339	0.00100051009006
0.66816926356	0.00100051009006
0.66916875373	0.0
0.6701682439	0.0
0.67116773407	0.0
0.67216722424	0.0
0.67316671441	0.0
0.67416620458	0.00100051009006
0.67516569475	0.0
0.67616518492	0.0
0.67716467509	0.00100051009006
0.67816416526	0.00100051009006
0.67916365543	0.0
0.6801631456	0.0
0.68116263577	0.00100051009006
0.68216212594	0.00200102018012
0.68316161611	0.0
0.68416110628	0.0
0.68516059645	0.00100051009006
0.68616008662	0.0
0.68715957679	0.0
0.68815906696	0.0
0.68915855713	0.0
0.6901580473	0.00100051009006
0.69115753747	0.0
0.69215702764	0.00100051009006
0.69315651781	0.0
0.69415600798	0.00100051009006
0.69515549815	0.0
0.69615498832	0.0
0.69715447849	0.0
0.69815396866	0.0
0.69915345883	0.00200102018012
0.700152949	0.0
0.70115243917	0.00100051009006
0.70215192934	0.0
0.70315141951	0.0
0.70415090968	0.00100051009006
0.70515039985	0.00100051009006
0.70614989002	0.0
0.70714938019	0.0
0.70814887036	0.0
0.70914836053	0.0
0.7101478507	0.0
0.71114734087	0.0
0.71214683104	0.0
0.71314632121	0.0
0.71414581138	0.0
0.71514530155	0.00200102018012
0.71614479172	0.0
0.71714428189	0.0
0.71814377206	0.0
0.71914326223	0.0
0.7201427524	0.00100051009006
0.72114224257	0.00100051009006
0.72214173274	0.00100051009006
0.72314122291	0.0
0.72414071308	0.0
0.72514020325	0.0
0.72613969342	0.00100051009006
0.72713918359	0.00100051009006
0.72813867376	0.00100051009006
0.72913816393	0.00100051009006
0.7301376541	0.00200102018012
0.73113714427	0.0
0.73213663444	0.0
0.73313612461	0.0
0.73413561478	0.00100051009006
0.73513510495	0.0
0.73613459512	0.0
0.73713408529	0.0
0.73813357546	0.00100051009006
0.73913306563	0.0
0.7401325558	0.0
0.74113204597	0.00100051009006
0.74213153614	0.0
0.74313102631	0.0
0.74413051648	0.0
0.74513000665	0.0
0.74612949682	0.0
0.74712898699	0.0
0.74812847716	0.0
0.74912796733	0.0
0.7501274575	0.0
0.75112694767	0.0
0.75212643784	0.0
0.75312592801	0.0
0.75412541818	0.00100051009006
0.75512490835	0.0
0.75612439852	0.00100051009006
0.75712388869	0.0
0.75812337886	0.00100051009006
0.75912286903	0.0
0.7601223592	0.0
0.76112184937	0.0
0.76212133954	0.0
0.76312082971	0.00100051009006
0.76412031988	0.00100051009006
0.76511981005	0.00200102018012
0.76611930022	0.0
0.76711879039	0.0
0.76811828056	0.0
0.76911777073	0.0
0.7701172609	0.0
0.77111675107	0.0
0.77211624124	0.0
0.77311573141	0.0
0.77411522158	0.0
0.77511471175	0.0
0.77611420192	0.0
0.77711369209	0.0
0.77811318226	0.0
0.77911267243	0.0
0.7801121626	0.0
0.78111165277	0.0
0.78211114294	0.0
0.78311063311	0.0
0.78411012328	0.0
0.78510961345	0.0
0.78610910362	0.00100051009006
0.78710859379	0.0
0.78810808396	0.0
0.78910757413	0.0
0.7901070643	0.0
0.79110655447	0.00100051009006
0.79210604464	0.0
0.79310553481	0.0
0.79410502498	0.00100051009006
0.79510451515	0.0
0.79610400532	0.0
0.79710349549	0.0
0.79810298566	0.0
0.79910247583	0.0
0.800101966	0.0
0.80110145617	0.0
0.80210094634	0.0
0.80310043651	0.0
0.80409992668	0.0
0.80509941685	0.0
0.80609890702	0.0
0.80709839719	0.0
0.80809788736	0.0
0.80909737753	0.0
0.8100968677	0.00100051009006
0.81109635787	0.0
0.81209584804	0.0
0.81309533821	0.0
0.81409482838	0.0
0.81509431855	0.0
0.81609380872	0.0
0.81709329889	0.0
0.81809278906	0.0
0.81909227923	0.0
0.8200917694	0.0
0.82109125957	0.0
0.82209074974	0.0
0.82309023991	0.0
0.82408973008	0.0
0.82508922025	0.0
0.82608871042	0.0
0.82708820059	0.0
0.82808769076	0.0
0.82908718093	0.0
0.8300866711	0.0
0.83108616127	0.0
0.83208565144	0.0
0.83308514161	0.0
0.83408463178	0.0
0.83508412195	0.0
0.83608361212	0.0
0.83708310229	0.0
0.83808259246	0.00100051009006
0.83908208263	0.0
0.8400815728	0.0
0.84108106297	0.0
0.84208055314	0.0
0.84308004331	0.0
0.84407953348	0.0
0.84507902365	0.0
0.84607851382	0.0
0.84707800399	0.0
0.84807749416	0.0
0.84907698433	0.0
0.8500764745	0.0
0.85107596467	0.0
0.85207545484	0.0
0.85307494501	0.0
0.85407443518	0.0
0.85507392535	0.0
0.85607341552	0.0
0.85707290569	0.0
0.85807239586	0.0
0.85907188603	0.0
0.8600713762	0.0
0.86107086637	0.0
0.86207035654	0.0
0.86306984671	0.0
0.86406933688	0.0
0.86506882705	0.0
0.86606831722	0.0
0.86706780739	0.0
0.86806729756	0.0
0.86906678773	0.0
0.8700662779	0.0
0.87106576807	0.0
0.87206525824	0.0
0.87306474841	0.0
0.87406423858	0.0
0.87506372875	0.0
0.87606321892	0.0
0.87706270909	0.0
0.87806219926	0.0
0.87906168943	0.0
0.8800611796	0.0
0.88106066977	0.0
0.88206015994	0.0
0.88305965011	0.0
0.88405914028	0.0
0.88505863045	0.0
0.88605812062	0.0
0.88705761079	0.0
0.88805710096	0.0
0.88905659113	0.0
0.8900560813	0.0
0.89105557147	0.0
0.89205506164	0.0
0.89305455181	0.0
0.89405404198	0.0
0.89505353215	0.0
0.89605302232	0.0
0.89705251249	0.0
0.89805200266	0.0
0.89905149283	0.0
0.900050983	0.0
0.90105047317	0.0
0.90204996334	0.0
0.90304945351	0.0
0.90404894368	0.0
0.90504843385	0.0
0.90604792402	0.0
0.90704741419	0.0
0.90804690436	0.0
0.90904639453	0.0
0.9100458847	0.0
0.91104537487	0.0
0.91204486504	0.0
0.91304435521	0.0
0.91404384538	0.0
0.91504333555	0.0
0.91604282572	0.0
0.91704231589	0.0
0.91804180606	0.0
0.91904129623	0.0
0.9200407864	0.0
0.92104027657	0.0
0.92203976674	0.0
0.92303925691	0.0
0.92403874708	0.0
0.92503823725	0.0
0.92603772742	0.0
0.92703721759	0.0
0.92803670776	0.0
0.92903619793	0.0
0.9300356881	0.0
0.93103517827	0.0
0.93203466844	0.0
0.93303415861	0.0
0.93403364878	0.0
0.93503313895	0.0
0.93603262912	0.0
0.93703211929	0.0
0.93803160946	0.0
0.93903109963	0.0
0.9400305898	0.0
0.94103007997	0.0
0.94202957014	0.0
0.94302906031	0.0
0.94402855048	0.0
0.94502804065	0.0
0.94602753082	0.0
0.94702702099	0.0
0.94802651116	0.0
0.94902600133	0.0
0.9500254915	0.0
0.95102498167	0.0
0.95202447184	0.0
0.95302396201	0.0
0.95402345218	0.0
0.95502294235	0.0
0.95602243252	0.0
0.95702192269	0.0
0.95802141286	0.0
0.95902090303	0.0
0.9600203932	0.0
0.96101988337	0.0
0.96201937354	0.0
0.96301886371	0.0
0.96401835388	0.0
0.96501784405	0.0
0.96601733422	0.0
0.96701682439	0.0
0.96801631456	0.0
0.96901580473	0.0
0.9700152949	0.0
0.97101478507	0.0
0.97201427524	0.0
0.97301376541	0.0
0.97401325558	0.0
0.97501274575	0.0
0.97601223592	0.0
0.97701172609	0.0
0.97801121626	0.0
0.97901070643	0.0
0.9800101966	0.0
0.98100968677	0.0
0.98200917694	0.0
0.98300866711	0.0
0.98400815728	0.0
0.98500764745	0.0
0.98600713762	0.0
0.98700662779	0.0
0.98800611796	0.0
0.98900560813	0.0
0.9900050983	0.0
0.99100458847	0.0
0.99200407864	0.0
0.99300356881	0.0
0.99400305898	0.0
0.99500254915	0.0
0.99600203932	0.0
0.99700152949	0.0
0.99800101966	0.0
0.99900050983	7.54784811941


==> figs/posterior_var_plots/binneddata_nu_10.dat <==
0.000165497	5.90197675945
0.001165331503	22.4607171813
0.002165166006	60.8290670281
0.003165000509	145.635102173
0.004164835012	240.271764256
0.005164669515	220.534497798
0.006164504018	138.918990676
0.007164338521	69.9625785969
0.008164173024	40.9337744169
0.009164007527	19.8802901284
0.01016384203	12.4140544888
0.011163676533	2.86547422739
0.012163511036	6.98915668446
0.013163345539	5.24686834097
0.014163180042	0.38706405794
0.015163014545	0.174028801245
0.016162849048	3.25453861638
0.017162683551	0.0770127453783
0.018162518054	0.0420069520245
0.019162352557	1.92131797236
0.02016218706	0.0110018207683
0.021162021563	0.0140023173415
0.022161856066	0.00600099314636
0.023161690569	0.00500082762197
0.024161525072	0.922152613491
0.025161359575	0.0
0.026161194078	0.00400066209758
0.027161028581	0.0
0.028160863084	0.00200033104879
0.029160697587	0.0
0.03016053209	0.00100016552439
0.031160366593	0.0
0.032160201096	0.363060085355
0.033160035599	0.0
0.034159870102	0.0
0.035159704605	0.0
0.036159539108	0.0
0.037159373611	0.0
0.038159208114	0.0
0.039159042617	0.0
0.04015887712	0.0
0.041158711623	0.0
0.042158546126	0.0
0.043158380629	0.0
0.044158215132	0.0
0.045158049635	0.0
0.046157884138	0.0
0.047157718641	0.102016883488
0.048157553144	0.0
0.049157387647	0.0
0.05015722215	0.0
0.051157056653	0.0
0.052156891156	0.0
0.053156725659	0.0
0.054156560162	0.0
0.055156394665	0.0
0.056156229168	0.0
0.057156063671	0.0
0.058155898174	0.0
0.059155732677	0.0
0.06015556718	0.0
0.061155401683	0.0
0.062155236186	0.0
0.063155070689	0.0
0.064154905192	0.0
0.065154739695	0.0
0.066154574198	0.0
0.067154408701	0.0
0.068154243204	0.0
0.069154077707	0.0
0.07015391221	0.0
0.071153746713	0.0
0.072153581216	0.0
0.073153415719	0.0
0.074153250222	0.0
0.075153084725	0.0
0.076152919228	0.0
0.077152753731	0.0
0.078152588234	0.0
0.079152422737	0.0
0.08015225724	0.0
0.081152091743	0.0
0.082151926246	0.0
0.083151760749	0.0
0.084151595252	0.0
0.085151429755	0.0
0.086151264258	0.0
0.087151098761	0.0
0.088150933264	0.0
0.089150767767	0.0
0.09015060227	0.033005462305
0.091150436773	0.0
0.092150271276	0.0
0.093150105779	0.0
0.094149940282	0.0
0.095149774785	0.0
0.096149609288	0.0
0.097149443791	0.0
0.098149278294	0.0
0.099149112797	0.0
0.1001489473	0.0
0.101148781803	0.0
0.102148616306	0.0
0.103148450809	0.0
0.104148285312	0.0
0.105148119815	0.0
0.106147954318	0.0
0.107147788821	0.0
0.108147623324	0.0
0.109147457827	0.0
0.11014729233	0.0
0.111147126833	0.0
0.112146961336	0.0
0.113146795839	0.0
0.114146630342	0.0
0.115146464845	0.0
0.116146299348	0.0
0.117146133851	0.0
0.118145968354	0.0
0.119145802857	0.0
0.12014563736	0.0
0.121145471863	0.0
0.122145306366	0.0
0.123145140869	0.0
0.124144975372	0.0
0.125144809875	0.0
0.126144644378	0.0
0.127144478881	0.0
0.128144313384	0.0
0.129144147887	0.0
0.13014398239	0.0
0.131143816893	0.0
0.132143651396	0.0
0.133143485899	0.0
0.134143320402	0.0
0.135143154905	0.0
0.136142989408	0.0
0.137142823911	0.0
0.138142658414	0.0
0.139142492917	0.0
0.14014232742	0.0
0.141142161923	0.0
0.142141996426	0.0
0.143141830929	0.0
0.144141665432	0.0
0.145141499935	0.0
0.146141334438	0.0
0.147141168941	0.0
0.148141003444	0.0
0.149140837947	0.0
0.15014067245	0.0
0.151140506953	0.0
0.152140341456	0.0
0.153140175959	0.0
0.154140010462	0.0
0.155139844965	0.0
0.156139679468	0.0
0.157139513971	0.0
0.158139348474	0.0
0.159139182977	0.0
0.16013901748	0.0
0.161138851983	0.0
0.162138686486	0.0
0.163138520989	0.0
0.164138355492	0.0
0.165138189995	0.0
0.166138024498	0.0
0.167137859001	0.0
0.168137693504	0.0
0.169137528007	0.0
0.17013736251	0.0
0.171137197013	0.0
0.172137031516	0.0
0.173136866019	0.0
0.174136700522	0.0
0.175136535025	0.0
0.176136369528	0.0
0.177136204031	0.0
0.178136038534	0.0
0.179135873037	0.0
0.18013570754	0.0
0.181135542043	0.0
0.182135376546	0.0
0.183135211049	0.0
0.184135045552	0.0
0.185134880055	0.0
0.186134714558	0.0
0.187134549061	0.0
0.188134383564	0.0
0.189134218067	0.0
0.19013405257	0.0
0.191133887073	0.0
0.192133721576	0.0
0.193133556079	0.0
0.194133390582	0.0
0.195133225085	0.0
0.196133059588	0.0
0.197132894091	0.0
0.198132728594	0.0
0.199132563097	0.0
0.2001323976	0.0
0.201132232103	0.0
0.202132066606	0.0
0.203131901109	0.0
0.204131735612	0.0
0.205131570115	0.0
0.206131404618	0.0
0.207131239121	0.0
0.208131073624	0.0
0.209130908127	0.0
0.21013074263	0.0
0.211130577133	0.0
0.212130411636	0.0
0.213130246139	0.0
0.214130080642	0.0
0.215129915145	0.0
0.216129749648	0.0
0.217129584151	0.0
0.218129418654	0.0
0.219129253157	0.0
0.22012908766	0.0
0.221128922163	0.0
0.222128756666	0.0
0.223128591169	0.0
0.224128425672	0.0
0.225128260175	0.0
0.226128094678	0.0
0.227127929181	0.0
0.228127763684	0.0
0.229127598187	0.0
0.23012743269	0.0
0.231127267193	0.0
0.232127101696	0.0
0.233126936199	0.0
0.234126770702	0.0
0.235126605205	0.0
0.236126439708	0.0
0.237126274211	0.0
0.238126108714	0.0
0.239125943217	0.0
0.24012577772	0.0
0.241125612223	0.0
0.242125446726	0.0
0.243125281229	0.0
0.244125115732	0.0
0.245124950235	0.0
0.246124784738	0.0
0.247124619241	0.0
0.248124453744	0.0
0.249124288247	0.0
0.25012412275	0.0
0.251123957253	0.0
0.252123791756	0.0
0.253123626259	0.0
0.254123460762	0.0
0.255123295265	0.0
0.256123129768	0.0
0.257122964271	0.0
0.258122798774	0.0
0.259122633277	0.0
0.26012246778	0.0
0.261122302283	0.0
0.262122136786	0.0
0.263121971289	0.0
0.264121805792	0.0
0.265121640295	0.0
0.266121474798	0.0
0.267121309301	0.0
0.268121143804	0.0
0.269120978307	0.0
0.27012081281	0.0
0.271120647313	0.0
0.272120481816	0.0
0.273120316319	0.0
0.274120150822	0.0
0.275119985325	0.0
0.276119819828	0.0
0.277119654331	0.0
0.278119488834	0.0
0.279119323337	0.0
0.28011915784	0.0
0.281118992343	0.0
0.282118826846	0.0
0.283118661349	0.0
0.284118495852	0.0
0.285118330355	0.0
0.286118164858	0.0
0.287117999361	0.0
0.288117833864	0.0
0.289117668367	0.0
0.29011750287	0.0
0.291117337373	0.0
0.292117171876	0.0
0.293117006379	0.0
0.294116840882	0.0
0.295116675385	0.0
0.296116509888	0.0
0.297116344391	0.0
0.298116178894	0.0
0.299116013397	0.0
0.3001158479	0.0
0.301115682403	0.0
0.302115516906	0.0
0.303115351409	0.0
0.304115185912	0.0
0.305115020415	0.0
0.306114854918	0.0
0.307114689421	0.0
0.308114523924	0.0
0.309114358427	0.0
0.31011419293	0.0
0.311114027433	0.0
0.312113861936	0.0
0.313113696439	0.0
0.314113530942	0.0
0.315113365445	0.0
0.316113199948	0.0
0.317113034451	0.0
0.318112868954	0.0
0.319112703457	0.0
0.32011253796	0.0
0.321112372463	0.0
0.322112206966	0.0
0.323112041469	0.0
0.324111875972	0.0
0.325111710475	0.0
0.326111544978	0.0
0.327111379481	0.0
0.328111213984	0.0
0.329111048487	0.0
0.33011088299	0.0
0.331110717493	0.0
0.332110551996	0.0
0.333110386499	0.0
0.334110221002	0.0
0.335110055505	0.0
0.336109890008	0.0
0.337109724511	0.0
0.338109559014	0.0
0.339109393517	0.0
0.34010922802	0.0
0.341109062523	0.0
0.342108897026	0.0
0.343108731529	0.0
0.344108566032	0.0
0.345108400535	0.0
0.346108235038	0.0
0.347108069541	0.0
0.348107904044	0.0
0.349107738547	0.0
0.35010757305	0.0
0.351107407553	0.0
0.352107242056	0.0
0.353107076559	0.0
0.354106911062	0.0
0.355106745565	0.0
0.356106580068	0.0
0.357106414571	0.0
0.358106249074	0.0
0.359106083577	0.0
0.36010591808	0.0
0.361105752583	0.0
0.362105587086	0.0
0.363105421589	0.0
0.364105256092	0.0
0.365105090595	0.0
0.366104925098	0.0
0.367104759601	0.0
0.368104594104	0.0
0.369104428607	0.0
0.37010426311	0.0
0.371104097613	0.0
0.372103932116	0.0
0.373103766619	0.0
0.374103601122	0.0
0.375103435625	0.0
0.376103270128	0.0
0.377103104631	0.0
0.378102939134	0.0
0.379102773637	0.0
0.38010260814	0.0
0.381102442643	0.0
0.382102277146	0.0
0.383102111649	0.0
0.384101946152	0.0
0.385101780655	0.0
0.386101615158	0.0
0.387101449661	0.0
0.388101284164	0.0
0.389101118667	0.0
0.39010095317	0.0
0.391100787673	0.0
0.392100622176	0.0
0.393100456679	0.0
0.394100291182	0.0
0.395100125685	0.0
0.396099960188	0.0
0.397099794691	0.0
0.398099629194	0.0
0.399099463697	0.0
0.4000992982	0.0
0.401099132703	0.0
0.402098967206	0.0
0.403098801709	0.0
0.404098636212	0.0
0.405098470715	0.0
0.406098305218	0.0
0.407098139721	0.0
0.408097974224	0.0
0.409097808727	0.0
0.41009764323	0.0
0.411097477733	0.0
0.412097312236	0.0
0.413097146739	0.0
0.414096981242	0.0
0.415096815745	0.0
0.416096650248	0.0
0.417096484751	0.0
0.418096319254	0.0
0.419096153757	0.0
0.42009598826	0.0
0.421095822763	0.0
0.422095657266	0.0
0.423095491769	0.0
0.424095326272	0.0
0.425095160775	0.0
0.426094995278	0.0
0.427094829781	0.0
0.428094664284	0.0
0.429094498787	0.0
0.43009433329	0.0
0.431094167793	0.0
0.432094002296	0.0
0.433093836799	0.0
0.434093671302	0.0
0.435093505805	0.0
0.436093340308	0.0
0.437093174811	0.0
0.438093009314	0.0
0.439092843817	0.0
0.44009267832	0.0
0.441092512823	0.0
0.442092347326	0.0
0.443092181829	0.0
0.444092016332	0.0
0.445091850835	0.0
0.446091685338	0.0
0.447091519841	0.0
0.448091354344	0.0
0.449091188847	0.0
0.45009102335	0.0
0.451090857853	0.0
0.452090692356	0.0
0.453090526859	0.0
0.454090361362	0.0
0.455090195865	0.0
0.456090030368	0.0
0.457089864871	0.0
0.458089699374	0.0
0.459089533877	0.0
0.46008936838	0.0
0.461089202883	0.0
0.462089037386	0.0
0.463088871889	0.0
0.464088706392	0.0
0.465088540895	0.0
0.466088375398	0.0
0.467088209901	0.0
0.468088044404	0.0
0.469087878907	0.0
0.47008771341	0.0
0.471087547913	0.0
0.472087382416	0.0
0.473087216919	0.0
0.474087051422	0.0
0.475086885925	0.0
0.476086720428	0.0
0.477086554931	0.0
0.478086389434	0.0
0.479086223937	0.0
0.48008605844	0.0
0.481085892943	0.0
0.482085727446	0.0
0.483085561949	0.0
0.484085396452	0.0
0.485085230955	0.0
0.486085065458	0.0
0.487084899961	0.0
0.488084734464	0.0
0.489084568967	0.0
0.49008440347	0.0
0.491084237973	0.0
0.492084072476	0.0
0.493083906979	0.0
0.494083741482	0.0
0.495083575985	0.0
0.496083410488	0.0
0.497083244991	0.0
0.498083079494	0.0
0.499082913997	0.0
0.5000827485	0.0
0.501082583003	0.0
0.502082417506	0.0
0.503082252009	0.0
0.504082086512	0.0
0.505081921015	0.0
0.506081755518	0.0
0.507081590021	0.0
0.508081424524	0.0
0.509081259027	0.0
0.51008109353	0.0
0.511080928033	0.0
0.512080762536	0.0
0.513080597039	0.0
0.514080431542	0.0
0.515080266045	0.0
0.516080100548	0.0
0.517079935051	0.0
0.518079769554	0.0
0.519079604057	0.0
0.52007943856	0.0
0.521079273063	0.0
0.522079107566	0.0
0.523078942069	0.0
0.524078776572	0.0
0.525078611075	0.0
0.526078445578	0.0
0.527078280081	0.0
0.528078114584	0.0
0.529077949087	0.0
0.53007778359	0.0
0.531077618093	0.0
0.532077452596	0.0
0.533077287099	0.0
0.534077121602	0.0
0.535076956105	0.0
0.536076790608	0.0
0.537076625111	0.0
0.538076459614	0.0
0.539076294117	0.0
0.54007612862	0.0
0.541075963123	0.0
0.542075797626	0.0
0.543075632129	0.0
0.544075466632	0.0
0.545075301135	0.0
0.546075135638	0.0
0.547074970141	0.0
0.548074804644	0.0
0.549074639147	0.0
0.55007447365	0.0
0.551074308153	0.0
0.552074142656	0.0
0.553073977159	0.0
0.554073811662	0.0
0.555073646165	0.0
0.556073480668	0.0
0.557073315171	0.0
0.558073149674	0.0
0.559072984177	0.0
0.56007281868	0.0
0.561072653183	0.0
0.562072487686	0.0
0.563072322189	0.0
0.564072156692	0.0
0.565071991195	0.0
0.566071825698	0.0
0.567071660201	0.0
0.568071494704	0.0
0.569071329207	0.0
0.57007116371	0.0
0.571070998213	0.0
0.572070832716	0.0
0.573070667219	0.0
0.574070501722	0.0
0.575070336225	0.0
0.576070170728	0.0
0.577070005231	0.0
0.578069839734	0.0
0.579069674237	0.0
0.58006950874	0.0
0.581069343243	0.0
0.582069177746	0.0
0.583069012249	0.0
0.584068846752	0.0
0.585068681255	0.0
0.586068515758	0.0
0.587068350261	0.0
0.588068184764	0.0
0.589068019267	0.0
0.59006785377	0.0
0.591067688273	0.0
0.592067522776	0.0
0.593067357279	0.0
0.594067191782	0.0
0.595067026285	0.0
0.596066860788	0.0
0.597066695291	0.0
0.598066529794	0.0
0.599066364297	0.0
0.6000661988	0.0
0.601066033303	0.0
0.602065867806	0.0
0.603065702309	0.0
0.604065536812	0.0
0.605065371315	0.0
0.606065205818	0.0
0.607065040321	0.0
0.608064874824	0.0
0.609064709327	0.0
0.61006454383	0.0
0.611064378333	0.0
0.612064212836	0.0
0.613064047339	0.0
0.614063881842	0.0
0.615063716345	0.0
0.616063550848	0.0
0.617063385351	0.0
0.618063219854	0.0
0.619063054357	0.0
0.62006288886	0.0
0.621062723363	0.0
0.622062557866	0.0
0.623062392369	0.0
0.624062226872	0.0
0.625062061375	0.0
0.626061895878	0.0
0.627061730381	0.0
0.628061564884	0.0
0.629061399387	0.0
0.63006123389	0.0
0.631061068393	0.0
0.632060902896	0.0
0.633060737399	0.0
0.634060571902	0.0
0.635060406405	0.0
0.636060240908	0.0
0.637060075411	0.0
0.638059909914	0.0
0.639059744417	0.0
0.64005957892	0.0
0.641059413423	0.0
0.642059247926	0.0
0.643059082429	0.0
0.644058916932	0.0
0.645058751435	0.0
0.646058585938	0.0
0.647058420441	0.0
0.648058254944	0.0
0.649058089447	0.0
0.65005792395	0.0
0.651057758453	0.0
0.652057592956	0.0
0.653057427459	0.0
0.654057261962	0.0
0.655057096465	0.0
0.656056930968	0.0
0.657056765471	0.0
0.658056599974	0.0
0.659056434477	0.0
0.66005626898	0.0
0.661056103483	0.0
0.662055937986	0.0
0.663055772489	0.0
0.664055606992	0.0
0.665055441495	0.0
0.666055275998	0.0
0.667055110501	0.0
0.668054945004	0.0
0.669054779507	0.0
0.67005461401	0.0
0.671054448513	0.0
0.672054283016	0.0
0.673054117519	0.0
0.674053952022	0.0
0.675053786525	0.0
0.676053621028	0.0
0.677053455531	0.0
0.678053290034	0.0
0.679053124537	0.0
0.68005295904	0.0
0.681052793543	0.0
0.682052628046	0.0
0.683052462549	0.0
0.684052297052	0.0
0.685052131555	0.0
0.686051966058	0.0
0.687051800561	0.0
0.688051635064	0.0
0.689051469567	0.0
0.69005130407	0.0
0.691051138573	0.0
0.692050973076	0.0
0.693050807579	0.0
0.694050642082	0.0
0.695050476585	0.0
0.696050311088	0.0
0.697050145591	0.0
0.698049980094	0.0
0.699049814597	0.0
0.7000496491	0.0
0.701049483603	0.0
0.702049318106	0.0
0.703049152609	0.0
0.704048987112	0.0
0.705048821615	0.0
0.706048656118	0.0
0.707048490621	0.0
0.708048325124	0.0
0.709048159627	0.0
0.71004799413	0.0
0.711047828633	0.0
0.712047663136	0.0
0.713047497639	0.0
0.714047332142	0.0
0.715047166645	0.0
0.716047001148	0.0
0.717046835651	0.0
0.718046670154	0.0
0.719046504657	0.0
0.72004633916	0.0
0.721046173663	0.0
0.722046008166	0.0
0.723045842669	0.0
0.724045677172	0.0
0.725045511675	0.0
0.726045346178	0.0
0.727045180681	0.0
0.728045015184	0.0
0.729044849687	0.0
0.73004468419	0.0
0.731044518693	0.0
0.732044353196	0.0
0.733044187699	0.0
0.734044022202	0.0
0.735043856705	0.0
0.736043691208	0.0
0.737043525711	0.0
0.738043360214	0.0
0.739043194717	0.0
0.74004302922	0.0
0.741042863723	0.0
0.742042698226	0.0
0.743042532729	0.0
0.744042367232	0.0
0.745042201735	0.0
0.746042036238	0.0
0.747041870741	0.0
0.748041705244	0.0
0.749041539747	0.0
0.75004137425	0.0
0.751041208753	0.0
0.752041043256	0.0
0.753040877759	0.0
0.754040712262	0.0
0.755040546765	0.0
0.756040381268	0.0
0.757040215771	0.0
0.758040050274	0.0
0.759039884777	0.0
0.76003971928	0.0
0.761039553783	0.0
0.762039388286	0.0
0.763039222789	0.0
0.764039057292	0.0
0.765038891795	0.0
0.766038726298	0.0
0.767038560801	0.0
0.768038395304	0.0
0.769038229807	0.0
0.77003806431	0.0
0.771037898813	0.0
0.772037733316	0.0
0.773037567819	0.0
0.774037402322	0.0
0.775037236825	0.0
0.776037071328	0.0
0.777036905831	0.0
0.778036740334	0.0
0.779036574837	0.0
0.78003640934	0.0
0.781036243843	0.0
0.782036078346	0.0
0.783035912849	0.0
0.784035747352	0.0
0.785035581855	0.0
0.786035416358	0.0
0.787035250861	0.0
0.788035085364	0.0
0.789034919867	0.0
0.79003475437	0.0
0.791034588873	0.0
0.792034423376	0.0
0.793034257879	0.0
0.794034092382	0.0
0.795033926885	0.0
0.796033761388	0.0
0.797033595891	0.0
0.798033430394	0.0
0.799033264897	0.0
0.8000330994	0.0
0.801032933903	0.0
0.802032768406	0.0
0.803032602909	0.0
0.804032437412	0.0
0.805032271915	0.0
0.806032106418	0.0
0.807031940921	0.0
0.808031775424	0.0
0.809031609927	0.0
0.81003144443	0.0
0.811031278933	0.0
0.812031113436	0.0
0.813030947939	0.0
0.814030782442	0.0
0.815030616945	0.0
0.816030451448	0.0
0.817030285951	0.0
0.818030120454	0.0
0.819029954957	0.0
0.82002978946	0.0
0.821029623963	0.0
0.822029458466	0.0
0.823029292969	0.0
0.824029127472	0.0
0.825028961975	0.0
0.826028796478	0.0
0.827028630981	0.0
0.828028465484	0.0
0.829028299987	0.0
0.83002813449	0.0
0.831027968993	0.0
0.832027803496	0.0
0.833027637999	0.0
0.834027472502	0.0
0.835027307005	0.0
0.836027141508	0.0
0.837026976011	0.0
0.838026810514	0.0
0.839026645017	0.0
0.84002647952	0.0
0.841026314023	0.0
0.842026148526	0.0
0.843025983029	0.0
0.844025817532	0.0
0.845025652035	0.0
0.846025486538	0.0
0.847025321041	0.0
0.848025155544	0.0
0.849024990047	0.0
0.85002482455	0.0
0.851024659053	0.0
0.852024493556	0.0
0.853024328059	0.0
0.854024162562	0.0
0.855023997065	0.0
0.856023831568	0.0
0.857023666071	0.0
0.858023500574	0.0
0.859023335077	0.0
0.86002316958	0.0
0.861023004083	0.0
0.862022838586	0.0
0.863022673089	0.0
0.864022507592	0.0
0.865022342095	0.0
0.866022176598	0.0
0.867022011101	0.0
0.868021845604	0.0
0.869021680107	0.0
0.87002151461	0.0
0.871021349113	0.0
0.872021183616	0.0
0.873021018119	0.0
0.874020852622	0.0
0.875020687125	0.0
0.876020521628	0.0
0.877020356131	0.0
0.878020190634	0.0
0.879020025137	0.0
0.88001985964	0.0
0.881019694143	0.0
0.882019528646	0.0
0.883019363149	0.0
0.884019197652	0.0
0.885019032155	0.0
0.886018866658	0.0
0.887018701161	0.0
0.888018535664	0.0
0.889018370167	0.0
0.89001820467	0.0
0.891018039173	0.0
0.892017873676	0.0
0.893017708179	0.0
0.894017542682	0.0
0.895017377185	0.0
0.896017211688	0.0
0.897017046191	0.0
0.898016880694	0.0
0.899016715197	0.0
0.9000165497	0.0
0.901016384203	0.0
0.902016218706	0.0
0.903016053209	0.0
0.904015887712	0.0
0.905015722215	0.0
0.906015556718	0.0
0.907015391221	0.0
0.908015225724	0.0
0.909015060227	0.0
0.91001489473	0.0
0.911014729233	0.0
0.912014563736	0.0
0.913014398239	0.0
0.914014232742	0.0
0.915014067245	0.0
0.916013901748	0.0
0.917013736251	0.0
0.918013570754	0.0
0.919013405257	0.0
0.92001323976	0.0
0.921013074263	0.0
0.922012908766	0.0
0.923012743269	0.0
0.924012577772	0.0
0.925012412275	0.0
0.926012246778	0.0
0.927012081281	0.0
0.928011915784	0.0
0.929011750287	0.0
0.93001158479	0.0
0.931011419293	0.0
0.932011253796	0.0
0.933011088299	0.0
0.934010922802	0.0
0.935010757305	0.0
0.936010591808	0.0
0.937010426311	0.0
0.938010260814	0.0
0.939010095317	0.0
0.94000992982	0.0
0.941009764323	0.0
0.942009598826	0.0
0.943009433329	0.0
0.944009267832	0.0
0.945009102335	0.0
0.946008936838	0.0
0.947008771341	0.0
0.948008605844	0.0
0.949008440347	0.0
0.95000827485	0.0
0.951008109353	0.0
0.952007943856	0.0
0.953007778359	0.0
0.954007612862	0.0
0.955007447365	0.0
0.956007281868	0.0
0.957007116371	0.0
0.958006950874	0.0
0.959006785377	0.0
0.96000661988	0.0
0.961006454383	0.0
0.962006288886	0.0
0.963006123389	0.0
0.964005957892	0.0
0.965005792395	0.0
0.966005626898	0.0
0.967005461401	0.0
0.968005295904	0.0
0.969005130407	0.0
0.97000496491	0.0
0.971004799413	0.0
0.972004633916	0.0
0.973004468419	0.0
0.974004302922	0.0
0.975004137425	0.0
0.976003971928	0.0
0.977003806431	0.0
0.978003640934	0.0
0.979003475437	0.0
0.98000330994	0.0
0.981003144443	0.0
0.982002978946	0.0
0.983002813449	0.0
0.984002647952	0.0
0.985002482455	0.0
0.986002316958	0.0
0.987002151461	0.0
0.988001985964	0.0
0.989001820467	0.0
0.99000165497	0.0
0.991001489473	0.0
0.992001323976	0.0
0.993001158479	0.0
0.994000992982	0.0
0.995000827485	0.0
0.996000661988	0.0
0.997000496491	0.0
0.998000330994	0.0
0.999000165497	0.00200033104879


==> figs/posterior_var_plots/binneddata_nu_2.395026683807373.dat <==
0.000376029	0.280105327726
0.001375652971	1.12042131091
0.002375276942	1.60360300123
0.003374900913	2.31086895374
0.004374524884	3.54933465276
0.005374148855	5.21496097656
0.006373772826	7.49381789285
0.007373396797	10.528959194
0.008373020768	15.1847098913
0.009372644739	21.0749247829
0.01037226871	28.7978288188
0.011371892681	36.3976865857
0.012371516652	42.6200263659
0.013371140623	48.4632235775
0.014370764594	51.0471952258
0.015370388565	52.2816594201
0.016370012536	53.2860370952
0.017369636507	50.6810575474
0.018369260478	48.0470670906
0.019368884449	47.5938966854
0.02036850842	41.1724820473
0.021368132391	38.2533843819
0.022367756362	34.2918947469
0.023367380333	30.6095100635
0.024367004304	33.9297585732
0.025366628275	24.7793177421
0.026366252246	22.5354739917
0.027365876217	20.2136009001
0.028365500188	17.9437473694
0.029365124159	16.0790461877
0.03036474813	14.0412799285
0.031364372101	23.3267715426
0.032363996072	11.3902830768
0.033363620043	10.1108019547
0.034363244014	9.11642804132
0.035362867985	8.14006089896
0.036362491956	7.33075657706
0.037362115927	6.59948159647
0.038361739898	6.1583157053
0.039361363869	5.48006066173
0.04036098784	5.01588611864
0.041360611811	4.41566041637
0.042360235782	3.9744945252
0.043359859753	3.61635985618
0.044359483724	3.1821965982
0.045359107695	2.95311045517
0.046358731666	2.66700287042
0.047358355637	15.3187602981
0.048357979608	2.25184675969
0.049357603579	2.05477265411
0.05035722755	1.86670193406
0.051356851521	1.73765340807
0.052356475492	1.64962030507
0.053356099463	1.44354281396
0.054355723434	1.35450933479
0.055355347405	1.15343372453
0.056354971376	1.19444914752
0.057354595347	1.13942845814
0.058354219318	1.03138783173
0.059353843289	0.946355857247
0.06035346726	0.912343067451
0.061353091231	0.82030845977
0.062352715202	0.822309212111
0.063352339173	0.763287018054
0.064351963144	0.726273099747
0.065351587115	0.676254291225
0.066351211086	0.607228335464
0.067350835057	0.575216298009
0.068350459028	0.552207646089
0.069350082999	0.512192599271
0.07034970697	0.475178680964
0.071349330941	0.435163634146
0.072348954912	0.446167772021
0.073348578883	0.395148587328
0.074348202854	0.322121126885
0.075347826825	0.352132411999
0.076347450796	0.295110970283
0.077347074767	0.328123383908
0.078346698738	0.241090657079
0.079346322709	0.264099308999
0.08034594668	0.239089904738
0.081345570651	0.219082381329
0.082345194622	0.19907485792
0.083344818593	0.203076362602
0.084344442564	0.187070343874
0.085344066535	0.198074481749
0.086343690506	0.174065453658
0.087343314477	0.141053040034
0.088342938448	0.15605868259
0.089342562419	0.124046645136
0.09034218639	11.3372631397
0.091341810361	0.123046268965
0.092341434332	0.117044011943
0.093341058303	0.113042507261
0.094340682274	0.0990372408746
0.095340306245	0.0840315983179
0.096339930216	0.0960361123633
0.097339554187	0.113042507261
0.098339178158	0.0790297174656
0.099338802129	0.106039874068
0.1003384261	0.0880331029997
0.101338050071	0.0750282127838
0.102337674042	0.0720270842725
0.103337298013	0.062023322568
0.104336921984	0.082030845977
0.105336545955	0.0600225702271
0.106336169926	0.0750282127838
0.107335793897	0.0580218178862
0.108335417868	0.0640240749089
0.109335041839	0.051019184693
0.11033466581	0.0550206893748
0.111334289781	0.0500188085226
0.112333913752	0.051019184693
0.113333537723	0.0330124136249
0.114333161694	0.0440165514998
0.115332785665	0.0430161753294
0.116332409636	0.0550206893748
0.117332033607	0.0360135421362
0.118331657578	0.040015046818
0.119331281549	0.0450169276703
0.12033090552	0.0270101566022
0.121330529491	0.031011661284
0.122330153462	0.0290109089431
0.123329777433	0.0270101566022
0.124329401404	0.0450169276703
0.125329025375	0.0280105327726
0.126328649346	0.0260097804317
0.127328273317	0.0220082757499
0.128327897288	0.0260097804317
0.129327521259	0.0230086519204
0.13032714523	0.0260097804317
0.131326769201	0.0230086519204
0.132326393172	0.0300112851135
0.133326017143	0.0250094042613
0.134325641114	0.0230086519204
0.135325265085	0.0330124136249
0.136324889056	0.0250094042613
0.137324513027	0.020007523409
0.138324136998	0.0180067710681
0.139323760969	0.020007523409
0.14032338494	0.0150056425568
0.141323008911	0.0130048902159
0.142322632882	0.020007523409
0.143322256853	0.0220082757499
0.144321880824	0.0180067710681
0.145321504795	0.0180067710681
0.146321128766	0.020007523409
0.147320752737	0.0150056425568
0.148320376708	0.0220082757499
0.149320000679	0.0170063948977
0.15031962465	0.0120045140454
0.151319248621	0.0260097804317
0.152318872592	0.0140052663863
0.153318496563	0.0190071472386
0.154318120534	0.0170063948977
0.155317744505	0.0140052663863
0.156317368476	0.0140052663863
0.157316992447	0.0170063948977
0.158316616418	0.0210078995795
0.159316240389	0.0120045140454
0.16031586436	0.0170063948977
0.161315488331	0.0130048902159
0.162315112302	0.0130048902159
0.163314736273	0.00900338553406
0.164314360244	0.0100037617045
0.165313984215	0.0120045140454
0.166313608186	0.0150056425568
0.167313232157	0.011004137875
0.168312856128	0.0120045140454
0.169312480099	0.0130048902159
0.17031210407	0.0150056425568
0.171311728041	0.0140052663863
0.172311352012	0.0140052663863
0.173310975983	0.0120045140454
0.174310599954	0.0100037617045
0.175310223925	0.011004137875
0.176309847896	0.00900338553406
0.177309471867	0.00500188085226
0.178309095838	0.00900338553406
0.179308719809	0.0140052663863
0.18030834378	0.0100037617045
0.181307967751	0.00500188085226
0.182307591722	0.0160060187272
0.183307215693	0.011004137875
0.184306839664	0.00300112851135
0.185306463635	0.00500188085226
0.186306087606	0.00800300936361
0.187305711577	0.011004137875
0.188305335548	0.0100037617045
0.189304959519	0.00700263319316
0.19030458349	0.0100037617045
0.191304207461	0.00500188085226
0.192303831432	0.00700263319316
0.193303455403	0.00600225702271
0.194303079374	0.00900338553406
0.195302703345	0.0130048902159
0.196302327316	0.00700263319316
0.197301951287	0.0100037617045
0.198301575258	0.00700263319316
0.199301199229	0.0040015046818
0.2003008232	0.0100037617045
0.201300447171	0.00700263319316
0.202300071142	0.011004137875
0.203299695113	0.00900338553406
0.204299319084	0.0100037617045
0.205298943055	0.00800300936361
0.206298567026	0.00500188085226
0.207298190997	0.00700263319316
0.208297814968	0.0140052663863
0.209297438939	0.00800300936361
0.21029706291	0.00600225702271
0.211296686881	0.00800300936361
0.212296310852	0.00800300936361
0.213295934823	0.00700263319316
0.214295558794	0.00600225702271
0.215295182765	0.00700263319316
0.216294806736	0.00600225702271
0.217294430707	0.00800300936361
0.218294054678	0.00500188085226
0.219293678649	0.00600225702271
0.22029330262	0.00800300936361
0.221292926591	0.00800300936361
0.222292550562	0.00300112851135
0.223292174533	0.011004137875
0.224291798504	0.0020007523409
0.225291422475	0.0020007523409
0.226291046446	0.00500188085226
0.227290670417	0.00900338553406
0.228290294388	0.00900338553406
0.229289918359	0.00800300936361
0.23028954233	0.0040015046818
0.231289166301	0.00500188085226
0.232288790272	0.0020007523409
0.233288414243	0.00500188085226
0.234288038214	0.00300112851135
0.235287662185	0.00800300936361
0.236287286156	0.0
0.237286910127	0.00300112851135
0.238286534098	0.00600225702271
0.239286158069	0.00600225702271
0.24028578204	0.00500188085226
0.241285406011	0.00700263319316
0.242285029982	0.00600225702271
0.243284653953	0.00700263319316
0.244284277924	0.00600225702271
0.245283901895	0.0040015046818
0.246283525866	0.0040015046818
0.247283149837	0.00300112851135
0.248282773808	0.0040015046818
0.249282397779	0.00300112851135
0.25028202175	0.00800300936361
0.251281645721	0.00700263319316
0.252281269692	0.00700263319316
0.253280893663	0.00500188085226
0.254280517634	0.00500188085226
0.255280141605	0.00600225702271
0.256279765576	0.00300112851135
0.257279389547	0.0020007523409
0.258279013518	0.00600225702271
0.259278637489	0.00500188085226
0.26027826146	0.00600225702271
0.261277885431	0.00700263319316
0.262277509402	0.00300112851135
0.263277133373	0.00300112851135
0.264276757344	0.00100037617045
0.265276381315	0.00100037617045
0.266276005286	0.00300112851135
0.267275629257	0.00300112851135
0.268275253228	0.00900338553406
0.269274877199	0.00300112851135
0.27027450117	0.0020007523409
0.271274125141	0.0020007523409
0.272273749112	0.00100037617045
0.273273373083	0.0040015046818
0.274272997054	0.00700263319316
0.275272621025	0.00100037617045
0.276272244996	0.00300112851135
0.277271868967	0.0
0.278271492938	0.00300112851135
0.279271116909	0.00300112851135
0.28027074088	0.00100037617045
0.281270364851	0.00300112851135
0.282269988822	0.0
0.283269612793	0.0020007523409
0.284269236764	0.0
0.285268860735	0.0040015046818
0.286268484706	0.00700263319316
0.287268108677	0.00500188085226
0.288267732648	0.0020007523409
0.289267356619	0.0
0.29026698059	0.0020007523409
0.291266604561	0.0020007523409
0.292266228532	0.0040015046818
0.293265852503	0.00100037617045
0.294265476474	0.00300112851135
0.295265100445	0.00300112851135
0.296264724416	0.00300112851135
0.297264348387	0.0020007523409
0.298263972358	0.0020007523409
0.299263596329	0.00100037617045
0.3002632203	0.0020007523409
0.301262844271	0.00300112851135
0.302262468242	0.00100037617045
0.303262092213	0.00100037617045
0.304261716184	0.00100037617045
0.305261340155	0.0
0.306260964126	0.00100037617045
0.307260588097	0.0040015046818
0.308260212068	0.00100037617045
0.309259836039	0.00100037617045
0.31025946001	0.00100037617045
0.311259083981	0.00300112851135
0.312258707952	0.0
0.313258331923	0.00500188085226
0.314257955894	0.00100037617045
0.315257579865	0.0
0.316257203836	0.0
0.317256827807	0.00300112851135
0.318256451778	0.0020007523409
0.319256075749	0.00100037617045
0.32025569972	0.00100037617045
0.321255323691	0.00100037617045
0.322254947662	0.0020007523409
0.323254571633	0.0020007523409
0.324254195604	0.0020007523409
0.325253819575	0.00100037617045
0.326253443546	0.0
0.327253067517	0.0020007523409
0.328252691488	0.00100037617045
0.329252315459	0.0020007523409
0.33025193943	0.0020007523409
0.331251563401	0.00100037617045
0.332251187372	0.00100037617045
0.333250811343	0.0020007523409
0.334250435314	0.00100037617045
0.335250059285	0.0020007523409
0.336249683256	0.0020007523409
0.337249307227	0.0
0.338248931198	0.00100037617045
0.339248555169	0.0020007523409
0.34024817914	0.00100037617045
0.341247803111	0.0020007523409
0.342247427082	0.0
0.343247051053	0.0020007523409
0.344246675024	0.0020007523409
0.345246298995	0.0
0.346245922966	0.0020007523409
0.347245546937	0.0
0.348245170908	0.00100037617045
0.349244794879	0.0
0.35024441885	0.00100037617045
0.351244042821	0.0
0.352243666792	0.00100037617045
0.353243290763	0.0
0.354242914734	0.0
0.355242538705	0.00100037617045
0.356242162676	0.0
0.357241786647	0.0
0.358241410618	0.0
0.359241034589	0.00100037617045
0.36024065856	0.0
0.361240282531	0.0020007523409
0.362239906502	0.0
0.363239530473	0.00100037617045
0.364239154444	0.00100037617045
0.365238778415	0.00300112851135
0.366238402386	0.00100037617045
0.367238026357	0.00100037617045
0.368237650328	0.0
0.369237274299	0.00100037617045
0.37023689827	0.0
0.371236522241	0.00100037617045
0.372236146212	0.0020007523409
0.373235770183	0.0
0.374235394154	0.0
0.375235018125	0.0
0.376234642096	0.0
0.377234266067	0.00100037617045
0.378233890038	0.00100037617045
0.379233514009	0.0
0.38023313798	0.0
0.381232761951	0.0
0.382232385922	0.0
0.383232009893	0.0
0.384231633864	0.00100037617045
0.385231257835	0.0
0.386230881806	0.0
0.387230505777	0.00100037617045
0.388230129748	0.00100037617045
0.389229753719	0.0
0.39022937769	0.0
0.391229001661	0.0
0.392228625632	0.0
0.393228249603	0.00100037617045
0.394227873574	0.0
0.395227497545	0.0
0.396227121516	0.00100037617045
0.397226745487	0.0
0.398226369458	0.00100037617045
0.399225993429	0.0
0.4002256174	0.00300112851135
0.401225241371	0.0
0.402224865342	0.0020007523409
0.403224489313	0.0
0.404224113284	0.0
0.405223737255	0.00100037617045
0.406223361226	0.0
0.407222985197	0.0
0.408222609168	0.00100037617045
0.409222233139	0.0
0.41022185711	0.0
0.411221481081	0.0
0.412221105052	0.00100037617045
0.413220729023	0.00100037617045
0.414220352994	0.0
0.415219976965	0.0
0.416219600936	0.0
0.417219224907	0.0
0.418218848878	0.0
0.419218472849	0.0
0.42021809682	0.0
0.421217720791	0.0
0.422217344762	0.00100037617045
0.423216968733	0.0
0.424216592704	0.0
0.425216216675	0.0
0.426215840646	0.00100037617045
0.427215464617	0.0
0.428215088588	0.0
0.429214712559	0.0
0.43021433653	0.00100037617045
0.431213960501	0.00100037617045
0.432213584472	0.00100037617045
0.433213208443	0.00100037617045
0.434212832414	0.0
0.435212456385	0.00100037617045
0.436212080356	0.0
0.437211704327	0.0
0.438211328298	0.0
0.439210952269	0.0
0.44021057624	0.0
0.441210200211	0.0
0.442209824182	0.0
0.443209448153	0.0
0.444209072124	0.0
0.445208696095	0.0
0.446208320066	0.0
0.447207944037	0.0
0.448207568008	0.0
0.449207191979	0.00100037617045
0.45020681595	0.0
0.451206439921	0.0
0.452206063892	0.00100037617045
0.453205687863	0.00100037617045
0.454205311834	0.0
0.455204935805	0.0
0.456204559776	0.0
0.457204183747	0.0
0.458203807718	0.0
0.459203431689	0.0
0.46020305566	0.0
0.461202679631	0.0
0.462202303602	0.0
0.463201927573	0.0
0.464201551544	0.00100037617045
0.465201175515	0.00100037617045
0.466200799486	0.0
0.467200423457	0.0
0.468200047428	0.0
0.469199671399	0.00100037617045
0.47019929537	0.0
0.471198919341	0.0
0.472198543312	0.0
0.473198167283	0.0
0.474197791254	0.0
0.475197415225	0.0
0.476197039196	0.0
0.477196663167	0.00100037617045
0.478196287138	0.0020007523409
0.479195911109	0.0
0.48019553508	0.0
0.481195159051	0.0
0.482194783022	0.0
0.483194406993	0.0
0.484194030964	0.0
0.485193654935	0.00100037617045
0.486193278906	0.0
0.487192902877	0.0
0.488192526848	0.0
0.489192150819	0.0
0.49019177479	0.0
0.491191398761	0.0
0.492191022732	0.0
0.493190646703	0.0
0.494190270674	0.0
0.495189894645	0.0020007523409
0.496189518616	0.0
0.497189142587	0.0
0.498188766558	0.0
0.499188390529	0.0
0.5001880145	0.0
0.501187638471	0.0
0.502187262442	0.00100037617045
0.503186886413	0.0
0.504186510384	0.0
0.505186134355	0.0
0.506185758326	0.0
0.507185382297	0.0
0.508185006268	0.0
0.509184630239	0.0
0.51018425421	0.0
0.511183878181	0.0
0.512183502152	0.0
0.513183126123	0.0
0.514182750094	0.0
0.515182374065	0.0
0.516181998036	0.0
0.517181622007	0.0
0.518181245978	0.00100037617045
0.519180869949	0.0
0.52018049392	0.00100037617045
0.521180117891	0.0
0.522179741862	0.0
0.523179365833	0.0
0.524178989804	0.0
0.525178613775	0.0
0.526178237746	0.00100037617045
0.527177861717	0.0
0.528177485688	0.0
0.529177109659	0.0
0.53017673363	0.0
0.531176357601	0.0
0.532175981572	0.0
0.533175605543	0.0
0.534175229514	0.0
0.535174853485	0.0
0.536174477456	0.0
0.537174101427	0.00100037617045
0.538173725398	0.0
0.539173349369	0.00100037617045
0.54017297334	0.00100037617045
0.541172597311	0.0
0.542172221282	0.0
0.543171845253	0.0
0.544171469224	0.0
0.545171093195	0.0
0.546170717166	0.0
0.547170341137	0.0
0.548169965108	0.0
0.549169589079	0.0
0.55016921305	0.0
0.551168837021	0.0
0.552168460992	0.0
0.553168084963	0.00100037617045
0.554167708934	0.0
0.555167332905	0.0
0.556166956876	0.0
0.557166580847	0.0
0.558166204818	0.00100037617045
0.559165828789	0.0
0.56016545276	0.0
0.561165076731	0.0
0.562164700702	0.00100037617045
0.563164324673	0.00100037617045
0.564163948644	0.0
0.565163572615	0.0
0.566163196586	0.0
0.567162820557	0.0
0.568162444528	0.00100037617045
0.569162068499	0.00100037617045
0.57016169247	0.00100037617045
0.571161316441	0.0
0.572160940412	0.0
0.573160564383	0.0
0.574160188354	0.0
0.575159812325	0.00100037617045
0.576159436296	0.00100037617045
0.577159060267	0.0
0.578158684238	0.0
0.579158308209	0.0
0.58015793218	0.0
0.581157556151	0.0
0.582157180122	0.0
0.583156804093	0.0
0.584156428064	0.00100037617045
0.585156052035	0.00100037617045
0.586155676006	0.0
0.587155299977	0.0
0.588154923948	0.0
0.589154547919	0.0
0.59015417189	0.0
0.591153795861	0.0
0.592153419832	0.0
0.593153043803	0.0
0.594152667774	0.0
0.595152291745	0.0
0.596151915716	0.0
0.597151539687	0.0
0.598151163658	0.0
0.599150787629	0.0
0.6001504116	0.0
0.601150035571	0.0
0.602149659542	0.0
0.603149283513	0.0
0.604148907484	0.0
0.605148531455	0.00100037617045
0.606148155426	0.0
0.607147779397	0.0
0.608147403368	0.00100037617045
0.609147027339	0.0
0.61014665131	0.0
0.611146275281	0.0
0.612145899252	0.0
0.613145523223	0.0
0.614145147194	0.0
0.615144771165	0.0
0.616144395136	0.0
0.617144019107	0.0
0.618143643078	0.0
0.619143267049	0.0
0.62014289102	0.0
0.621142514991	0.0
0.622142138962	0.0
0.623141762933	0.0
0.624141386904	0.0
0.625141010875	0.0
0.626140634846	0.0
0.627140258817	0.0
0.628139882788	0.0
0.629139506759	0.0
0.63013913073	0.0
0.631138754701	0.0
0.632138378672	0.00100037617045
0.633138002643	0.00100037617045
0.634137626614	0.0
0.635137250585	0.0
0.636136874556	0.0
0.637136498527	0.0
0.638136122498	0.0
0.639135746469	0.0
0.64013537044	0.0
0.641134994411	0.0
0.642134618382	0.0
0.643134242353	0.0
0.644133866324	0.0
0.645133490295	0.0
0.646133114266	0.0
0.647132738237	0.0
0.648132362208	0.0
0.649131986179	0.0
0.65013161015	0.0
0.651131234121	0.0
0.652130858092	0.0
0.653130482063	0.0
0.654130106034	0.0
0.655129730005	0.0
0.656129353976	0.0
0.657128977947	0.00100037617045
0.658128601918	0.0
0.659128225889	0.0
0.66012784986	0.0
0.661127473831	0.00100037617045
0.662127097802	0.00100037617045
0.663126721773	0.0
0.664126345744	0.0
0.665125969715	0.0
0.666125593686	0.0
0.667125217657	0.0
0.668124841628	0.0
0.669124465599	0.0
0.67012408957	0.00100037617045
0.671123713541	0.0
0.672123337512	0.0
0.673122961483	0.0
0.674122585454	0.0
0.675122209425	0.0
0.676121833396	0.0
0.677121457367	0.0
0.678121081338	0.0
0.679120705309	0.0
0.68012032928	0.0
0.681119953251	0.0
0.682119577222	0.0
0.683119201193	0.00100037617045
0.684118825164	0.0
0.685118449135	0.0
0.686118073106	0.0
0.687117697077	0.0
0.688117321048	0.0
0.689116945019	0.0
0.69011656899	0.0
0.691116192961	0.0
0.692115816932	0.0
0.693115440903	0.0
0.694115064874	0.0
0.695114688845	0.0
0.696114312816	0.0
0.697113936787	0.0
0.698113560758	0.0
0.699113184729	0.0
0.7001128087	0.0
0.701112432671	0.0
0.702112056642	0.0
0.703111680613	0.0
0.704111304584	0.0
0.705110928555	0.0
0.706110552526	0.0
0.707110176497	0.0
0.708109800468	0.0
0.709109424439	0.0
0.71010904841	0.0
0.711108672381	0.0
0.712108296352	0.0
0.713107920323	0.0
0.714107544294	0.0
0.715107168265	0.0
0.716106792236	0.0
0.717106416207	0.0
0.718106040178	0.0
0.719105664149	0.0
0.72010528812	0.0
0.721104912091	0.0
0.722104536062	0.0
0.723104160033	0.00100037617045
0.724103784004	0.0
0.725103407975	0.0
0.726103031946	0.0
0.727102655917	0.0
0.728102279888	0.0
0.729101903859	0.0
0.73010152783	0.0
0.731101151801	0.0
0.732100775772	0.0
0.733100399743	0.0
0.734100023714	0.0
0.735099647685	0.0
0.736099271656	0.0
0.737098895627	0.0
0.738098519598	0.0
0.739098143569	0.0
0.74009776754	0.0
0.741097391511	0.0
0.742097015482	0.0
0.743096639453	0.0
0.744096263424	0.0
0.745095887395	0.0
0.746095511366	0.0
0.747095135337	0.0
0.748094759308	0.0
0.749094383279	0.0
0.75009400725	0.0
0.751093631221	0.0
0.752093255192	0.0
0.753092879163	0.0
0.754092503134	0.0
0.755092127105	0.0
0.756091751076	0.0
0.757091375047	0.0
0.758090999018	0.0
0.759090622989	0.0
0.76009024696	0.0
0.761089870931	0.0
0.762089494902	0.0
0.763089118873	0.0
0.764088742844	0.0
0.765088366815	0.0
0.766087990786	0.0
0.767087614757	0.0
0.768087238728	0.0
0.769086862699	0.0
0.77008648667	0.0
0.771086110641	0.0
0.772085734612	0.0
0.773085358583	0.0
0.774084982554	0.0
0.775084606525	0.0
0.776084230496	0.0
0.777083854467	0.0
0.778083478438	0.0
0.779083102409	0.0
0.78008272638	0.0
0.781082350351	0.0
0.782081974322	0.0
0.783081598293	0.0
0.784081222264	0.0
0.785080846235	0.0
0.786080470206	0.0
0.787080094177	0.0
0.788079718148	0.0
0.789079342119	0.0
0.79007896609	0.0
0.791078590061	0.0
0.792078214032	0.0
0.793077838003	0.0
0.794077461974	0.0
0.795077085945	0.0
0.796076709916	0.0
0.797076333887	0.0
0.798075957858	0.0
0.799075581829	0.0
0.8000752058	0.0
0.801074829771	0.0
0.802074453742	0.0
0.803074077713	0.0
0.804073701684	0.0
0.805073325655	0.0
0.806072949626	0.0
0.807072573597	0.0
0.808072197568	0.0
0.809071821539	0.0
0.81007144551	0.0
0.811071069481	0.0
0.812070693452	0.0
0.813070317423	0.0
0.814069941394	0.0
0.815069565365	0.0
0.816069189336	0.0
0.817068813307	0.0
0.818068437278	0.0
0.819068061249	0.0
0.82006768522	0.0
0.821067309191	0.0
0.822066933162	0.0
0.823066557133	0.0
0.824066181104	0.0
0.825065805075	0.0
0.826065429046	0.0
0.827065053017	0.0
0.828064676988	0.0
0.829064300959	0.0
0.83006392493	0.0
0.831063548901	0.0
0.832063172872	0.0
0.833062796843	0.0
0.834062420814	0.0
0.835062044785	0.0
0.836061668756	0.0
0.837061292727	0.0
0.838060916698	0.0
0.839060540669	0.0
0.84006016464	0.0
0.841059788611	0.0
0.842059412582	0.0
0.843059036553	0.0
0.844058660524	0.0
0.845058284495	0.0
0.846057908466	0.0
0.847057532437	0.0
0.848057156408	0.0
0.849056780379	0.0
0.85005640435	0.0
0.851056028321	0.0
0.852055652292	0.0
0.853055276263	0.0
0.854054900234	0.0
0.855054524205	0.0
0.856054148176	0.0
0.857053772147	0.0
0.858053396118	0.0
0.859053020089	0.0
0.86005264406	0.0
0.861052268031	0.0
0.862051892002	0.0
0.863051515973	0.0
0.864051139944	0.0
0.865050763915	0.0
0.866050387886	0.0
0.867050011857	0.0
0.868049635828	0.0
0.869049259799	0.0
0.87004888377	0.0
0.871048507741	0.0
0.872048131712	0.0
0.873047755683	0.0
0.874047379654	0.0
0.875047003625	0.0
0.876046627596	0.0
0.877046251567	0.0
0.878045875538	0.0
0.879045499509	0.0
0.88004512348	0.0
0.881044747451	0.0
0.882044371422	0.0
0.883043995393	0.0
0.884043619364	0.0
0.885043243335	0.0
0.886042867306	0.0
0.887042491277	0.0
0.888042115248	0.0
0.889041739219	0.0
0.89004136319	0.0
0.891040987161	0.0
0.892040611132	0.0
0.893040235103	0.0
0.894039859074	0.0
0.895039483045	0.0
0.896039107016	0.0
0.897038730987	0.0
0.898038354958	0.0
0.899037978929	0.0
0.9000376029	0.0
0.901037226871	0.0
0.902036850842	0.0
0.903036474813	0.0
0.904036098784	0.0
0.905035722755	0.0
0.906035346726	0.0
0.907034970697	0.0
0.908034594668	0.0
0.909034218639	0.0
0.91003384261	0.0
0.911033466581	0.0
0.912033090552	0.0
0.913032714523	0.0
0.914032338494	0.0
0.915031962465	0.0
0.916031586436	0.0
0.917031210407	0.0
0.918030834378	0.0
0.919030458349	0.0
0.92003008232	0.0
0.921029706291	0.0
0.922029330262	0.0
0.923028954233	0.0
0.924028578204	0.0
0.925028202175	0.0
0.926027826146	0.0
0.927027450117	0.0
0.928027074088	0.0
0.929026698059	0.0
0.93002632203	0.0
0.931025946001	0.0
0.932025569972	0.0
0.933025193943	0.0
0.934024817914	0.0
0.935024441885	0.0
0.936024065856	0.0
0.937023689827	0.0
0.938023313798	0.0
0.939022937769	0.0
0.94002256174	0.0
0.941022185711	0.0
0.942021809682	0.0
0.943021433653	0.0
0.944021057624	0.0
0.945020681595	0.0
0.946020305566	0.0
0.947019929537	0.0
0.948019553508	0.0
0.949019177479	0.0
0.95001880145	0.0
0.951018425421	0.0
0.952018049392	0.0
0.953017673363	0.0
0.954017297334	0.0
0.955016921305	0.0
0.956016545276	0.0
0.957016169247	0.0
0.958015793218	0.0
0.959015417189	0.0
0.96001504116	0.0
0.961014665131	0.0
0.962014289102	0.0
0.963013913073	0.0
0.964013537044	0.0
0.965013161015	0.0
0.966012784986	0.0
0.967012408957	0.0
0.968012032928	0.0
0.969011656899	0.0
0.97001128087	0.0
0.971010904841	0.0
0.972010528812	0.0
0.973010152783	0.0
0.974009776754	0.0
0.975009400725	0.0
0.976009024696	0.0
0.977008648667	0.0
0.978008272638	0.0
0.979007896609	0.0
0.98000752058	0.0
0.981007144551	0.0
0.982006768522	0.0
0.983006392493	0.0
0.984006016464	0.0
0.985005640435	0.0
0.986005264406	0.0
0.987004888377	0.0
0.988004512348	0.0
0.989004136319	0.0
0.99000376029	0.0
0.991003384261	0.0
0.992003008232	0.0
0.993002632203	0.0
0.994002256174	0.0
0.995001880145	0.0
0.996001504116	0.0
0.997001128087	0.0
0.998000752058	0.0
0.999000376029	4.65575069728


==> figs/posterior_var_plots/binneddata_nu_3.039196252822876.dat <==
0.000470806	0.683321711962
0.001470335194	1.76182947989
0.002469864388	2.7422910871
0.003469393582	4.38106263057
0.004468922776	6.96527929528
0.00546845197	10.7610663746
0.006467981164	16.1305943806
0.007467510358	24.1663776756
0.008467039552	35.2946169174
0.009466568746	47.3322843235
0.01046609794	59.0047798044
0.011465627134	66.0701062024
0.012465156328	69.7438358164
0.013464685522	70.0079601677
0.014464214716	65.0296163335
0.01546374391	63.0326761621
0.016463273104	54.3015655028
0.017462802298	48.7099329287
0.018462331492	42.2999150538
0.019461860686	41.4595193905
0.02046138988	31.6208873035
0.021460919074	27.2188147813
0.022460448268	23.1519000535
0.023459977462	28.0051850091
0.024459506656	16.9139631954
0.02545903585	14.2747206241
0.026458565044	12.251768206
0.027458094238	10.6510145616
0.028457623432	9.03325290967
0.029457152626	7.90372111933
0.03045668182	6.66413751593
0.031456211014	17.0570305523
0.032455740208	5.17943851073
0.033455269402	4.24099668669
0.034454798596	3.75276682514
0.03545432779	3.38959584206
0.036453856984	2.86935090762
0.037453386178	2.57121054135
0.038452915372	2.2560621676
0.039452444566	1.97392933778
0.04045197376	1.86787940883
0.041451502954	1.5747413977
0.042451032148	1.33262740898
0.043450561342	1.13553461651
0.044450090536	1.0775072969
0.04544961973	0.971457367958
0.046449148924	0.871410265181
0.047448678118	11.8475779108
0.048448207312	0.7243410241
0.049447736506	0.624293921324
0.0504472657	0.583274609186
0.051446794894	0.507238811076
0.052446324088	0.462217614826
0.053445853282	0.424199715771
0.054445382476	0.404190295216
0.05544491167	0.339159678412
0.056444440864	0.330155439162
0.057443970058	0.299140837301
0.058443499252	0.281132358801
0.059443028446	0.292137540107
0.06044255764	0.242113988719
0.061442086834	0.223105039191
0.062441616028	0.232109278441
0.063441145222	0.191089966303
0.064440674416	0.195091850414
0.06544020361	0.162076306498
0.066439732804	0.165077719581
0.067439261998	0.133062646692
0.068438791192	0.127059820526
0.069438320386	0.110051813054
0.07043784958	0.122057465387
0.071437378774	0.109051342026
0.072436907968	0.0840395663321
0.073436437162	0.0910428635264
0.074435966356	0.0820386242765
0.07543549555	0.0860405083876
0.076435024744	0.0780367401655
0.077434553938	0.0490230803604
0.078434083132	0.0600282616658
0.079433612326	0.0770362691377
0.08043314152	0.0520244934437
0.081432670714	0.0400188411105
0.082432199908	0.0450211962493
0.083431729102	0.0460216672771
0.084431258296	0.0440207252216
0.08543078749	0.0400188411105
0.086430316684	0.0330155439162
0.087429845878	0.0280131887774
0.088429375072	0.0240113046663
0.089428904266	0.0270127177496
0.09042843346	7.40948843161
0.091427962654	0.0310146018606
0.092427491848	0.0250117756941
0.093427021042	0.0230108336385
0.094426550236	0.0280131887774
0.09542607943	0.0160075364442
0.096425608624	0.0190089495275
0.097425137818	0.0200094205553
0.098424667012	0.0150070654164
0.099424196206	0.0220103626108
0.1004237254	0.0230108336385
0.101423254594	0.0230108336385
0.102422783788	0.0180084784997
0.103422312982	0.0150070654164
0.104421842176	0.0180084784997
0.10542137137	0.0100047102776
0.106420900564	0.0150070654164
0.107420429758	0.0140065943887
0.108419958952	0.00600282616658
0.109419488146	0.00700329719434
0.11041901734	0.00900423924986
0.111418546534	0.0180084784997
0.112418075728	0.0080037682221
0.113417604922	0.0100047102776
0.114417134116	0.0110051813054
0.11541666331	0.0120056523332
0.116416192504	0.00700329719434
0.117415721698	0.0120056523332
0.118415250892	0.00900423924986
0.119414780086	0.00500235513881
0.12041430928	0.00300141308329
0.121413838474	0.00600282616658
0.122413367668	0.0080037682221
0.123412896862	0.00400188411105
0.124412426056	0.00600282616658
0.12541195525	0.00300141308329
0.126411484444	0.0100047102776
0.127411013638	0.0100047102776
0.128410542832	0.00900423924986
0.129410072026	0.00700329719434
0.13040960122	0.00600282616658
0.131409130414	0.00400188411105
0.132408659608	0.00400188411105
0.133408188802	0.00700329719434
0.134407717996	0.00900423924986
0.13540724719	0.00400188411105
0.136406776384	0.00400188411105
0.137406305578	0.00300141308329
0.138405834772	0.00200094205553
0.139405363966	0.00500235513881
0.14040489316	0.00400188411105
0.141404422354	0.00700329719434
0.142403951548	0.00500235513881
0.143403480742	0.00500235513881
0.144403009936	0.00500235513881
0.14540253913	0.00400188411105
0.146402068324	0.00300141308329
0.147401597518	0.00200094205553
0.148401126712	0.00400188411105
0.149400655906	0.00400188411105
0.1504001851	0.00100047102776
0.151399714294	0.00400188411105
0.152399243488	0.00300141308329
0.153398772682	0.0
0.154398301876	0.00100047102776
0.15539783107	0.00400188411105
0.156397360264	0.00600282616658
0.157396889458	0.00700329719434
0.158396418652	0.00200094205553
0.159395947846	0.00100047102776
0.16039547704	0.00100047102776
0.161395006234	0.00200094205553
0.162394535428	0.00400188411105
0.163394064622	0.00400188411105
0.164393593816	0.00200094205553
0.16539312301	0.0
0.166392652204	0.00200094205553
0.167392181398	0.00400188411105
0.168391710592	0.00500235513881
0.169391239786	0.00500235513881
0.17039076898	0.0
0.171390298174	0.00100047102776
0.172389827368	0.00200094205553
0.173389356562	0.00300141308329
0.174388885756	0.00300141308329
0.17538841495	0.00100047102776
0.176387944144	0.00100047102776
0.177387473338	0.00300141308329
0.178387002532	0.00100047102776
0.179386531726	0.00100047102776
0.18038606092	0.00200094205553
0.181385590114	0.0
0.182385119308	0.00100047102776
0.183384648502	0.0
0.184384177696	0.0
0.18538370689	0.0
0.186383236084	0.00300141308329
0.187382765278	0.00100047102776
0.188382294472	0.0
0.189381823666	0.00100047102776
0.19038135286	0.00200094205553
0.191380882054	0.00100047102776
0.192380411248	0.00200094205553
0.193379940442	0.00100047102776
0.194379469636	0.00500235513881
0.19537899883	0.0
0.196378528024	0.00100047102776
0.197378057218	0.00300141308329
0.198377586412	0.00200094205553
0.199377115606	0.0
0.2003766448	0.00200094205553
0.201376173994	0.00100047102776
0.202375703188	0.00100047102776
0.203375232382	0.00300141308329
0.204374761576	0.00400188411105
0.20537429077	0.00100047102776
0.206373819964	0.0
0.207373349158	0.00100047102776
0.208372878352	0.0
0.209372407546	0.00400188411105
0.21037193674	0.00500235513881
0.211371465934	0.00100047102776
0.212370995128	0.00100047102776
0.213370524322	0.0
0.214370053516	0.00100047102776
0.21536958271	0.00100047102776
0.216369111904	0.00100047102776
0.217368641098	0.0
0.218368170292	0.00100047102776
0.219367699486	0.00100047102776
0.22036722868	0.00300141308329
0.221366757874	0.00100047102776
0.222366287068	0.0
0.223365816262	0.0
0.224365345456	0.00100047102776
0.22536487465	0.00100047102776
0.226364403844	0.00200094205553
0.227363933038	0.00100047102776
0.228363462232	0.0
0.229362991426	0.00100047102776
0.23036252062	0.0
0.231362049814	0.0
0.232361579008	0.0
0.233361108202	0.00200094205553
0.234360637396	0.00100047102776
0.23536016659	0.0
0.236359695784	0.00100047102776
0.237359224978	0.00100047102776
0.238358754172	0.00300141308329
0.239358283366	0.00200094205553
0.24035781256	0.00300141308329
0.241357341754	0.0
0.242356870948	0.00100047102776
0.243356400142	0.0
0.244355929336	0.0
0.24535545853	0.00200094205553
0.246354987724	0.00100047102776
0.247354516918	0.00100047102776
0.248354046112	0.00200094205553
0.249353575306	0.00100047102776
0.2503531045	0.0
0.251352633694	0.00100047102776
0.252352162888	0.00100047102776
0.253351692082	0.0
0.254351221276	0.00200094205553
0.25535075047	0.00100047102776
0.256350279664	0.0
0.257349808858	0.0
0.258349338052	0.0
0.259348867246	0.0
0.26034839644	0.00100047102776
0.261347925634	0.00100047102776
0.262347454828	0.00100047102776
0.263346984022	0.0
0.264346513216	0.0
0.26534604241	0.0
0.266345571604	0.00200094205553
0.267345100798	0.00100047102776
0.268344629992	0.0
0.269344159186	0.0
0.27034368838	0.0
0.271343217574	0.00200094205553
0.272342746768	0.00100047102776
0.273342275962	0.0
0.274341805156	0.0
0.27534133435	0.0
0.276340863544	0.0
0.277340392738	0.00100047102776
0.278339921932	0.00100047102776
0.279339451126	0.0
0.28033898032	0.0
0.281338509514	0.0
0.282338038708	0.00100047102776
0.283337567902	0.00100047102776
0.284337097096	0.0
0.28533662629	0.0
0.286336155484	0.00100047102776
0.287335684678	0.0
0.288335213872	0.0
0.289334743066	0.00100047102776
0.29033427226	0.00200094205553
0.291333801454	0.0
0.292333330648	0.0
0.293332859842	0.0
0.294332389036	0.00200094205553
0.29533191823	0.00100047102776
0.296331447424	0.0
0.297330976618	0.00100047102776
0.298330505812	0.0
0.299330035006	0.00100047102776
0.3003295642	0.00100047102776
0.301329093394	0.0
0.302328622588	0.00100047102776
0.303328151782	0.0
0.304327680976	0.0
0.30532721017	0.0
0.306326739364	0.00100047102776
0.307326268558	0.0
0.308325797752	0.0
0.309325326946	0.0
0.31032485614	0.0
0.311324385334	0.00100047102776
0.312323914528	0.0
0.313323443722	0.0
0.314322972916	0.0
0.31532250211	0.0
0.316322031304	0.0
0.317321560498	0.0
0.318321089692	0.0
0.319320618886	0.0
0.32032014808	0.0
0.321319677274	0.0
0.322319206468	0.0
0.323318735662	0.0
0.324318264856	0.0
0.32531779405	0.00200094205553
0.326317323244	0.0
0.327316852438	0.00100047102776
0.328316381632	0.00100047102776
0.329315910826	0.0
0.33031544002	0.0
0.331314969214	0.0
0.332314498408	0.0
0.333314027602	0.0
0.334313556796	0.0
0.33531308599	0.0
0.336312615184	0.0
0.337312144378	0.0
0.338311673572	0.0
0.339311202766	0.0
0.34031073196	0.0
0.341310261154	0.0
0.342309790348	0.0
0.343309319542	0.0
0.344308848736	0.00100047102776
0.34530837793	0.0
0.346307907124	0.0
0.347307436318	0.0
0.348306965512	0.0
0.349306494706	0.0
0.3503060239	0.0
0.351305553094	0.0
0.352305082288	0.0
0.353304611482	0.0
0.354304140676	0.0
0.35530366987	0.0
0.356303199064	0.0
0.357302728258	0.0
0.358302257452	0.0
0.359301786646	0.0
0.36030131584	0.00100047102776
0.361300845034	0.0
0.362300374228	0.0
0.363299903422	0.0
0.364299432616	0.0
0.36529896181	0.0
0.366298491004	0.0
0.367298020198	0.0
0.368297549392	0.0
0.369297078586	0.0
0.37029660778	0.0
0.371296136974	0.0
0.372295666168	0.0
0.373295195362	0.0
0.374294724556	0.0
0.37529425375	0.0
0.376293782944	0.0
0.377293312138	0.0
0.378292841332	0.0
0.379292370526	0.0
0.38029189972	0.0
0.381291428914	0.0
0.382290958108	0.0
0.383290487302	0.0
0.384290016496	0.0
0.38528954569	0.0
0.386289074884	0.00100047102776
0.387288604078	0.0
0.388288133272	0.0
0.389287662466	0.0
0.39028719166	0.0
0.391286720854	0.0
0.392286250048	0.0
0.393285779242	0.0
0.394285308436	0.0
0.39528483763	0.0
0.396284366824	0.0
0.397283896018	0.0
0.398283425212	0.0
0.399282954406	0.0
0.4002824836	0.0
0.401282012794	0.0
0.402281541988	0.0
0.403281071182	0.0
0.404280600376	0.0
0.40528012957	0.0
0.406279658764	0.0
0.407279187958	0.0
0.408278717152	0.0
0.409278246346	0.0
0.41027777554	0.0
0.411277304734	0.0
0.412276833928	0.0
0.413276363122	0.0
0.414275892316	0.0
0.41527542151	0.0
0.416274950704	0.0
0.417274479898	0.0
0.418274009092	0.0
0.419273538286	0.0
0.42027306748	0.0
0.421272596674	0.0
0.422272125868	0.0
0.423271655062	0.0
0.424271184256	0.0
0.42527071345	0.0
0.426270242644	0.0
0.427269771838	0.0
0.428269301032	0.0
0.429268830226	0.0
0.43026835942	0.0
0.431267888614	0.0
0.432267417808	0.0
0.433266947002	0.0
0.434266476196	0.0
0.43526600539	0.0
0.436265534584	0.0
0.437265063778	0.0
0.438264592972	0.0
0.439264122166	0.0
0.44026365136	0.0
0.441263180554	0.0
0.442262709748	0.0
0.443262238942	0.0
0.444261768136	0.0
0.44526129733	0.0
0.446260826524	0.0
0.447260355718	0.0
0.448259884912	0.0
0.449259414106	0.0
0.4502589433	0.0
0.451258472494	0.0
0.452258001688	0.00100047102776
0.453257530882	0.0
0.454257060076	0.0
0.45525658927	0.0
0.456256118464	0.0
0.457255647658	0.0
0.458255176852	0.0
0.459254706046	0.0
0.46025423524	0.0
0.461253764434	0.0
0.462253293628	0.0
0.463252822822	0.00100047102776
0.464252352016	0.0
0.46525188121	0.0
0.466251410404	0.0
0.467250939598	0.0
0.468250468792	0.0
0.469249997986	0.0
0.47024952718	0.0
0.471249056374	0.0
0.472248585568	0.0
0.473248114762	0.0
0.474247643956	0.0
0.47524717315	0.0
0.476246702344	0.0
0.477246231538	0.0
0.478245760732	0.0
0.479245289926	0.0
0.48024481912	0.0
0.481244348314	0.0
0.482243877508	0.0
0.483243406702	0.0
0.484242935896	0.00100047102776
0.48524246509	0.0
0.486241994284	0.0
0.487241523478	0.0
0.488241052672	0.0
0.489240581866	0.0
0.49024011106	0.0
0.491239640254	0.0
0.492239169448	0.0
0.493238698642	0.0
0.494238227836	0.0
0.49523775703	0.0
0.496237286224	0.0
0.497236815418	0.0
0.498236344612	0.0
0.499235873806	0.0
0.500235403	0.00100047102776
0.501234932194	0.0
0.502234461388	0.0
0.503233990582	0.0
0.504233519776	0.0
0.50523304897	0.0
0.506232578164	0.0
0.507232107358	0.0
0.508231636552	0.0
0.509231165746	0.0
0.51023069494	0.0
0.511230224134	0.0
0.512229753328	0.0
0.513229282522	0.0
0.514228811716	0.0
0.51522834091	0.0
0.516227870104	0.0
0.517227399298	0.0
0.518226928492	0.0
0.519226457686	0.0
0.52022598688	0.0
0.521225516074	0.0
0.522225045268	0.0
0.523224574462	0.0
0.524224103656	0.0
0.52522363285	0.0
0.526223162044	0.0
0.527222691238	0.0
0.528222220432	0.0
0.529221749626	0.0
0.53022127882	0.0
0.531220808014	0.0
0.532220337208	0.0
0.533219866402	0.0
0.534219395596	0.0
0.53521892479	0.0
0.536218453984	0.0
0.537217983178	0.0
0.538217512372	0.0
0.539217041566	0.0
0.54021657076	0.0
0.541216099954	0.0
0.542215629148	0.0
0.543215158342	0.0
0.544214687536	0.0
0.54521421673	0.0
0.546213745924	0.0
0.547213275118	0.0
0.548212804312	0.0
0.549212333506	0.0
0.5502118627	0.0
0.551211391894	0.0
0.552210921088	0.0
0.553210450282	0.0
0.554209979476	0.0
0.55520950867	0.00100047102776
0.556209037864	0.0
0.557208567058	0.0
0.558208096252	0.00100047102776
0.559207625446	0.0
0.56020715464	0.0
0.561206683834	0.0
0.562206213028	0.0
0.563205742222	0.0
0.564205271416	0.0
0.56520480061	0.0
0.566204329804	0.0
0.567203858998	0.0
0.568203388192	0.0
0.569202917386	0.0
0.57020244658	0.0
0.571201975774	0.0
0.572201504968	0.0
0.573201034162	0.0
0.574200563356	0.0
0.57520009255	0.0
0.576199621744	0.0
0.577199150938	0.0
0.578198680132	0.0
0.579198209326	0.0
0.58019773852	0.0
0.581197267714	0.0
0.582196796908	0.0
0.583196326102	0.0
0.584195855296	0.0
0.58519538449	0.0
0.586194913684	0.0
0.587194442878	0.0
0.588193972072	0.00100047102776
0.589193501266	0.0
0.59019303046	0.0
0.591192559654	0.0
0.592192088848	0.0
0.593191618042	0.0
0.594191147236	0.0
0.59519067643	0.0
0.596190205624	0.0
0.597189734818	0.0
0.598189264012	0.0
0.599188793206	0.0
0.6001883224	0.0
0.601187851594	0.0
0.602187380788	0.0
0.603186909982	0.0
0.604186439176	0.0
0.60518596837	0.0
0.606185497564	0.0
0.607185026758	0.0
0.608184555952	0.0
0.609184085146	0.0
0.61018361434	0.0
0.611183143534	0.0
0.612182672728	0.0
0.613182201922	0.0
0.614181731116	0.0
0.61518126031	0.0
0.616180789504	0.0
0.617180318698	0.0
0.618179847892	0.0
0.619179377086	0.0
0.62017890628	0.0
0.621178435474	0.0
0.622177964668	0.0
0.623177493862	0.0
0.624177023056	0.0
0.62517655225	0.0
0.626176081444	0.0
0.627175610638	0.0
0.628175139832	0.0
0.629174669026	0.0
0.63017419822	0.0
0.631173727414	0.0
0.632173256608	0.0
0.633172785802	0.0
0.634172314996	0.0
0.63517184419	0.0
0.636171373384	0.0
0.637170902578	0.0
0.638170431772	0.0
0.639169960966	0.0
0.64016949016	0.0
0.641169019354	0.0
0.642168548548	0.0
0.643168077742	0.0
0.644167606936	0.0
0.64516713613	0.0
0.646166665324	0.0
0.647166194518	0.0
0.648165723712	0.0
0.649165252906	0.0
0.6501647821	0.0
0.651164311294	0.0
0.652163840488	0.0
0.653163369682	0.0
0.654162898876	0.0
0.65516242807	0.0
0.656161957264	0.0
0.657161486458	0.0
0.658161015652	0.0
0.659160544846	0.0
0.66016007404	0.0
0.661159603234	0.0
0.662159132428	0.0
0.663158661622	0.0
0.664158190816	0.0
0.66515772001	0.00100047102776
0.666157249204	0.0
0.667156778398	0.0
0.668156307592	0.0
0.669155836786	0.0
0.67015536598	0.0
0.671154895174	0.0
0.672154424368	0.0
0.673153953562	0.0
0.674153482756	0.0
0.67515301195	0.0
0.676152541144	0.0
0.677152070338	0.0
0.678151599532	0.0
0.679151128726	0.0
0.68015065792	0.0
0.681150187114	0.0
0.682149716308	0.0
0.683149245502	0.0
0.684148774696	0.0
0.68514830389	0.0
0.686147833084	0.0
0.687147362278	0.0
0.688146891472	0.0
0.689146420666	0.0
0.69014594986	0.0
0.691145479054	0.0
0.692145008248	0.0
0.693144537442	0.0
0.694144066636	0.0
0.69514359583	0.0
0.696143125024	0.0
0.697142654218	0.0
0.698142183412	0.0
0.699141712606	0.0
0.7001412418	0.0
0.701140770994	0.0
0.702140300188	0.0
0.703139829382	0.0
0.704139358576	0.0
0.70513888777	0.0
0.706138416964	0.0
0.707137946158	0.0
0.708137475352	0.0
0.709137004546	0.0
0.71013653374	0.0
0.711136062934	0.0
0.712135592128	0.0
0.713135121322	0.0
0.714134650516	0.0
0.71513417971	0.0
0.716133708904	0.0
0.717133238098	0.0
0.718132767292	0.0
0.719132296486	0.0
0.72013182568	0.0
0.721131354874	0.0
0.722130884068	0.0
0.723130413262	0.0
0.724129942456	0.0
0.72512947165	0.0
0.726129000844	0.0
0.727128530038	0.0
0.728128059232	0.0
0.729127588426	0.0
0.73012711762	0.0
0.731126646814	0.0
0.732126176008	0.0
0.733125705202	0.0
0.734125234396	0.0
0.73512476359	0.0
0.736124292784	0.0
0.737123821978	0.0
0.738123351172	0.0
0.739122880366	0.0
0.74012240956	0.0
0.741121938754	0.0
0.742121467948	0.0
0.743120997142	0.0
0.744120526336	0.0
0.74512005553	0.0
0.746119584724	0.0
0.747119113918	0.0
0.748118643112	0.0
0.749118172306	0.0
0.7501177015	0.0
0.751117230694	0.0
0.752116759888	0.0
0.753116289082	0.0
0.754115818276	0.0
0.75511534747	0.0
0.756114876664	0.0
0.757114405858	0.0
0.758113935052	0.0
0.759113464246	0.0
0.76011299344	0.0
0.761112522634	0.0
0.762112051828	0.0
0.763111581022	0.0
0.764111110216	0.0
0.76511063941	0.0
0.766110168604	0.0
0.767109697798	0.0
0.768109226992	0.0
0.769108756186	0.0
0.77010828538	0.0
0.771107814574	0.0
0.772107343768	0.0
0.773106872962	0.0
0.774106402156	0.0
0.77510593135	0.0
0.776105460544	0.0
0.777104989738	0.0
0.778104518932	0.0
0.779104048126	0.0
0.78010357732	0.0
0.781103106514	0.0
0.782102635708	0.0
0.783102164902	0.0
0.784101694096	0.0
0.78510122329	0.0
0.786100752484	0.0
0.787100281678	0.0
0.788099810872	0.0
0.789099340066	0.0
0.79009886926	0.0
0.791098398454	0.0
0.792097927648	0.0
0.793097456842	0.0
0.794096986036	0.0
0.79509651523	0.0
0.796096044424	0.0
0.797095573618	0.0
0.798095102812	0.0
0.799094632006	0.0
0.8000941612	0.0
0.801093690394	0.0
0.802093219588	0.0
0.803092748782	0.0
0.804092277976	0.0
0.80509180717	0.0
0.806091336364	0.0
0.807090865558	0.0
0.808090394752	0.0
0.809089923946	0.0
0.81008945314	0.0
0.811088982334	0.0
0.812088511528	0.0
0.813088040722	0.0
0.814087569916	0.0
0.81508709911	0.0
0.816086628304	0.0
0.817086157498	0.0
0.818085686692	0.0
0.819085215886	0.0
0.82008474508	0.0
0.821084274274	0.0
0.822083803468	0.0
0.823083332662	0.0
0.824082861856	0.0
0.82508239105	0.0
0.826081920244	0.0
0.827081449438	0.0
0.828080978632	0.0
0.829080507826	0.0
0.83008003702	0.0
0.831079566214	0.0
0.832079095408	0.0
0.833078624602	0.0
0.834078153796	0.0
0.83507768299	0.0
0.836077212184	0.0
0.837076741378	0.0
0.838076270572	0.0
0.839075799766	0.0
0.84007532896	0.0
0.841074858154	0.0
0.842074387348	0.0
0.843073916542	0.0
0.844073445736	0.0
0.84507297493	0.0
0.846072504124	0.0
0.847072033318	0.0
0.848071562512	0.0
0.849071091706	0.0
0.8500706209	0.0
0.851070150094	0.0
0.852069679288	0.0
0.853069208482	0.0
0.854068737676	0.0
0.85506826687	0.0
0.856067796064	0.0
0.857067325258	0.0
0.858066854452	0.0
0.859066383646	0.0
0.86006591284	0.0
0.861065442034	0.0
0.862064971228	0.0
0.863064500422	0.0
0.864064029616	0.0
0.86506355881	0.0
0.866063088004	0.0
0.867062617198	0.0
0.868062146392	0.0
0.869061675586	0.0
0.87006120478	0.0
0.871060733974	0.0
0.872060263168	0.0
0.873059792362	0.0
0.874059321556	0.0
0.87505885075	0.0
0.876058379944	0.0
0.877057909138	0.0
0.878057438332	0.0
0.879056967526	0.0
0.88005649672	0.0
0.881056025914	0.0
0.882055555108	0.0
0.883055084302	0.0
0.884054613496	0.0
0.88505414269	0.0
0.886053671884	0.0
0.887053201078	0.0
0.888052730272	0.0
0.889052259466	0.0
0.89005178866	0.0
0.891051317854	0.0
0.892050847048	0.0
0.893050376242	0.0
0.894049905436	0.0
0.89504943463	0.0
0.896048963824	0.0
0.897048493018	0.0
0.898048022212	0.0
0.899047551406	0.0
0.9000470806	0.0
0.901046609794	0.0
0.902046138988	0.0
0.903045668182	0.0
0.904045197376	0.0
0.90504472657	0.0
0.906044255764	0.0
0.907043784958	0.0
0.908043314152	0.0
0.909042843346	0.0
0.91004237254	0.0
0.911041901734	0.0
0.912041430928	0.0
0.913040960122	0.0
0.914040489316	0.0
0.91504001851	0.0
0.916039547704	0.0
0.917039076898	0.0
0.918038606092	0.0
0.919038135286	0.0
0.92003766448	0.0
0.921037193674	0.0
0.922036722868	0.0
0.923036252062	0.0
0.924035781256	0.0
0.92503531045	0.0
0.926034839644	0.0
0.927034368838	0.0
0.928033898032	0.0
0.929033427226	0.0
0.93003295642	0.0
0.931032485614	0.0
0.932032014808	0.0
0.933031544002	0.0
0.934031073196	0.0
0.93503060239	0.0
0.936030131584	0.0
0.937029660778	0.0
0.938029189972	0.0
0.939028719166	0.0
0.94002824836	0.0
0.941027777554	0.0
0.942027306748	0.0
0.943026835942	0.0
0.944026365136	0.0
0.94502589433	0.0
0.946025423524	0.0
0.947024952718	0.0
0.948024481912	0.0
0.949024011106	0.0
0.9500235403	0.0
0.951023069494	0.0
0.952022598688	0.0
0.953022127882	0.0
0.954021657076	0.0
0.95502118627	0.0
0.956020715464	0.0
0.957020244658	0.0
0.958019773852	0.0
0.959019303046	0.0
0.96001883224	0.0
0.961018361434	0.0
0.962017890628	0.0
0.963017419822	0.0
0.964016949016	0.0
0.96501647821	0.0
0.966016007404	0.0
0.967015536598	0.0
0.968015065792	0.0
0.969014594986	0.0
0.97001412418	0.0
0.971013653374	0.0
0.972013182568	0.0
0.973012711762	0.0
0.974012240956	0.0
0.97501177015	0.0
0.976011299344	0.0
0.977010828538	0.0
0.978010357732	0.0
0.979009886926	0.0
0.98000941612	0.0
0.981008945314	0.0
0.982008474508	0.0
0.983008003702	0.0
0.984007532896	0.0
0.98500706209	0.0
0.986006591284	0.0
0.987006120478	0.0
0.988005649672	0.0
0.989005178866	0.0
0.99000470806	0.0
0.991004237254	0.0
0.992003766448	0.0
0.993003295642	0.0
0.994002824836	0.0
0.99500235403	0.0
0.996001883224	0.0
0.997001412418	0.0
0.998000941612	0.0
0.999000470806	2.4431502498


==> figs/posterior_var_plots/binneddata_nu_3.8566205501556396.dat <==
0.000235781	0.784184895899
0.001235545219	2.45957992221
0.002235309438	4.14597754273
0.003235073657	7.47076146361
0.004234837876	12.6119736638
0.005234602095	20.2167667295
0.006234366314	32.9057585527
0.007234130533	50.582926493
0.008233894752	69.5493984267
0.009233658971	84.2398621589
0.01023342319	90.9434427359
0.011233187409	88.7629286121
0.012232951628	83.3176447176
0.013232715847	74.2455056796
0.014232480066	60.8973584401
0.015232244285	50.6089326247
0.016232008504	46.1778878686
0.017231772723	33.8419792957
0.018231536942	27.0893871628
0.019231301161	29.2138880797
0.02023106538	17.6001497809
0.021230829599	14.4974182158
0.022230593818	11.3576779247
0.023230358037	8.97311569019
0.024230122256	17.05502125
0.025229886475	6.00241525547
0.026229650694	5.1452131435
0.027229414913	4.09996669425
0.028229179132	3.35479099598
0.029228943351	2.78465656911
0.03022870757	2.24552945318
0.031228471789	1.96446318309
0.032228236008	11.7807776835
0.033228000227	1.34131625689
0.034227764446	1.14026885373
0.035227528665	0.963227110651
0.036227292884	0.854201404461
0.037227057103	0.706166500644
0.038226821322	0.630148577062
0.039226585541	0.549129474297
0.04022634976	0.483113909081
0.041226113979	0.406095749662
0.042225878198	0.367086552034
0.043225642417	0.275064855067
0.044225406636	0.228053770746
0.045225170855	0.243057308295
0.046224935074	0.213050233197
0.047224699293	8.07290343725
0.048224463512	0.156036790511
0.049224227731	0.151035611327
0.05022399195	0.122028772066
0.051223756169	0.126029715412
0.052223520388	0.101023819497
0.053223284607	0.0730172160722
0.054223048826	0.0860202819481
0.055222813045	0.0680160368892
0.056222577264	0.066015565216
0.057222341483	0.0650153293794
0.058222105702	0.0520122635035
0.059221869921	0.0400094334642
0.06022163414	0.0620146218696
0.061221398359	0.0420099051374
0.062221162578	0.0440103768107
0.063220926797	0.028006603425
0.064220691016	0.0420099051374
0.065220455235	0.0200047167321
0.066220219454	0.028006603425
0.067219983673	0.0310073109348
0.068219747892	0.0230054242419
0.069219512111	0.0240056600785
0.07021927633	0.0210049525687
0.071219040549	0.0230054242419
0.072218804768	0.0160037733857
0.073218568987	0.0140033017125
0.074218333206	0.00600141501963
0.075218097425	0.0110025942027
0.076217861644	0.0100023583661
0.077217625863	0.00500117918303
0.078217390082	0.0120028300393
0.079217154301	0.0120028300393
0.08021691852	0.00500117918303
0.081216682739	0.00800188669285
0.082216446958	0.00800188669285
0.083216211177	0.00700165085624
0.084215975396	0.0100023583661
0.085215739615	0.00600141501963
0.086215503834	0.00800188669285
0.087215268053	0.00300070750982
0.088215032272	0.00100023583661
0.089214796491	0.00600141501963
0.09021456071	4.07095985499
0.091214324929	0.00100023583661
0.092214089148	0.00300070750982
0.093213853367	0.00300070750982
0.094213617586	0.00200047167321
0.095213381805	0.00900212252945
0.096213146024	0.00900212252945
0.097212910243	0.00500117918303
0.098212674462	0.00200047167321
0.099212438681	0.00500117918303
0.1002122029	0.00100023583661
0.101211967119	0.0
0.102211731338	0.00100023583661
0.103211495557	0.0
0.104211259776	0.0
0.105211023995	0.00100023583661
0.106210788214	0.00100023583661
0.107210552433	0.0
0.108210316652	0.0
0.109210080871	0.00200047167321
0.11020984509	0.00500117918303
0.111209609309	0.0
0.112209373528	0.00300070750982
0.113209137747	0.00300070750982
0.114208901966	0.0
0.115208666185	0.00100023583661
0.116208430404	0.00200047167321
0.117208194623	0.00300070750982
0.118207958842	0.00200047167321
0.119207723061	0.00100023583661
0.12020748728	0.00100023583661
0.121207251499	0.00100023583661
0.122207015718	0.0
0.123206779937	0.0
0.124206544156	0.00200047167321
0.125206308375	0.0
0.126206072594	0.0
0.127205836813	0.0
0.128205601032	0.00100023583661
0.129205365251	0.00100023583661
0.13020512947	0.0
0.131204893689	0.0
0.132204657908	0.0
0.133204422127	0.0
0.134204186346	0.00100023583661
0.135203950565	0.0
0.136203714784	0.00100023583661
0.137203479003	0.0
0.138203243222	0.00100023583661
0.139203007441	0.0
0.14020277166	0.00100023583661
0.141202535879	0.00100023583661
0.142202300098	0.0
0.143202064317	0.0
0.144201828536	0.0
0.145201592755	0.0
0.146201356974	0.00100023583661
0.147201121193	0.00200047167321
0.148200885412	0.0
0.149200649631	0.0
0.15020041385	0.00100023583661
0.151200178069	0.0
0.152199942288	0.0
0.153199706507	0.0
0.154199470726	0.0
0.155199234945	0.00100023583661
0.156198999164	0.0
0.157198763383	0.00100023583661
0.158198527602	0.0
0.159198291821	0.00100023583661
0.16019805604	0.0
0.161197820259	0.0
0.162197584478	0.00100023583661
0.163197348697	0.0
0.164197112916	0.0
0.165196877135	0.0
0.166196641354	0.00100023583661
0.167196405573	0.0
0.168196169792	0.0
0.169195934011	0.0
0.17019569823	0.0
0.171195462449	0.0
0.172195226668	0.00200047167321
0.173194990887	0.00100023583661
0.174194755106	0.0
0.175194519325	0.0
0.176194283544	0.00100023583661
0.177194047763	0.0
0.178193811982	0.00100023583661
0.179193576201	0.0
0.18019334042	0.0
0.181193104639	0.0
0.182192868858	0.0
0.183192633077	0.0
0.184192397296	0.00100023583661
0.185192161515	0.0
0.186191925734	0.0
0.187191689953	0.0
0.188191454172	0.0
0.189191218391	0.0
0.19019098261	0.0
0.191190746829	0.00200047167321
0.192190511048	0.0
0.193190275267	0.0
0.194190039486	0.0
0.195189803705	0.0
0.196189567924	0.00100023583661
0.197189332143	0.0
0.198189096362	0.00100023583661
0.199188860581	0.00100023583661
0.2001886248	0.0
0.201188389019	0.0
0.202188153238	0.00100023583661
0.203187917457	0.0
0.204187681676	0.0
0.205187445895	0.0
0.206187210114	0.00100023583661
0.207186974333	0.0
0.208186738552	0.00100023583661
0.209186502771	0.0
0.21018626699	0.0
0.211186031209	0.0
0.212185795428	0.0
0.213185559647	0.0
0.214185323866	0.0
0.215185088085	0.0
0.216184852304	0.0
0.217184616523	0.0
0.218184380742	0.0
0.219184144961	0.0
0.22018390918	0.0
0.221183673399	0.0
0.222183437618	0.0
0.223183201837	0.0
0.224182966056	0.00100023583661
0.225182730275	0.0
0.226182494494	0.0
0.227182258713	0.0
0.228182022932	0.0
0.229181787151	0.0
0.23018155137	0.00100023583661
0.231181315589	0.00100023583661
0.232181079808	0.0
0.233180844027	0.0
0.234180608246	0.0
0.235180372465	0.0
0.236180136684	0.0
0.237179900903	0.0
0.238179665122	0.0
0.239179429341	0.0
0.24017919356	0.0
0.241178957779	0.0
0.242178721998	0.0
0.243178486217	0.0
0.244178250436	0.0
0.245178014655	0.0
0.246177778874	0.0
0.247177543093	0.0
0.248177307312	0.0
0.249177071531	0.00100023583661
0.25017683575	0.0
0.251176599969	0.0
0.252176364188	0.0
0.253176128407	0.0
0.254175892626	0.0
0.255175656845	0.0
0.256175421064	0.0
0.257175185283	0.0
0.258174949502	0.0
0.259174713721	0.0
0.26017447794	0.0
0.261174242159	0.0
0.262174006378	0.00100023583661
0.263173770597	0.0
0.264173534816	0.0
0.265173299035	0.0
0.266173063254	0.0
0.267172827473	0.0
0.268172591692	0.0
0.269172355911	0.0
0.27017212013	0.0
0.271171884349	0.0
0.272171648568	0.0
0.273171412787	0.0
0.274171177006	0.0
0.275170941225	0.0
0.276170705444	0.0
0.277170469663	0.0
0.278170233882	0.0
0.279169998101	0.0
0.28016976232	0.0
0.281169526539	0.0
0.282169290758	0.0
0.283169054977	0.0
0.284168819196	0.0
0.285168583415	0.0
0.286168347634	0.0
0.287168111853	0.0
0.288167876072	0.0
0.289167640291	0.0
0.29016740451	0.0
0.291167168729	0.0
0.292166932948	0.0
0.293166697167	0.0
0.294166461386	0.00100023583661
0.295166225605	0.0
0.296165989824	0.0
0.297165754043	0.00100023583661
0.298165518262	0.0
0.299165282481	0.0
0.3001650467	0.0
0.301164810919	0.0
0.302164575138	0.0
0.303164339357	0.0
0.304164103576	0.0
0.305163867795	0.0
0.306163632014	0.0
0.307163396233	0.0
0.308163160452	0.0
0.309162924671	0.0
0.31016268889	0.0
0.311162453109	0.0
0.312162217328	0.0
0.313161981547	0.0
0.314161745766	0.0
0.315161509985	0.0
0.316161274204	0.0
0.317161038423	0.0
0.318160802642	0.0
0.319160566861	0.0
0.32016033108	0.0
0.321160095299	0.0
0.322159859518	0.0
0.323159623737	0.00100023583661
0.324159387956	0.0
0.325159152175	0.0
0.326158916394	0.0
0.327158680613	0.0
0.328158444832	0.0
0.329158209051	0.0
0.33015797327	0.0
0.331157737489	0.0
0.332157501708	0.0
0.333157265927	0.0
0.334157030146	0.0
0.335156794365	0.0
0.336156558584	0.0
0.337156322803	0.0
0.338156087022	0.0
0.339155851241	0.0
0.34015561546	0.0
0.341155379679	0.0
0.342155143898	0.0
0.343154908117	0.0
0.344154672336	0.0
0.345154436555	0.0
0.346154200774	0.0
0.347153964993	0.0
0.348153729212	0.0
0.349153493431	0.0
0.35015325765	0.0
0.351153021869	0.0
0.352152786088	0.0
0.353152550307	0.0
0.354152314526	0.0
0.355152078745	0.0
0.356151842964	0.0
0.357151607183	0.0
0.358151371402	0.0
0.359151135621	0.0
0.36015089984	0.0
0.361150664059	0.0
0.362150428278	0.0
0.363150192497	0.0
0.364149956716	0.0
0.365149720935	0.0
0.366149485154	0.0
0.367149249373	0.0
0.368149013592	0.0
0.369148777811	0.0
0.37014854203	0.0
0.371148306249	0.0
0.372148070468	0.0
0.373147834687	0.0
0.374147598906	0.0
0.375147363125	0.0
0.376147127344	0.0
0.377146891563	0.0
0.378146655782	0.0
0.379146420001	0.0
0.38014618422	0.0
0.381145948439	0.0
0.382145712658	0.0
0.383145476877	0.0
0.384145241096	0.0
0.385145005315	0.0
0.386144769534	0.0
0.387144533753	0.0
0.388144297972	0.0
0.389144062191	0.0
0.39014382641	0.0
0.391143590629	0.0
0.392143354848	0.0
0.393143119067	0.0
0.394142883286	0.0
0.395142647505	0.0
0.396142411724	0.0
0.397142175943	0.0
0.398141940162	0.0
0.399141704381	0.0
0.4001414686	0.0
0.401141232819	0.0
0.402140997038	0.0
0.403140761257	0.0
0.404140525476	0.0
0.405140289695	0.0
0.406140053914	0.0
0.407139818133	0.0
0.408139582352	0.0
0.409139346571	0.0
0.41013911079	0.0
0.411138875009	0.0
0.412138639228	0.0
0.413138403447	0.0
0.414138167666	0.0
0.415137931885	0.0
0.416137696104	0.0
0.417137460323	0.0
0.418137224542	0.0
0.419136988761	0.0
0.42013675298	0.0
0.421136517199	0.0
0.422136281418	0.0
0.423136045637	0.0
0.424135809856	0.0
0.425135574075	0.0
0.426135338294	0.0
0.427135102513	0.0
0.428134866732	0.0
0.429134630951	0.0
0.43013439517	0.0
0.431134159389	0.0
0.432133923608	0.0
0.433133687827	0.0
0.434133452046	0.0
0.435133216265	0.0
0.436132980484	0.0
0.437132744703	0.0
0.438132508922	0.0
0.439132273141	0.0
0.44013203736	0.0
0.441131801579	0.0
0.442131565798	0.0
0.443131330017	0.0
0.444131094236	0.0
0.445130858455	0.0
0.446130622674	0.0
0.447130386893	0.0
0.448130151112	0.0
0.449129915331	0.0
0.45012967955	0.0
0.451129443769	0.0
0.452129207988	0.0
0.453128972207	0.0
0.454128736426	0.0
0.455128500645	0.0
0.456128264864	0.0
0.457128029083	0.0
0.458127793302	0.0
0.459127557521	0.0
0.46012732174	0.0
0.461127085959	0.0
0.462126850178	0.0
0.463126614397	0.0
0.464126378616	0.0
0.465126142835	0.0
0.466125907054	0.0
0.467125671273	0.0
0.468125435492	0.0
0.469125199711	0.0
0.47012496393	0.0
0.471124728149	0.0
0.472124492368	0.0
0.473124256587	0.0
0.474124020806	0.0
0.475123785025	0.0
0.476123549244	0.0
0.477123313463	0.0
0.478123077682	0.0
0.479122841901	0.0
0.48012260612	0.0
0.481122370339	0.0
0.482122134558	0.0
0.483121898777	0.0
0.484121662996	0.0
0.485121427215	0.0
0.486121191434	0.0
0.487120955653	0.0
0.488120719872	0.0
0.489120484091	0.0
0.49012024831	0.0
0.491120012529	0.0
0.492119776748	0.0
0.493119540967	0.0
0.494119305186	0.0
0.495119069405	0.0
0.496118833624	0.0
0.497118597843	0.0
0.498118362062	0.0
0.499118126281	0.0
0.5001178905	0.0
0.501117654719	0.0
0.502117418938	0.0
0.503117183157	0.0
0.504116947376	0.0
0.505116711595	0.0
0.506116475814	0.0
0.507116240033	0.0
0.508116004252	0.0
0.509115768471	0.0
0.51011553269	0.0
0.511115296909	0.0
0.512115061128	0.0
0.513114825347	0.0
0.514114589566	0.0
0.515114353785	0.0
0.516114118004	0.0
0.517113882223	0.0
0.518113646442	0.0
0.519113410661	0.0
0.52011317488	0.0
0.521112939099	0.0
0.522112703318	0.0
0.523112467537	0.0
0.524112231756	0.0
0.525111995975	0.0
0.526111760194	0.0
0.527111524413	0.0
0.528111288632	0.0
0.529111052851	0.0
0.53011081707	0.0
0.531110581289	0.0
0.532110345508	0.0
0.533110109727	0.0
0.534109873946	0.0
0.535109638165	0.0
0.536109402384	0.0
0.537109166603	0.0
0.538108930822	0.0
0.539108695041	0.0
0.54010845926	0.0
0.541108223479	0.0
0.542107987698	0.0
0.543107751917	0.0
0.544107516136	0.0
0.545107280355	0.0
0.546107044574	0.0
0.547106808793	0.0
0.548106573012	0.0
0.549106337231	0.0
0.55010610145	0.0
0.551105865669	0.0
0.552105629888	0.0
0.553105394107	0.0
0.554105158326	0.0
0.555104922545	0.0
0.556104686764	0.0
0.557104450983	0.0
0.558104215202	0.0
0.559103979421	0.0
0.56010374364	0.0
0.561103507859	0.0
0.562103272078	0.0
0.563103036297	0.0
0.564102800516	0.0
0.565102564735	0.0
0.566102328954	0.0
0.567102093173	0.0
0.568101857392	0.0
0.569101621611	0.0
0.57010138583	0.0
0.571101150049	0.0
0.572100914268	0.0
0.573100678487	0.0
0.574100442706	0.0
0.575100206925	0.0
0.576099971144	0.0
0.577099735363	0.0
0.578099499582	0.0
0.579099263801	0.0
0.58009902802	0.0
0.581098792239	0.0
0.582098556458	0.0
0.583098320677	0.0
0.584098084896	0.0
0.585097849115	0.0
0.586097613334	0.0
0.587097377553	0.0
0.588097141772	0.0
0.589096905991	0.0
0.59009667021	0.0
0.591096434429	0.0
0.592096198648	0.0
0.593095962867	0.0
0.594095727086	0.0
0.595095491305	0.0
0.596095255524	0.0
0.597095019743	0.0
0.598094783962	0.0
0.599094548181	0.0
0.6000943124	0.0
0.601094076619	0.0
0.602093840838	0.0
0.603093605057	0.0
0.604093369276	0.0
0.605093133495	0.0
0.606092897714	0.0
0.607092661933	0.0
0.608092426152	0.0
0.609092190371	0.0
0.61009195459	0.0
0.611091718809	0.0
0.612091483028	0.0
0.613091247247	0.0
0.614091011466	0.0
0.615090775685	0.0
0.616090539904	0.0
0.617090304123	0.0
0.618090068342	0.0
0.619089832561	0.0
0.62008959678	0.0
0.621089360999	0.0
0.622089125218	0.0
0.623088889437	0.0
0.624088653656	0.0
0.625088417875	0.0
0.626088182094	0.0
0.627087946313	0.0
0.628087710532	0.0
0.629087474751	0.0
0.63008723897	0.0
0.631087003189	0.0
0.632086767408	0.0
0.633086531627	0.0
0.634086295846	0.0
0.635086060065	0.0
0.636085824284	0.0
0.637085588503	0.0
0.638085352722	0.0
0.639085116941	0.0
0.64008488116	0.0
0.641084645379	0.0
0.642084409598	0.0
0.643084173817	0.0
0.644083938036	0.0
0.645083702255	0.0
0.646083466474	0.0
0.647083230693	0.0
0.648082994912	0.0
0.649082759131	0.0
0.65008252335	0.0
0.651082287569	0.0
0.652082051788	0.0
0.653081816007	0.0
0.654081580226	0.0
0.655081344445	0.0
0.656081108664	0.0
0.657080872883	0.0
0.658080637102	0.0
0.659080401321	0.0
0.66008016554	0.0
0.661079929759	0.0
0.662079693978	0.0
0.663079458197	0.0
0.664079222416	0.0
0.665078986635	0.0
0.666078750854	0.0
0.667078515073	0.0
0.668078279292	0.0
0.669078043511	0.0
0.67007780773	0.0
0.671077571949	0.0
0.672077336168	0.0
0.673077100387	0.0
0.674076864606	0.0
0.675076628825	0.0
0.676076393044	0.0
0.677076157263	0.0
0.678075921482	0.0
0.679075685701	0.0
0.68007544992	0.0
0.681075214139	0.0
0.682074978358	0.0
0.683074742577	0.0
0.684074506796	0.0
0.685074271015	0.0
0.686074035234	0.0
0.687073799453	0.0
0.688073563672	0.0
0.689073327891	0.0
0.69007309211	0.0
0.691072856329	0.0
0.692072620548	0.0
0.693072384767	0.0
0.694072148986	0.0
0.695071913205	0.0
0.696071677424	0.0
0.697071441643	0.0
0.698071205862	0.0
0.699070970081	0.0
0.7000707343	0.0
0.701070498519	0.0
0.702070262738	0.0
0.703070026957	0.0
0.704069791176	0.0
0.705069555395	0.0
0.706069319614	0.0
0.707069083833	0.0
0.708068848052	0.0
0.709068612271	0.0
0.71006837649	0.0
0.711068140709	0.0
0.712067904928	0.0
0.713067669147	0.0
0.714067433366	0.0
0.715067197585	0.0
0.716066961804	0.0
0.717066726023	0.0
0.718066490242	0.0
0.719066254461	0.0
0.72006601868	0.0
0.721065782899	0.0
0.722065547118	0.0
0.723065311337	0.0
0.724065075556	0.0
0.725064839775	0.0
0.726064603994	0.0
0.727064368213	0.0
0.728064132432	0.0
0.729063896651	0.0
0.73006366087	0.0
0.731063425089	0.0
0.732063189308	0.0
0.733062953527	0.0
0.734062717746	0.0
0.735062481965	0.0
0.736062246184	0.0
0.737062010403	0.0
0.738061774622	0.0
0.739061538841	0.0
0.74006130306	0.0
0.741061067279	0.0
0.742060831498	0.0
0.743060595717	0.0
0.744060359936	0.0
0.745060124155	0.0
0.746059888374	0.0
0.747059652593	0.0
0.748059416812	0.0
0.749059181031	0.0
0.75005894525	0.0
0.751058709469	0.0
0.752058473688	0.0
0.753058237907	0.0
0.754058002126	0.0
0.755057766345	0.0
0.756057530564	0.0
0.757057294783	0.0
0.758057059002	0.0
0.759056823221	0.0
0.76005658744	0.0
0.761056351659	0.0
0.762056115878	0.0
0.763055880097	0.0
0.764055644316	0.0
0.765055408535	0.0
0.766055172754	0.0
0.767054936973	0.0
0.768054701192	0.0
0.769054465411	0.0
0.77005422963	0.0
0.771053993849	0.0
0.772053758068	0.0
0.773053522287	0.0
0.774053286506	0.0
0.775053050725	0.0
0.776052814944	0.0
0.777052579163	0.0
0.778052343382	0.0
0.779052107601	0.0
0.78005187182	0.0
0.781051636039	0.0
0.782051400258	0.0
0.783051164477	0.0
0.784050928696	0.0
0.785050692915	0.0
0.786050457134	0.0
0.787050221353	0.0
0.788049985572	0.0
0.789049749791	0.0
0.79004951401	0.0
0.791049278229	0.0
0.792049042448	0.0
0.793048806667	0.0
0.794048570886	0.0
0.795048335105	0.0
0.796048099324	0.0
0.797047863543	0.0
0.798047627762	0.0
0.799047391981	0.0
0.8000471562	0.0
0.801046920419	0.0
0.802046684638	0.0
0.803046448857	0.0
0.804046213076	0.0
0.805045977295	0.0
0.806045741514	0.0
0.807045505733	0.0
0.808045269952	0.0
0.809045034171	0.0
0.81004479839	0.0
0.811044562609	0.0
0.812044326828	0.0
0.813044091047	0.0
0.814043855266	0.0
0.815043619485	0.0
0.816043383704	0.0
0.817043147923	0.0
0.818042912142	0.0
0.819042676361	0.0
0.82004244058	0.0
0.821042204799	0.0
0.822041969018	0.0
0.823041733237	0.0
0.824041497456	0.0
0.825041261675	0.0
0.826041025894	0.0
0.827040790113	0.0
0.828040554332	0.0
0.829040318551	0.0
0.83004008277	0.0
0.831039846989	0.0
0.832039611208	0.0
0.833039375427	0.0
0.834039139646	0.0
0.835038903865	0.0
0.836038668084	0.0
0.837038432303	0.0
0.838038196522	0.0
0.839037960741	0.0
0.84003772496	0.0
0.841037489179	0.0
0.842037253398	0.0
0.843037017617	0.0
0.844036781836	0.0
0.845036546055	0.0
0.846036310274	0.0
0.847036074493	0.0
0.848035838712	0.0
0.849035602931	0.0
0.85003536715	0.0
0.851035131369	0.0
0.852034895588	0.0
0.853034659807	0.0
0.854034424026	0.0
0.855034188245	0.0
0.856033952464	0.0
0.857033716683	0.0
0.858033480902	0.0
0.859033245121	0.0
0.86003300934	0.0
0.861032773559	0.0
0.862032537778	0.0
0.863032301997	0.0
0.864032066216	0.0
0.865031830435	0.0
0.866031594654	0.0
0.867031358873	0.0
0.868031123092	0.0
0.869030887311	0.0
0.87003065153	0.0
0.871030415749	0.0
0.872030179968	0.0
0.873029944187	0.0
0.874029708406	0.0
0.875029472625	0.0
0.876029236844	0.0
0.877029001063	0.0
0.878028765282	0.0
0.879028529501	0.0
0.88002829372	0.0
0.881028057939	0.0
0.882027822158	0.0
0.883027586377	0.0
0.884027350596	0.0
0.885027114815	0.0
0.886026879034	0.0
0.887026643253	0.0
0.888026407472	0.0
0.889026171691	0.0
0.89002593591	0.0
0.891025700129	0.0
0.892025464348	0.0
0.893025228567	0.0
0.894024992786	0.0
0.895024757005	0.0
0.896024521224	0.0
0.897024285443	0.0
0.898024049662	0.0
0.899023813881	0.0
0.9000235781	0.0
0.901023342319	0.0
0.902023106538	0.0
0.903022870757	0.0
0.904022634976	0.0
0.905022399195	0.0
0.906022163414	0.0
0.907021927633	0.0
0.908021691852	0.0
0.909021456071	0.0
0.91002122029	0.0
0.911020984509	0.0
0.912020748728	0.0
0.913020512947	0.0
0.914020277166	0.0
0.915020041385	0.0
0.916019805604	0.0
0.917019569823	0.0
0.918019334042	0.0
0.919019098261	0.0
0.92001886248	0.0
0.921018626699	0.0
0.922018390918	0.0
0.923018155137	0.0
0.924017919356	0.0
0.925017683575	0.0
0.926017447794	0.0
0.927017212013	0.0
0.928016976232	0.0
0.929016740451	0.0
0.93001650467	0.0
0.931016268889	0.0
0.932016033108	0.0
0.933015797327	0.0
0.934015561546	0.0
0.935015325765	0.0
0.936015089984	0.0
0.937014854203	0.0
0.938014618422	0.0
0.939014382641	0.0
0.94001414686	0.0
0.941013911079	0.0
0.942013675298	0.0
0.943013439517	0.0
0.944013203736	0.0
0.945012967955	0.0
0.946012732174	0.0
0.947012496393	0.0
0.948012260612	0.0
0.949012024831	0.0
0.95001178905	0.0
0.951011553269	0.0
0.952011317488	0.0
0.953011081707	0.0
0.954010845926	0.0
0.955010610145	0.0
0.956010374364	0.0
0.957010138583	0.0
0.958009902802	0.0
0.959009667021	0.0
0.96000943124	0.0
0.961009195459	0.0
0.962008959678	0.0
0.963008723897	0.0
0.964008488116	0.0
0.965008252335	0.0
0.966008016554	0.0
0.967007780773	0.0
0.968007544992	0.0
0.969007309211	0.0
0.97000707343	0.0
0.971006837649	0.0
0.972006601868	0.0
0.973006366087	0.0
0.974006130306	0.0
0.975005894525	0.0
0.976005658744	0.0
0.977005422963	0.0
0.978005187182	0.0
0.979004951401	0.0
0.98000471562	0.0
0.981004479839	0.0
0.982004244058	0.0
0.983004008277	0.0
0.984003772496	0.0
0.985003536715	0.0
0.986003300934	0.0
0.987003065153	0.0
0.988002829372	0.0
0.989002593591	0.0
0.99000235781	0.0
0.991002122029	0.0
0.992001886248	0.0
0.993001650467	0.0
0.994001414686	0.0
0.995001178905	0.0
0.996000943124	0.0
0.997000707343	0.0
0.998000471562	0.0
0.999000235781	1.01523937415


==> figs/posterior_var_plots/binneddata_nu_4.8939023017883301.dat <==
0.000296617	1.59047176096
0.001296320383	3.88115121543
0.002296023766	8.06539233248
0.003295727149	15.6556437301
0.004295430532	27.0200145957
0.005295133915	47.4190653009
0.006294837298	76.5186967463
0.007294540681	105.234214257
0.008294244064	117.586878267
0.009293947447	114.600992603
0.01029365083	100.810902227
0.011293354213	81.2280936334
0.012293057596	66.6497694547
0.013292760979	53.3158143769
0.014292464362	36.0016787099
0.015292167745	26.5458739575
0.016291871128	26.655906595
0.017291574511	14.5083034094
0.018291277894	10.7101768205
0.019290981277	16.6439368746
0.02029068466	6.02878824108
0.021290388043	4.61937018373
0.022290091426	3.41101176408
0.023289794809	2.62377825724
0.024289498192	11.0422753266
0.025289201575	1.52545247514
0.026288904958	1.24236850762
0.027288608341	0.939278606002
0.028288311724	0.756224308986
0.029288015107	0.63518840768
0.03028771849	0.550163187754
0.031287421873	7.65727127683
0.032287125256	0.322095539012
0.033286828639	0.273081000467
0.034286532022	0.205060824527
0.035286235405	0.182054000311
0.036285938788	0.153045395866
0.037285642171	0.124036791421
0.038285345554	0.100029670501
0.039285048937	0.0810240331056
0.04028475232	0.0780231429906
0.041284455703	0.0650192858255
0.042284159086	0.0490145385454
0.043283862469	0.0440130550203
0.044283565852	0.0420124616103
0.045283269235	0.0410121649053
0.046282972618	0.0230068242152
0.047282676001	4.46032300763
0.048282379384	0.0210062308052
0.049282082767	0.0250074176252
0.05028178615	0.0100029670501
0.051281489533	0.0170050439851
0.052281192916	0.00900267034507
0.053280896299	0.0100029670501
0.054280599682	0.00400118682003
0.055280303065	0.00600178023005
0.056280006448	0.00900267034507
0.057279709831	0.00600178023005
0.058279413214	0.00500148352504
0.059279116597	0.0100029670501
0.06027881998	0.00200059341002
0.061278523363	0.00800237364006
0.062278226746	0.00800237364006
0.063277930129	0.00200059341002
0.064277633512	0.00500148352504
0.065277336895	0.00300089011502
0.066277040278	0.0
0.067276743661	0.00300089011502
0.068276447044	0.00100029670501
0.069276150427	0.00100029670501
0.07027585381	0.00300089011502
0.071275557193	0.00200059341002
0.072275260576	0.00300089011502
0.073274963959	0.00100029670501
0.074274667342	0.00100029670501
0.075274370725	0.00100029670501
0.076274074108	0.0
0.077273777491	0.00100029670501
0.078273480874	0.00200059341002
0.079273184257	0.00100029670501
0.08027288764	0.00100029670501
0.081272591023	0.00100029670501
0.082272294406	0.00100029670501
0.083271997789	0.0
0.084271701172	0.00100029670501
0.085271404555	0.00200059341002
0.086271107938	0.0
0.087270811321	0.0
0.088270514704	0.00200059341002
0.089270218087	0.0
0.09026992147	1.82454118993
0.091269624853	0.0
0.092269328236	0.00100029670501
0.093269031619	0.0
0.094268735002	0.00200059341002
0.095268438385	0.0
0.096268141768	0.0
0.097267845151	0.0
0.098267548534	0.00100029670501
0.099267251917	0.0
0.1002669553	0.00100029670501
0.101266658683	0.0
0.102266362066	0.0
0.103266065449	0.0
0.104265768832	0.0
0.105265472215	0.0
0.106265175598	0.0
0.107264878981	0.0
0.108264582364	0.0
0.109264285747	0.0
0.11026398913	0.0
0.111263692513	0.0
0.112263395896	0.0
0.113263099279	0.0
0.114262802662	0.0
0.115262506045	0.0
0.116262209428	0.0
0.117261912811	0.0
0.118261616194	0.0
0.119261319577	0.0
0.12026102296	0.0
0.121260726343	0.0
0.122260429726	0.0
0.123260133109	0.0
0.124259836492	0.0
0.125259539875	0.0
0.126259243258	0.0
0.127258946641	0.0
0.128258650024	0.0
0.129258353407	0.0
0.13025805679	0.0
0.131257760173	0.0
0.132257463556	0.0
0.133257166939	0.0
0.134256870322	0.0
0.135256573705	0.0
0.136256277088	0.0
0.137255980471	0.0
0.138255683854	0.0
0.139255387237	0.00100029670501
0.14025509062	0.0
0.141254794003	0.0
0.142254497386	0.0
0.143254200769	0.0
0.144253904152	0.0
0.145253607535	0.0
0.146253310918	0.0
0.147253014301	0.0
0.148252717684	0.00100029670501
0.149252421067	0.0
0.15025212445	0.0
0.151251827833	0.0
0.152251531216	0.0
0.153251234599	0.0
0.154250937982	0.0
0.155250641365	0.0
0.156250344748	0.0
0.157250048131	0.0
0.158249751514	0.0
0.159249454897	0.0
0.16024915828	0.0
0.161248861663	0.0
0.162248565046	0.0
0.163248268429	0.0
0.164247971812	0.0
0.165247675195	0.0
0.166247378578	0.0
0.167247081961	0.0
0.168246785344	0.0
0.169246488727	0.0
0.17024619211	0.0
0.171245895493	0.0
0.172245598876	0.0
0.173245302259	0.0
0.174245005642	0.0
0.175244709025	0.0
0.176244412408	0.0
0.177244115791	0.0
0.178243819174	0.0
0.179243522557	0.0
0.18024322594	0.0
0.181242929323	0.0
0.182242632706	0.0
0.183242336089	0.0
0.184242039472	0.0
0.185241742855	0.0
0.186241446238	0.0
0.187241149621	0.0
0.188240853004	0.0
0.189240556387	0.0
0.19024025977	0.0
0.191239963153	0.0
0.192239666536	0.0
0.193239369919	0.0
0.194239073302	0.0
0.195238776685	0.0
0.196238480068	0.0
0.197238183451	0.0
0.198237886834	0.0
0.199237590217	0.0
0.2002372936	0.0
0.201236996983	0.0
0.202236700366	0.00100029670501
0.203236403749	0.0
0.204236107132	0.0
0.205235810515	0.00100029670501
0.206235513898	0.0
0.207235217281	0.0
0.208234920664	0.0
0.209234624047	0.0
0.21023432743	0.0
0.211234030813	0.0
0.212233734196	0.0
0.213233437579	0.0
0.214233140962	0.0
0.215232844345	0.0
0.216232547728	0.0
0.217232251111	0.0
0.218231954494	0.0
0.219231657877	0.0
0.22023136126	0.0
0.221231064643	0.0
0.222230768026	0.0
0.223230471409	0.0
0.224230174792	0.0
0.225229878175	0.0
0.226229581558	0.0
0.227229284941	0.0
0.228228988324	0.0
0.229228691707	0.0
0.23022839509	0.0
0.231228098473	0.0
0.232227801856	0.0
0.233227505239	0.0
0.234227208622	0.0
0.235226912005	0.0
0.236226615388	0.0
0.237226318771	0.0
0.238226022154	0.0
0.239225725537	0.0
0.24022542892	0.0
0.241225132303	0.0
0.242224835686	0.0
0.243224539069	0.0
0.244224242452	0.0
0.245223945835	0.0
0.246223649218	0.0
0.247223352601	0.0
0.248223055984	0.00100029670501
0.249222759367	0.0
0.25022246275	0.0
0.251222166133	0.0
0.252221869516	0.0
0.253221572899	0.0
0.254221276282	0.0
0.255220979665	0.0
0.256220683048	0.0
0.257220386431	0.0
0.258220089814	0.0
0.259219793197	0.0
0.26021949658	0.0
0.261219199963	0.0
0.262218903346	0.0
0.263218606729	0.0
0.264218310112	0.0
0.265218013495	0.0
0.266217716878	0.0
0.267217420261	0.0
0.268217123644	0.0
0.269216827027	0.0
0.27021653041	0.0
0.271216233793	0.0
0.272215937176	0.0
0.273215640559	0.0
0.274215343942	0.0
0.275215047325	0.0
0.276214750708	0.0
0.277214454091	0.0
0.278214157474	0.0
0.279213860857	0.0
0.28021356424	0.0
0.281213267623	0.0
0.282212971006	0.0
0.283212674389	0.0
0.284212377772	0.0
0.285212081155	0.0
0.286211784538	0.0
0.287211487921	0.0
0.288211191304	0.0
0.289210894687	0.0
0.29021059807	0.0
0.291210301453	0.0
0.292210004836	0.0
0.293209708219	0.0
0.294209411602	0.0
0.295209114985	0.0
0.296208818368	0.0
0.297208521751	0.0
0.298208225134	0.0
0.299207928517	0.0
0.3002076319	0.0
0.301207335283	0.0
0.302207038666	0.0
0.303206742049	0.0
0.304206445432	0.0
0.305206148815	0.0
0.306205852198	0.0
0.307205555581	0.0
0.308205258964	0.0
0.309204962347	0.0
0.31020466573	0.0
0.311204369113	0.0
0.312204072496	0.0
0.313203775879	0.0
0.314203479262	0.0
0.315203182645	0.0
0.316202886028	0.0
0.317202589411	0.0
0.318202292794	0.0
0.319201996177	0.0
0.32020169956	0.0
0.321201402943	0.0
0.322201106326	0.0
0.323200809709	0.0
0.324200513092	0.0
0.325200216475	0.0
0.326199919858	0.0
0.327199623241	0.0
0.328199326624	0.0
0.329199030007	0.0
0.33019873339	0.0
0.331198436773	0.0
0.332198140156	0.0
0.333197843539	0.0
0.334197546922	0.0
0.335197250305	0.0
0.336196953688	0.0
0.337196657071	0.0
0.338196360454	0.0
0.339196063837	0.0
0.34019576722	0.0
0.341195470603	0.0
0.342195173986	0.0
0.343194877369	0.0
0.344194580752	0.0
0.345194284135	0.0
0.346193987518	0.0
0.347193690901	0.0
0.348193394284	0.0
0.349193097667	0.0
0.35019280105	0.0
0.351192504433	0.0
0.352192207816	0.0
0.353191911199	0.0
0.354191614582	0.0
0.355191317965	0.0
0.356191021348	0.0
0.357190724731	0.0
0.358190428114	0.0
0.359190131497	0.0
0.36018983488	0.0
0.361189538263	0.0
0.362189241646	0.0
0.363188945029	0.0
0.364188648412	0.0
0.365188351795	0.0
0.366188055178	0.0
0.367187758561	0.0
0.368187461944	0.0
0.369187165327	0.0
0.37018686871	0.0
0.371186572093	0.0
0.372186275476	0.0
0.373185978859	0.0
0.374185682242	0.0
0.375185385625	0.0
0.376185089008	0.0
0.377184792391	0.0
0.378184495774	0.0
0.379184199157	0.0
0.38018390254	0.0
0.381183605923	0.0
0.382183309306	0.0
0.383183012689	0.0
0.384182716072	0.0
0.385182419455	0.0
0.386182122838	0.0
0.387181826221	0.0
0.388181529604	0.0
0.389181232987	0.0
0.39018093637	0.0
0.391180639753	0.0
0.392180343136	0.0
0.393180046519	0.0
0.394179749902	0.0
0.395179453285	0.0
0.396179156668	0.0
0.397178860051	0.0
0.398178563434	0.0
0.399178266817	0.0
0.4001779702	0.0
0.401177673583	0.0
0.402177376966	0.0
0.403177080349	0.0
0.404176783732	0.0
0.405176487115	0.0
0.406176190498	0.0
0.407175893881	0.0
0.408175597264	0.0
0.409175300647	0.0
0.41017500403	0.0
0.411174707413	0.0
0.412174410796	0.0
0.413174114179	0.0
0.414173817562	0.0
0.415173520945	0.0
0.416173224328	0.0
0.417172927711	0.0
0.418172631094	0.0
0.419172334477	0.0
0.42017203786	0.0
0.421171741243	0.0
0.422171444626	0.0
0.423171148009	0.0
0.424170851392	0.0
0.425170554775	0.0
0.426170258158	0.0
0.427169961541	0.0
0.428169664924	0.0
0.429169368307	0.0
0.43016907169	0.0
0.431168775073	0.0
0.432168478456	0.0
0.433168181839	0.0
0.434167885222	0.0
0.435167588605	0.0
0.436167291988	0.0
0.437166995371	0.0
0.438166698754	0.0
0.439166402137	0.0
0.44016610552	0.0
0.441165808903	0.0
0.442165512286	0.0
0.443165215669	0.0
0.444164919052	0.0
0.445164622435	0.0
0.446164325818	0.0
0.447164029201	0.0
0.448163732584	0.0
0.449163435967	0.0
0.45016313935	0.0
0.451162842733	0.0
0.452162546116	0.0
0.453162249499	0.0
0.454161952882	0.0
0.455161656265	0.0
0.456161359648	0.0
0.457161063031	0.0
0.458160766414	0.0
0.459160469797	0.0
0.46016017318	0.0
0.461159876563	0.0
0.462159579946	0.0
0.463159283329	0.0
0.464158986712	0.0
0.465158690095	0.0
0.466158393478	0.0
0.467158096861	0.0
0.468157800244	0.0
0.469157503627	0.0
0.47015720701	0.0
0.471156910393	0.0
0.472156613776	0.0
0.473156317159	0.0
0.474156020542	0.0
0.475155723925	0.0
0.476155427308	0.0
0.477155130691	0.0
0.478154834074	0.0
0.479154537457	0.0
0.48015424084	0.0
0.481153944223	0.0
0.482153647606	0.0
0.483153350989	0.0
0.484153054372	0.0
0.485152757755	0.0
0.486152461138	0.0
0.487152164521	0.0
0.488151867904	0.0
0.489151571287	0.0
0.49015127467	0.0
0.491150978053	0.0
0.492150681436	0.0
0.493150384819	0.0
0.494150088202	0.0
0.495149791585	0.0
0.496149494968	0.0
0.497149198351	0.0
0.498148901734	0.0
0.499148605117	0.0
0.5001483085	0.0
0.501148011883	0.0
0.502147715266	0.0
0.503147418649	0.0
0.504147122032	0.0
0.505146825415	0.0
0.506146528798	0.0
0.507146232181	0.0
0.508145935564	0.0
0.509145638947	0.0
0.51014534233	0.0
0.511145045713	0.0
0.512144749096	0.0
0.513144452479	0.0
0.514144155862	0.0
0.515143859245	0.0
0.516143562628	0.0
0.517143266011	0.0
0.518142969394	0.0
0.519142672777	0.0
0.52014237616	0.0
0.521142079543	0.0
0.522141782926	0.0
0.523141486309	0.0
0.524141189692	0.0
0.525140893075	0.0
0.526140596458	0.0
0.527140299841	0.0
0.528140003224	0.0
0.529139706607	0.0
0.53013940999	0.0
0.531139113373	0.0
0.532138816756	0.0
0.533138520139	0.0
0.534138223522	0.0
0.535137926905	0.0
0.536137630288	0.0
0.537137333671	0.0
0.538137037054	0.0
0.539136740437	0.0
0.54013644382	0.0
0.541136147203	0.0
0.542135850586	0.0
0.543135553969	0.0
0.544135257352	0.0
0.545134960735	0.0
0.546134664118	0.0
0.547134367501	0.0
0.548134070884	0.0
0.549133774267	0.0
0.55013347765	0.0
0.551133181033	0.0
0.552132884416	0.0
0.553132587799	0.0
0.554132291182	0.0
0.555131994565	0.0
0.556131697948	0.0
0.557131401331	0.0
0.558131104714	0.0
0.559130808097	0.0
0.56013051148	0.0
0.561130214863	0.0
0.562129918246	0.0
0.563129621629	0.0
0.564129325012	0.0
0.565129028395	0.0
0.566128731778	0.0
0.567128435161	0.0
0.568128138544	0.0
0.569127841927	0.0
0.57012754531	0.0
0.571127248693	0.0
0.572126952076	0.0
0.573126655459	0.0
0.574126358842	0.0
0.575126062225	0.0
0.576125765608	0.0
0.577125468991	0.0
0.578125172374	0.0
0.579124875757	0.0
0.58012457914	0.0
0.581124282523	0.0
0.582123985906	0.0
0.583123689289	0.0
0.584123392672	0.0
0.585123096055	0.0
0.586122799438	0.0
0.587122502821	0.0
0.588122206204	0.0
0.589121909587	0.0
0.59012161297	0.0
0.591121316353	0.0
0.592121019736	0.0
0.593120723119	0.0
0.594120426502	0.0
0.595120129885	0.0
0.596119833268	0.0
0.597119536651	0.0
0.598119240034	0.0
0.599118943417	0.0
0.6001186468	0.0
0.601118350183	0.0
0.602118053566	0.0
0.603117756949	0.0
0.604117460332	0.0
0.605117163715	0.0
0.606116867098	0.0
0.607116570481	0.0
0.608116273864	0.0
0.609115977247	0.0
0.61011568063	0.0
0.611115384013	0.0
0.612115087396	0.0
0.613114790779	0.0
0.614114494162	0.0
0.615114197545	0.0
0.616113900928	0.0
0.617113604311	0.0
0.618113307694	0.0
0.619113011077	0.0
0.62011271446	0.0
0.621112417843	0.0
0.622112121226	0.0
0.623111824609	0.0
0.624111527992	0.0
0.625111231375	0.0
0.626110934758	0.0
0.627110638141	0.0
0.628110341524	0.0
0.629110044907	0.0
0.63010974829	0.0
0.631109451673	0.0
0.632109155056	0.0
0.633108858439	0.0
0.634108561822	0.0
0.635108265205	0.0
0.636107968588	0.0
0.637107671971	0.0
0.638107375354	0.0
0.639107078737	0.0
0.64010678212	0.0
0.641106485503	0.0
0.642106188886	0.0
0.643105892269	0.0
0.644105595652	0.0
0.645105299035	0.0
0.646105002418	0.0
0.647104705801	0.0
0.648104409184	0.0
0.649104112567	0.0
0.65010381595	0.0
0.651103519333	0.0
0.652103222716	0.0
0.653102926099	0.0
0.654102629482	0.0
0.655102332865	0.0
0.656102036248	0.0
0.657101739631	0.0
0.658101443014	0.0
0.659101146397	0.0
0.66010084978	0.0
0.661100553163	0.0
0.662100256546	0.0
0.663099959929	0.0
0.664099663312	0.0
0.665099366695	0.0
0.666099070078	0.0
0.667098773461	0.0
0.668098476844	0.0
0.669098180227	0.0
0.67009788361	0.0
0.671097586993	0.0
0.672097290376	0.0
0.673096993759	0.0
0.674096697142	0.0
0.675096400525	0.0
0.676096103908	0.0
0.677095807291	0.0
0.678095510674	0.0
0.679095214057	0.0
0.68009491744	0.0
0.681094620823	0.0
0.682094324206	0.0
0.683094027589	0.0
0.684093730972	0.0
0.685093434355	0.0
0.686093137738	0.0
0.687092841121	0.0
0.688092544504	0.0
0.689092247887	0.0
0.69009195127	0.0
0.691091654653	0.0
0.692091358036	0.0
0.693091061419	0.0
0.694090764802	0.0
0.695090468185	0.0
0.696090171568	0.0
0.697089874951	0.0
0.698089578334	0.0
0.699089281717	0.0
0.7000889851	0.0
0.701088688483	0.0
0.702088391866	0.0
0.703088095249	0.0
0.704087798632	0.0
0.705087502015	0.0
0.706087205398	0.0
0.707086908781	0.0
0.708086612164	0.0
0.709086315547	0.0
0.71008601893	0.0
0.711085722313	0.0
0.712085425696	0.0
0.713085129079	0.0
0.714084832462	0.0
0.715084535845	0.0
0.716084239228	0.0
0.717083942611	0.0
0.718083645994	0.0
0.719083349377	0.0
0.72008305276	0.0
0.721082756143	0.0
0.722082459526	0.0
0.723082162909	0.0
0.724081866292	0.0
0.725081569675	0.0
0.726081273058	0.0
0.727080976441	0.0
0.728080679824	0.0
0.729080383207	0.0
0.73008008659	0.0
0.731079789973	0.0
0.732079493356	0.0
0.733079196739	0.0
0.734078900122	0.0
0.735078603505	0.0
0.736078306888	0.0
0.737078010271	0.0
0.738077713654	0.0
0.739077417037	0.0
0.74007712042	0.0
0.741076823803	0.0
0.742076527186	0.0
0.743076230569	0.0
0.744075933952	0.0
0.745075637335	0.0
0.746075340718	0.0
0.747075044101	0.0
0.748074747484	0.0
0.749074450867	0.0
0.75007415425	0.0
0.751073857633	0.0
0.752073561016	0.0
0.753073264399	0.0
0.754072967782	0.0
0.755072671165	0.0
0.756072374548	0.0
0.757072077931	0.0
0.758071781314	0.0
0.759071484697	0.0
0.76007118808	0.0
0.761070891463	0.0
0.762070594846	0.0
0.763070298229	0.0
0.764070001612	0.0
0.765069704995	0.0
0.766069408378	0.0
0.767069111761	0.0
0.768068815144	0.0
0.769068518527	0.0
0.77006822191	0.0
0.771067925293	0.0
0.772067628676	0.0
0.773067332059	0.0
0.774067035442	0.0
0.775066738825	0.0
0.776066442208	0.0
0.777066145591	0.0
0.778065848974	0.0
0.779065552357	0.0
0.78006525574	0.0
0.781064959123	0.0
0.782064662506	0.0
0.783064365889	0.0
0.784064069272	0.0
0.785063772655	0.0
0.786063476038	0.0
0.787063179421	0.0
0.788062882804	0.0
0.789062586187	0.0
0.79006228957	0.0
0.791061992953	0.0
0.792061696336	0.0
0.793061399719	0.0
0.794061103102	0.0
0.795060806485	0.0
0.796060509868	0.0
0.797060213251	0.0
0.798059916634	0.0
0.799059620017	0.0
0.8000593234	0.0
0.801059026783	0.0
0.802058730166	0.0
0.803058433549	0.0
0.804058136932	0.0
0.805057840315	0.0
0.806057543698	0.0
0.807057247081	0.0
0.808056950464	0.0
0.809056653847	0.0
0.81005635723	0.0
0.811056060613	0.0
0.812055763996	0.0
0.813055467379	0.0
0.814055170762	0.0
0.815054874145	0.0
0.816054577528	0.0
0.817054280911	0.0
0.818053984294	0.0
0.819053687677	0.0
0.82005339106	0.0
0.821053094443	0.0
0.822052797826	0.0
0.823052501209	0.0
0.824052204592	0.0
0.825051907975	0.0
0.826051611358	0.0
0.827051314741	0.0
0.828051018124	0.0
0.829050721507	0.0
0.83005042489	0.0
0.831050128273	0.0
0.832049831656	0.0
0.833049535039	0.0
0.834049238422	0.0
0.835048941805	0.0
0.836048645188	0.0
0.837048348571	0.0
0.838048051954	0.0
0.839047755337	0.0
0.84004745872	0.0
0.841047162103	0.0
0.842046865486	0.0
0.843046568869	0.0
0.844046272252	0.0
0.845045975635	0.0
0.846045679018	0.0
0.847045382401	0.0
0.848045085784	0.0
0.849044789167	0.0
0.85004449255	0.0
0.851044195933	0.0
0.852043899316	0.0
0.853043602699	0.0
0.854043306082	0.0
0.855043009465	0.0
0.856042712848	0.0
0.857042416231	0.0
0.858042119614	0.0
0.859041822997	0.0
0.86004152638	0.0
0.861041229763	0.0
0.862040933146	0.0
0.863040636529	0.0
0.864040339912	0.0
0.865040043295	0.0
0.866039746678	0.0
0.867039450061	0.0
0.868039153444	0.0
0.869038856827	0.0
0.87003856021	0.0
0.871038263593	0.0
0.872037966976	0.0
0.873037670359	0.0
0.874037373742	0.0
0.875037077125	0.0
0.876036780508	0.0
0.877036483891	0.0
0.878036187274	0.0
0.879035890657	0.0
0.88003559404	0.0
0.881035297423	0.0
0.882035000806	0.0
0.883034704189	0.0
0.884034407572	0.0
0.885034110955	0.0
0.886033814338	0.0
0.887033517721	0.0
0.888033221104	0.0
0.889032924487	0.0
0.89003262787	0.0
0.891032331253	0.0
0.892032034636	0.0
0.893031738019	0.0
0.894031441402	0.0
0.895031144785	0.0
0.896030848168	0.0
0.897030551551	0.0
0.898030254934	0.0
0.899029958317	0.0
0.9000296617	0.0
0.901029365083	0.0
0.902029068466	0.0
0.903028771849	0.0
0.904028475232	0.0
0.905028178615	0.0
0.906027881998	0.0
0.907027585381	0.0
0.908027288764	0.0
0.909026992147	0.0
0.91002669553	0.0
0.911026398913	0.0
0.912026102296	0.0
0.913025805679	0.0
0.914025509062	0.0
0.915025212445	0.0
0.916024915828	0.0
0.917024619211	0.0
0.918024322594	0.0
0.919024025977	0.0
0.92002372936	0.0
0.921023432743	0.0
0.922023136126	0.0
0.923022839509	0.0
0.924022542892	0.0
0.925022246275	0.0
0.926021949658	0.0
0.927021653041	0.0
0.928021356424	0.0
0.929021059807	0.0
0.93002076319	0.0
0.931020466573	0.0
0.932020169956	0.0
0.933019873339	0.0
0.934019576722	0.0
0.935019280105	0.0
0.936018983488	0.0
0.937018686871	0.0
0.938018390254	0.0
0.939018093637	0.0
0.94001779702	0.0
0.941017500403	0.0
0.942017203786	0.0
0.943016907169	0.0
0.944016610552	0.0
0.945016313935	0.0
0.946016017318	0.0
0.947015720701	0.0
0.948015424084	0.0
0.949015127467	0.0
0.95001483085	0.0
0.951014534233	0.0
0.952014237616	0.0
0.953013940999	0.0
0.954013644382	0.0
0.955013347765	0.0
0.956013051148	0.0
0.957012754531	0.0
0.958012457914	0.0
0.959012161297	0.0
0.96001186468	0.0
0.961011568063	0.0
0.962011271446	0.0
0.963010974829	0.0
0.964010678212	0.0
0.965010381595	0.0
0.966010084978	0.0
0.967009788361	0.0
0.968009491744	0.0
0.969009195127	0.0
0.97000889851	0.0
0.971008601893	0.0
0.972008305276	0.0
0.973008008659	0.0
0.974007712042	0.0
0.975007415425	0.0
0.976007118808	0.0
0.977006822191	0.0
0.978006525574	0.0
0.979006228957	0.0
0.98000593234	0.0
0.981005635723	0.0
0.982005339106	0.0
0.983005042489	0.0
0.984004745872	0.0
0.985004449255	0.0
0.986004152638	0.0
0.987003856021	0.0
0.988003559404	0.0
0.989003262787	0.0
0.99000296617	0.0
0.991002669553	0.0
0.992002372936	0.0
0.993002076319	0.0
0.994001779702	0.0
0.995001483085	0.0
0.996001186468	0.0
0.997000889851	0.0
0.998000593234	0.0
0.999000296617	0.357105923688


==> figs/posterior_var_plots/binneddata_nu_6.2101693153381348.dat <==
0.000225686	2.48556095631
0.001225460314	6.37343839582
0.002225234628	15.0293919233
0.003225008942	30.5819019071
0.004224783256	58.0260956774
0.00522455757	104.361552941
0.006224331884	144.26955962
0.007224106198	150.378938421
0.008223880512	131.701723235
0.009223654826	101.898997177
0.01022342914	73.0894952758
0.011223203454	46.8225671979
0.012222977768	36.9253335308
0.013222752082	27.7542637488
0.014222526396	13.4230293898
0.01522230071	8.97802621482
0.016222075024	13.8611282626
0.017221849338	3.98990046468
0.018221623652	2.62759301096
0.019221397966	9.57416075404
0.02022117228	1.32629932719
0.021220946594	0.968218513363
0.022220720908	0.629141988539
0.023220495222	0.508114674368
0.024220269536	6.59748896089
0.02522004385	0.274061851923
0.026219818164	0.208046953285
0.027219592478	0.151034086279
0.028219366792	0.123027765644
0.029219141106	0.0720162530601
0.03021891542	0.0690155758493
0.031218689734	0.056012641269
0.032218464048	4.18994561207
0.033218238362	0.0400090294778
0.034218012676	0.0280063206345
0.03521778699	0.0240054176867
0.036217561304	0.0130029345803
0.037217335618	0.019004289002
0.038217109932	0.00600135442167
0.039216884246	0.0120027088433
0.04021665856	0.00800180589557
0.041216432874	0.0150033860542
0.042216207188	0.00600135442167
0.043215981502	0.00900203163251
0.044215755816	0.00800180589557
0.04521553013	0.00700158015862
0.046215304444	0.00100022573695
0.047215078758	1.95544131573
0.048214853072	0.00500112868473
0.049214627386	0.00200045147389
0.0502144017	0.0
0.051214176014	0.00300067721084
0.052213950328	0.00200045147389
0.053213724642	0.00300067721084
0.054213498956	0.00100022573695
0.05521327327	0.00100022573695
0.056213047584	0.00100022573695
0.057212821898	0.0
0.058212596212	0.0
0.059212370526	0.0
0.06021214484	0.00100022573695
0.061211919154	0.00100022573695
0.062211693468	0.0
0.063211467782	0.0
0.064211242096	0.0
0.06521101641	0.0
0.066210790724	0.00100022573695
0.067210565038	0.0
0.068210339352	0.0
0.069210113666	0.00100022573695
0.07020988798	0.0
0.071209662294	0.0
0.072209436608	0.0
0.073209210922	0.00100022573695
0.074208985236	0.0
0.07520875955	0.0
0.076208533864	0.00200045147389
0.077208308178	0.0
0.078208082492	0.00100022573695
0.079207856806	0.0
0.08020763112	0.0
0.081207405434	0.0
0.082207179748	0.0
0.083206954062	0.0
0.084206728376	0.0
0.08520650269	0.0
0.086206277004	0.0
0.087206051318	0.0
0.088205825632	0.0
0.089205599946	0.0
0.09020537426	0.616139053959
0.091205148574	0.0
0.092204922888	0.00100022573695
0.093204697202	0.0
0.094204471516	0.0
0.09520424583	0.0
0.096204020144	0.00100022573695
0.097203794458	0.0
0.098203568772	0.0
0.099203343086	0.0
0.1002031174	0.0
0.101202891714	0.0
0.102202666028	0.0
0.103202440342	0.0
0.104202214656	0.0
0.10520198897	0.0
0.106201763284	0.0
0.107201537598	0.0
0.108201311912	0.0
0.109201086226	0.0
0.11020086054	0.0
0.111200634854	0.0
0.112200409168	0.0
0.113200183482	0.0
0.114199957796	0.0
0.11519973211	0.0
0.116199506424	0.0
0.117199280738	0.0
0.118199055052	0.0
0.119198829366	0.0
0.12019860368	0.0
0.121198377994	0.0
0.122198152308	0.0
0.123197926622	0.0
0.124197700936	0.0
0.12519747525	0.0
0.126197249564	0.0
0.127197023878	0.0
0.128196798192	0.0
0.129196572506	0.0
0.13019634682	0.0
0.131196121134	0.0
0.132195895448	0.0
0.133195669762	0.0
0.134195444076	0.0
0.13519521839	0.0
0.136194992704	0.0
0.137194767018	0.0
0.138194541332	0.0
0.139194315646	0.0
0.14019408996	0.0
0.141193864274	0.0
0.142193638588	0.0
0.143193412902	0.0
0.144193187216	0.0
0.14519296153	0.0
0.146192735844	0.0
0.147192510158	0.0
0.148192284472	0.0
0.149192058786	0.0
0.1501918331	0.0
0.151191607414	0.0
0.152191381728	0.0
0.153191156042	0.0
0.154190930356	0.0
0.15519070467	0.0
0.156190478984	0.0
0.157190253298	0.0
0.158190027612	0.0
0.159189801926	0.0
0.16018957624	0.0
0.161189350554	0.0
0.162189124868	0.0
0.163188899182	0.0
0.164188673496	0.0
0.16518844781	0.0
0.166188222124	0.0
0.167187996438	0.0
0.168187770752	0.0
0.169187545066	0.0
0.17018731938	0.0
0.171187093694	0.0
0.172186868008	0.0
0.173186642322	0.0
0.174186416636	0.0
0.17518619095	0.0
0.176185965264	0.0
0.177185739578	0.0
0.178185513892	0.0
0.179185288206	0.0
0.18018506252	0.0
0.181184836834	0.0
0.182184611148	0.0
0.183184385462	0.0
0.184184159776	0.0
0.18518393409	0.0
0.186183708404	0.0
0.187183482718	0.0
0.188183257032	0.0
0.189183031346	0.0
0.19018280566	0.0
0.191182579974	0.0
0.192182354288	0.0
0.193182128602	0.0
0.194181902916	0.0
0.19518167723	0.0
0.196181451544	0.0
0.197181225858	0.0
0.198181000172	0.0
0.199180774486	0.0
0.2001805488	0.0
0.201180323114	0.0
0.202180097428	0.0
0.203179871742	0.0
0.204179646056	0.0
0.20517942037	0.0
0.206179194684	0.0
0.207178968998	0.0
0.208178743312	0.0
0.209178517626	0.0
0.21017829194	0.0
0.211178066254	0.0
0.212177840568	0.0
0.213177614882	0.0
0.214177389196	0.0
0.21517716351	0.0
0.216176937824	0.0
0.217176712138	0.0
0.218176486452	0.0
0.219176260766	0.0
0.22017603508	0.0
0.221175809394	0.0
0.222175583708	0.0
0.223175358022	0.0
0.224175132336	0.0
0.22517490665	0.0
0.226174680964	0.0
0.227174455278	0.0
0.228174229592	0.0
0.229174003906	0.0
0.23017377822	0.0
0.231173552534	0.0
0.232173326848	0.0
0.233173101162	0.0
0.234172875476	0.0
0.23517264979	0.0
0.236172424104	0.0
0.237172198418	0.0
0.238171972732	0.0
0.239171747046	0.0
0.24017152136	0.0
0.241171295674	0.0
0.242171069988	0.0
0.243170844302	0.0
0.244170618616	0.0
0.24517039293	0.0
0.246170167244	0.0
0.247169941558	0.0
0.248169715872	0.0
0.249169490186	0.0
0.2501692645	0.0
0.251169038814	0.0
0.252168813128	0.0
0.253168587442	0.0
0.254168361756	0.0
0.25516813607	0.0
0.256167910384	0.0
0.257167684698	0.0
0.258167459012	0.0
0.259167233326	0.0
0.26016700764	0.0
0.261166781954	0.0
0.262166556268	0.0
0.263166330582	0.0
0.264166104896	0.0
0.26516587921	0.0
0.266165653524	0.0
0.267165427838	0.0
0.268165202152	0.0
0.269164976466	0.0
0.27016475078	0.0
0.271164525094	0.0
0.272164299408	0.0
0.273164073722	0.0
0.274163848036	0.0
0.27516362235	0.0
0.276163396664	0.0
0.277163170978	0.0
0.278162945292	0.0
0.279162719606	0.0
0.28016249392	0.0
0.281162268234	0.0
0.282162042548	0.0
0.283161816862	0.0
0.284161591176	0.0
0.28516136549	0.0
0.286161139804	0.0
0.287160914118	0.0
0.288160688432	0.0
0.289160462746	0.0
0.29016023706	0.0
0.291160011374	0.0
0.292159785688	0.0
0.293159560002	0.0
0.294159334316	0.0
0.29515910863	0.0
0.296158882944	0.0
0.297158657258	0.0
0.298158431572	0.0
0.299158205886	0.0
0.3001579802	0.0
0.301157754514	0.0
0.302157528828	0.0
0.303157303142	0.0
0.304157077456	0.0
0.30515685177	0.0
0.306156626084	0.0
0.307156400398	0.0
0.308156174712	0.0
0.309155949026	0.0
0.31015572334	0.0
0.311155497654	0.0
0.312155271968	0.0
0.313155046282	0.0
0.314154820596	0.0
0.31515459491	0.0
0.316154369224	0.0
0.317154143538	0.0
0.318153917852	0.0
0.319153692166	0.0
0.32015346648	0.0
0.321153240794	0.0
0.322153015108	0.0
0.323152789422	0.0
0.324152563736	0.0
0.32515233805	0.0
0.326152112364	0.0
0.327151886678	0.0
0.328151660992	0.0
0.329151435306	0.0
0.33015120962	0.0
0.331150983934	0.0
0.332150758248	0.0
0.333150532562	0.0
0.334150306876	0.0
0.33515008119	0.0
0.336149855504	0.0
0.337149629818	0.0
0.338149404132	0.0
0.339149178446	0.0
0.34014895276	0.0
0.341148727074	0.0
0.342148501388	0.0
0.343148275702	0.0
0.344148050016	0.0
0.34514782433	0.0
0.346147598644	0.0
0.347147372958	0.0
0.348147147272	0.0
0.349146921586	0.0
0.3501466959	0.0
0.351146470214	0.0
0.352146244528	0.0
0.353146018842	0.0
0.354145793156	0.0
0.35514556747	0.0
0.356145341784	0.0
0.357145116098	0.0
0.358144890412	0.0
0.359144664726	0.0
0.36014443904	0.0
0.361144213354	0.0
0.362143987668	0.0
0.363143761982	0.0
0.364143536296	0.0
0.36514331061	0.0
0.366143084924	0.0
0.367142859238	0.0
0.368142633552	0.0
0.369142407866	0.0
0.37014218218	0.0
0.371141956494	0.0
0.372141730808	0.0
0.373141505122	0.0
0.374141279436	0.0
0.37514105375	0.0
0.376140828064	0.0
0.377140602378	0.0
0.378140376692	0.0
0.379140151006	0.0
0.38013992532	0.0
0.381139699634	0.0
0.382139473948	0.0
0.383139248262	0.0
0.384139022576	0.0
0.38513879689	0.0
0.386138571204	0.0
0.387138345518	0.0
0.388138119832	0.0
0.389137894146	0.0
0.39013766846	0.0
0.391137442774	0.0
0.392137217088	0.0
0.393136991402	0.0
0.394136765716	0.0
0.39513654003	0.0
0.396136314344	0.0
0.397136088658	0.0
0.398135862972	0.0
0.399135637286	0.0
0.4001354116	0.0
0.401135185914	0.0
0.402134960228	0.0
0.403134734542	0.0
0.404134508856	0.0
0.40513428317	0.0
0.406134057484	0.0
0.407133831798	0.0
0.408133606112	0.0
0.409133380426	0.0
0.41013315474	0.0
0.411132929054	0.0
0.412132703368	0.0
0.413132477682	0.0
0.414132251996	0.0
0.41513202631	0.0
0.416131800624	0.0
0.417131574938	0.0
0.418131349252	0.0
0.419131123566	0.0
0.42013089788	0.0
0.421130672194	0.0
0.422130446508	0.0
0.423130220822	0.0
0.424129995136	0.0
0.42512976945	0.0
0.426129543764	0.0
0.427129318078	0.0
0.428129092392	0.0
0.429128866706	0.0
0.43012864102	0.0
0.431128415334	0.0
0.432128189648	0.0
0.433127963962	0.0
0.434127738276	0.0
0.43512751259	0.0
0.436127286904	0.0
0.437127061218	0.0
0.438126835532	0.0
0.439126609846	0.0
0.44012638416	0.0
0.441126158474	0.0
0.442125932788	0.0
0.443125707102	0.0
0.444125481416	0.0
0.44512525573	0.0
0.446125030044	0.0
0.447124804358	0.0
0.448124578672	0.0
0.449124352986	0.0
0.4501241273	0.0
0.451123901614	0.0
0.452123675928	0.0
0.453123450242	0.0
0.454123224556	0.0
0.45512299887	0.0
0.456122773184	0.0
0.457122547498	0.0
0.458122321812	0.0
0.459122096126	0.0
0.46012187044	0.0
0.461121644754	0.0
0.462121419068	0.0
0.463121193382	0.0
0.464120967696	0.0
0.46512074201	0.0
0.466120516324	0.0
0.467120290638	0.0
0.468120064952	0.0
0.469119839266	0.0
0.47011961358	0.0
0.471119387894	0.0
0.472119162208	0.0
0.473118936522	0.0
0.474118710836	0.0
0.47511848515	0.0
0.476118259464	0.0
0.477118033778	0.0
0.478117808092	0.0
0.479117582406	0.0
0.48011735672	0.0
0.481117131034	0.0
0.482116905348	0.0
0.483116679662	0.0
0.484116453976	0.0
0.48511622829	0.0
0.486116002604	0.0
0.487115776918	0.0
0.488115551232	0.0
0.489115325546	0.0
0.49011509986	0.0
0.491114874174	0.0
0.492114648488	0.0
0.493114422802	0.0
0.494114197116	0.0
0.49511397143	0.0
0.496113745744	0.0
0.497113520058	0.0
0.498113294372	0.0
0.499113068686	0.0
0.500112843	0.0
0.501112617314	0.0
0.502112391628	0.0
0.503112165942	0.0
0.504111940256	0.0
0.50511171457	0.0
0.506111488884	0.0
0.507111263198	0.0
0.508111037512	0.0
0.509110811826	0.0
0.51011058614	0.0
0.511110360454	0.0
0.512110134768	0.0
0.513109909082	0.0
0.514109683396	0.0
0.51510945771	0.0
0.516109232024	0.0
0.517109006338	0.0
0.518108780652	0.0
0.519108554966	0.0
0.52010832928	0.0
0.521108103594	0.0
0.522107877908	0.0
0.523107652222	0.0
0.524107426536	0.0
0.52510720085	0.0
0.526106975164	0.0
0.527106749478	0.0
0.528106523792	0.0
0.529106298106	0.0
0.53010607242	0.0
0.531105846734	0.0
0.532105621048	0.0
0.533105395362	0.0
0.534105169676	0.0
0.53510494399	0.0
0.536104718304	0.0
0.537104492618	0.0
0.538104266932	0.0
0.539104041246	0.0
0.54010381556	0.0
0.541103589874	0.0
0.542103364188	0.0
0.543103138502	0.0
0.544102912816	0.0
0.54510268713	0.0
0.546102461444	0.0
0.547102235758	0.0
0.548102010072	0.0
0.549101784386	0.0
0.5501015587	0.0
0.551101333014	0.0
0.552101107328	0.0
0.553100881642	0.0
0.554100655956	0.0
0.55510043027	0.0
0.556100204584	0.0
0.557099978898	0.0
0.558099753212	0.0
0.559099527526	0.0
0.56009930184	0.0
0.561099076154	0.0
0.562098850468	0.0
0.563098624782	0.0
0.564098399096	0.0
0.56509817341	0.0
0.566097947724	0.0
0.567097722038	0.0
0.568097496352	0.0
0.569097270666	0.0
0.57009704498	0.0
0.571096819294	0.0
0.572096593608	0.0
0.573096367922	0.0
0.574096142236	0.0
0.57509591655	0.0
0.576095690864	0.0
0.577095465178	0.0
0.578095239492	0.0
0.579095013806	0.0
0.58009478812	0.0
0.581094562434	0.0
0.582094336748	0.0
0.583094111062	0.0
0.584093885376	0.0
0.58509365969	0.0
0.586093434004	0.0
0.587093208318	0.0
0.588092982632	0.0
0.589092756946	0.0
0.59009253126	0.0
0.591092305574	0.0
0.592092079888	0.0
0.593091854202	0.0
0.594091628516	0.0
0.59509140283	0.0
0.596091177144	0.0
0.597090951458	0.0
0.598090725772	0.0
0.599090500086	0.0
0.6000902744	0.0
0.601090048714	0.0
0.602089823028	0.0
0.603089597342	0.0
0.604089371656	0.0
0.60508914597	0.0
0.606088920284	0.0
0.607088694598	0.0
0.608088468912	0.0
0.609088243226	0.0
0.61008801754	0.0
0.611087791854	0.0
0.612087566168	0.0
0.613087340482	0.0
0.614087114796	0.0
0.61508688911	0.0
0.616086663424	0.0
0.617086437738	0.0
0.618086212052	0.0
0.619085986366	0.0
0.62008576068	0.0
0.621085534994	0.0
0.622085309308	0.0
0.623085083622	0.0
0.624084857936	0.0
0.62508463225	0.0
0.626084406564	0.0
0.627084180878	0.0
0.628083955192	0.0
0.629083729506	0.0
0.63008350382	0.0
0.631083278134	0.0
0.632083052448	0.0
0.633082826762	0.0
0.634082601076	0.0
0.63508237539	0.0
0.636082149704	0.0
0.637081924018	0.0
0.638081698332	0.0
0.639081472646	0.0
0.64008124696	0.0
0.641081021274	0.0
0.642080795588	0.0
0.643080569902	0.0
0.644080344216	0.0
0.64508011853	0.0
0.646079892844	0.0
0.647079667158	0.0
0.648079441472	0.0
0.649079215786	0.0
0.6500789901	0.0
0.651078764414	0.0
0.652078538728	0.0
0.653078313042	0.0
0.654078087356	0.0
0.65507786167	0.0
0.656077635984	0.0
0.657077410298	0.0
0.658077184612	0.0
0.659076958926	0.0
0.66007673324	0.0
0.661076507554	0.0
0.662076281868	0.0
0.663076056182	0.0
0.664075830496	0.0
0.66507560481	0.0
0.666075379124	0.0
0.667075153438	0.0
0.668074927752	0.0
0.669074702066	0.0
0.67007447638	0.0
0.671074250694	0.0
0.672074025008	0.0
0.673073799322	0.0
0.674073573636	0.0
0.67507334795	0.0
0.676073122264	0.0
0.677072896578	0.0
0.678072670892	0.0
0.679072445206	0.0
0.68007221952	0.0
0.681071993834	0.0
0.682071768148	0.0
0.683071542462	0.0
0.684071316776	0.0
0.68507109109	0.0
0.686070865404	0.0
0.687070639718	0.0
0.688070414032	0.0
0.689070188346	0.0
0.69006996266	0.0
0.691069736974	0.0
0.692069511288	0.0
0.693069285602	0.0
0.694069059916	0.0
0.69506883423	0.0
0.696068608544	0.0
0.697068382858	0.0
0.698068157172	0.0
0.699067931486	0.0
0.7000677058	0.0
0.701067480114	0.0
0.702067254428	0.0
0.703067028742	0.0
0.704066803056	0.0
0.70506657737	0.0
0.706066351684	0.0
0.707066125998	0.0
0.708065900312	0.0
0.709065674626	0.0
0.71006544894	0.0
0.711065223254	0.0
0.712064997568	0.0
0.713064771882	0.0
0.714064546196	0.0
0.71506432051	0.0
0.716064094824	0.0
0.717063869138	0.0
0.718063643452	0.0
0.719063417766	0.0
0.72006319208	0.0
0.721062966394	0.0
0.722062740708	0.0
0.723062515022	0.0
0.724062289336	0.0
0.72506206365	0.0
0.726061837964	0.0
0.727061612278	0.0
0.728061386592	0.0
0.729061160906	0.0
0.73006093522	0.0
0.731060709534	0.0
0.732060483848	0.0
0.733060258162	0.0
0.734060032476	0.0
0.73505980679	0.0
0.736059581104	0.0
0.737059355418	0.0
0.738059129732	0.0
0.739058904046	0.0
0.74005867836	0.0
0.741058452674	0.0
0.742058226988	0.0
0.743058001302	0.0
0.744057775616	0.0
0.74505754993	0.0
0.746057324244	0.0
0.747057098558	0.0
0.748056872872	0.0
0.749056647186	0.0
0.7500564215	0.0
0.751056195814	0.0
0.752055970128	0.0
0.753055744442	0.0
0.754055518756	0.0
0.75505529307	0.0
0.756055067384	0.0
0.757054841698	0.0
0.758054616012	0.0
0.759054390326	0.0
0.76005416464	0.0
0.761053938954	0.0
0.762053713268	0.0
0.763053487582	0.0
0.764053261896	0.0
0.76505303621	0.0
0.766052810524	0.0
0.767052584838	0.0
0.768052359152	0.0
0.769052133466	0.0
0.77005190778	0.0
0.771051682094	0.0
0.772051456408	0.0
0.773051230722	0.0
0.774051005036	0.0
0.77505077935	0.0
0.776050553664	0.0
0.777050327978	0.0
0.778050102292	0.0
0.779049876606	0.0
0.78004965092	0.0
0.781049425234	0.0
0.782049199548	0.0
0.783048973862	0.0
0.784048748176	0.0
0.78504852249	0.0
0.786048296804	0.0
0.787048071118	0.0
0.788047845432	0.0
0.789047619746	0.0
0.79004739406	0.0
0.791047168374	0.0
0.792046942688	0.0
0.793046717002	0.0
0.794046491316	0.0
0.79504626563	0.0
0.796046039944	0.0
0.797045814258	0.0
0.798045588572	0.0
0.799045362886	0.0
0.8000451372	0.0
0.801044911514	0.0
0.802044685828	0.0
0.803044460142	0.0
0.804044234456	0.0
0.80504400877	0.0
0.806043783084	0.0
0.807043557398	0.0
0.808043331712	0.0
0.809043106026	0.0
0.81004288034	0.0
0.811042654654	0.0
0.812042428968	0.0
0.813042203282	0.0
0.814041977596	0.0
0.81504175191	0.0
0.816041526224	0.0
0.817041300538	0.0
0.818041074852	0.0
0.819040849166	0.0
0.82004062348	0.0
0.821040397794	0.0
0.822040172108	0.0
0.823039946422	0.0
0.824039720736	0.0
0.82503949505	0.0
0.826039269364	0.0
0.827039043678	0.0
0.828038817992	0.0
0.829038592306	0.0
0.83003836662	0.0
0.831038140934	0.0
0.832037915248	0.0
0.833037689562	0.0
0.834037463876	0.0
0.83503723819	0.0
0.836037012504	0.0
0.837036786818	0.0
0.838036561132	0.0
0.839036335446	0.0
0.84003610976	0.0
0.841035884074	0.0
0.842035658388	0.0
0.843035432702	0.0
0.844035207016	0.0
0.84503498133	0.0
0.846034755644	0.0
0.847034529958	0.0
0.848034304272	0.0
0.849034078586	0.0
0.8500338529	0.0
0.851033627214	0.0
0.852033401528	0.0
0.853033175842	0.0
0.854032950156	0.0
0.85503272447	0.0
0.856032498784	0.0
0.857032273098	0.0
0.858032047412	0.0
0.859031821726	0.0
0.86003159604	0.0
0.861031370354	0.0
0.862031144668	0.0
0.863030918982	0.0
0.864030693296	0.0
0.86503046761	0.0
0.866030241924	0.0
0.867030016238	0.0
0.868029790552	0.0
0.869029564866	0.0
0.87002933918	0.0
0.871029113494	0.0
0.872028887808	0.0
0.873028662122	0.0
0.874028436436	0.0
0.87502821075	0.0
0.876027985064	0.0
0.877027759378	0.0
0.878027533692	0.0
0.879027308006	0.0
0.88002708232	0.0
0.881026856634	0.0
0.882026630948	0.0
0.883026405262	0.0
0.884026179576	0.0
0.88502595389	0.0
0.886025728204	0.0
0.887025502518	0.0
0.888025276832	0.0
0.889025051146	0.0
0.89002482546	0.0
0.891024599774	0.0
0.892024374088	0.0
0.893024148402	0.0
0.894023922716	0.0
0.89502369703	0.0
0.896023471344	0.0
0.897023245658	0.0
0.898023019972	0.0
0.899022794286	0.0
0.9000225686	0.0
0.901022342914	0.0
0.902022117228	0.0
0.903021891542	0.0
0.904021665856	0.0
0.90502144017	0.0
0.906021214484	0.0
0.907020988798	0.0
0.908020763112	0.0
0.909020537426	0.0
0.91002031174	0.0
0.911020086054	0.0
0.912019860368	0.0
0.913019634682	0.0
0.914019408996	0.0
0.91501918331	0.0
0.916018957624	0.0
0.917018731938	0.0
0.918018506252	0.0
0.919018280566	0.0
0.92001805488	0.0
0.921017829194	0.0
0.922017603508	0.0
0.923017377822	0.0
0.924017152136	0.0
0.92501692645	0.0
0.926016700764	0.0
0.927016475078	0.0
0.928016249392	0.0
0.929016023706	0.0
0.93001579802	0.0
0.931015572334	0.0
0.932015346648	0.0
0.933015120962	0.0
0.934014895276	0.0
0.93501466959	0.0
0.936014443904	0.0
0.937014218218	0.0
0.938013992532	0.0
0.939013766846	0.0
0.94001354116	0.0
0.941013315474	0.0
0.942013089788	0.0
0.943012864102	0.0
0.944012638416	0.0
0.94501241273	0.0
0.946012187044	0.0
0.947011961358	0.0
0.948011735672	0.0
0.949011509986	0.0
0.9500112843	0.0
0.951011058614	0.0
0.952010832928	0.0
0.953010607242	0.0
0.954010381556	0.0
0.95501015587	0.0
0.956009930184	0.0
0.957009704498	0.0
0.958009478812	0.0
0.959009253126	0.0
0.96000902744	0.0
0.961008801754	0.0
0.962008576068	0.0
0.963008350382	0.0
0.964008124696	0.0
0.96500789901	0.0
0.966007673324	0.0
0.967007447638	0.0
0.968007221952	0.0
0.969006996266	0.0
0.97000677058	0.0
0.971006544894	0.0
0.972006319208	0.0
0.973006093522	0.0
0.974005867836	0.0
0.97500564215	0.0
0.976005416464	0.0
0.977005190778	0.0
0.978004965092	0.0
0.979004739406	0.0
0.98000451372	0.0
0.981004288034	0.0
0.982004062348	0.0
0.983003836662	0.0
0.984003610976	0.0
0.98500338529	0.0
0.986003159604	0.0
0.987002933918	0.0
0.988002708232	0.0
0.989002482546	0.0
0.99000225686	0.0
0.991002031174	0.0
0.992001805488	0.0
0.993001579802	0.0
0.994001354116	0.0
0.99500112843	0.0
0.996000902744	0.0
0.997000677058	0.0
0.998000451372	0.0
0.999000225686	0.105023702379


==> figs/posterior_var_plots/binneddata_nu_7.880465030670166.dat <==
0.000169893	3.46958945896
0.001169723107	11.2109046542
0.002169553214	29.6820427713
0.003169383321	63.9238602164
0.004169213428	130.107104286
0.005169043535	189.572206991
0.006168873642	185.22746885
0.007168703749	137.178305634
0.008168533856	92.3436885463
0.009168363963	54.8613205543
0.01016819407	34.5898765779
0.011168024177	16.0827323436
0.012167854284	15.6776635253
0.013167684391	12.250081203
0.014167514498	2.92949770115
0.015167344605	1.67128393944
0.016167174712	7.40025725191
0.017167004819	0.681115716792
0.018166834926	0.440074765622
0.019166665033	5.0768625234
0.02016649514	0.18203092578
0.021166325247	0.0970164824212
0.022166155354	0.0740125742183
0.023165985461	0.0660112148433
0.024165815568	3.05351877146
0.025165645675	0.0270045878905
0.026165475782	0.0140023789062
0.027165305889	0.0110018691406
0.028165135996	0.00700118945308
0.029164966103	0.0100016992187
0.03016479621	0.00600101953121
0.031164626317	0.00400067968747
0.032164456424	1.50325539257
0.033164286531	0.00400067968747
0.034164116638	0.00200033984374
0.035163946745	0.00100016992187
0.036163776852	0.0
0.037163606959	0.00200033984374
0.038163437066	0.00100016992187
0.039163267173	0.00100016992187
0.04016309728	0.00300050976561
0.041162927387	0.00100016992187
0.042162757494	0.00100016992187
0.043162587601	0.0
0.044162417708	0.0
0.045162247815	0.0
0.046162077922	0.0
0.047161908029	0.559094986325
0.048161738136	0.0
0.049161568243	0.0
0.05016139835	0.0
0.051161228457	0.0
0.052161058564	0.0
0.053160888671	0.0
0.054160718778	0.0
0.055160548885	0.0
0.056160378992	0.0
0.057160209099	0.0
0.058160039206	0.0
0.059159869313	0.0
0.06015969942	0.0
0.061159529527	0.0
0.062159359634	0.0
0.063159189741	0.0
0.064159019848	0.0
0.065158849955	0.0
0.066158680062	0.0
0.067158510169	0.0
0.068158340276	0.0
0.069158170383	0.0
0.07015800049	0.0
0.071157830597	0.0
0.072157660704	0.0
0.073157490811	0.0
0.074157320918	0.0
0.075157151025	0.0
0.076156981132	0.0
0.077156811239	0.0
0.078156641346	0.0
0.079156471453	0.0
0.08015630156	0.0
0.081156131667	0.0
0.082155961774	0.0
0.083155791881	0.0
0.084155621988	0.0
0.085155452095	0.0
0.086155282202	0.0
0.087155112309	0.0
0.088154942416	0.0
0.089154772523	0.0
0.09015460263	0.147024978515
0.091154432737	0.0
0.092154262844	0.0
0.093154092951	0.0
0.094153923058	0.0
0.095153753165	0.0
0.096153583272	0.0
0.097153413379	0.0
0.098153243486	0.0
0.099153073593	0.0
0.1001529037	0.0
0.101152733807	0.0
0.102152563914	0.0
0.103152394021	0.0
0.104152224128	0.0
0.105152054235	0.0
0.106151884342	0.0
0.107151714449	0.0
0.108151544556	0.0
0.109151374663	0.0
0.11015120477	0.0
0.111151034877	0.0
0.112150864984	0.0
0.113150695091	0.0
0.114150525198	0.0
0.115150355305	0.0
0.116150185412	0.0
0.117150015519	0.0
0.118149845626	0.0
0.119149675733	0.0
0.12014950584	0.0
0.121149335947	0.0
0.122149166054	0.0
0.123148996161	0.0
0.124148826268	0.0
0.125148656375	0.0
0.126148486482	0.0
0.127148316589	0.0
0.128148146696	0.0
0.129147976803	0.0
0.13014780691	0.0
0.131147637017	0.0
0.132147467124	0.0
0.133147297231	0.0
0.134147127338	0.0
0.135146957445	0.0
0.136146787552	0.0
0.137146617659	0.0
0.138146447766	0.0
0.139146277873	0.0
0.14014610798	0.0
0.141145938087	0.0
0.142145768194	0.0
0.143145598301	0.0
0.144145428408	0.0
0.145145258515	0.0
0.146145088622	0.0
0.147144918729	0.0
0.148144748836	0.0
0.149144578943	0.0
0.15014440905	0.0
0.151144239157	0.0
0.152144069264	0.0
0.153143899371	0.0
0.154143729478	0.0
0.155143559585	0.0
0.156143389692	0.0
0.157143219799	0.0
0.158143049906	0.0
0.159142880013	0.0
0.16014271012	0.0
0.161142540227	0.0
0.162142370334	0.0
0.163142200441	0.0
0.164142030548	0.0
0.165141860655	0.0
0.166141690762	0.0
0.167141520869	0.0
0.168141350976	0.0
0.169141181083	0.0
0.17014101119	0.0
0.171140841297	0.0
0.172140671404	0.0
0.173140501511	0.0
0.174140331618	0.0
0.175140161725	0.0
0.176139991832	0.0
0.177139821939	0.0
0.178139652046	0.0
0.179139482153	0.0
0.18013931226	0.0
0.181139142367	0.0
0.182138972474	0.0
0.183138802581	0.0
0.184138632688	0.0
0.185138462795	0.0
0.186138292902	0.0
0.187138123009	0.0
0.188137953116	0.0
0.189137783223	0.0
0.19013761333	0.0
0.191137443437	0.0
0.192137273544	0.0
0.193137103651	0.0
0.194136933758	0.0
0.195136763865	0.0
0.196136593972	0.0
0.197136424079	0.0
0.198136254186	0.0
0.199136084293	0.0
0.2001359144	0.0
0.201135744507	0.0
0.202135574614	0.0
0.203135404721	0.0
0.204135234828	0.0
0.205135064935	0.0
0.206134895042	0.0
0.207134725149	0.0
0.208134555256	0.0
0.209134385363	0.0
0.21013421547	0.0
0.211134045577	0.0
0.212133875684	0.0
0.213133705791	0.0
0.214133535898	0.0
0.215133366005	0.0
0.216133196112	0.0
0.217133026219	0.0
0.218132856326	0.0
0.219132686433	0.0
0.22013251654	0.0
0.221132346647	0.0
0.222132176754	0.0
0.223132006861	0.0
0.224131836968	0.0
0.225131667075	0.0
0.226131497182	0.0
0.227131327289	0.0
0.228131157396	0.0
0.229130987503	0.0
0.23013081761	0.0
0.231130647717	0.0
0.232130477824	0.0
0.233130307931	0.0
0.234130138038	0.0
0.235129968145	0.0
0.236129798252	0.0
0.237129628359	0.0
0.238129458466	0.0
0.239129288573	0.0
0.24012911868	0.0
0.241128948787	0.0
0.242128778894	0.0
0.243128609001	0.0
0.244128439108	0.0
0.245128269215	0.0
0.246128099322	0.0
0.247127929429	0.0
0.248127759536	0.0
0.249127589643	0.0
0.25012741975	0.0
0.251127249857	0.0
0.252127079964	0.0
0.253126910071	0.0
0.254126740178	0.0
0.255126570285	0.0
0.256126400392	0.0
0.257126230499	0.0
0.258126060606	0.0
0.259125890713	0.0
0.26012572082	0.0
0.261125550927	0.0
0.262125381034	0.0
0.263125211141	0.0
0.264125041248	0.0
0.265124871355	0.0
0.266124701462	0.0
0.267124531569	0.0
0.268124361676	0.0
0.269124191783	0.0
0.27012402189	0.0
0.271123851997	0.0
0.272123682104	0.0
0.273123512211	0.0
0.274123342318	0.0
0.275123172425	0.0
0.276123002532	0.0
0.277122832639	0.0
0.278122662746	0.0
0.279122492853	0.0
0.28012232296	0.0
0.281122153067	0.0
0.282121983174	0.0
0.283121813281	0.0
0.284121643388	0.0
0.285121473495	0.0
0.286121303602	0.0
0.287121133709	0.0
0.288120963816	0.0
0.289120793923	0.0
0.29012062403	0.0
0.291120454137	0.0
0.292120284244	0.0
0.293120114351	0.0
0.294119944458	0.0
0.295119774565	0.0
0.296119604672	0.0
0.297119434779	0.0
0.298119264886	0.0
0.299119094993	0.0
0.3001189251	0.0
0.301118755207	0.0
0.302118585314	0.0
0.303118415421	0.0
0.304118245528	0.0
0.305118075635	0.0
0.306117905742	0.0
0.307117735849	0.0
0.308117565956	0.0
0.309117396063	0.0
0.31011722617	0.0
0.311117056277	0.0
0.312116886384	0.0
0.313116716491	0.0
0.314116546598	0.0
0.315116376705	0.0
0.316116206812	0.0
0.317116036919	0.0
0.318115867026	0.0
0.319115697133	0.0
0.32011552724	0.0
0.321115357347	0.0
0.322115187454	0.0
0.323115017561	0.0
0.324114847668	0.0
0.325114677775	0.0
0.326114507882	0.0
0.327114337989	0.0
0.328114168096	0.0
0.329113998203	0.0
0.33011382831	0.0
0.331113658417	0.0
0.332113488524	0.0
0.333113318631	0.0
0.334113148738	0.0
0.335112978845	0.0
0.336112808952	0.0
0.337112639059	0.0
0.338112469166	0.0
0.339112299273	0.0
0.34011212938	0.0
0.341111959487	0.0
0.342111789594	0.0
0.343111619701	0.0
0.344111449808	0.0
0.345111279915	0.0
0.346111110022	0.0
0.347110940129	0.0
0.348110770236	0.0
0.349110600343	0.0
0.35011043045	0.0
0.351110260557	0.0
0.352110090664	0.0
0.353109920771	0.0
0.354109750878	0.0
0.355109580985	0.0
0.356109411092	0.0
0.357109241199	0.0
0.358109071306	0.0
0.359108901413	0.0
0.36010873152	0.0
0.361108561627	0.0
0.362108391734	0.0
0.363108221841	0.0
0.364108051948	0.0
0.365107882055	0.0
0.366107712162	0.0
0.367107542269	0.0
0.368107372376	0.0
0.369107202483	0.0
0.37010703259	0.0
0.371106862697	0.0
0.372106692804	0.0
0.373106522911	0.0
0.374106353018	0.0
0.375106183125	0.0
0.376106013232	0.0
0.377105843339	0.0
0.378105673446	0.0
0.379105503553	0.0
0.38010533366	0.0
0.381105163767	0.0
0.382104993874	0.0
0.383104823981	0.0
0.384104654088	0.0
0.385104484195	0.0
0.386104314302	0.0
0.387104144409	0.0
0.388103974516	0.0
0.389103804623	0.0
0.39010363473	0.0
0.391103464837	0.0
0.392103294944	0.0
0.393103125051	0.0
0.394102955158	0.0
0.395102785265	0.0
0.396102615372	0.0
0.397102445479	0.0
0.398102275586	0.0
0.399102105693	0.0
0.4001019358	0.0
0.401101765907	0.0
0.402101596014	0.0
0.403101426121	0.0
0.404101256228	0.0
0.405101086335	0.0
0.406100916442	0.0
0.407100746549	0.0
0.408100576656	0.0
0.409100406763	0.0
0.41010023687	0.0
0.411100066977	0.0
0.412099897084	0.0
0.413099727191	0.0
0.414099557298	0.0
0.415099387405	0.0
0.416099217512	0.0
0.417099047619	0.0
0.418098877726	0.0
0.419098707833	0.0
0.42009853794	0.0
0.421098368047	0.0
0.422098198154	0.0
0.423098028261	0.0
0.424097858368	0.0
0.425097688475	0.0
0.426097518582	0.0
0.427097348689	0.0
0.428097178796	0.0
0.429097008903	0.0
0.43009683901	0.0
0.431096669117	0.0
0.432096499224	0.0
0.433096329331	0.0
0.434096159438	0.0
0.435095989545	0.0
0.436095819652	0.0
0.437095649759	0.0
0.438095479866	0.0
0.439095309973	0.0
0.44009514008	0.0
0.441094970187	0.0
0.442094800294	0.0
0.443094630401	0.0
0.444094460508	0.0
0.445094290615	0.0
0.446094120722	0.0
0.447093950829	0.0
0.448093780936	0.0
0.449093611043	0.0
0.45009344115	0.0
0.451093271257	0.0
0.452093101364	0.0
0.453092931471	0.0
0.454092761578	0.0
0.455092591685	0.0
0.456092421792	0.0
0.457092251899	0.0
0.458092082006	0.0
0.459091912113	0.0
0.46009174222	0.0
0.461091572327	0.0
0.462091402434	0.0
0.463091232541	0.0
0.464091062648	0.0
0.465090892755	0.0
0.466090722862	0.0
0.467090552969	0.0
0.468090383076	0.0
0.469090213183	0.0
0.47009004329	0.0
0.471089873397	0.0
0.472089703504	0.0
0.473089533611	0.0
0.474089363718	0.0
0.475089193825	0.0
0.476089023932	0.0
0.477088854039	0.0
0.478088684146	0.0
0.479088514253	0.0
0.48008834436	0.0
0.481088174467	0.0
0.482088004574	0.0
0.483087834681	0.0
0.484087664788	0.0
0.485087494895	0.0
0.486087325002	0.0
0.487087155109	0.0
0.488086985216	0.0
0.489086815323	0.0
0.49008664543	0.0
0.491086475537	0.0
0.492086305644	0.0
0.493086135751	0.0
0.494085965858	0.0
0.495085795965	0.0
0.496085626072	0.0
0.497085456179	0.0
0.498085286286	0.0
0.499085116393	0.0
0.5000849465	0.0
0.501084776607	0.0
0.502084606714	0.0
0.503084436821	0.0
0.504084266928	0.0
0.505084097035	0.0
0.506083927142	0.0
0.507083757249	0.0
0.508083587356	0.0
0.509083417463	0.0
0.51008324757	0.0
0.511083077677	0.0
0.512082907784	0.0
0.513082737891	0.0
0.514082567998	0.0
0.515082398105	0.0
0.516082228212	0.0
0.517082058319	0.0
0.518081888426	0.0
0.519081718533	0.0
0.52008154864	0.0
0.521081378747	0.0
0.522081208854	0.0
0.523081038961	0.0
0.524080869068	0.0
0.525080699175	0.0
0.526080529282	0.0
0.527080359389	0.0
0.528080189496	0.0
0.529080019603	0.0
0.53007984971	0.0
0.531079679817	0.0
0.532079509924	0.0
0.533079340031	0.0
0.534079170138	0.0
0.535079000245	0.0
0.536078830352	0.0
0.537078660459	0.0
0.538078490566	0.0
0.539078320673	0.0
0.54007815078	0.0
0.541077980887	0.0
0.542077810994	0.0
0.543077641101	0.0
0.544077471208	0.0
0.545077301315	0.0
0.546077131422	0.0
0.547076961529	0.0
0.548076791636	0.0
0.549076621743	0.0
0.55007645185	0.0
0.551076281957	0.0
0.552076112064	0.0
0.553075942171	0.0
0.554075772278	0.0
0.555075602385	0.0
0.556075432492	0.0
0.557075262599	0.0
0.558075092706	0.0
0.559074922813	0.0
0.56007475292	0.0
0.561074583027	0.0
0.562074413134	0.0
0.563074243241	0.0
0.564074073348	0.0
0.565073903455	0.0
0.566073733562	0.0
0.567073563669	0.0
0.568073393776	0.0
0.569073223883	0.0
0.57007305399	0.0
0.571072884097	0.0
0.572072714204	0.0
0.573072544311	0.0
0.574072374418	0.0
0.575072204525	0.0
0.576072034632	0.0
0.577071864739	0.0
0.578071694846	0.0
0.579071524953	0.0
0.58007135506	0.0
0.581071185167	0.0
0.582071015274	0.0
0.583070845381	0.0
0.584070675488	0.0
0.585070505595	0.0
0.586070335702	0.0
0.587070165809	0.0
0.588069995916	0.0
0.589069826023	0.0
0.59006965613	0.0
0.591069486237	0.0
0.592069316344	0.0
0.593069146451	0.0
0.594068976558	0.0
0.595068806665	0.0
0.596068636772	0.0
0.597068466879	0.0
0.598068296986	0.0
0.599068127093	0.0
0.6000679572	0.0
0.601067787307	0.0
0.602067617414	0.0
0.603067447521	0.0
0.604067277628	0.0
0.605067107735	0.0
0.606066937842	0.0
0.607066767949	0.0
0.608066598056	0.0
0.609066428163	0.0
0.61006625827	0.0
0.611066088377	0.0
0.612065918484	0.0
0.613065748591	0.0
0.614065578698	0.0
0.615065408805	0.0
0.616065238912	0.0
0.617065069019	0.0
0.618064899126	0.0
0.619064729233	0.0
0.62006455934	0.0
0.621064389447	0.0
0.622064219554	0.0
0.623064049661	0.0
0.624063879768	0.0
0.625063709875	0.0
0.626063539982	0.0
0.627063370089	0.0
0.628063200196	0.0
0.629063030303	0.0
0.63006286041	0.0
0.631062690517	0.0
0.632062520624	0.0
0.633062350731	0.0
0.634062180838	0.0
0.635062010945	0.0
0.636061841052	0.0
0.637061671159	0.0
0.638061501266	0.0
0.639061331373	0.0
0.64006116148	0.0
0.641060991587	0.0
0.642060821694	0.0
0.643060651801	0.0
0.644060481908	0.0
0.645060312015	0.0
0.646060142122	0.0
0.647059972229	0.0
0.648059802336	0.0
0.649059632443	0.0
0.65005946255	0.0
0.651059292657	0.0
0.652059122764	0.0
0.653058952871	0.0
0.654058782978	0.0
0.655058613085	0.0
0.656058443192	0.0
0.657058273299	0.0
0.658058103406	0.0
0.659057933513	0.0
0.66005776362	0.0
0.661057593727	0.0
0.662057423834	0.0
0.663057253941	0.0
0.664057084048	0.0
0.665056914155	0.0
0.666056744262	0.0
0.667056574369	0.0
0.668056404476	0.0
0.669056234583	0.0
0.67005606469	0.0
0.671055894797	0.0
0.672055724904	0.0
0.673055555011	0.0
0.674055385118	0.0
0.675055215225	0.0
0.676055045332	0.0
0.677054875439	0.0
0.678054705546	0.0
0.679054535653	0.0
0.68005436576	0.0
0.681054195867	0.0
0.682054025974	0.0
0.683053856081	0.0
0.684053686188	0.0
0.685053516295	0.0
0.686053346402	0.0
0.687053176509	0.0
0.688053006616	0.0
0.689052836723	0.0
0.69005266683	0.0
0.691052496937	0.0
0.692052327044	0.0
0.693052157151	0.0
0.694051987258	0.0
0.695051817365	0.0
0.696051647472	0.0
0.697051477579	0.0
0.698051307686	0.0
0.699051137793	0.0
0.7000509679	0.0
0.701050798007	0.0
0.702050628114	0.0
0.703050458221	0.0
0.704050288328	0.0
0.705050118435	0.0
0.706049948542	0.0
0.707049778649	0.0
0.708049608756	0.0
0.709049438863	0.0
0.71004926897	0.0
0.711049099077	0.0
0.712048929184	0.0
0.713048759291	0.0
0.714048589398	0.0
0.715048419505	0.0
0.716048249612	0.0
0.717048079719	0.0
0.718047909826	0.0
0.719047739933	0.0
0.72004757004	0.0
0.721047400147	0.0
0.722047230254	0.0
0.723047060361	0.0
0.724046890468	0.0
0.725046720575	0.0
0.726046550682	0.0
0.727046380789	0.0
0.728046210896	0.0
0.729046041003	0.0
0.73004587111	0.0
0.731045701217	0.0
0.732045531324	0.0
0.733045361431	0.0
0.734045191538	0.0
0.735045021645	0.0
0.736044851752	0.0
0.737044681859	0.0
0.738044511966	0.0
0.739044342073	0.0
0.74004417218	0.0
0.741044002287	0.0
0.742043832394	0.0
0.743043662501	0.0
0.744043492608	0.0
0.745043322715	0.0
0.746043152822	0.0
0.747042982929	0.0
0.748042813036	0.0
0.749042643143	0.0
0.75004247325	0.0
0.751042303357	0.0
0.752042133464	0.0
0.753041963571	0.0
0.754041793678	0.0
0.755041623785	0.0
0.756041453892	0.0
0.757041283999	0.0
0.758041114106	0.0
0.759040944213	0.0
0.76004077432	0.0
0.761040604427	0.0
0.762040434534	0.0
0.763040264641	0.0
0.764040094748	0.0
0.765039924855	0.0
0.766039754962	0.0
0.767039585069	0.0
0.768039415176	0.0
0.769039245283	0.0
0.77003907539	0.0
0.771038905497	0.0
0.772038735604	0.0
0.773038565711	0.0
0.774038395818	0.0
0.775038225925	0.0
0.776038056032	0.0
0.777037886139	0.0
0.778037716246	0.0
0.779037546353	0.0
0.78003737646	0.0
0.781037206567	0.0
0.782037036674	0.0
0.783036866781	0.0
0.784036696888	0.0
0.785036526995	0.0
0.786036357102	0.0
0.787036187209	0.0
0.788036017316	0.0
0.789035847423	0.0
0.79003567753	0.0
0.791035507637	0.0
0.792035337744	0.0
0.793035167851	0.0
0.794034997958	0.0
0.795034828065	0.0
0.796034658172	0.0
0.797034488279	0.0
0.798034318386	0.0
0.799034148493	0.0
0.8000339786	0.0
0.801033808707	0.0
0.802033638814	0.0
0.803033468921	0.0
0.804033299028	0.0
0.805033129135	0.0
0.806032959242	0.0
0.807032789349	0.0
0.808032619456	0.0
0.809032449563	0.0
0.81003227967	0.0
0.811032109777	0.0
0.812031939884	0.0
0.813031769991	0.0
0.814031600098	0.0
0.815031430205	0.0
0.816031260312	0.0
0.817031090419	0.0
0.818030920526	0.0
0.819030750633	0.0
0.82003058074	0.0
0.821030410847	0.0
0.822030240954	0.0
0.823030071061	0.0
0.824029901168	0.0
0.825029731275	0.0
0.826029561382	0.0
0.827029391489	0.0
0.828029221596	0.0
0.829029051703	0.0
0.83002888181	0.0
0.831028711917	0.0
0.832028542024	0.0
0.833028372131	0.0
0.834028202238	0.0
0.835028032345	0.0
0.836027862452	0.0
0.837027692559	0.0
0.838027522666	0.0
0.839027352773	0.0
0.84002718288	0.0
0.841027012987	0.0
0.842026843094	0.0
0.843026673201	0.0
0.844026503308	0.0
0.845026333415	0.0
0.846026163522	0.0
0.847025993629	0.0
0.848025823736	0.0
0.849025653843	0.0
0.85002548395	0.0
0.851025314057	0.0
0.852025144164	0.0
0.853024974271	0.0
0.854024804378	0.0
0.855024634485	0.0
0.856024464592	0.0
0.857024294699	0.0
0.858024124806	0.0
0.859023954913	0.0
0.86002378502	0.0
0.861023615127	0.0
0.862023445234	0.0
0.863023275341	0.0
0.864023105448	0.0
0.865022935555	0.0
0.866022765662	0.0
0.867022595769	0.0
0.868022425876	0.0
0.869022255983	0.0
0.87002208609	0.0
0.871021916197	0.0
0.872021746304	0.0
0.873021576411	0.0
0.874021406518	0.0
0.875021236625	0.0
0.876021066732	0.0
0.877020896839	0.0
0.878020726946	0.0
0.879020557053	0.0
0.88002038716	0.0
0.881020217267	0.0
0.882020047374	0.0
0.883019877481	0.0
0.884019707588	0.0
0.885019537695	0.0
0.886019367802	0.0
0.887019197909	0.0
0.888019028016	0.0
0.889018858123	0.0
0.89001868823	0.0
0.891018518337	0.0
0.892018348444	0.0
0.893018178551	0.0
0.894018008658	0.0
0.895017838765	0.0
0.896017668872	0.0
0.897017498979	0.0
0.898017329086	0.0
0.899017159193	0.0
0.9000169893	0.0
0.901016819407	0.0
0.902016649514	0.0
0.903016479621	0.0
0.904016309728	0.0
0.905016139835	0.0
0.906015969942	0.0
0.907015800049	0.0
0.908015630156	0.0
0.909015460263	0.0
0.91001529037	0.0
0.911015120477	0.0
0.912014950584	0.0
0.913014780691	0.0
0.914014610798	0.0
0.915014440905	0.0
0.916014271012	0.0
0.917014101119	0.0
0.918013931226	0.0
0.919013761333	0.0
0.92001359144	0.0
0.921013421547	0.0
0.922013251654	0.0
0.923013081761	0.0
0.924012911868	0.0
0.925012741975	0.0
0.926012572082	0.0
0.927012402189	0.0
0.928012232296	0.0
0.929012062403	0.0
0.93001189251	0.0
0.931011722617	0.0
0.932011552724	0.0
0.933011382831	0.0
0.934011212938	0.0
0.935011043045	0.0
0.936010873152	0.0
0.937010703259	0.0
0.938010533366	0.0
0.939010363473	0.0
0.94001019358	0.0
0.941010023687	0.0
0.942009853794	0.0
0.943009683901	0.0
0.944009514008	0.0
0.945009344115	0.0
0.946009174222	0.0
0.947009004329	0.0
0.948008834436	0.0
0.949008664543	0.0
0.95000849465	0.0
0.951008324757	0.0
0.952008154864	0.0
0.953007984971	0.0
0.954007815078	0.0
0.955007645185	0.0
0.956007475292	0.0
0.957007305399	0.0
0.958007135506	0.0
0.959006965613	0.0
0.96000679572	0.0
0.961006625827	0.0
0.962006455934	0.0
0.963006286041	0.0
0.964006116148	0.0
0.965005946255	0.0
0.966005776362	0.0
0.967005606469	0.0
0.968005436576	0.0
0.969005266683	0.0
0.97000509679	0.0
0.971004926897	0.0
0.972004757004	0.0
0.973004587111	0.0
0.974004417218	0.0
0.975004247325	0.0
0.976004077432	0.0
0.977003907539	0.0
0.978003737646	0.0
0.979003567753	0.0
0.98000339786	0.0
0.981003227967	0.0
0.982003058074	0.0
0.983002888181	0.0
0.984002718288	0.0
0.985002548395	0.0
0.986002378502	0.0
0.987002208609	0.0
0.988002038716	0.0
0.989001868823	0.0
0.99000169893	0.0
0.991001529037	0.0
0.992001359144	0.0
0.993001189251	0.0
0.994001019358	0.0
0.995000849465	0.0
0.996000679572	0.0
0.997000509679	0.0
0.998000339786	0.0
0.999000169893	0.0170028886718

